The Voice of Optimization

We introduce the idea that using optimal classification trees (OCTs) and optimal classification trees with-hyperplanes (OCT-Hs), interpretable machine learning algorithms developed by Bertsimas and Dunn [2017, 2018], we are able to obtain insight on the strategy behind the optimal solution in continuous and mixed-integer convex optimization problem as a function of key parameters that affect the problem. In this way, optimization is not a black box anymore. Instead, we redefine optimization as a multiclass classification problem where the predictor gives insights on the logic behind the optimal solution. In other words, OCTs and OCT-Hs give optimization a voice. We show on several realistic examples that the accuracy behind our method is in the 90%-100% range, while even when the predictions are not correct, the degree of suboptimality or infeasibility is very low. We compare optimal strategy predictions of OCTs and OCT-Hs and feedforward neural networks (NNs) and conclude that the performance of OCT-Hs and NNs is comparable. OCTs are somewhat weaker but often competitive. Therefore, our approach provides a novel insightful understanding of optimal strategies to solve a broad class of continuous and mixed-integer optimization problems.

==> data/benchmarks/control/control_T10_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,T
control,pytorch,1,1.5822273643784542e-16,2.942269664338251e-15,0.0008771419525146484,1.3761520385742187e-05,0.0008909034729003906,0.0016410350799560547,1.8419897664261706,NN,10
control,pytorch,1,1.9261990433079557e-16,2.3590602532778587e-15,0.0008518695831298828,1.3761520385742187e-05,0.000865631103515625,0.0018990039825439453,2.19377974616605,NN,10
control,pytorch,1,2.7188401719700603e-16,2.620411979441783e-15,0.0007767677307128906,1.3761520385742187e-05,0.0007905292510986328,0.0015888214111328125,2.009819888289723,NN,10
control,pytorch,1,1.4467084275993338e-16,2.2711432448239494e-15,0.000797271728515625,1.3761520385742187e-05,0.0008110332489013671,0.002074003219604492,2.5572357513258,NN,10
control,pytorch,1,1.5747282846917816e-15,1.8058023074733774e-15,0.0007784366607666016,1.3761520385742187e-05,0.0007921981811523437,0.001605987548828125,2.027254779217027,NN,10
control,pytorch,1,8.100389023149697e-16,1.5105922345336997e-15,0.0007948875427246094,1.3761520385742187e-05,0.0008086490631103515,0.0019500255584716797,2.411460851721251,NN,10
control,pytorch,1,1.7111078033654113e-15,6.905450030986937e-16,0.0008366107940673828,1.3761520385742187e-05,0.000850372314453125,0.0020210742950439453,2.3766934326215683,NN,10
control,pytorch,1,9.052106033313305e-16,2.2917090121333155e-15,0.0007710456848144531,1.3761520385742187e-05,0.0007848072052001953,0.0016260147094726562,2.0718651647163187,NN,10
control,pytorch,1,3.042484100904732e-16,1.0688446611879999e-15,0.0008127689361572266,1.3761520385742187e-05,0.0008265304565429687,0.001680135726928711,2.0327571883509488,NN,10
control,pytorch,1,2.600615906487605e-16,1.2373091624231917e-15,0.0008194446563720703,1.3761520385742187e-05,0.0008332061767578125,0.0020170211791992188,2.42079479901108,NN,10
control,pytorch,1,1.1689028438955087e-14,1.2263339313844099e-15,0.0007829666137695312,1.3761520385742187e-05,0.0007967281341552734,0.0015571117401123047,1.9543827729432748,NN,10
control,pytorch,1,1.6629658168473645e-16,0.0,0.0007984638214111328,1.3761520385742187e-05,0.000812225341796875,0.0028619766235351562,3.5236238962990796,NN,10
control,pytorch,1,2.1013187253051551e-16,2.3702262808739208e-15,0.0007786750793457031,1.3761520385742187e-05,0.0007924365997314453,0.0017330646514892578,2.187007329137232,NN,10
control,pytorch,1,1.6331081129687368e-16,2.573300539668687e-15,0.0008065700531005859,1.3761520385742187e-05,0.0008203315734863281,0.0016319751739501953,1.989409193424632,NN,10
control,pytorch,1,5.175435079582738e-16,7.138043146081151e-16,0.0008358955383300781,1.3761520385742187e-05,0.0008496570587158203,0.002257108688354492,2.656493776166478,NN,10
control,pytorch,1,2.033463965495066e-16,2.9666963735111747e-15,0.0007805824279785156,1.3761520385742187e-05,0.0007943439483642578,0.0015728473663330078,1.9800583482405485,NN,10
control,pytorch,1,1.8352432012106795e-15,2.448685650572916e-15,0.0008339881896972656,1.3761520385742187e-05,0.0008477497100830078,0.0020029544830322266,2.362671976421091,NN,10
control,pytorch,1,1.7364689121448848e-16,1.2321804781856769e-15,0.0007908344268798828,1.3761520385742187e-05,0.000804595947265625,0.0017709732055664062,2.2010714963019153,NN,10
control,pytorch,1,1.9511960564330754e-16,2.298878357000846e-15,0.0008144378662109375,1.3761520385742187e-05,0.0008281993865966796,0.0017101764678955078,2.064933270384487,NN,10
control,pytorch,1,1.9212127104475316e-16,2.668819680460637e-15,0.0007965564727783203,1.3761520385742187e-05,0.0008103179931640625,0.001828908920288086,2.2570261745598343,NN,10
control,pytorch,1,2.966055770577082e-16,2.206977845585834e-15,0.0008270740509033203,1.3761520385742187e-05,0.0008408355712890625,0.0025398731231689453,3.0206537519281373,NN,10
control,pytorch,1,1.8018125810756533e-16,2.336998563374356e-15,0.0008077621459960938,1.3761520385742187e-05,0.0008215236663818359,0.002758026123046875,3.357208362838536,NN,10
control,pytorch,1,1.8272598093782507e-15,2.608151884606432e-16,0.0008895397186279297,1.3761520385742187e-05,0.0009033012390136718,0.002624034881591797,2.9049388711754895,NN,10
control,pytorch,1,1.73604877172893e-16,2.472629811893868e-15,0.0008981227874755859,1.3761520385742187e-05,0.0009118843078613281,0.0017590522766113281,1.929030098935347,NN,10
control,pytorch,1,1.672362439095009e-16,4.3125207367935167e-16,0.0008008480072021484,1.3761520385742187e-05,0.0008146095275878906,0.002707958221435547,3.3242407923388515,NN,10
control,pytorch,1,1.4996822952849327e-16,1.76936919308535e-15,0.0008056163787841797,1.3761520385742187e-05,0.0008193778991699218,0.0018219947814941406,2.2236318350054707,NN,10
control,pytorch,1,1.6133186483625455e-16,2.7933627350357034e-15,0.0008783340454101562,1.3761520385742187e-05,0.0008920955657958984,0.002148151397705078,2.407983494221909,NN,10
control,pytorch,1,1.4537013056012414e-16,1.761374290295274e-15,0.000759124755859375,1.3761520385742187e-05,0.0007728862762451171,0.0022628307342529297,2.927766741112743,NN,10
control,pytorch,1,2.7311238763128867e-16,3.3412797903749335e-15,0.0008027553558349609,1.3761520385742187e-05,0.0008165168762207031,0.0022461414337158203,2.750881823915532,NN,10
control,pytorch,1,2.007704329585369e-16,2.7149559179591918e-15,0.0007543563842773438,1.3761520385742187e-05,0.0007681179046630859,0.0019428730010986328,2.5293942366189492,NN,10
control,pytorch,1,1.6191677334492899e-16,1.1461023389398786e-15,0.0007970333099365234,1.3761520385742187e-05,0.0008107948303222656,0.0023260116577148438,2.868804253216966,NN,10
control,pytorch,1,1.6756292466666667e-16,2.0266191524352443e-15,0.000766754150390625,1.3761520385742187e-05,0.0007805156707763671,0.002355813980102539,3.018278899844825,NN,10
control,pytorch,1,3.589222094050116e-15,2.821904713012738e-15,0.0008037090301513672,1.3761520385742187e-05,0.0008174705505371093,0.0023870468139648438,2.920040131594298,NN,10
control,pytorch,1,1.8356482077265044e-16,1.8582709237921123e-15,0.0008134841918945312,1.3761520385742187e-05,0.0008272457122802734,0.002318859100341797,2.8031080317720165,NN,10
control,pytorch,1,2.0064492914839667e-16,1.902818701087206e-15,0.0007712841033935547,1.3761520385742187e-05,0.0007850456237792968,0.002377033233642578,3.027891834106757,NN,10
control,pytorch,1,3.4570809017108056e-16,2.2706161659900943e-15,0.00079345703125,1.3761520385742187e-05,0.0008072185516357421,0.002279996871948242,2.824510000827003,NN,10
control,pytorch,1,1.968866256780115e-16,1.229188630457521e-15,0.0007781982421875,1.3761520385742187e-05,0.0007919597625732421,0.002043008804321289,2.579687631708874,NN,10
control,pytorch,1,1.509573305503609e-16,1.3455287197128669e-15,0.0008513927459716797,1.3761520385742187e-05,0.0008651542663574218,0.002174854278564453,2.513834079234551,NN,10
control,pytorch,1,1.4999698786492106e-16,2.099501555336615e-15,0.0008690357208251953,1.3761520385742187e-05,0.0008827972412109375,0.0028340816497802734,3.2103426670123585,NN,10
control,pytorch,1,2.0091493307248335e-16,1.960007404589035e-15,0.0008382797241210938,1.3761520385742187e-05,0.0008520412445068359,0.0022459030151367188,2.635908800913334,NN,10
control,pytorch,1,1.4605088964647027e-16,2.1156932228496193e-15,0.0008597373962402344,1.3761520385742187e-05,0.0008734989166259765,0.0031380653381347656,3.592523446114878,NN,10
control,pytorch,1,1.6763775464395996e-16,2.6770897399058805e-15,0.0008630752563476562,1.3761520385742187e-05,0.0008768367767333984,0.0021848678588867188,2.491761199873835,NN,10
control,pytorch,1,1.5796439488063445e-16,2.6021680128265945e-15,0.0009112358093261719,1.3761520385742187e-05,0.000924997329711914,0.0019481182098388672,2.10607982019321,NN,10
control,pytorch,1,1.4653550024891977e-16,3.22699317448594e-15,0.0008172988891601562,1.3761520385742187e-05,0.0008310604095458984,0.002187013626098633,2.631594046567137,NN,10
control,pytorch,1,9.07080871443345e-15,3.0244486773036987e-16,0.0008738040924072266,1.3761520385742187e-05,0.0008875656127929687,0.003495931625366211,3.9387866936003784,NN,10
control,pytorch,1,1.5806259282313264e-16,1.103681349316694e-15,0.0008218288421630859,1.3761520385742187e-05,0.0008355903625488281,0.002816915512084961,3.3711680248350797,NN,10
control,pytorch,1,1.9432045196190773e-16,2.2682420049003503e-15,0.0007863044738769531,1.3761520385742187e-05,0.0008000659942626953,0.0020568370819091797,2.570834276995697,NN,10
control,pytorch,1,2.1293435662377777e-16,1.6958438944505361e-15,0.0008387565612792969,1.3761520385742187e-05,0.000852518081665039,0.0022149085998535156,2.5980781492958065,NN,10
control,pytorch,1,1.9446807005835632e-16,3.0375462086892316e-15,0.0007905960083007812,1.3761520385742187e-05,0.0008043575286865234,0.0022199153900146484,2.7598615178497328,NN,10
control,pytorch,1,2.1963125303443135e-16,1.8708150595927316e-15,0.0007941722869873047,1.3761520385742187e-05,0.0008079338073730468,0.002321004867553711,2.872766118180316,NN,10
control,pytorch,1,2.842170943040401e-16,7.51036338368475e-16,0.000823974609375,1.3761520385742187e-05,0.0008377361297607421,0.002747058868408203,3.2791457486652327,NN,10
control,pytorch,1,1.4741145328739784e-16,2.421888562713073e-15,0.00078582763671875,1.3761520385742187e-05,0.0007995891571044921,0.0022110939025878906,2.7652875016399703,NN,10
control,pytorch,1,1.5083831708563193e-16,2.5227045400829027e-15,0.0008082389831542969,1.3761520385742187e-05,0.000822000503540039,0.0019080638885498047,2.3212441845625515,NN,10
control,pytorch,1,3.602727237119162e-16,2.663278990700881e-15,0.0007815361022949219,1.3761520385742187e-05,0.000795297622680664,0.0022339820861816406,2.808988764044944,NN,10
control,pytorch,1,1.4780632097703382e-16,3.410994751243469e-15,0.0007832050323486328,1.3761520385742187e-05,0.000796966552734375,0.0022199153900146484,2.7854561554662074,NN,10
control,pytorch,1,1.6738979966710514e-16,1.3437624331459238e-15,0.0007457733154296875,1.3761520385742187e-05,0.0007595348358154296,0.002218008041381836,2.9202189771856912,NN,10
control,pytorch,1,1.494391522868153e-16,1.4694992017114018e-15,0.0008232593536376953,1.3761520385742187e-05,0.0008370208740234375,0.003226041793823242,3.854195150852247,NN,10
control,pytorch,1,1.9840566051113175e-16,4.219275810908291e-16,0.0007920265197753906,1.3761520385742187e-05,0.0008057880401611328,0.003222942352294922,3.9997396234007554,NN,10
control,pytorch,1,5.568598255331612e-16,2.5549913315441225e-15,0.0007991790771484375,1.3761520385742187e-05,0.0008129405975341796,0.0019068717956542969,2.345647149912603,NN,10
control,pytorch,1,2.842776019029759e-16,1.0161722855518355e-15,0.0008108615875244141,1.3761520385742187e-05,0.0008246231079101562,0.0030879974365234375,3.744737937734191,NN,10
control,pytorch,1,1.881878691599317e-16,1.9479439809613733e-15,0.0007994174957275391,1.3761520385742187e-05,0.0008131790161132812,0.0021200180053710938,2.607074166158465,NN,10
control,pytorch,1,6.623636610774841e-16,1.9052553285082733e-15,0.0008981227874755859,1.3761520385742187e-05,0.0009118843078613281,0.0029058456420898438,3.18663849902738,NN,10
control,pytorch,1,2.922801420753257e-16,2.559318302612263e-15,0.0007996559143066406,1.3761520385742187e-05,0.0008134174346923828,0.002897977828979492,3.5627190976985217,NN,10
control,pytorch,1,1.551930159265828e-16,1.8412277336332785e-15,0.0007960796356201172,1.3761520385742187e-05,0.0008098411560058593,0.0023720264434814453,2.9290020961398056,NN,10
control,pytorch,1,1.8030363493561865e-16,1.0478644134200106e-15,0.0008342266082763672,1.3761520385742187e-05,0.0008479881286621093,0.0030570030212402344,3.605006860253267,NN,10
control,pytorch,1,1.6628853328973334e-16,2.596639462792645e-15,0.0009629726409912109,1.3761520385742187e-05,0.0009767341613769532,0.0022208690643310547,2.2737702357007556,NN,10
control,pytorch,1,1.9117946418297795e-16,1.7961721501401413e-15,0.0008594989776611328,1.3761520385742187e-05,0.000873260498046875,0.0032041072845458984,3.6691311375152895,NN,10
control,pytorch,1,1.9420065029705695e-16,1.8855758655870345e-15,0.0007836818695068359,1.3761520385742187e-05,0.0007974433898925781,0.0022950172424316406,2.877968858379775,NN,10
control,pytorch,1,1.752719099044543e-16,9.001295870486684e-16,0.0008141994476318359,1.3761520385742187e-05,0.0008279609680175781,0.0020890235900878906,2.5230942892027,NN,10
control,pytorch,1,1.9889605566063014e-16,3.042447558667109e-15,0.0008139610290527344,1.3761520385742187e-05,0.0008277225494384765,0.002209901809692383,2.6698581682854607,NN,10
control,pytorch,1,2.0974101702401003e-16,1.371351839399918e-15,0.0007691383361816406,1.3761520385742187e-05,0.0007828998565673828,0.0021848678588867188,2.790737334486497,NN,10
control,pytorch,1,3.673259865046363e-16,1.0441166881681288e-15,0.0008413791656494141,1.3761520385742187e-05,0.0008551406860351562,0.0027780532836914062,3.2486505776865773,NN,10
control,pytorch,1,1.6820316461289866e-16,7.065980745454737e-16,0.0008282661437988281,1.3761520385742187e-05,0.0008420276641845703,0.002157926559448242,2.562773945839421,NN,10
control,pytorch,1,1.6151736040927385e-16,2.533828332376812e-15,0.0008199214935302734,1.3761520385742187e-05,0.0008336830139160156,0.0022439956665039062,2.691665332082638,NN,10
control,pytorch,1,2.236850088005424e-16,2.2919081243141467e-15,0.0007567405700683594,1.3761520385742187e-05,0.0007705020904541015,0.0021109580993652344,2.7397175497877293,NN,10
control,pytorch,1,2.0648183250748892e-16,1.9971738643168683e-15,0.000865936279296875,1.3761520385742187e-05,0.0008796977996826171,0.0019040107727050781,2.1643918779744804,NN,10
control,pytorch,1,1.522241224085146e-16,1.4689152545652468e-15,0.0008041858673095703,1.3761520385742187e-05,0.0008179473876953125,0.0034770965576171875,4.251002704971551,NN,10
control,pytorch,1,5.404561356715091e-16,2.607817760221516e-15,0.0007715225219726562,1.3761520385742187e-05,0.0007852840423583984,0.0021271705627441406,2.708791275518259,NN,10
control,pytorch,1,1.6267648475600155e-16,3.777265400106323e-15,0.0008089542388916016,1.3761520385742187e-05,0.0008227157592773437,0.0023288726806640625,2.830713590207261,NN,10
control,pytorch,1,1.6271625775957312e-16,1.6050857866343263e-15,0.0008168220520019531,1.3761520385742187e-05,0.0008305835723876953,0.0031239986419677734,3.7612092820318512,NN,10
control,pytorch,1,2.0938115182167264e-16,1.7511149539042015e-15,0.0007939338684082031,1.3761520385742187e-05,0.0008076953887939453,0.0021800994873046875,2.699160497325635,NN,10
control,pytorch,1,1.9368842292860601e-16,2.478449213463782e-15,0.0008122920989990234,1.3761520385742187e-05,0.0008260536193847656,0.002074003219604492,2.510736798356,NN,10
control,pytorch,1,1.9891052862266016e-16,9.679116738429855e-16,0.0008714199066162109,1.3761520385742187e-05,0.0008851814270019531,0.0020449161529541016,2.3101661315693076,NN,10
control,pytorch,1,0.0,2.4747436330840917e-15,0.0008330345153808594,1.3761520385742187e-05,0.0008467960357666015,0.002257108688354492,2.665469124818398,NN,10
control,pytorch,1,2.695745203146913e-16,2.0407520217627806e-15,0.0008013248443603516,1.3761520385742187e-05,0.0008150863647460937,0.002309083938598633,2.832931623531614,NN,10
control,pytorch,1,1.904836374416971e-16,1.850347795087917e-15,0.0008304119110107422,1.3761520385742187e-05,0.0008441734313964843,0.002547025680541992,3.017182945841524,NN,10
control,pytorch,1,2.9152118556302145e-16,9.331982388813215e-16,0.0008032321929931641,1.3761520385742187e-05,0.0008169937133789062,0.0030689239501953125,3.7563617686884254,NN,10
control,pytorch,1,4.344568652779706e-16,6.071619176643044e-16,0.0008783340454101562,1.3761520385742187e-05,0.0008920955657958984,0.0028619766235351562,3.2081502624461478,NN,10
control,pytorch,1,2.533481841465083e-16,1.5639181811221973e-15,0.0008058547973632812,1.3761520385742187e-05,0.0008196163177490234,0.0021200180053710938,2.5865980940856153,NN,10
control,pytorch,1,1.5135796139274813e-16,2.25683138657532e-15,0.0008680820465087891,1.3761520385742187e-05,0.0008818435668945312,0.0019609928131103516,2.2237422675952763,NN,10
control,pytorch,1,1.9735076846520986e-15,1.1670278387654944e-15,0.0008308887481689453,1.3761520385742187e-05,0.0008446502685546875,0.003262042999267578,3.8620043356517026,NN,10
control,pytorch,1,2.1236476789813023e-16,6.16969451555249e-16,0.0008823871612548828,1.3761520385742187e-05,0.000896148681640625,0.0021839141845703125,2.43699982972927,NN,10
control,pytorch,1,2.1635426392398934e-16,1.1745995620933233e-15,0.0007832050323486328,1.3761520385742187e-05,0.000796966552734375,0.0032508373260498047,4.079013497989662,NN,10
control,pytorch,1,5.214683079858803e-16,2.5132413834915847e-15,0.0007860660552978516,1.3761520385742187e-05,0.0007998275756835937,0.002210855484008789,2.7641651166118186,NN,10
control,pytorch,1,2.457004052221427e-16,1.4402427824692183e-15,0.0008325576782226562,1.3761520385742187e-05,0.0008463191986083984,0.003175973892211914,3.75269035304193,NN,10
control,pytorch,1,2.1033224553263937e-16,2.0200813770161834e-15,0.0007908344268798828,1.3761520385742187e-05,0.000804595947265625,0.0033729076385498047,4.192051488716102,NN,10
control,pytorch,1,3.1530495037389277e-15,2.213549526879715e-15,0.0008206367492675781,1.3761520385742187e-05,0.0008343982696533203,0.0021209716796875,2.541917639125416,NN,10
control,pytorch,1,1.768027137694344e-16,3.27464408099622e-15,0.000827789306640625,1.3761520385742187e-05,0.0008415508270263671,0.002199888229370117,2.6140883696157204,NN,10
control,pytorch,1,3.560956488350803e-16,2.270962883247559e-15,0.0007963180541992188,1.3761520385742187e-05,0.0008100795745849609,0.001943826675415039,2.399550286662821,NN,10
control,pytorch,1,2.1284636406675362e-16,2.0608504167661928e-15,0.0007939338684082031,1.3761520385742187e-05,0.0008076953887939453,0.001977205276489258,2.4479590993352462,NN,10
control,optimaltree,1,1.5822273643784542e-16,2.942269664338251e-15,0.0010571479797363281,0.02322510480880737,0.0242822527885437,0.00896000862121582,0.36899412501969864,OCT,10
control,optimaltree,1,1.9261990433079557e-16,2.3590602532778587e-15,0.0007977485656738281,0.02322510480880737,0.0240228533744812,0.021133899688720703,0.8797414428367052,OCT,10
control,optimaltree,1,2.7188401719700603e-16,2.620411979441783e-15,0.0008096694946289062,0.02322510480880737,0.024034774303436278,0.012972831726074219,0.5397525919026199,OCT,10
control,optimaltree,1,1.4467084275993338e-16,2.2711432448239494e-15,0.0008122920989990234,0.02322510480880737,0.024037396907806395,0.004681825637817383,0.1947725727446349,OCT,10
control,optimaltree,1,1.5747282846917816e-15,1.8058023074733774e-15,0.0007989406585693359,0.02322510480880737,0.024024045467376708,0.004601001739501953,0.19151652646303274,OCT,10
control,optimaltree,1,8.100389023149697e-16,1.5105922345336997e-15,0.0007827281951904297,0.02322510480880737,0.0240078330039978,0.003359079360961914,0.13991597494045205,OCT,10
control,optimaltree,1,1.7111078033654113e-15,6.905450030986937e-16,0.0009489059448242188,0.02322510480880737,0.02417401075363159,0.004346132278442383,0.17978532080322981,OCT,10
control,optimaltree,1,9.052106033313305e-16,2.2917090121333155e-15,0.0008792877197265625,0.02322510480880737,0.024104392528533934,0.003194093704223633,0.1325108567014322,OCT,10
control,optimaltree,1,3.042484100904732e-16,1.0688446611879999e-15,0.0007808208465576172,0.02322510480880737,0.02400592565536499,0.004323005676269531,0.18008077415266843,OCT,10
control,optimaltree,1,2.600615906487605e-16,1.2373091624231917e-15,0.0008485317230224609,0.02322510480880737,0.024073636531829833,0.0024099349975585938,0.10010681163073185,OCT,10
control,optimaltree,1,1.1689028438955087e-14,1.2263339313844099e-15,0.0007770061492919922,0.02322510480880737,0.024002110958099364,0.0020639896392822266,0.08599200474013916,OCT,10
control,optimaltree,1,1.6629658168473645e-16,0.0,0.0007958412170410156,0.02322510480880737,0.024020946025848387,0.003155946731567383,0.1313831157262225,OCT,10
control,optimaltree,1,2.1013187253051551e-16,2.3702262808739208e-15,0.0008192062377929688,0.02322510480880737,0.02404431104660034,0.0037980079650878906,0.15795869375200486,OCT,10
control,optimaltree,1,1.6331081129687368e-16,2.573300539668687e-15,0.0007565021514892578,0.02322510480880737,0.02398160696029663,0.002001047134399414,0.08344091109958976,OCT,10
control,optimaltree,1,5.175435079582738e-16,7.138043146081151e-16,0.000782012939453125,0.02322510480880737,0.024007117748260497,0.0028269290924072266,0.11775378960733675,OCT,10
control,optimaltree,1,2.033463965495066e-16,2.9666963735111747e-15,0.0009047985076904297,0.02322510480880737,0.0241299033164978,0.0023000240325927734,0.09531841062206947,OCT,10
control,optimaltree,1,1.8352432012106795e-15,2.448685650572916e-15,0.0007953643798828125,0.02322510480880737,0.024020469188690184,0.0021250247955322266,0.08846724761449601,OCT,10
control,optimaltree,1,1.7364689121448848e-16,1.2321804781856769e-15,0.0008158683776855469,0.02322510480880737,0.02404097318649292,0.0016629695892333984,0.06917230747412981,OCT,10
control,optimaltree,1,1.9511960564330754e-16,2.298878357000846e-15,0.0007669925689697266,0.02322510480880737,0.023992097377777098,0.001699209213256836,0.07082370442655606,OCT,10
control,optimaltree,1,1.9212127104475316e-16,2.668819680460637e-15,0.0007958412170410156,0.02322510480880737,0.024020946025848387,0.001764059066772461,0.07343836770101383,OCT,10
control,optimaltree,1,2.966055770577082e-16,2.206977845585834e-15,0.0008423328399658203,0.02322510480880737,0.024067437648773192,0.0022020339965820312,0.09149432643047804,OCT,10
control,optimaltree,1,1.8018125810756533e-16,2.336998563374356e-15,0.0007913112640380859,0.02322510480880737,0.024016416072845458,0.0018529891967773438,0.07715510887040533,OCT,10
control,optimaltree,1,1.8272598093782507e-15,2.608151884606432e-16,0.0007708072662353516,0.02322510480880737,0.023995912075042723,0.003052949905395508,0.12722791681549667,OCT,10
control,optimaltree,1,1.73604877172893e-16,2.472629811893868e-15,0.0007915496826171875,0.02322510480880737,0.02401665449142456,0.0025620460510253906,0.10667789104182686,OCT,10
control,optimaltree,1,1.672362439095009e-16,4.3125207367935167e-16,0.0007734298706054688,0.02322510480880737,0.02399853467941284,0.001714944839477539,0.07146039799457864,OCT,10
control,optimaltree,1,1.4996822952849327e-16,1.76936919308535e-15,0.0007636547088623047,0.02322510480880737,0.023988759517669676,0.0017139911651611328,0.07144976228965232,OCT,10
control,optimaltree,1,1.6133186483625455e-16,2.7933627350357034e-15,0.0008587837219238281,0.02322510480880737,0.0240838885307312,0.0021619796752929688,0.08976871291088516,OCT,10
control,optimaltree,1,1.4537013056012414e-16,1.761374290295274e-15,0.0008053779602050781,0.02322510480880737,0.02403048276901245,0.002053976058959961,0.0854737742351387,OCT,10
control,optimaltree,1,2.7311238763128867e-16,3.3412797903749335e-15,0.0008149147033691406,0.02322510480880737,0.024040019512176512,0.0025129318237304688,0.10453118902243999,OCT,10
control,optimaltree,1,2.007704329585369e-16,2.7149559179591918e-15,0.0007805824279785156,0.02322510480880737,0.024005687236785887,0.0020449161529541016,0.08518465365242735,OCT,10
control,optimaltree,1,1.6191677334492899e-16,1.1461023389398786e-15,0.0007808208465576172,0.02322510480880737,0.02400592565536499,0.0021140575408935547,0.08806398766885677,OCT,10
control,optimaltree,1,1.6756292466666667e-16,2.0266191524352443e-15,0.0007734298706054688,0.02322510480880737,0.02399853467941284,0.0020759105682373047,0.08650155503111305,OCT,10
control,optimaltree,1,3.589222094050116e-15,2.821904713012738e-15,0.000751495361328125,0.02322510480880737,0.023976600170135497,0.002468109130859375,0.10293824451114526,OCT,10
control,optimaltree,1,1.8356482077265044e-16,1.8582709237921123e-15,0.0008003711700439453,0.02322510480880737,0.024025475978851317,0.0021059513092041016,0.08765492559056427,OCT,10
control,optimaltree,1,2.0064492914839667e-16,1.902818701087206e-15,0.0008194446563720703,0.02322510480880737,0.024044549465179442,0.0023009777069091797,0.09569643674302915,OCT,10
control,optimaltree,1,3.4570809017108056e-16,2.2706161659900943e-15,0.0008442401885986328,0.02322510480880737,0.024069344997406004,0.002190113067626953,0.09099180172385188,OCT,10
control,optimaltree,1,1.968866256780115e-16,1.229188630457521e-15,0.0008156299591064453,0.02322510480880737,0.024040734767913817,0.002599000930786133,0.10810821532189244,OCT,10
control,optimaltree,1,1.509573305503609e-16,1.3455287197128669e-15,0.0008175373077392578,0.02322510480880737,0.02404264211654663,0.0020780563354492188,0.08643211196905262,OCT,10
control,optimaltree,0,0.0009365109756893283,-0.0020415251390848255,0.0008206367492675781,0.02322510480880737,0.02404574155807495,0.00345611572265625,0.14373088533406575,OCT,10
control,optimaltree,1,2.0091493307248335e-16,1.960007404589035e-15,0.0007677078247070312,0.02322510480880737,0.023992812633514403,0.0018720626831054688,0.07802597851701949,OCT,10
control,optimaltree,1,1.4605088964647027e-16,2.1156932228496193e-15,0.0007989406585693359,0.02322510480880737,0.024024045467376708,0.0033829212188720703,0.14081397004787913,OCT,10
control,optimaltree,1,1.6763775464395996e-16,2.6770897399058805e-15,0.0008111000061035156,0.02322510480880737,0.024036204814910887,0.002154111862182617,0.0896194669154388,OCT,10
control,optimaltree,1,1.5796439488063445e-16,2.6021680128265945e-15,0.000762939453125,0.02322510480880737,0.02398804426193237,0.0023071765899658203,0.09618027067038454,OCT,10
control,optimaltree,1,1.4653550024891977e-16,3.22699317448594e-15,0.0008411407470703125,0.02322510480880737,0.024066245555877684,0.0023741722106933594,0.09865154102167452,OCT,10
control,optimaltree,1,9.07080871443345e-15,3.0244486773036987e-16,0.0008170604705810547,0.02322510480880737,0.024042165279388426,0.004029035568237305,0.1675820593285512,OCT,10
control,optimaltree,1,1.5806259282313264e-16,1.103681349316694e-15,0.0007765293121337891,0.02322510480880737,0.02400163412094116,0.003604888916015625,0.15019347840447245,OCT,10
control,optimaltree,1,1.9432045196190773e-16,2.2682420049003503e-15,0.0007867813110351562,0.02322510480880737,0.024011886119842528,0.002474069595336914,0.10303520443953942,OCT,10
control,optimaltree,1,2.1293435662377777e-16,1.6958438944505361e-15,0.0007855892181396484,0.02322510480880737,0.02401069402694702,0.002254009246826172,0.09387522261107964,OCT,10
control,optimaltree,1,1.9446807005835632e-16,3.0375462086892316e-15,0.0008854866027832031,0.02322510480880737,0.024110591411590575,0.0024290084838867188,0.10074445883227205,OCT,10
control,optimaltree,1,2.1963125303443135e-16,1.8708150595927316e-15,0.0007982254028320312,0.02322510480880737,0.024023330211639403,0.0023679733276367188,0.0985697364510032,OCT,10
control,optimaltree,1,2.842170943040401e-16,7.51036338368475e-16,0.0007998943328857422,0.02322510480880737,0.024024999141693114,0.004071950912475586,0.1694880773339592,OCT,10
control,optimaltree,1,1.4741145328739784e-16,2.421888562713073e-15,0.0007948875427246094,0.02322510480880737,0.02401999235153198,0.002355813980102539,0.09807721608005786,OCT,10
control,optimaltree,1,1.5083831708563193e-16,2.5227045400829027e-15,0.0007479190826416016,0.02322510480880737,0.023973023891448973,0.002376079559326172,0.09911472036590697,OCT,10
control,optimaltree,1,3.602727237119162e-16,2.663278990700881e-15,0.0008423328399658203,0.02322510480880737,0.024067437648773192,0.002187013626098633,0.09087023130649362,OCT,10
control,optimaltree,1,1.4780632097703382e-16,3.410994751243469e-15,0.0008182525634765625,0.02322510480880737,0.024043357372283934,0.0024290084838867188,0.10102617726286292,OCT,10
control,optimaltree,1,1.6738979966710514e-16,1.3437624331459238e-15,0.0007607936859130859,0.02322510480880737,0.023985898494720458,0.0021860599517822266,0.09113938142710813,OCT,10
control,optimaltree,1,1.494391522868153e-16,1.4694992017114018e-15,0.000858306884765625,0.02322510480880737,0.024083411693572997,0.003072977066040039,0.12759724847705473,OCT,10
control,optimaltree,1,1.9840566051113175e-16,4.219275810908291e-16,0.0007677078247070312,0.02322510480880737,0.023992812633514403,0.002905130386352539,0.12108336070171709,OCT,10
control,optimaltree,1,5.568598255331612e-16,2.5549913315441225e-15,0.0007891654968261719,0.02322510480880737,0.024014270305633544,0.0022079944610595703,0.09194509901646246,OCT,10
control,optimaltree,1,2.842776019029759e-16,1.0161722855518355e-15,0.0008387565612792969,0.02322510480880737,0.02406386137008667,0.0027239322662353516,0.11319597567252529,OCT,10
control,optimaltree,1,1.881878691599317e-16,1.9479439809613733e-15,0.0007894039154052734,0.02322510480880737,0.024014508724212645,0.0023679733276367188,0.0986059450489282,OCT,10
control,optimaltree,1,6.623636610774841e-16,1.9052553285082733e-15,0.0008330345153808594,0.02322510480880737,0.02405813932418823,0.0040130615234375,0.16680681200489758,OCT,10
control,optimaltree,1,2.922801420753257e-16,2.559318302612263e-15,0.0007669925689697266,0.02322510480880737,0.023992097377777098,0.0035698413848876953,0.14879238478726306,OCT,10
control,optimaltree,1,1.551930159265828e-16,1.8412277336332785e-15,0.0007915496826171875,0.02322510480880737,0.02401665449142456,0.0023109912872314453,0.09622452985933629,OCT,10
control,optimaltree,1,1.8030363493561865e-16,1.0478644134200106e-15,0.0008692741394042969,0.02322510480880737,0.02409437894821167,0.0031108856201171875,0.12911250490430606,OCT,10
control,optimaltree,1,1.6628853328973334e-16,2.596639462792645e-15,0.0008435249328613281,0.02322510480880737,0.0240686297416687,0.002170085906982422,0.0901624201408305,OCT,10
control,optimaltree,1,1.9117946418297795e-16,1.7961721501401413e-15,0.0008368492126464844,0.02322510480880737,0.024061954021453856,0.0024199485778808594,0.10057157351905882,OCT,10
control,optimaltree,1,1.9420065029705695e-16,1.8855758655870345e-15,0.0007839202880859375,0.02322510480880737,0.02400902509689331,0.0029439926147460938,0.12262024813023487,OCT,10
control,optimaltree,1,1.752719099044543e-16,9.001295870486684e-16,0.0008223056793212891,0.02322510480880737,0.02404741048812866,0.002331972122192383,0.09697393918333092,OCT,10
control,optimaltree,1,1.9889605566063014e-16,3.042447558667109e-15,0.0008091926574707031,0.02322510480880737,0.024034297466278075,0.002354145050048828,0.09794940140654707,OCT,10
control,optimaltree,1,2.0974101702401003e-16,1.371351839399918e-15,0.0008547306060791016,0.02322510480880737,0.024079835414886473,0.0023870468139648438,0.09913052862849468,OCT,10
control,optimaltree,1,3.673259865046363e-16,1.0441166881681288e-15,0.0007739067077636719,0.02322510480880737,0.023999011516571044,0.0031189918518066406,0.1299633466008803,OCT,10
control,optimaltree,1,1.6820316461289866e-16,7.065980745454737e-16,0.0008592605590820312,0.02322510480880737,0.024084365367889403,0.0023751258850097656,0.09861691801837609,OCT,10
control,optimaltree,1,1.6151736040927385e-16,2.533828332376812e-15,0.000774383544921875,0.02322510480880737,0.023999488353729247,0.002315998077392578,0.0965019771778884,OCT,10
control,optimaltree,1,2.236850088005424e-16,2.2919081243141467e-15,0.0007686614990234375,0.02322510480880737,0.02399376630783081,0.002277851104736328,0.0949351208773301,OCT,10
control,optimaltree,1,2.0648183250748892e-16,1.9971738643168683e-15,0.0008375644683837891,0.02322510480880737,0.02406266927719116,0.0018689632415771484,0.0776706532449717,OCT,10
control,optimaltree,1,1.522241224085146e-16,1.4689152545652468e-15,0.0007462501525878906,0.02322510480880737,0.023971354961395262,0.002869844436645508,0.11971974222013136,OCT,10
control,optimaltree,1,5.404561356715091e-16,2.607817760221516e-15,0.0008025169372558594,0.02322510480880737,0.02402762174606323,0.0022139549255371094,0.0921420750224625,OCT,10
control,optimaltree,1,1.6267648475600155e-16,3.777265400106323e-15,0.0008797645568847656,0.02322510480880737,0.024104869365692137,0.002040863037109375,0.08466600694439294,OCT,10
control,optimaltree,1,1.6271625775957312e-16,1.6050857866343263e-15,0.0007939338684082031,0.02322510480880737,0.024019038677215575,0.0037229061126708984,0.15499813138660049,OCT,10
control,optimaltree,1,2.0938115182167264e-16,1.7511149539042015e-15,0.0008068084716796875,0.02322510480880737,0.02403191328048706,0.002260923385620117,0.09408004095353888,OCT,10
control,optimaltree,1,1.9368842292860601e-16,2.478449213463782e-15,0.0007884502410888672,0.02322510480880737,0.02401355504989624,0.0023698806762695312,0.09868928908465685,OCT,10
control,optimaltree,1,1.9891052862266016e-16,9.679116738429855e-16,0.0007939338684082031,0.02322510480880737,0.024019038677215575,0.002376079559326172,0.09892484005115981,OCT,10
control,optimaltree,1,0.0,2.4747436330840917e-15,0.0008108615875244141,0.02322510480880737,0.024035966396331786,0.0025658607482910156,0.10675088764821208,OCT,10
control,optimaltree,1,2.695745203146913e-16,2.0407520217627806e-15,0.0007834434509277344,0.02322510480880737,0.024008548259735106,0.0024199485778808594,0.10079528973183985,OCT,10
control,optimaltree,1,1.904836374416971e-16,1.850347795087917e-15,0.0008463859558105469,0.02322510480880737,0.02407149076461792,0.0020568370819091797,0.08544701705523253,OCT,10
control,optimaltree,1,2.9152118556302145e-16,9.331982388813215e-16,0.0007739067077636719,0.02322510480880737,0.023999011516571044,0.0036721229553222656,0.1530114251908545,OCT,10
control,optimaltree,1,4.344568652779706e-16,6.071619176643044e-16,0.0008215904235839844,0.02322510480880737,0.024046695232391356,0.0034308433532714844,0.14267421448624146,OCT,10
control,optimaltree,1,2.533481841465083e-16,1.5639181811221973e-15,0.0008172988891601562,0.02322510480880737,0.024042403697967528,0.0020678043365478516,0.08600655585542212,OCT,10
control,optimaltree,1,1.5135796139274813e-16,2.25683138657532e-15,0.0007736682891845703,0.02322510480880737,0.023998773097991942,0.0020868778228759766,0.08695768797658213,OCT,10
control,optimaltree,1,1.9735076846520986e-15,1.1670278387654944e-15,0.0007777214050292969,0.02322510480880737,0.02400282621383667,0.003439188003540039,0.14328262734150385,OCT,10
control,optimaltree,1,2.1236476789813023e-16,6.16969451555249e-16,0.0007636547088623047,0.02322510480880737,0.023988759517669676,0.002340078353881836,0.09754895213144213,OCT,10
control,optimaltree,1,2.1635426392398934e-16,1.1745995620933233e-15,0.0008172988891601562,0.02322510480880737,0.024042403697967528,0.003222942352294922,0.1340524180852757,OCT,10
control,optimaltree,1,5.214683079858803e-16,2.5132413834915847e-15,0.0009012222290039062,0.02322510480880737,0.024126327037811278,0.0019180774688720703,0.0795014287034251,OCT,10
control,optimaltree,1,2.457004052221427e-16,1.4402427824692183e-15,0.0007960796356201172,0.02322510480880737,0.02402118444442749,0.0032699108123779297,0.13612612733326288,OCT,10
control,optimaltree,1,2.1033224553263937e-16,2.0200813770161834e-15,0.000904083251953125,0.02322510480880737,0.024129188060760497,0.0027341842651367188,0.1133143916095179,OCT,10
control,optimaltree,1,3.1530495037389277e-15,2.213549526879715e-15,0.0008192062377929688,0.02322510480880737,0.02404431104660034,0.002348184585571289,0.09766071404667269,OCT,10
control,optimaltree,1,1.768027137694344e-16,3.27464408099622e-15,0.0008451938629150391,0.02322510480880737,0.02407029867172241,0.002351045608520508,0.09767413527288288,OCT,10
control,optimaltree,1,3.560956488350803e-16,2.270962883247559e-15,0.0007450580596923828,0.02322510480880737,0.023970162868499754,0.002418994903564453,0.10091691561859852,OCT,10
control,optimaltree,1,2.1284636406675362e-16,2.0608504167661928e-15,0.0008637905120849609,0.02322510480880737,0.024088895320892333,0.0025098323822021484,0.10419043085074006,OCT,10
control,optimaltree,1,1.5822273643784542e-16,2.942269664338251e-15,0.0010678768157958984,0.0001055908203125,0.0011734676361083985,0.01032400131225586,8.797857729160402,OCT-H,10
control,optimaltree,1,1.9261990433079557e-16,2.3590602532778587e-15,0.0007946491241455078,0.0001055908203125,0.0009002399444580078,0.006228923797607422,6.919181753657425,OCT-H,10
control,optimaltree,1,2.7188401719700603e-16,2.620411979441783e-15,0.00079345703125,0.0001055908203125,0.0008990478515625,0.004345893859863281,4.833884928716905,OCT-H,10
control,optimaltree,1,1.4467084275993338e-16,2.2711432448239494e-15,0.0009105205535888672,0.0001055908203125,0.0010161113739013672,0.01346898078918457,13.255417796840831,OCT-H,10
control,optimaltree,1,1.5747282846917816e-15,1.8058023074733774e-15,0.0007848739624023438,0.0001055908203125,0.0008904647827148438,0.004374027252197266,4.912072141541361,OCT-H,10
control,optimaltree,1,8.100389023149697e-16,1.5105922345336997e-15,0.0009059906005859375,0.0001055908203125,0.0010115814208984375,0.003323078155517578,3.285032807904065,OCT-H,10
control,optimaltree,1,1.7111078033654113e-15,6.905450030986937e-16,0.0009055137634277344,0.0001055908203125,0.0010111045837402344,0.004748821258544922,4.696666729546698,OCT-H,10
control,optimaltree,1,9.052106033313305e-16,2.2917090121333155e-15,0.0009019374847412109,0.0001055908203125,0.001007528305053711,0.00535893440246582,5.31889215973951,OCT-H,10
control,optimaltree,1,3.042484100904732e-16,1.0688446611879999e-15,0.0008363723754882812,0.0001055908203125,0.0009419631958007813,0.004055976867675781,4.305876159235411,OCT-H,10
control,optimaltree,1,2.600615906487605e-16,1.2373091624231917e-15,0.0009584426879882812,0.0001055908203125,0.0010640335083007813,0.0017991065979003906,1.69083641056896,OCT-H,10
control,optimaltree,1,1.1689028438955087e-14,1.2263339313844099e-15,0.0008368492126464844,0.0001055908203125,0.0009424400329589844,0.002231121063232422,2.3673878286211574,OCT-H,10
control,optimaltree,1,1.6629658168473645e-16,0.0,0.0008056163787841797,0.0001055908203125,0.0009112071990966797,0.003242015838623047,3.5579348383518057,OCT-H,10
control,optimaltree,1,2.1013187253051551e-16,2.3702262808739208e-15,0.0007848739624023438,0.0001055908203125,0.0008904647827148438,0.0024662017822265625,2.7695668937154605,OCT-H,10
control,optimaltree,1,1.6331081129687368e-16,2.573300539668687e-15,0.0008289813995361328,0.0001055908203125,0.0009345722198486328,0.0031452178955078125,3.3654091451779133,OCT-H,10
control,optimaltree,1,5.175435079582738e-16,7.138043146081151e-16,0.0008084774017333984,0.0001055908203125,0.0009140682220458985,0.0027849674224853516,3.0467828935699606,OCT-H,10
control,optimaltree,1,2.033463965495066e-16,2.9666963735111747e-15,0.0008089542388916016,0.0001055908203125,0.0009145450592041016,0.0018219947814941406,1.9922416759648371,OCT-H,10
control,optimaltree,1,1.8352432012106795e-15,2.448685650572916e-15,0.0007889270782470703,0.0001055908203125,0.0008945178985595703,0.003760814666748047,4.2042922481529255,OCT-H,10
control,optimaltree,1,1.7364689121448848e-16,1.2321804781856769e-15,0.0008499622344970703,0.0001055908203125,0.0009555530548095703,0.0019919872283935547,2.0846432527919996,OCT-H,10
control,optimaltree,1,1.9511960564330754e-16,2.298878357000846e-15,0.0007910728454589844,0.0001055908203125,0.0008966636657714844,0.0026521682739257812,2.957818382931654,OCT-H,10
control,optimaltree,1,1.9212127104475316e-16,2.668819680460637e-15,0.000759124755859375,0.0001055908203125,0.000864715576171875,0.0018138885498046875,2.0976707252514557,OCT-H,10
control,optimaltree,1,2.966055770577082e-16,2.206977845585834e-15,0.000820159912109375,0.0001055908203125,0.000925750732421875,0.002057790756225586,2.2228345970001646,OCT-H,10
control,optimaltree,1,1.8018125810756533e-16,2.336998563374356e-15,0.0007419586181640625,0.0001055908203125,0.0008475494384765625,0.0018849372863769531,2.2239850571608604,OCT-H,10
control,optimaltree,1,1.8272598093782507e-15,2.608151884606432e-16,0.000812530517578125,0.0001055908203125,0.000918121337890625,0.0027811527252197266,3.029177746385242,OCT-H,10
control,optimaltree,1,1.73604877172893e-16,2.472629811893868e-15,0.0007655620574951172,0.0001055908203125,0.0008711528778076172,0.0024569034576416016,2.820289664685211,OCT-H,10
control,optimaltree,1,1.672362439095009e-16,4.3125207367935167e-16,0.0007627010345458984,0.0001055908203125,0.0008682918548583985,0.0019719600677490234,2.2710797719858973,OCT-H,10
control,optimaltree,1,1.4996822952849327e-16,1.76936919308535e-15,0.0008070468902587891,0.0001055908203125,0.0009126377105712891,0.0019080638885498047,2.090713397494174,OCT-H,10
control,optimaltree,1,1.6133186483625455e-16,2.7933627350357034e-15,0.0008118152618408203,0.0001055908203125,0.0009174060821533203,0.0021240711212158203,2.31530089295924,OCT-H,10
control,optimaltree,1,1.4537013056012414e-16,1.761374290295274e-15,0.0007998943328857422,0.0001055908203125,0.0009054851531982422,0.0016469955444335938,1.818909496877205,OCT-H,10
control,optimaltree,1,2.7311238763128867e-16,3.3412797903749335e-15,0.0007789134979248047,0.0001055908203125,0.0008845043182373047,0.0023250579833984375,2.6286564524998113,OCT-H,10
control,optimaltree,1,2.007704329585369e-16,2.7149559179591918e-15,0.0007612705230712891,0.0001055908203125,0.0008668613433837891,0.0019598007202148438,2.260800686491303,OCT-H,10
control,optimaltree,1,1.6191677334492899e-16,1.1461023389398786e-15,0.0007996559143066406,0.0001055908203125,0.0009052467346191407,0.0016210079193115234,1.7906807694738838,OCT-H,10
control,optimaltree,1,1.6756292466666667e-16,2.0266191524352443e-15,0.0007877349853515625,0.0001055908203125,0.0008933258056640625,0.0015840530395507812,1.7732086429242462,OCT-H,10
control,optimaltree,1,3.589222094050116e-15,2.821904713012738e-15,0.0007793903350830078,0.0001055908203125,0.0008849811553955078,0.0022771358489990234,2.573089647294632,OCT-H,10
control,optimaltree,1,1.8356482077265044e-16,1.8582709237921123e-15,0.0008225440979003906,0.0001055908203125,0.0009281349182128907,0.0027968883514404297,3.0134501962557283,OCT-H,10
control,optimaltree,1,2.0064492914839667e-16,1.902818701087206e-15,0.0007421970367431641,0.0001055908203125,0.0008477878570556641,0.0019130706787109375,2.2565440903517553,OCT-H,10
control,optimaltree,1,3.4570809017108056e-16,2.2706161659900943e-15,0.0007948875427246094,0.0001055908203125,0.0009004783630371094,0.0016520023345947266,1.834583042087649,OCT-H,10
control,optimaltree,1,1.968866256780115e-16,1.229188630457521e-15,0.0007994174957275391,0.0001055908203125,0.0009050083160400391,0.0023021697998046875,2.5438106578711657,OCT-H,10
control,optimaltree,1,1.509573305503609e-16,1.3455287197128669e-15,0.0007927417755126953,0.0001055908203125,0.0008983325958251953,0.0024878978729248047,2.769461872458783,OCT-H,10
control,optimaltree,1,1.4999698786492106e-16,2.099501555336615e-15,0.000797271728515625,0.0001055908203125,0.000902862548828125,0.0027790069580078125,3.077995605881359,OCT-H,10
control,optimaltree,1,2.0091493307248335e-16,1.960007404589035e-15,0.0008077621459960938,0.0001055908203125,0.0009133529663085938,0.002160787582397461,2.365774965543165,OCT-H,10
control,optimaltree,1,1.4605088964647027e-16,2.1156932228496193e-15,0.0008006095886230469,0.0001055908203125,0.0009062004089355469,0.00339508056640625,3.746500810338658,OCT-H,10
control,optimaltree,1,1.6763775464395996e-16,2.6770897399058805e-15,0.0007898807525634766,0.0001055908203125,0.0008954715728759766,0.0022580623626708984,2.52164605897952,OCT-H,10
control,optimaltree,1,1.5796439488063445e-16,2.6021680128265945e-15,0.0007622241973876953,0.0001055908203125,0.0008678150177001953,0.002646923065185547,3.0501005527654756,OCT-H,10
control,optimaltree,1,1.4653550024891977e-16,3.22699317448594e-15,0.0008563995361328125,0.0001055908203125,0.0009619903564453125,0.002237081527709961,2.3254718851613925,OCT-H,10
control,optimaltree,1,9.07080871443345e-15,3.0244486773036987e-16,0.0007691383361816406,0.0001055908203125,0.0008747291564941407,0.0035200119018554688,4.0241163515841345,OCT-H,10
control,optimaltree,1,1.5806259282313264e-16,1.103681349316694e-15,0.0008461475372314453,0.0001055908203125,0.0009517383575439453,0.0028848648071289062,3.031153241079391,OCT-H,10
control,optimaltree,1,1.9432045196190773e-16,2.2682420049003503e-15,0.0007843971252441406,0.0001055908203125,0.0008899879455566407,0.0019221305847167969,2.1597265382224986,OCT-H,10
control,optimaltree,1,2.1293435662377777e-16,1.6958438944505361e-15,0.0007851123809814453,0.0001055908203125,0.0008907032012939453,0.002859830856323242,3.2107562341402827,OCT-H,10
control,optimaltree,1,1.9446807005835632e-16,3.0375462086892316e-15,0.0008237361907958984,0.0001055908203125,0.0009293270111083985,0.002335071563720703,2.5126479009102383,OCT-H,10
control,optimaltree,1,2.1963125303443135e-16,1.8708150595927316e-15,0.0008141994476318359,0.0001055908203125,0.000919790267944336,0.0024509429931640625,2.664675936006304,OCT-H,10
control,optimaltree,1,2.842170943040401e-16,7.51036338368475e-16,0.0008285045623779297,0.0001055908203125,0.0009340953826904297,0.0029458999633789062,3.1537464138768927,OCT-H,10
control,optimaltree,1,1.4741145328739784e-16,2.421888562713073e-15,0.0007817745208740234,0.0001055908203125,0.0008873653411865235,0.0022211074829101562,2.503036100035466,OCT-H,10
control,optimaltree,1,1.5083831708563193e-16,2.5227045400829027e-15,0.0008044242858886719,0.0001055908203125,0.0009100151062011719,0.002095937728881836,2.303190040032697,OCT-H,10
control,optimaltree,1,3.602727237119162e-16,2.663278990700881e-15,0.0007879734039306641,0.0001055908203125,0.0008935642242431641,0.002724885940551758,3.0494572931897497,OCT-H,10
control,optimaltree,1,1.4780632097703382e-16,3.410994751243469e-15,0.0007696151733398438,0.0001055908203125,0.0008752059936523438,0.0022699832916259766,2.5936560170858214,OCT-H,10
control,optimaltree,1,1.6738979966710514e-16,1.3437624331459238e-15,0.0007419586181640625,0.0001055908203125,0.0008475494384765625,0.0019409656524658203,2.2900913673597985,OCT-H,10
control,optimaltree,1,1.494391522868153e-16,1.4694992017114018e-15,0.0008025169372558594,0.0001055908203125,0.0009081077575683594,0.002743959426879883,3.0216231543130787,OCT-H,10
control,optimaltree,1,1.9840566051113175e-16,4.219275810908291e-16,0.0007920265197753906,0.0001055908203125,0.0008976173400878907,0.0039730072021484375,4.426170289624105,OCT-H,10
control,optimaltree,1,5.568598255331612e-16,2.5549913315441225e-15,0.0007786750793457031,0.0001055908203125,0.0008842658996582032,0.0021560192108154297,2.438202368369966,OCT-H,10
control,optimaltree,1,2.842776019029759e-16,1.0161722855518355e-15,0.0008141994476318359,0.0001055908203125,0.000919790267944336,0.0023708343505859375,2.577581469615436,OCT-H,10
control,optimaltree,1,1.881878691599317e-16,1.9479439809613733e-15,0.0007870197296142578,0.0001055908203125,0.0008926105499267578,0.0023758411407470703,2.6616771905082426,OCT-H,10
control,optimaltree,1,6.623636610774841e-16,1.9052553285082733e-15,0.0008211135864257812,0.0001055908203125,0.0009267044067382813,0.003584146499633789,3.867626476762853,OCT-H,10
control,optimaltree,1,2.922801420753257e-16,2.559318302612263e-15,0.0009319782257080078,0.0001055908203125,0.0010375690460205078,0.0031099319458007812,2.997325293895971,OCT-H,10
control,optimaltree,1,1.551930159265828e-16,1.8412277336332785e-15,0.0008292198181152344,0.0001055908203125,0.0009348106384277344,0.0021851062774658203,2.3374854624472055,OCT-H,10
control,optimaltree,1,1.8030363493561865e-16,1.0478644134200106e-15,0.0008189678192138672,0.0001055908203125,0.0009245586395263672,0.0031561851501464844,3.4137208990479335,OCT-H,10
control,optimaltree,1,1.6628853328973334e-16,2.596639462792645e-15,0.0008459091186523438,0.0001055908203125,0.0009514999389648438,0.0019898414611816406,2.0912680912480455,OCT-H,10
control,optimaltree,1,1.9117946418297795e-16,1.7961721501401413e-15,0.0008304119110107422,0.0001055908203125,0.0009360027313232422,0.002287149429321289,2.4435285846740094,OCT-H,10
control,optimaltree,1,1.9420065029705695e-16,1.8855758655870345e-15,0.0008337497711181641,0.0001055908203125,0.0009393405914306641,0.0019872188568115234,2.1155466663959306,OCT-H,10
control,optimaltree,1,1.752719099044543e-16,9.001295870486684e-16,0.0008568763732910156,0.0001055908203125,0.0009624671936035157,0.0022330284118652344,2.3201085987198034,OCT-H,10
control,optimaltree,1,1.9889605566063014e-16,3.042447558667109e-15,0.000789642333984375,0.0001055908203125,0.000895233154296875,0.0016851425170898438,1.8823504346343958,OCT-H,10
control,optimaltree,1,2.0974101702401003e-16,1.371351839399918e-15,0.0008015632629394531,0.0001055908203125,0.0009071540832519532,0.0030298233032226562,3.33992136414289,OCT-H,10
control,optimaltree,1,3.673259865046363e-16,1.0441166881681288e-15,0.0008554458618164062,0.0001055908203125,0.0009610366821289063,0.003069162368774414,3.1935954431786606,OCT-H,10
control,optimaltree,1,1.6820316461289866e-16,7.065980745454737e-16,0.0007755756378173828,0.0001055908203125,0.0008811664581298828,0.0022029876708984375,2.500081171466606,OCT-H,10
control,optimaltree,1,1.6151736040927385e-16,2.533828332376812e-15,0.000835418701171875,0.0001055908203125,0.000941009521484375,0.002630949020385742,2.7958792767958487,OCT-H,10
control,optimaltree,1,2.236850088005424e-16,2.2919081243141467e-15,0.0007870197296142578,0.0001055908203125,0.0008926105499267578,0.0029821395874023438,3.340919046550637,OCT-H,10
control,optimaltree,1,2.0648183250748892e-16,1.9971738643168683e-15,0.0008552074432373047,0.0001055908203125,0.0009607982635498047,0.002235889434814453,2.327116440191767,OCT-H,10
control,optimaltree,1,1.522241224085146e-16,1.4689152545652468e-15,0.000881195068359375,0.0001055908203125,0.000986785888671875,0.003348827362060547,3.393671717952683,OCT-H,10
control,optimaltree,1,5.404561356715091e-16,2.607817760221516e-15,0.0007991790771484375,0.0001055908203125,0.0009047698974609375,0.0018849372863769531,2.0833333333333335,OCT-H,10
control,optimaltree,1,1.6267648475600155e-16,3.777265400106323e-15,0.0009765625,0.0001055908203125,0.0010821533203125,0.002321004867553711,2.144802241962775,OCT-H,10
control,optimaltree,1,1.6271625775957312e-16,1.6050857866343263e-15,0.0008103847503662109,0.0001055908203125,0.000915975570678711,0.003047943115234375,3.327537559736379,OCT-H,10
control,optimaltree,1,2.0938115182167264e-16,1.7511149539042015e-15,0.0007684230804443359,0.0001055908203125,0.000874013900756836,0.0023009777069091797,2.6326557334118954,OCT-H,10
control,optimaltree,1,1.9368842292860601e-16,2.478449213463782e-15,0.0007765293121337891,0.0001055908203125,0.0008821201324462891,0.0019102096557617188,2.1654756370476878,OCT-H,10
control,optimaltree,1,1.9891052862266016e-16,9.679116738429855e-16,0.0008263587951660156,0.0001055908203125,0.0009319496154785157,0.002023935317993164,2.1717218231309223,OCT-H,10
control,optimaltree,1,0.0,2.4747436330840917e-15,0.0008058547973632812,0.0001055908203125,0.0009114456176757813,0.0019271373748779297,2.1143745029925083,OCT-H,10
control,optimaltree,1,2.695745203146913e-16,2.0407520217627806e-15,0.0008471012115478516,0.0001055908203125,0.0009526920318603516,0.0020558834075927734,2.15797271189325,OCT-H,10
control,optimaltree,1,1.904836374416971e-16,1.850347795087917e-15,0.0008833408355712891,0.0001055908203125,0.000988931655883789,0.0023920536041259766,2.4188260026808877,OCT-H,10
control,optimaltree,1,2.9152118556302145e-16,9.331982388813215e-16,0.0007581710815429688,0.0001055908203125,0.0008637619018554688,0.0027360916137695312,3.167645629996025,OCT-H,10
control,optimaltree,1,4.344568652779706e-16,6.071619176643044e-16,0.0009043216705322266,0.0001055908203125,0.0010099124908447266,0.002685070037841797,2.658715544349698,OCT-H,10
control,optimaltree,1,2.533481841465083e-16,1.5639181811221973e-15,0.0007524490356445312,0.0001055908203125,0.0008580398559570313,0.001981973648071289,2.309885297648157,OCT-H,10
control,optimaltree,1,1.5135796139274813e-16,2.25683138657532e-15,0.0008347034454345703,0.0001055908203125,0.0009402942657470703,0.0022881031036376953,2.4333904682698257,OCT-H,10
control,optimaltree,1,1.9735076846520986e-15,1.1670278387654944e-15,0.0007741451263427734,0.0001055908203125,0.0008797359466552735,0.003072023391723633,3.491983479137533,OCT-H,10
control,optimaltree,1,2.1236476789813023e-16,6.16969451555249e-16,0.0008552074432373047,0.0001055908203125,0.0009607982635498047,0.0019838809967041016,2.0648257516352846,OCT-H,10
control,optimaltree,1,2.1635426392398934e-16,1.1745995620933233e-15,0.0008037090301513672,0.0001055908203125,0.0009092998504638672,0.0034148693084716797,3.7554930936474142,OCT-H,10
control,optimaltree,1,5.214683079858803e-16,2.5132413834915847e-15,0.0008063316345214844,0.0001055908203125,0.0009119224548339844,0.0019071102142333984,2.0913074397105267,OCT-H,10
control,optimaltree,1,2.457004052221427e-16,1.4402427824692183e-15,0.0009131431579589844,0.0001055908203125,0.0010187339782714844,0.0026350021362304688,2.5865458426166894,OCT-H,10
control,optimaltree,1,2.1033224553263937e-16,2.0200813770161834e-15,0.0007932186126708984,0.0001055908203125,0.0008988094329833985,0.0031540393829345703,3.5091302640932867,OCT-H,10
control,optimaltree,1,3.1530495037389277e-15,2.213549526879715e-15,0.0007855892181396484,0.0001055908203125,0.0008911800384521485,0.0022361278533935547,2.5091763245476044,OCT-H,10
control,optimaltree,1,1.768027137694344e-16,3.27464408099622e-15,0.0008218288421630859,0.0001055908203125,0.000927419662475586,0.0018498897552490234,1.9946630744393143,OCT-H,10
control,optimaltree,1,3.560956488350803e-16,2.270962883247559e-15,0.0007965564727783203,0.0001055908203125,0.0009021472930908203,0.002192974090576172,2.4308381872575238,OCT-H,10
control,optimaltree,1,2.1284636406675362e-16,2.0608504167661928e-15,0.0007908344268798828,0.0001055908203125,0.0008964252471923828,0.002213001251220703,2.4686958094407268,OCT-H,10


==> data/benchmarks/control/control_T10_general.csv <==
T,accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
10.0,100.0,5.79471665914379e-16,1.901261942216864e-15,2.790813688999173,0.0003,0.0004029400000000002,pytorch,1.1689028438955087e-14,3.777265400106323e-15,3.579204827276455,1.3761520385742194e-05,0.0008163928985595703,0.0023168063163757323,0.0008301544189453124,10.0,103.0,100.0,0.0,16.0,100.0,11.0,10000.0,51.0,NN,control,1.5198725925036318e-15,6.776263578034403e-21,3.794789522108281e-05,7.90573652463569e-16,0.0004792939907909172,3.794789522108282e-05
10.0,99.0,9.365109757471255e-06,1.8992595218823212e-15,0.12358584602645212,0.0003,0.0004029400000000002,optimaltree,0.0009365109756893283,3.777265400106323e-15,0.8703434509458537,0.02322510480880738,0.0008107805252075195,0.0029704952239990234,0.024035885334014895,10.0,103.0,99.0,1.0,16.0,100.0,11.0,10000.0,51.0,OCT,control,9.318166555227639e-05,6.938893903907228e-18,4.593474364120456e-05,7.943040540243771e-16,0.0022877484239083477,4.593474364120457e-05
10.0,100.0,5.79471665914379e-16,1.901261942216864e-15,3.0024586222408365,0.0003,0.0004029400000000002,optimaltree,1.1689028438955087e-14,3.777265400106323e-15,11.477931197022276,0.00010559082031249999,0.0008166170120239258,0.002768890857696533,0.0009222078323364258,10.0,103.0,100.0,0.0,16.0,100.0,11.0,10000.0,51.0,OCT-H,control,1.5198725925036318e-15,1.3552527156068805e-20,5.1875500152048785e-05,7.90573652463569e-16,0.0015412154295582662,5.1875500152048785e-05


==> data/benchmarks/control/control_T15_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,T
control,pytorch,1,6.222489429663607e-15,2.768559645031828e-15,0.0009784698486328125,1.117706298828125e-05,0.0009896469116210938,0.0025730133056640625,2.599930617122152,NN,15
control,pytorch,1,2.2124493190885914e-16,2.557551661894474e-15,0.0008842945098876953,1.117706298828125e-05,0.0008954715728759766,0.0023398399353027344,2.612969530442932,NN,15
control,pytorch,1,2.1004395685155043e-16,2.4318624391390518e-15,0.0009200572967529297,1.117706298828125e-05,0.000931234359741211,0.0041658878326416016,4.473511731031163,NN,15
control,pytorch,1,1.5532925208877708e-16,2.9141560641617267e-15,0.0008611679077148438,1.117706298828125e-05,0.000872344970703125,0.0037140846252441406,4.257587021164946,NN,15
control,pytorch,1,1.6042372556307368e-15,2.039759426287074e-15,0.0009100437164306641,1.117706298828125e-05,0.0009212207794189453,0.0040760040283203125,4.424568050767622,NN,15
control,pytorch,1,9.054428604638775e-16,2.4627690986288857e-15,0.000997781753540039,1.117706298828125e-05,0.0010089588165283203,0.005224943161010742,5.178549486280329,NN,15
control,pytorch,1,2.1331573863430648e-16,2.213107316905793e-15,0.0008785724639892578,1.117706298828125e-05,0.0008897495269775391,0.002476930618286133,2.7838515707900573,NN,15
control,pytorch,1,2.1194419007685804e-16,2.3414401106323852e-15,0.00086212158203125,1.117706298828125e-05,0.0008732986450195313,0.00541996955871582,6.2063185253134145,NN,15
control,pytorch,1,2.0686509636063865e-16,1.735613885539984e-15,0.0009202957153320312,1.117706298828125e-05,0.0009314727783203125,0.0022890567779541016,2.457459660905889,NN,15
control,pytorch,1,4.178666875840913e-16,2.115211742092408e-15,0.0009169578552246094,1.117706298828125e-05,0.0009281349182128907,0.00609898567199707,6.571227471691909,NN,15
control,pytorch,1,2.695105073771821e-15,2.3769742911109158e-15,0.0008606910705566406,1.117706298828125e-05,0.0008718681335449219,0.004458904266357422,5.114195707816499,NN,15
control,pytorch,1,2.149874139879564e-16,2.2055547048700246e-15,0.0009601116180419922,1.117706298828125e-05,0.0009712886810302735,0.003732919692993164,3.843264897346019,NN,15
control,pytorch,1,2.1323674147116005e-16,2.967152205212668e-15,0.0008566379547119141,1.117706298828125e-05,0.0008678150177001953,0.0043599605560302734,5.024066727474532,NN,15
control,pytorch,1,2.1758798444153723e-16,1.7761021119443463e-15,0.0008957386016845703,1.117706298828125e-05,0.0009069156646728516,0.0032999515533447266,3.638653164663449,NN,15
control,pytorch,1,1.7919784803792267e-16,3.830108593270025e-15,0.0008504390716552734,1.117706298828125e-05,0.0008616161346435547,0.0031418800354003906,3.6464962865396746,NN,15
control,pytorch,1,2.1009277386178393e-16,1.920566356898542e-15,0.0008594989776611328,1.117706298828125e-05,0.0008706760406494141,0.0032320022583007812,3.712060637260808,NN,15
control,pytorch,1,1.86687973516706e-16,3.603478758734458e-15,0.0009047985076904297,1.117706298828125e-05,0.000915975570678711,0.0062711238861083984,6.846387706018928,NN,15
control,pytorch,1,2.1005150208253775e-16,4.041338038678802e-15,0.0008723735809326172,1.117706298828125e-05,0.0008835506439208985,0.00465703010559082,5.2708128703573776,NN,15
control,pytorch,1,2.1967134047170695e-16,3.7610842610039486e-15,0.0010483264923095703,1.117706298828125e-05,0.0010595035552978516,0.003810882568359375,3.596856800813703,NN,15
control,pytorch,1,3.0294964670577236e-16,1.4638807398109859e-15,0.0008497238159179688,1.117706298828125e-05,0.00086090087890625,0.005697011947631836,6.617500443105282,NN,15
control,pytorch,1,1.1552285224522719e-15,2.128390878514805e-15,0.0008482933044433594,1.117706298828125e-05,0.0008594703674316407,0.0031211376190185547,3.6314662346596833,NN,15
control,pytorch,1,2.6514616746301557e-16,2.0019744920411126e-15,0.000911712646484375,1.117706298828125e-05,0.0009228897094726563,0.0037012100219726562,4.010457570371595,NN,15
control,pytorch,1,2.2109766510508595e-16,2.9632843666797238e-15,0.0008749961853027344,1.117706298828125e-05,0.0008861732482910157,0.004119157791137695,4.648253373797378,NN,15
control,pytorch,1,3.052114094005991e-16,2.9952333134305444e-15,0.0008335113525390625,1.117706298828125e-05,0.0008446884155273438,0.0029320716857910156,3.4711872826626924,NN,15
control,pytorch,1,4.5125523621438186e-15,2.427974379360984e-15,0.0009486675262451172,1.117706298828125e-05,0.0009598445892333985,0.00459599494934082,4.788269893787197,NN,15
control,pytorch,1,5.1966036257142546e-15,1.5474783219625325e-15,0.0008835792541503906,1.117706298828125e-05,0.0008947563171386719,0.005436897277832031,6.076399991473215,NN,15
control,pytorch,1,9.458354245535568e-16,2.1295074715376455e-15,0.0009515285491943359,1.117706298828125e-05,0.0009627056121826172,0.004964113235473633,5.156418714771117,NN,15
control,pytorch,1,7.141980863221567e-16,2.8795830773696896e-15,0.0008533000946044922,1.117706298828125e-05,0.0008644771575927735,0.002880096435546875,3.331605017264774,NN,15
control,pytorch,1,2.4227959083269844e-16,3.867509929843483e-15,0.0008530616760253906,1.117706298828125e-05,0.0008642387390136719,0.003050088882446289,3.5292202776367767,NN,15
control,pytorch,1,2.7974531892432555e-15,2.2243033112551488e-15,0.0008635520935058594,1.117706298828125e-05,0.0008747291564941407,0.0037970542907714844,4.3408342600466625,NN,15
control,pytorch,0,7.267116658959505e-05,-0.00013709469872850896,0.0008673667907714844,1.117706298828125e-05,0.0008785438537597657,0.003050088882446289,3.4717548468335466,NN,15
control,pytorch,1,1.615284180353192e-16,2.775237873961294e-15,0.0009539127349853516,1.117706298828125e-05,0.0009650897979736328,0.0031011104583740234,3.2132869551468914,NN,15
control,pytorch,1,2.4560600028868246e-16,2.3008220944950775e-15,0.0008568763732910156,1.117706298828125e-05,0.0008680534362792969,0.0031719207763671875,3.654061655423963,NN,15
control,pytorch,1,1.5437478443363757e-16,2.9780351166147536e-15,0.0008754730224609375,1.117706298828125e-05,0.0008866500854492188,0.0055010318756103516,6.2042873123090825,NN,15
control,pytorch,1,2.1511892599678534e-16,2.8633728861058624e-15,0.0008661746978759766,1.117706298828125e-05,0.0008773517608642578,0.0035800933837890625,4.080567844603628,NN,15
control,pytorch,1,2.1352980503701276e-16,1.873511037993912e-15,0.0008637905120849609,1.117706298828125e-05,0.0008749675750732422,0.00515294075012207,5.889293382889903,NN,15
control,pytorch,1,2.1681113253177764e-16,1.3323341516927126e-15,0.0008845329284667969,1.117706298828125e-05,0.0008957099914550782,0.0033419132232666016,3.731021485913843,NN,15
control,pytorch,1,2.756080411928036e-15,2.1864181067483778e-15,0.0009794235229492188,1.117706298828125e-05,0.0009906005859375,0.0029211044311523438,2.948821626617375,NN,15
control,pytorch,1,3.3169908249328414e-16,1.3853166227515372e-15,0.0008594989776611328,1.117706298828125e-05,0.0008706760406494141,0.005594968795776367,6.426005235659441,NN,15
control,pytorch,1,1.582915316115286e-16,3.6974316601770696e-15,0.0009241104125976562,1.117706298828125e-05,0.0009352874755859375,0.0028531551361083984,3.0505648911004157,NN,15
control,pytorch,1,1.2180885790248544e-15,3.0576814315241323e-15,0.0008785724639892578,1.117706298828125e-05,0.0008897495269775391,0.002959012985229492,3.3256696356796036,NN,15
control,pytorch,1,2.153606877608736e-16,2.4386033264495737e-15,0.0008471012115478516,1.117706298828125e-05,0.0008582782745361328,0.0030031204223632812,3.499005522406302,NN,15
control,pytorch,1,2.1388666528160916e-16,2.952986372737042e-15,0.0008862018585205078,1.117706298828125e-05,0.0008973789215087891,0.003231048583984375,3.6005398684336374,NN,15
control,pytorch,1,1.182276308820276e-15,2.57792726168103e-15,0.0008640289306640625,1.117706298828125e-05,0.0008752059936523438,0.0157320499420166,17.975253890075404,NN,15
control,pytorch,1,2.033054395277961e-16,3.8871938511771825e-15,0.001001119613647461,1.117706298828125e-05,0.0010122966766357422,0.0028350353240966797,2.8005972848973593,NN,15
control,pytorch,1,2.0014766028803472e-16,1.3648671184102214e-15,0.0009224414825439453,1.117706298828125e-05,0.0009336185455322266,0.004024982452392578,4.311163774170812,NN,15
control,pytorch,1,2.2072184299161272e-16,3.4743892137727022e-15,0.0008537769317626953,1.117706298828125e-05,0.0008649539947509766,0.0028858184814453125,3.3363837833665944,NN,15
control,pytorch,1,1.8309151293981148e-16,2.524994394656213e-15,0.0008800029754638672,1.117706298828125e-05,0.0008911800384521485,0.002981901168823242,3.34601431827667,NN,15
control,pytorch,1,2.1540305835811752e-16,3.024826405945429e-15,0.0008530616760253906,1.117706298828125e-05,0.0008642387390136719,0.0029060840606689453,3.3625940720796272,NN,15
control,pytorch,1,1.4526929263675986e-16,2.590855304699878e-15,0.0009002685546875,1.117706298828125e-05,0.0009114456176757813,0.0028710365295410156,3.149981166031892,NN,15
control,pytorch,1,2.344071819764783e-16,2.482198071664438e-15,0.0009276866912841797,1.117706298828125e-05,0.000938863754272461,0.0024950504302978516,2.6575213058803215,NN,15
control,pytorch,1,7.464515263258628e-14,3.5313289247518748e-15,0.0008497238159179688,1.117706298828125e-05,0.00086090087890625,0.0029680728912353516,3.4476360333215172,NN,15
control,pytorch,1,2.1982803372186098e-16,2.4415932595294844e-15,0.0008857250213623047,1.117706298828125e-05,0.000896902084350586,0.0027151107788085938,3.0272097993556413,NN,15
control,pytorch,1,4.576177912545459e-16,1.4089890207871075e-15,0.0008940696716308594,1.117706298828125e-05,0.0009052467346191407,0.003838062286376953,4.239796885864183,NN,15
control,pytorch,1,1.7499354285076376e-16,3.303776126919686e-15,0.0008873939514160156,1.117706298828125e-05,0.0008985710144042969,0.002476930618286133,2.7565218314194135,NN,15
control,pytorch,1,2.1064766652843874e-16,2.835403326655142e-15,0.0009329319000244141,1.117706298828125e-05,0.0009441089630126953,0.0032510757446289062,3.4435386930917096,NN,15
control,pytorch,1,2.2179144884050713e-16,2.691953448178686e-15,0.0008957386016845703,1.117706298828125e-05,0.0009069156646728516,0.0029718875885009766,3.276917252910186,NN,15
control,pytorch,1,1.0713844312021338e-15,2.4389218692510636e-15,0.00092315673828125,1.117706298828125e-05,0.0009343338012695313,0.0029668807983398438,3.1753970522190014,NN,15
control,pytorch,1,2.94204817195248e-16,1.939422127032177e-15,0.0008563995361328125,1.117706298828125e-05,0.0008675765991210938,0.0037338733673095703,4.303796772633338,NN,15
control,pytorch,1,2.15394258219697e-16,2.7197425356082676e-15,0.0008900165557861328,1.117706298828125e-05,0.0009011936187744141,0.0030679702758789062,3.404340878546409,NN,15
control,pytorch,1,1.4838984781742737e-15,1.8280086366606754e-15,0.0009138584136962891,1.117706298828125e-05,0.0009250354766845703,0.003956794738769531,4.27745187995505,NN,15
control,pytorch,1,2.0445422061670612e-16,1.6598641680510996e-15,0.0008826255798339844,1.117706298828125e-05,0.0008938026428222657,0.002836942672729492,3.1740146390388597,NN,15
control,pytorch,1,1.7465581575271922e-16,3.673148358308341e-15,0.0009064674377441406,1.117706298828125e-05,0.0009176445007324219,0.0030028820037841797,3.272380536675604,NN,15
control,pytorch,1,1.5171392054281597e-16,3.2462745344838706e-15,0.0009772777557373047,1.117706298828125e-05,0.000988454818725586,0.0031719207763671875,3.2089689040686173,NN,15
control,pytorch,1,1.5400364506217668e-16,4.2871033554385475e-15,0.0008895397186279297,1.117706298828125e-05,0.000900716781616211,0.0029609203338623047,3.2872934026491047,NN,15
control,pytorch,1,1.7047177404830106e-16,2.4499966642883664e-15,0.0008821487426757812,1.117706298828125e-05,0.0008933258056640625,0.002610921859741211,2.922698351695277,NN,15
control,pytorch,1,1.9093693467360023e-16,2.694641263200238e-15,0.0008742809295654297,1.117706298828125e-05,0.000885457992553711,0.0028891563415527344,3.2628948700550366,NN,15
control,pytorch,1,1.0045410265939013e-15,2.3514495733102e-15,0.0008952617645263672,1.117706298828125e-05,0.0009064388275146485,0.0037009716033935547,4.0829799993687335,NN,15
control,pytorch,1,2.1991488310582236e-16,1.474668085905145e-15,0.0008904933929443359,1.117706298828125e-05,0.0009016704559326172,0.005441904067993164,6.035358075877606,NN,15
control,pytorch,1,4.365554260870401e-15,1.3550486092839029e-15,0.0008563995361328125,1.117706298828125e-05,0.0008675765991210938,0.0029668807983398438,3.419733544387284,NN,15
control,pytorch,1,8.074505374047767e-15,2.0349023251718695e-15,0.0009846687316894531,1.117706298828125e-05,0.0009958457946777344,0.0033540725708007812,3.368064201030434,NN,15
control,pytorch,1,2.088849409238553e-16,2.3088521359584298e-15,0.0008809566497802734,1.117706298828125e-05,0.0008921337127685547,0.00386810302734375,4.335788427207714,NN,15
control,pytorch,1,2.1654042612973227e-16,1.0463317003578846e-15,0.0009047985076904297,1.117706298828125e-05,0.000915975570678711,0.002580881118774414,2.8176309515133213,NN,15
control,pytorch,1,8.98210587814291e-16,2.5106863353319093e-15,0.0009052753448486328,1.117706298828125e-05,0.0009164524078369141,0.00327301025390625,3.5713914065995818,NN,15
control,pytorch,1,2.889314621379289e-16,2.120141528961089e-15,0.0008556842803955078,1.117706298828125e-05,0.0008668613433837891,0.015568971633911133,17.960163701772334,NN,15
control,pytorch,1,3.651565048446006e-16,1.964660253110066e-15,0.0008790493011474609,1.117706298828125e-05,0.0008902263641357422,0.0030198097229003906,3.3921818590849195,NN,15
control,pytorch,1,1.8447652178676862e-16,3.479032674162544e-15,0.0009362697601318359,1.117706298828125e-05,0.0009474468231201172,0.0029909610748291016,3.1568643240359546,NN,15
control,pytorch,1,1.587476114862798e-16,3.0669888567332252e-15,0.0008878707885742188,1.117706298828125e-05,0.0008990478515625,0.0030040740966796875,3.341395112016293,NN,15
control,pytorch,1,2.0940979483403054e-16,2.1596195920338257e-15,0.0009319782257080078,1.117706298828125e-05,0.0009431552886962891,0.004027128219604492,4.269846405856598,NN,15
control,pytorch,1,1.5304078794460427e-16,3.4170195737357267e-15,0.0008699893951416016,1.117706298828125e-05,0.0008811664581298828,0.002733945846557617,3.1026440252389147,NN,15
control,pytorch,1,3.0695334922148636e-16,1.5606555784110945e-15,0.0008971691131591797,1.117706298828125e-05,0.000908346176147461,0.002727031707763672,3.002194294833433,NN,15
control,pytorch,1,2.1596497120308613e-16,2.639440643917413e-15,0.0008492469787597656,1.117706298828125e-05,0.0008604240417480469,0.0030059814453125,3.4936046640508964,NN,15
control,pytorch,1,2.2141238847501117e-16,3.2656561139542112e-15,0.0008962154388427734,1.117706298828125e-05,0.0009073925018310547,0.0030150413513183594,3.3227532134486637,NN,15
control,pytorch,1,4.925722639523564e-16,1.3410685965917065e-15,0.0009675025939941406,1.117706298828125e-05,0.000978679656982422,0.003899097442626953,3.9840385102609575,NN,15
control,pytorch,1,2.0825410754406435e-16,3.584625270211455e-15,0.0009300708770751953,1.117706298828125e-05,0.0009412479400634766,0.0028548240661621094,3.0330202539084268,NN,15
control,pytorch,1,1.5962062125442655e-16,2.507431442781546e-15,0.0008668899536132812,1.117706298828125e-05,0.0008780670166015625,0.003281831741333008,3.737564080284994,NN,15
control,pytorch,1,2.1475796875032832e-16,1.3228414940250773e-15,0.0008647441864013672,1.117706298828125e-05,0.0008759212493896485,0.003757953643798828,4.290287107907716,NN,15
control,pytorch,1,4.735082760217643e-16,2.6201218081168523e-15,0.0008974075317382812,1.117706298828125e-05,0.0009085845947265625,0.002591848373413086,2.8526219665798975,NN,15
control,pytorch,1,1.9246835432532166e-16,1.9091982523783796e-15,0.0008831024169921875,1.117706298828125e-05,0.0008942794799804688,0.015952110290527344,17.837947361685792,NN,15
control,pytorch,1,2.0676497202903115e-16,2.697762688467544e-15,0.0009560585021972656,1.117706298828125e-05,0.0009672355651855469,0.0030798912048339844,3.1842203861095224,NN,15
control,pytorch,1,2.1272646501019785e-16,1.5457012945301243e-15,0.0008802413940429688,1.117706298828125e-05,0.00089141845703125,0.003020048141479492,3.387912957891133,NN,15
control,pytorch,1,2.0711635196397515e-16,3.0058017212257113e-15,0.0009260177612304688,1.117706298828125e-05,0.00093719482421875,0.0023970603942871094,2.5576970042331486,NN,15
control,pytorch,1,2.015614598364604e-16,3.4156279021068095e-15,0.0008871555328369141,1.117706298828125e-05,0.0008983325958251953,0.0026619434356689453,2.963204772975785,NN,15
control,pytorch,1,7.522107499048719e-16,2.551743362200946e-15,0.0008652210235595703,1.117706298828125e-05,0.0008763980865478516,0.002872943878173828,3.278126598256744,NN,15
control,pytorch,1,2.3432551064503186e-15,2.7079411732718343e-15,0.0008890628814697266,1.117706298828125e-05,0.0009002399444580078,0.002947092056274414,3.273673951502696,NN,15
control,pytorch,1,5.048300200266323e-16,1.3002666075391555e-15,0.0008785724639892578,1.117706298828125e-05,0.0008897495269775391,0.002610921859741211,2.9344459093004063,NN,15
control,pytorch,1,1.6494995518674799e-16,2.4339194677192047e-15,0.0009140968322753906,1.117706298828125e-05,0.0009252738952636719,0.0029392242431640625,3.176599121848653,NN,15
control,pytorch,1,1.769643896828431e-16,3.186284458210363e-15,0.0008540153503417969,1.117706298828125e-05,0.0008651924133300782,0.002418041229248047,2.7948017019025153,NN,15
control,pytorch,1,1.7649452502917544e-16,3.0084415393815537e-15,0.0009200572967529297,1.117706298828125e-05,0.000931234359741211,0.00263214111328125,2.8265077268118834,NN,15
control,pytorch,1,2.9922268325566527e-15,2.192167114482124e-15,0.0008635520935058594,1.117706298828125e-05,0.0008747291564941407,0.002807140350341797,3.2091537471926035,NN,15
control,optimaltree,1,6.222489429663607e-15,2.768559645031828e-15,0.00101470947265625,9.066104888916015e-05,0.0011053705215454102,0.01773810386657715,16.047201839413663,OCT,15
control,optimaltree,1,2.2124493190885914e-16,2.557551661894474e-15,0.0010027885437011719,9.066104888916015e-05,0.001093449592590332,0.004220008850097656,3.859353808985971,OCT,15
control,optimaltree,1,2.1004395685155043e-16,2.4318624391390518e-15,0.0008649826049804688,9.066104888916015e-05,0.000955643653869629,0.0042209625244140625,4.41687914456647,OCT,15
control,optimaltree,1,1.5532925208877708e-16,2.9141560641617267e-15,0.0008866786956787109,9.066104888916015e-05,0.0009773397445678711,0.004373073577880859,4.474466123153935,OCT,15
control,optimaltree,1,1.6042372556307368e-15,2.039759426287074e-15,0.0008852481842041016,9.066104888916015e-05,0.0009759092330932618,0.005925893783569336,6.072177188842145,OCT,15
control,optimaltree,1,9.054428604638775e-16,2.4627690986288857e-15,0.0008618831634521484,9.066104888916015e-05,0.0009525442123413086,0.0036020278930664062,3.7814810550502345,OCT,15
control,optimaltree,1,2.1331573863430648e-16,2.213107316905793e-15,0.0008697509765625,9.066104888916015e-05,0.0009604120254516602,0.0048389434814453125,5.038403678014825,OCT,15
control,optimaltree,1,2.1194419007685804e-16,2.3414401106323852e-15,0.0009105205535888672,9.066104888916015e-05,0.0010011816024780274,0.004030942916870117,4.0261855660283,OCT,15
control,optimaltree,1,2.0686509636063865e-16,1.735613885539984e-15,0.0008840560913085938,9.066104888916015e-05,0.000974717140197754,0.0028319358825683594,2.9053925141747343,OCT,15
control,optimaltree,1,4.178666875840913e-16,2.115211742092408e-15,0.00098419189453125,9.066104888916015e-05,0.0010748529434204102,0.00391697883605957,3.6441997577779452,OCT,15
control,optimaltree,1,2.695105073771821e-15,2.3769742911109158e-15,0.0009255409240722656,9.066104888916015e-05,0.0010162019729614258,0.004590034484863281,4.51685256178647,OCT,15
control,optimaltree,1,2.149874139879564e-16,2.2055547048700246e-15,0.0009076595306396484,9.066104888916015e-05,0.0009983205795288086,0.0029900074005126953,2.995037327512502,OCT,15
control,optimaltree,1,2.1323674147116005e-16,2.967152205212668e-15,0.0008759498596191406,9.066104888916015e-05,0.0009666109085083008,0.002732992172241211,2.827396368264492,OCT,15
control,optimaltree,1,2.1758798444153723e-16,1.7761021119443463e-15,0.0008683204650878906,9.066104888916015e-05,0.0009589815139770508,0.005223989486694336,5.447435024090933,OCT,15
control,optimaltree,1,1.7919784803792267e-16,3.830108593270025e-15,0.0008699893951416016,9.066104888916015e-05,0.0009606504440307618,0.0025539398193359375,2.658552687093908,OCT,15
control,optimaltree,1,2.1009277386178393e-16,1.920566356898542e-15,0.0008406639099121094,9.066104888916015e-05,0.0009313249588012696,0.003062009811401367,3.287799583233067,OCT,15
control,optimaltree,1,1.86687973516706e-16,3.603478758734458e-15,0.0008816719055175781,9.066104888916015e-05,0.0009723329544067383,0.004322052001953125,4.445032930710646,OCT,15
control,optimaltree,1,2.1005150208253775e-16,4.041338038678802e-15,0.0008752346038818359,9.066104888916015e-05,0.0009658956527709961,0.002601146697998047,2.6929893415875554,OCT,15
control,optimaltree,1,2.1967134047170695e-16,3.7610842610039486e-15,0.0008454322814941406,9.066104888916015e-05,0.0009360933303833008,0.002771139144897461,2.9603235649192867,OCT,15
control,optimaltree,1,3.0294964670577236e-16,1.4638807398109859e-15,0.0009124279022216797,9.066104888916015e-05,0.00100308895111084,0.004927158355712891,4.91198547273047,OCT,15
control,optimaltree,1,1.1552285224522719e-15,2.128390878514805e-15,0.0008630752563476562,9.066104888916015e-05,0.0009537363052368165,0.0022079944610595703,2.3150995185312953,OCT,15
control,optimaltree,1,2.6514616746301557e-16,2.0019744920411126e-15,0.0008180141448974609,9.066104888916015e-05,0.0009086751937866211,0.005263090133666992,5.792047774226896,OCT,15
control,optimaltree,1,2.2109766510508595e-16,2.9632843666797238e-15,0.0008726119995117188,9.066104888916015e-05,0.000963273048400879,0.002897977828979492,3.008469751946657,OCT,15
control,optimaltree,1,3.052114094005991e-16,2.9952333134305444e-15,0.0009043216705322266,9.066104888916015e-05,0.0009949827194213868,0.002902984619140625,2.917623153122499,OCT,15
control,optimaltree,1,4.5125523621438186e-15,2.427974379360984e-15,0.0008726119995117188,9.066104888916015e-05,0.000963273048400879,0.0029120445251464844,3.023072772544341,OCT,15
control,optimaltree,1,5.1966036257142546e-15,1.5474783219625325e-15,0.0009102821350097656,9.066104888916015e-05,0.0010009431838989258,0.0043179988861083984,4.313930056737791,OCT,15
control,optimaltree,1,9.458354245535568e-16,2.1295074715376455e-15,0.0009043216705322266,9.066104888916015e-05,0.0009949827194213868,0.0029449462890625,2.9597964181479224,OCT,15
control,optimaltree,1,7.141980863221567e-16,2.8795830773696896e-15,0.0009236335754394531,9.066104888916015e-05,0.0010142946243286133,0.003340005874633789,3.2929346114247835,OCT,15
control,optimaltree,1,2.4227959083269844e-16,3.867509929843483e-15,0.0008769035339355469,9.066104888916015e-05,0.0009675645828247071,0.002833127975463867,2.9281021915796424,OCT,15
control,optimaltree,1,2.7974531892432555e-15,2.2243033112551488e-15,0.0008766651153564453,9.066104888916015e-05,0.0009673261642456055,0.003762960433959961,3.8900637375963085,OCT,15
control,optimaltree,0,7.267116658959505e-05,-0.00013709469872850896,0.0008947849273681641,9.066104888916015e-05,0.0009854459762573243,0.0033600330352783203,3.409657268112821,OCT,15
control,optimaltree,1,1.615284180353192e-16,2.775237873961294e-15,0.0008974075317382812,9.066104888916015e-05,0.0009880685806274415,0.003319978713989258,3.3600691076332083,OCT,15
control,optimaltree,1,2.4560600028868246e-16,2.3008220944950775e-15,0.0008876323699951172,9.066104888916015e-05,0.0009782934188842774,0.003412008285522461,3.4877146464031035,OCT,15
control,optimaltree,1,1.5437478443363757e-16,2.9780351166147536e-15,0.0008754730224609375,9.066104888916015e-05,0.0009661340713500977,0.0028581619262695312,2.958349168118531,OCT,15
control,optimaltree,1,2.1511892599678534e-16,2.8633728861058624e-15,0.0009005069732666016,9.066104888916015e-05,0.0009911680221557618,0.0032699108123779297,3.2990479306081406,OCT,15
control,optimaltree,1,2.1352980503701276e-16,1.873511037993912e-15,0.0008442401885986328,9.066104888916015e-05,0.000934901237487793,0.003442049026489258,3.6817247517379617,OCT,15
control,optimaltree,1,2.1681113253177764e-16,1.3323341516927126e-15,0.0008988380432128906,9.066104888916015e-05,0.0009894990921020508,0.0038390159606933594,3.8797569308910766,OCT,15
control,optimaltree,1,2.756080411928036e-15,2.1864181067483778e-15,0.0009591579437255859,9.066104888916015e-05,0.0010498189926147461,0.0032510757446289062,3.0967964644377117,OCT,15
control,optimaltree,1,3.3169908249328414e-16,1.3853166227515372e-15,0.0008966922760009766,9.066104888916015e-05,0.0009873533248901368,0.004305839538574219,4.360991582272062,OCT,15
control,optimaltree,1,1.582915316115286e-16,3.6974316601770696e-15,0.0008947849273681641,9.066104888916015e-05,0.0009854459762573243,0.00393986701965332,3.998054804198139,OCT,15
control,optimaltree,1,1.2180885790248544e-15,3.0576814315241323e-15,0.0008759498596191406,9.066104888916015e-05,0.0009666109085083008,0.003136873245239258,3.2452284757267664,OCT,15
control,optimaltree,1,2.153606877608736e-16,2.4386033264495737e-15,0.0008480548858642578,9.066104888916015e-05,0.000938715934753418,0.0031769275665283203,3.384333267297562,OCT,15
control,optimaltree,1,2.1388666528160916e-16,2.952986372737042e-15,0.0008900165557861328,9.066104888916015e-05,0.000980677604675293,0.003628969192504883,3.700471159129255,OCT,15
control,optimaltree,1,1.182276308820276e-15,2.57792726168103e-15,0.0008823871612548828,9.066104888916015e-05,0.000973048210144043,0.0032320022583007812,3.321523255073188,OCT,15
control,optimaltree,1,2.033054395277961e-16,3.8871938511771825e-15,0.0009617805480957031,9.066104888916015e-05,0.0010524415969848633,0.003796100616455078,3.6069465776823293,OCT,15
control,optimaltree,1,2.0014766028803472e-16,1.3648671184102214e-15,0.0009431838989257812,9.066104888916015e-05,0.0010338449478149415,0.003918886184692383,3.7905937374603917,OCT,15
control,optimaltree,1,2.2072184299161272e-16,3.4743892137727022e-15,0.000942230224609375,9.066104888916015e-05,0.0010328912734985352,0.0032041072845458984,3.1020760526838185,OCT,15
control,optimaltree,1,1.8309151293981148e-16,2.524994394656213e-15,0.0009403228759765625,9.066104888916015e-05,0.0010309839248657227,0.003300189971923828,3.201010115025461,OCT,15
control,optimaltree,1,2.1540305835811752e-16,3.024826405945429e-15,0.0009160041809082031,9.066104888916015e-05,0.0010066652297973633,0.0029740333557128906,2.9543419874664276,OCT,15
control,optimaltree,1,1.4526929263675986e-16,2.590855304699878e-15,0.0008840560913085938,9.066104888916015e-05,0.000974717140197754,0.0033698081970214844,3.4572165175404694,OCT,15
control,optimaltree,1,2.344071819764783e-16,2.482198071664438e-15,0.0009260177612304688,9.066104888916015e-05,0.001016678810119629,0.0033261775970458984,3.271611018089891,OCT,15
control,optimaltree,1,7.464515263258628e-14,3.5313289247518748e-15,0.0008981227874755859,9.066104888916015e-05,0.0009887838363647461,0.0032351016998291016,3.2717987297637476,OCT,15
control,optimaltree,1,2.1982803372186098e-16,2.4415932595294844e-15,0.0008764266967773438,9.066104888916015e-05,0.000967087745666504,0.0028009414672851562,2.896264046190333,OCT,15
control,optimaltree,1,4.576177912545459e-16,1.4089890207871075e-15,0.0009350776672363281,9.066104888916015e-05,0.0010257387161254883,0.0041179656982421875,4.0146341690181435,OCT,15
control,optimaltree,1,1.7499354285076376e-16,3.303776126919686e-15,0.0008938312530517578,9.066104888916015e-05,0.000984492301940918,0.0033130645751953125,3.3652518853256996,OCT,15
control,optimaltree,1,2.1064766652843874e-16,2.835403326655142e-15,0.0009126663208007812,9.066104888916015e-05,0.0010033273696899415,0.0032799243927001953,3.2690470645825114,OCT,15
control,optimaltree,1,2.2179144884050713e-16,2.691953448178686e-15,0.0008645057678222656,9.066104888916015e-05,0.0009551668167114258,0.0033140182495117188,3.469570122757884,OCT,15
control,optimaltree,1,1.0713844312021338e-15,2.4389218692510636e-15,0.0009636878967285156,9.066104888916015e-05,0.0010543489456176758,0.003387928009033203,3.2132891327059014,OCT,15
control,optimaltree,1,2.94204817195248e-16,1.939422127032177e-15,0.0009114742279052734,9.066104888916015e-05,0.0010021352767944336,0.004167079925537109,4.15820101540233,OCT,15
control,optimaltree,1,2.15394258219697e-16,2.7197425356082676e-15,0.0009543895721435547,9.066104888916015e-05,0.001045050621032715,0.003276824951171875,3.135565766119281,OCT,15
control,optimaltree,1,1.4838984781742737e-15,1.8280086366606754e-15,0.0008974075317382812,9.066104888916015e-05,0.0009880685806274415,0.0035979747772216797,3.641422111547055,OCT,15
control,optimaltree,1,2.0445422061670612e-16,1.6598641680510996e-15,0.0009608268737792969,9.066104888916015e-05,0.001051487922668457,0.00412297248840332,3.9210840177223107,OCT,15
control,optimaltree,1,1.7465581575271922e-16,3.673148358308341e-15,0.0008668899536132812,9.066104888916015e-05,0.0009575510025024415,0.003640890121459961,3.8022936762062214,OCT,15
control,optimaltree,1,1.5171392054281597e-16,3.2462745344838706e-15,0.0009374618530273438,9.066104888916015e-05,0.001028122901916504,0.003389120101928711,3.2964153367375806,OCT,15
control,optimaltree,1,1.5400364506217668e-16,4.2871033554385475e-15,0.000919342041015625,9.066104888916015e-05,0.0010100030899047852,0.003350973129272461,3.3177850273590384,OCT,15
control,optimaltree,1,1.7047177404830106e-16,2.4499966642883664e-15,0.0008637905120849609,9.066104888916015e-05,0.0009544515609741211,0.003019094467163086,3.163172014807931,OCT,15
control,optimaltree,1,1.9093693467360023e-16,2.694641263200238e-15,0.0009238719940185547,9.066104888916015e-05,0.001014533042907715,0.0032219886779785156,3.175834144094603,OCT,15
control,optimaltree,1,1.0045410265939013e-15,2.3514495733102e-15,0.0009365081787109375,9.066104888916015e-05,0.0010271692276000977,0.003911018371582031,3.8075696452860317,OCT,15
control,optimaltree,1,2.1991488310582236e-16,1.474668085905145e-15,0.0009396076202392578,9.066104888916015e-05,0.001030268669128418,0.0036759376525878906,3.567940832072127,OCT,15
control,optimaltree,1,4.365554260870401e-15,1.3550486092839029e-15,0.0009002685546875,9.066104888916015e-05,0.0009909296035766602,0.0033571720123291016,3.387901623093839,OCT,15
control,optimaltree,1,8.074505374047767e-15,2.0349023251718695e-15,0.0010223388671875,9.066104888916015e-05,0.0011129999160766602,0.0029840469360351562,2.681084601114762,OCT,15
control,optimaltree,1,2.088849409238553e-16,2.3088521359584298e-15,0.0009179115295410156,9.066104888916015e-05,0.0010085725784301758,0.004232883453369141,4.196905154765901,OCT,15
control,optimaltree,1,2.1654042612973227e-16,1.0463317003578846e-15,0.0009064674377441406,9.066104888916015e-05,0.0009971284866333008,0.003339052200317383,3.348667945082324,OCT,15
control,optimaltree,1,8.98210587814291e-16,2.5106863353319093e-15,0.0009086132049560547,9.066104888916015e-05,0.000999274253845215,0.0040988922119140625,4.101869127660894,OCT,15
control,optimaltree,1,2.889314621379289e-16,2.120141528961089e-15,0.0008962154388427734,9.066104888916015e-05,0.0009868764877319336,0.004356861114501953,4.414798780458343,OCT,15
control,optimaltree,1,3.651565048446006e-16,1.964660253110066e-15,0.0008938312530517578,9.066104888916015e-05,0.000984492301940918,0.0032579898834228516,3.309309658389154,OCT,15
control,optimaltree,1,1.8447652178676862e-16,3.479032674162544e-15,0.0009210109710693359,9.066104888916015e-05,0.0010116720199584961,0.003206014633178711,3.1690257019367185,OCT,15
control,optimaltree,1,1.587476114862798e-16,3.0669888567332252e-15,0.0009181499481201172,9.066104888916015e-05,0.0010088109970092774,0.0033218860626220703,3.292872572236166,OCT,15
control,optimaltree,1,2.0940979483403054e-16,2.1596195920338257e-15,0.0009005069732666016,9.066104888916015e-05,0.0009911680221557618,0.004360198974609375,4.399051298210841,OCT,15
control,optimaltree,1,1.5304078794460427e-16,3.4170195737357267e-15,0.0008554458618164062,9.066104888916015e-05,0.0009461069107055665,0.0032210350036621094,3.4045148251374657,OCT,15
control,optimaltree,1,3.0695334922148636e-16,1.5606555784110945e-15,0.0008883476257324219,9.066104888916015e-05,0.000979008674621582,0.0032579898834228516,3.327845776935703,OCT,15
control,optimaltree,1,2.1596497120308613e-16,2.639440643917413e-15,0.0009095668792724609,9.066104888916015e-05,0.0010002279281616211,0.0032989978790283203,3.2982461158545595,OCT,15
control,optimaltree,1,2.2141238847501117e-16,3.2656561139542112e-15,0.0008764266967773438,9.066104888916015e-05,0.000967087745666504,0.002805948257446289,2.901441229112532,OCT,15
control,optimaltree,1,4.925722639523564e-16,1.3410685965917065e-15,0.0008602142333984375,9.066104888916015e-05,0.0009508752822875977,0.004294872283935547,4.516756680858319,OCT,15
control,optimaltree,1,2.0825410754406435e-16,3.584625270211455e-15,0.0010099411010742188,9.066104888916015e-05,0.001100602149963379,0.0033597946166992188,3.052687673571246,OCT,15
control,optimaltree,1,1.5962062125442655e-16,2.507431442781546e-15,0.0009067058563232422,9.066104888916015e-05,0.0009973669052124024,0.0032320022583007812,3.240534893838776,OCT,15
control,optimaltree,1,2.1475796875032832e-16,1.3228414940250773e-15,0.0009195804595947266,9.066104888916015e-05,0.0010102415084838868,0.00380706787109375,3.7684730226608703,OCT,15
control,optimaltree,1,4.735082760217643e-16,2.6201218081168523e-15,0.0008940696716308594,9.066104888916015e-05,0.0009847307205200196,0.003289937973022461,3.3409519013330877,OCT,15
control,optimaltree,1,1.9246835432532166e-16,1.9091982523783796e-15,0.0009264945983886719,9.066104888916015e-05,0.001017155647277832,0.0032091140747070312,3.1549882098137476,OCT,15
control,optimaltree,1,2.0676497202903115e-16,2.697762688467544e-15,0.0008816719055175781,9.066104888916015e-05,0.0009723329544067383,0.0033240318298339844,3.4186148014104054,OCT,15
control,optimaltree,1,2.1272646501019785e-16,1.5457012945301243e-15,0.0009744167327880859,9.066104888916015e-05,0.0010650777816772461,0.003362894058227539,3.1574164028957346,OCT,15
control,optimaltree,1,2.0711635196397515e-16,3.0058017212257113e-15,0.0008664131164550781,9.066104888916015e-05,0.0009570741653442383,0.002830982208251953,2.9579548908142472,OCT,15
control,optimaltree,1,2.015614598364604e-16,3.4156279021068095e-15,0.0008609294891357422,9.066104888916015e-05,0.0009515905380249024,0.0029320716857910156,3.0812324929971986,OCT,15
control,optimaltree,1,7.522107499048719e-16,2.551743362200946e-15,0.0009601116180419922,9.066104888916015e-05,0.0010507726669311524,0.0033240318298339844,3.1634167260384003,OCT,15
control,optimaltree,1,2.3432551064503186e-15,2.7079411732718343e-15,0.0008521080017089844,9.066104888916015e-05,0.0009427690505981446,0.0034627914428710938,3.67300076373329,OCT,15
control,optimaltree,1,5.048300200266323e-16,1.3002666075391555e-15,0.0008807182312011719,9.066104888916015e-05,0.0009713792800903321,0.0032508373260498047,3.3466199997054678,OCT,15
control,optimaltree,1,1.6494995518674799e-16,2.4339194677192047e-15,0.0008878707885742188,9.066104888916015e-05,0.000978531837463379,0.003348827362060547,3.422297807643765,OCT,15
control,optimaltree,1,1.769643896828431e-16,3.186284458210363e-15,0.000997304916381836,9.066104888916015e-05,0.0010879659652709961,0.0033409595489501953,3.0708309410377668,OCT,15
control,optimaltree,1,1.7649452502917544e-16,3.0084415393815537e-15,0.0008466243743896484,9.066104888916015e-05,0.0009372854232788086,0.0032291412353515625,3.4452058627513824,OCT,15
control,optimaltree,1,2.9922268325566527e-15,2.192167114482124e-15,0.0009090900421142578,9.066104888916015e-05,0.000999751091003418,0.0030100345611572266,3.0107839723747154,OCT,15
control,optimaltree,1,6.222489429663607e-15,2.768559645031828e-15,0.0011374950408935547,8.723258972167969e-05,0.0012247276306152344,0.013689041137695312,11.177212627119964,OCT-H,15
control,optimaltree,1,2.2124493190885914e-16,2.557551661894474e-15,0.0009679794311523438,8.723258972167969e-05,0.0010552120208740235,0.005697011947631836,5.398926315218668,OCT-H,15
control,optimaltree,1,2.1004395685155043e-16,2.4318624391390518e-15,0.0009431838989257812,8.723258972167969e-05,0.001030416488647461,0.005052089691162109,4.902958897516822,OCT-H,15
control,optimaltree,1,1.5532925208877708e-16,2.9141560641617267e-15,0.0009751319885253906,8.723258972167969e-05,0.0010623645782470703,0.004954099655151367,4.663276389848918,OCT-H,15
control,optimaltree,1,1.6042372556307368e-15,2.039759426287074e-15,0.0009953975677490234,8.723258972167969e-05,0.0010826301574707032,0.011130094528198242,10.280606402283258,OCT-H,15
control,optimaltree,1,9.054428604638775e-16,2.4627690986288857e-15,0.0009779930114746094,8.723258972167969e-05,0.001065225601196289,0.003983974456787109,3.7400288279900087,OCT-H,15
control,optimaltree,1,2.1331573863430648e-16,2.213107316905793e-15,0.0010981559753417969,8.723258972167969e-05,0.0011853885650634766,0.005641937255859375,4.759567809359839,OCT-H,15
control,optimaltree,1,2.1194419007685804e-16,2.3414401106323852e-15,0.0009753704071044922,8.723258972167969e-05,0.001062602996826172,0.005972146987915039,5.620299402272441,OCT-H,15
control,optimaltree,1,2.0686509636063865e-16,1.735613885539984e-15,0.0009822845458984375,8.723258972167969e-05,0.0010695171356201172,0.004312992095947266,4.032653570759806,OCT-H,15
control,optimaltree,1,4.178666875840913e-16,2.115211742092408e-15,0.0010025501251220703,8.723258972167969e-05,0.00108978271484375,0.005403041839599609,4.9579074488938675,OCT-H,15
control,optimaltree,1,2.695105073771821e-15,2.3769742911109158e-15,0.0010306835174560547,8.723258972167969e-05,0.0011179161071777344,0.004706144332885742,4.209747317056525,OCT-H,15
control,optimaltree,1,2.149874139879564e-16,2.2055547048700246e-15,0.0010089874267578125,8.723258972167969e-05,0.0010962200164794922,0.003618001937866211,3.300434113113,OCT-H,15
control,optimaltree,1,2.1323674147116005e-16,2.967152205212668e-15,0.0009760856628417969,8.723258972167969e-05,0.0010633182525634766,0.0031828880310058594,2.9933540812757293,OCT-H,15
control,optimaltree,1,2.1758798444153723e-16,1.7761021119443463e-15,0.0010159015655517578,8.723258972167969e-05,0.0011031341552734375,0.002878904342651367,2.609749982709731,OCT-H,15
control,optimaltree,1,1.7919784803792267e-16,3.830108593270025e-15,0.0009624958038330078,8.723258972167969e-05,0.0010497283935546875,0.003100156784057617,2.953294207427865,OCT-H,15
control,optimaltree,1,2.1009277386178393e-16,1.920566356898542e-15,0.0011317729949951172,8.723258972167969e-05,0.001219005584716797,0.0029489994049072266,2.4191844909327034,OCT-H,15
control,optimaltree,1,1.86687973516706e-16,3.603478758734458e-15,0.0009894371032714844,8.723258972167969e-05,0.001076669692993164,0.0028879642486572266,2.6823121960725262,OCT-H,15
control,optimaltree,1,2.1005150208253775e-16,4.041338038678802e-15,0.0009615421295166016,8.723258972167969e-05,0.0010487747192382813,0.002972126007080078,2.8339031753537265,OCT-H,15
control,optimaltree,1,2.1967134047170695e-16,3.7610842610039486e-15,0.0010039806365966797,8.723258972167969e-05,0.0010912132263183594,0.0027790069580078125,2.546713044694202,OCT-H,15
control,optimaltree,1,3.0294964670577236e-16,1.4638807398109859e-15,0.0010116100311279297,8.723258972167969e-05,0.0010988426208496094,0.002973794937133789,2.7062974084810194,OCT-H,15
control,optimaltree,1,1.1552285224522719e-15,2.128390878514805e-15,0.0009541511535644531,8.723258972167969e-05,0.0010413837432861328,0.0030679702758789062,2.9460516314550764,OCT-H,15
control,optimaltree,1,2.6514616746301557e-16,2.0019744920411126e-15,0.0009455680847167969,8.723258972167969e-05,0.0010328006744384766,0.0030961036682128906,2.9977746382632944,OCT-H,15
control,optimaltree,1,2.2109766510508595e-16,2.9632843666797238e-15,0.0009486675262451172,8.723258972167969e-05,0.001035900115966797,0.003412008285522461,3.293761853031614,OCT-H,15
control,optimaltree,1,3.052114094005991e-16,2.9952333134305444e-15,0.0010445117950439453,8.723258972167969e-05,0.001131744384765625,0.0034439563751220703,3.0430514358905216,OCT-H,15
control,optimaltree,1,4.5125523621438186e-15,2.427974379360984e-15,0.0013458728790283203,8.723258972167969e-05,0.00143310546875,0.0029020309448242188,2.0249946763202726,OCT-H,15
control,optimaltree,1,5.1966036257142546e-15,1.5474783219625325e-15,0.0013885498046875,8.723258972167969e-05,0.0014757823944091797,0.005171060562133789,3.5039451491789824,OCT-H,15
control,optimaltree,1,9.458354245535568e-16,2.1295074715376455e-15,0.0013842582702636719,8.723258972167969e-05,0.0014714908599853516,0.0033631324768066406,2.285527262357661,OCT-H,15
control,optimaltree,1,7.141980863221567e-16,2.8795830773696896e-15,0.0013165473937988281,8.723258972167969e-05,0.0014037799835205078,0.0034568309783935547,2.4625162197599137,OCT-H,15
control,optimaltree,1,2.4227959083269844e-16,3.867509929843483e-15,0.0013463497161865234,8.723258972167969e-05,0.0014335823059082032,0.002532958984375,1.7668737776240337,OCT-H,15
control,optimaltree,1,2.7974531892432555e-15,2.2243033112551488e-15,0.0013625621795654297,8.723258972167969e-05,0.0014497947692871094,0.0042018890380859375,2.898264724842457,OCT-H,15
control,optimaltree,0,7.267116658959505e-05,-0.00013709469872850896,0.0013585090637207031,8.723258972167969e-05,0.0014457416534423828,0.0035080909729003906,2.426499205129389,OCT-H,15
control,optimaltree,1,1.615284180353192e-16,2.775237873961294e-15,0.0014700889587402344,8.723258972167969e-05,0.001557321548461914,0.0035169124603271484,2.2583084808661518,OCT-H,15
control,optimaltree,1,2.4560600028868246e-16,2.3008220944950775e-15,0.0013546943664550781,8.723258972167969e-05,0.0014419269561767578,0.003170013427734375,2.1984563185777497,OCT-H,15
control,optimaltree,1,1.5437478443363757e-16,2.9780351166147536e-15,0.001331329345703125,8.723258972167969e-05,0.0014185619354248047,0.0032041072845458984,2.2587010158188066,OCT-H,15
control,optimaltree,1,2.1511892599678534e-16,2.8633728861058624e-15,0.0012810230255126953,8.723258972167969e-05,0.001368255615234375,0.003329038619995117,2.433053139288502,OCT-H,15
control,optimaltree,1,2.1352980503701276e-16,1.873511037993912e-15,0.0013167858123779297,8.723258972167969e-05,0.0014040184020996094,0.0033330917358398438,2.3739658474956187,OCT-H,15
control,optimaltree,1,2.1681113253177764e-16,1.3323341516927126e-15,0.0013496875762939453,8.723258972167969e-05,0.001436920166015625,0.0033190250396728516,2.3098186789848145,OCT-H,15
control,optimaltree,1,2.756080411928036e-15,2.1864181067483778e-15,0.0013275146484375,8.723258972167969e-05,0.0014147472381591797,0.0033080577850341797,2.3382677101660296,OCT-H,15
control,optimaltree,1,3.3169908249328414e-16,1.3853166227515372e-15,0.0013279914855957031,8.723258972167969e-05,0.0014152240753173828,0.003638029098510742,2.5706382204492004,OCT-H,15
control,optimaltree,1,1.582915316115286e-16,3.6974316601770696e-15,0.00127410888671875,8.723258972167969e-05,0.0013613414764404297,0.0038461685180664062,2.825278289561252,OCT-H,15
control,optimaltree,1,1.2180885790248544e-15,3.0576814315241323e-15,0.0012924671173095703,8.723258972167969e-05,0.00137969970703125,0.003353118896484375,2.4303251493032514,OCT-H,15
control,optimaltree,1,2.153606877608736e-16,2.4386033264495737e-15,0.0012900829315185547,8.723258972167969e-05,0.0013773155212402344,0.003942966461181641,2.8627909875226765,OCT-H,15
control,optimaltree,1,2.1388666528160916e-16,2.952986372737042e-15,0.0012001991271972656,8.723258972167969e-05,0.0012874317169189453,0.0030770301818847656,2.390053112291384,OCT-H,15
control,optimaltree,1,1.182276308820276e-15,2.57792726168103e-15,0.0012278556823730469,8.723258972167969e-05,0.0013150882720947266,0.003010988235473633,2.289571201694018,OCT-H,15
control,optimaltree,1,2.033054395277961e-16,3.8871938511771825e-15,0.0012607574462890625,8.723258972167969e-05,0.0013479900360107422,0.0032410621643066406,2.4043665588940693,OCT-H,15
control,optimaltree,1,2.0014766028803472e-16,1.3648671184102214e-15,0.001308441162109375,8.723258972167969e-05,0.0013956737518310547,0.0044400691986083984,3.1813088071501294,OCT-H,15
control,optimaltree,1,2.2072184299161272e-16,3.4743892137727022e-15,0.001247406005859375,8.723258972167969e-05,0.0013346385955810547,0.0033240318298339844,2.490585721737515,OCT-H,15
control,optimaltree,1,1.8309151293981148e-16,2.524994394656213e-15,0.0012421607971191406,8.723258972167969e-05,0.0013293933868408203,0.0035200119018554688,2.64783316714133,OCT-H,15
control,optimaltree,1,2.1540305835811752e-16,3.024826405945429e-15,0.0013124942779541016,8.723258972167969e-05,0.0013997268676757813,0.003543853759765625,2.5318180579402063,OCT-H,15
control,optimaltree,1,1.4526929263675986e-16,2.590855304699878e-15,0.0012629032135009766,8.723258972167969e-05,0.0013501358032226563,0.0034999847412109375,2.592320515356144,OCT-H,15
control,optimaltree,1,2.344071819764783e-16,2.482198071664438e-15,0.0012652873992919922,8.723258972167969e-05,0.001352519989013672,0.0033698081970214844,2.4915034338819084,OCT-H,15
control,optimaltree,1,7.464515263258628e-14,3.5313289247518748e-15,0.0013020038604736328,8.723258972167969e-05,0.0013892364501953125,0.00345611572265625,2.4877807677522106,OCT-H,15
control,optimaltree,1,2.1982803372186098e-16,2.4415932595294844e-15,0.0012857913970947266,8.723258972167969e-05,0.0013730239868164063,0.003111124038696289,2.2658919789959158,OCT-H,15
control,optimaltree,1,4.576177912545459e-16,1.4089890207871075e-15,0.001279592514038086,8.723258972167969e-05,0.0013668251037597657,0.004067182540893555,2.975642260085681,OCT-H,15
control,optimaltree,1,1.7499354285076376e-16,3.303776126919686e-15,0.001233816146850586,8.723258972167969e-05,0.0013210487365722657,0.003667116165161133,2.775912851388227,OCT-H,15
control,optimaltree,1,2.1064766652843874e-16,2.835403326655142e-15,0.0012786388397216797,8.723258972167969e-05,0.0013658714294433594,0.003276824951171875,2.3990727681501447,OCT-H,15
control,optimaltree,1,2.2179144884050713e-16,2.691953448178686e-15,0.0012905597686767578,8.723258972167969e-05,0.0013777923583984375,0.0031969547271728516,2.3203458109529875,OCT-H,15
control,optimaltree,1,1.0713844312021338e-15,2.4389218692510636e-15,0.0012891292572021484,8.723258972167969e-05,0.0013763618469238282,0.0031800270080566406,2.3104585579468133,OCT-H,15
control,optimaltree,1,2.94204817195248e-16,1.939422127032177e-15,0.001256704330444336,8.723258972167969e-05,0.0013439369201660157,0.004148960113525391,3.0871687884077716,OCT-H,15
control,optimaltree,1,2.15394258219697e-16,2.7197425356082676e-15,0.0012123584747314453,8.723258972167969e-05,0.001299591064453125,0.0034360885620117188,2.643976752377598,OCT-H,15
control,optimaltree,1,1.4838984781742737e-15,1.8280086366606754e-15,0.0012309551239013672,8.723258972167969e-05,0.001318187713623047,0.004282951354980469,3.2491209792941786,OCT-H,15
control,optimaltree,1,2.0445422061670612e-16,1.6598641680510996e-15,0.0012636184692382812,8.723258972167969e-05,0.001350851058959961,0.004283905029296875,3.171263775441767,OCT-H,15
control,optimaltree,1,1.7465581575271922e-16,3.673148358308341e-15,0.0013394355773925781,8.723258972167969e-05,0.0014266681671142578,0.004703998565673828,3.2971917886053865,OCT-H,15
control,optimaltree,1,1.5171392054281597e-16,3.2462745344838706e-15,0.0013422966003417969,8.723258972167969e-05,0.0014295291900634766,0.0034029483795166016,2.3804679213059634,OCT-H,15
control,optimaltree,1,1.5400364506217668e-16,4.2871033554385475e-15,0.0012459754943847656,8.723258972167969e-05,0.0013332080841064453,0.0034341812133789062,2.575877880068957,OCT-H,15
control,optimaltree,1,1.7047177404830106e-16,2.4499966642883664e-15,0.00130462646484375,8.723258972167969e-05,0.0013918590545654297,0.0031900405883789062,2.291927891631894,OCT-H,15
control,optimaltree,1,1.9093693467360023e-16,2.694641263200238e-15,0.0012097358703613281,8.723258972167969e-05,0.0012969684600830078,0.0031609535217285156,2.4371861143995823,OCT-H,15
control,optimaltree,1,1.0045410265939013e-15,2.3514495733102e-15,0.0012309551239013672,8.723258972167969e-05,0.001318187713623047,0.004073143005371094,3.0899567362648495,OCT-H,15
control,optimaltree,1,2.1991488310582236e-16,1.474668085905145e-15,0.0012335777282714844,8.723258972167969e-05,0.001320810317993164,0.0040700435638427734,3.081474688982433,OCT-H,15
control,optimaltree,1,4.365554260870401e-15,1.3550486092839029e-15,0.0012209415435791016,8.723258972167969e-05,0.0013081741333007813,0.00533294677734375,4.0766337153354915,OCT-H,15
control,optimaltree,1,8.074505374047767e-15,2.0349023251718695e-15,0.0013391971588134766,8.723258972167969e-05,0.0014264297485351563,0.0032510757446289062,2.279169898109272,OCT-H,15
control,optimaltree,1,2.088849409238553e-16,2.3088521359584298e-15,0.0013017654418945312,8.723258972167969e-05,0.001388998031616211,0.003545999526977539,2.5529190439899208,OCT-H,15
control,optimaltree,1,2.1654042612973227e-16,1.0463317003578846e-15,0.0012505054473876953,8.723258972167969e-05,0.001337738037109375,0.004075050354003906,3.046224478156724,OCT-H,15
control,optimaltree,1,8.98210587814291e-16,2.5106863353319093e-15,0.0012998580932617188,8.723258972167969e-05,0.0013870906829833985,0.0038139820098876953,2.7496270119012425,OCT-H,15
control,optimaltree,1,2.889314621379289e-16,2.120141528961089e-15,0.0012671947479248047,8.723258972167969e-05,0.0013544273376464844,0.004396200180053711,3.245799946487164,OCT-H,15
control,optimaltree,1,3.651565048446006e-16,1.964660253110066e-15,0.0012385845184326172,8.723258972167969e-05,0.001325817108154297,0.003398895263671875,2.5636230236940913,OCT-H,15
control,optimaltree,1,1.8447652178676862e-16,3.479032674162544e-15,0.0012290477752685547,8.723258972167969e-05,0.0013162803649902344,0.002760171890258789,2.0969483125878483,OCT-H,15
control,optimaltree,1,1.587476114862798e-16,3.0669888567332252e-15,0.0013344287872314453,8.723258972167969e-05,0.001421661376953125,0.0034189224243164062,2.404878179671568,OCT-H,15
control,optimaltree,1,2.0940979483403054e-16,2.1596195920338257e-15,0.0012521743774414062,8.723258972167969e-05,0.001339406967163086,0.004383087158203125,3.2724088090169245,OCT-H,15
control,optimaltree,1,1.5304078794460427e-16,3.4170195737357267e-15,0.0013222694396972656,8.723258972167969e-05,0.0014095020294189453,0.0030438899993896484,2.1595499232054776,OCT-H,15
control,optimaltree,1,3.0695334922148636e-16,1.5606555784110945e-15,0.0012774467468261719,8.723258972167969e-05,0.0013646793365478516,0.0034410953521728516,2.521541332103398,OCT-H,15
control,optimaltree,1,2.1596497120308613e-16,2.639440643917413e-15,0.0012989044189453125,8.723258972167969e-05,0.0013861370086669922,0.0033500194549560547,2.4168025483842115,OCT-H,15
control,optimaltree,1,2.2141238847501117e-16,3.2656561139542112e-15,0.0012359619140625,8.723258972167969e-05,0.0013231945037841797,0.002933979034423828,2.217345239897079,OCT-H,15
control,optimaltree,1,4.925722639523564e-16,1.3410685965917065e-15,0.0012242794036865234,8.723258972167969e-05,0.0013115119934082032,0.004373073577880859,3.3343755908145605,OCT-H,15
control,optimaltree,1,2.0825410754406435e-16,3.584625270211455e-15,0.0012364387512207031,8.723258972167969e-05,0.0013236713409423828,0.005403041839599609,4.081860558945799,OCT-H,15
control,optimaltree,1,1.5962062125442655e-16,2.507431442781546e-15,0.0013632774353027344,8.723258972167969e-05,0.001450510025024414,0.0029768943786621094,2.0523087240379496,OCT-H,15
control,optimaltree,1,2.1475796875032832e-16,1.3228414940250773e-15,0.000985860824584961,8.723258972167969e-05,0.0010730934143066407,0.0042572021484375,3.9672241872700447,OCT-H,15
control,optimaltree,1,4.735082760217643e-16,2.6201218081168523e-15,0.0008780956268310547,8.723258972167969e-05,0.0009653282165527344,0.002989053726196289,3.0964118472268876,OCT-H,15
control,optimaltree,1,1.9246835432532166e-16,1.9091982523783796e-15,0.0008509159088134766,8.723258972167969e-05,0.0009381484985351563,0.0033168792724609375,3.535558898873663,OCT-H,15
control,optimaltree,1,2.0676497202903115e-16,2.697762688467544e-15,0.0008547306060791016,8.723258972167969e-05,0.0009419631958007813,0.0034618377685546875,3.6751306038148464,OCT-H,15
control,optimaltree,1,2.1272646501019785e-16,1.5457012945301243e-15,0.0008513927459716797,8.723258972167969e-05,0.0009386253356933594,0.0033550262451171875,3.574404096645059,OCT-H,15
control,optimaltree,1,2.0711635196397515e-16,3.0058017212257113e-15,0.0008573532104492188,8.723258972167969e-05,0.0009445858001708985,0.0035600662231445312,3.7689177865053964,OCT-H,15
control,optimaltree,1,2.015614598364604e-16,3.4156279021068095e-15,0.0009403228759765625,8.723258972167969e-05,0.0010275554656982422,0.003000020980834961,2.9195708465200885,OCT-H,15
control,optimaltree,1,7.522107499048719e-16,2.551743362200946e-15,0.0008924007415771484,8.723258972167969e-05,0.0009796333312988282,0.003194093704223633,3.260499211463951,OCT-H,15
control,optimaltree,1,2.3432551064503186e-15,2.7079411732718343e-15,0.0008416175842285156,8.723258972167969e-05,0.0009288501739501953,0.003443002700805664,3.706736347115414,OCT-H,15
control,optimaltree,1,5.048300200266323e-16,1.3002666075391555e-15,0.0008411407470703125,8.723258972167969e-05,0.0009283733367919922,0.0029740333557128906,3.203488551265062,OCT-H,15
control,optimaltree,1,1.6494995518674799e-16,2.4339194677192047e-15,0.0008752346038818359,8.723258972167969e-05,0.0009624671936035157,0.003361940383911133,3.4930441330928836,OCT-H,15
control,optimaltree,1,1.769643896828431e-16,3.186284458210363e-15,0.0009124279022216797,8.723258972167969e-05,0.0009996604919433594,0.002752065658569336,2.75300032435939,OCT-H,15
control,optimaltree,1,1.7649452502917544e-16,3.0084415393815537e-15,0.0009047985076904297,8.723258972167969e-05,0.0009920310974121094,0.003793001174926758,3.8234700351848647,OCT-H,15
control,optimaltree,1,2.9922268325566527e-15,2.192167114482124e-15,0.0008542537689208984,8.723258972167969e-05,0.0009414863586425782,0.003222942352294922,3.423249123802192,OCT-H,15


==> data/benchmarks/control/control_T15_general.csv <==
T,accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
15.0,99.0,7.267116673646766e-07,-1.3709469847881219e-06,4.204393974848753,0.0004,0.0005039200000000001,pytorch,7.267116658959505e-05,4.2871033554385475e-15,15.056212138941644,1.1177062988281252e-05,0.0008956217765808106,0.003812539577484131,0.0009067988395690918,10.0,153.0,99.0,0.0,16.0,100.0,16.0,10000.0,76.0,NN,control,7.2306897795053275e-06,1.6940658945086007e-21,4.038102019944848e-05,1.3640750293129283e-05,0.002283532257269274,4.038102019944848e-05
15.0,99.0,7.267116673646766e-07,-1.3709469847881219e-06,3.675778533436289,0.0004,0.0005039200000000001,optimaltree,7.267116658959505e-05,4.2871033554385475e-15,15.93720144122221,9.06610488891602e-05,0.0009035491943359376,0.003654496669769287,0.000994210243225098,10.0,153.0,99.0,0.0,16.0,100.0,16.0,10000.0,76.0,OCT,control,7.2306897795053275e-06,4.0657581468206416e-20,4.0051328456420245e-05,1.3640750293129283e-05,0.0015462437821545602,4.0051328456420245e-05
15.0,99.0,7.267116673646766e-07,-1.3709469847881219e-06,3.0522233426675545,0.0004,0.0005039200000000001,optimaltree,7.267116658959505e-05,4.2871033554385475e-15,8.790118618223238,8.723258972167967e-05,0.0011634945869445801,0.0038174986839294434,0.0012507271766662594,10.0,153.0,99.0,0.0,16.0,100.0,16.0,10000.0,76.0,OCT-H,control,7.2306897795053275e-06,1.3552527156068805e-20,0.0001729929406552371,1.3640750293129283e-05,0.0014340346083045066,0.0001729929406552371


==> data/benchmarks/control/control_T20_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,T
control,pytorch,1,7.985674850363654e-15,5.025142084311594e-15,0.001035451889038086,1.4853477478027343e-05,0.0010503053665161133,0.0030260086059570312,2.881075068667287,NN,20
control,pytorch,1,5.855033420591509e-16,4.540267398498163e-15,0.0008471012115478516,1.4853477478027343e-05,0.000861954689025879,0.0030879974365234375,3.582551932066495,NN,20
control,pytorch,1,2.180080278644724e-16,4.466627436044399e-15,0.00095367431640625,1.4853477478027343e-05,0.0009685277938842774,0.0023660659790039062,2.442951037589543,NN,20
control,pytorch,1,1.4636107759479117e-14,5.309946777288233e-15,0.0008673667907714844,1.4853477478027343e-05,0.0008822202682495118,0.0029268264770507812,3.317568845769262,NN,20
control,pytorch,1,1.4510708328890172e-16,3.845512493876444e-15,0.0008590221405029297,1.4853477478027343e-05,0.0008738756179809571,0.003741025924682617,4.280959266635746,NN,20
control,pytorch,1,1.6347717314207417e-16,3.6593566690836215e-15,0.0009202957153320312,1.4853477478027343e-05,0.0009351491928100586,0.0025551319122314453,2.732325421308926,NN,20
control,pytorch,1,2.2113547809578718e-16,3.906848665180794e-15,0.0009407997131347656,1.4853477478027343e-05,0.000955653190612793,0.002919912338256836,3.0554100241997855,NN,20
control,pytorch,1,2.2441742741810946e-16,4.013366947959293e-15,0.0008490085601806641,1.4853477478027343e-05,0.0008638620376586914,0.0027420520782470703,3.1741782353103525,NN,20
control,pytorch,1,2.2182536596109068e-16,4.296002383336118e-15,0.0009455680847167969,1.4853477478027343e-05,0.0009604215621948243,0.0030100345611572266,3.13407640940347,NN,20
control,pytorch,1,2.1374268339341102e-16,5.237664240135509e-15,0.0009191036224365234,1.4853477478027343e-05,0.0009339570999145508,0.003017902374267578,3.2313072779720726,NN,20
control,pytorch,1,2.0830445908757889e-16,1.5052668364654553e-15,0.0009732246398925781,1.4853477478027343e-05,0.0009880781173706055,0.003201007843017578,3.2396303356417246,NN,20
control,pytorch,1,9.236338117944281e-16,4.245847188833214e-15,0.0008647441864013672,1.4853477478027343e-05,0.0008795976638793946,0.0037560462951660156,4.270186756295232,NN,20
control,pytorch,1,1.866765719359552e-15,4.1765552857095846e-15,0.0009324550628662109,1.4853477478027343e-05,0.0009473085403442383,0.0028929710388183594,3.053884680240606,NN,20
control,pytorch,1,2.135247703879817e-16,5.087425313203761e-15,0.0008947849273681641,1.4853477478027343e-05,0.0009096384048461914,0.0023000240325927734,2.528503656331088,NN,20
control,pytorch,1,2.0571311404660855e-16,-1.7588746776493493e-05,0.0009138584136962891,1.4853477478027343e-05,0.0009287118911743164,0.0038750171661376953,4.172464251790619,NN,20
control,pytorch,1,1.5285979202207404e-15,4.52686978176013e-15,0.0009315013885498047,1.4853477478027343e-05,0.0009463548660278321,0.003042936325073242,3.2154284130703146,NN,20
control,pytorch,1,2.0063825468599313e-15,4.140710996289238e-15,0.0008845329284667969,1.4853477478027343e-05,0.0008993864059448243,0.0028791427612304688,3.2012300188214087,NN,20
control,pytorch,1,2.616664810350655e-16,4.938422090848167e-15,0.0008714199066162109,1.4853477478027343e-05,0.0008862733840942383,0.0029480457305908203,3.3263390094961394,NN,20
control,pytorch,1,1.861465222396558e-15,3.741541984561048e-15,0.0008771419525146484,1.4853477478027343e-05,0.0008919954299926758,0.004348039627075195,4.874508860556491,NN,20
control,pytorch,1,1.9415873339725386e-16,5.238285075565357e-15,0.0008871555328369141,1.4853477478027343e-05,0.0009020090103149414,0.0032570362091064453,3.6108688182274733,NN,20
control,pytorch,1,2.1311426372824045e-16,3.0026141391299643e-15,0.0008463859558105469,1.4853477478027343e-05,0.0008612394332885743,0.004720926284790039,5.481549151510118,NN,20
control,pytorch,1,2.154210733231281e-16,4.146436739544013e-15,0.0009598731994628906,1.4853477478027343e-05,0.000974726676940918,0.004182100296020508,4.290536408776264,NN,20
control,pytorch,1,3.0760611786091368e-15,3.38274037783617e-15,0.0008790493011474609,1.4853477478027343e-05,0.0008939027786254883,0.0043430328369140625,4.8585069212919745,NN,20
control,pytorch,1,1.9327547549145695e-16,4.593677992313546e-15,0.0008828639984130859,1.4853477478027343e-05,0.0008977174758911133,0.0029418468475341797,3.27702971874751,NN,20
control,pytorch,1,2.0817652710247465e-16,4.141454712497991e-15,0.0008769035339355469,1.4853477478027343e-05,0.0008917570114135743,0.0037889480590820312,4.248857043552656,NN,20
control,pytorch,1,4.1195945718490015e-16,2.3248738400086676e-15,0.0009181499481201172,1.4853477478027343e-05,0.0009330034255981446,0.0042760372161865234,4.583088441979914,NN,20
control,pytorch,1,2.1586080975180456e-16,4.6547059727348074e-15,0.0009131431579589844,1.4853477478027343e-05,0.0009279966354370118,0.0030221939086914062,3.2566862780361223,NN,20
control,pytorch,1,2.215922674952761e-16,2.654868890586691e-15,0.0009708404541015625,1.4853477478027343e-05,0.0009856939315795899,0.0034470558166503906,3.4970853590692497,NN,20
control,pytorch,1,7.279532726006895e-16,4.1044133023550284e-15,0.0009350776672363281,1.4853477478027343e-05,0.0009499311447143555,0.0041961669921875,4.417338051853525,NN,20
control,pytorch,1,3.0078373142787724e-16,4.263513663483954e-15,0.0009033679962158203,1.4853477478027343e-05,0.0009182214736938477,0.0036058425903320312,3.926985693142575,NN,20
control,pytorch,1,2.0624424103889528e-16,4.398771896343044e-15,0.0008671283721923828,1.4853477478027343e-05,0.0008819818496704102,0.004233837127685547,4.800367637120536,NN,20
control,pytorch,1,4.145561054462724e-16,4.514520668476108e-15,0.0008308887481689453,1.4853477478027343e-05,0.0008457422256469727,0.004235029220581055,5.0074704704986885,NN,20
control,pytorch,1,1.6330953826058603e-16,5.2682119039861506e-15,0.0008504390716552734,1.4853477478027343e-05,0.0008652925491333008,0.0035359859466552734,4.086462954288706,NN,20
control,pytorch,1,2.7453349652556017e-16,5.52494417523981e-15,0.001058816909790039,1.4853477478027343e-05,0.0010736703872680664,0.0035691261291503906,3.324228898807541,NN,20
control,pytorch,1,2.114085984156248e-16,4.08235486752045e-15,0.0008573532104492188,1.4853477478027343e-05,0.0008722066879272461,0.003621816635131836,4.15247519339584,NN,20
control,pytorch,1,2.165751834417415e-16,4.0985188217671356e-15,0.0009284019470214844,1.4853477478027343e-05,0.0009432554244995118,0.003490924835205078,3.700932689634254,NN,20
control,pytorch,1,2.1832661257196784e-16,3.915254732895441e-15,0.0009152889251708984,1.4853477478027343e-05,0.0009301424026489258,0.003392934799194336,3.6477584394945275,NN,20
control,pytorch,1,1.526462479256511e-16,4.488160490786421e-15,0.0008828639984130859,1.4853477478027343e-05,0.0008977174758911133,0.003050088882446289,3.397604440549226,NN,20
control,pytorch,1,2.0653790135060785e-16,3.0650404891757292e-15,0.0008983612060546875,1.4853477478027343e-05,0.0009132146835327149,0.0039370059967041016,4.311150562619116,NN,20
control,pytorch,1,2.1207879686601402e-16,4.418072315845431e-15,0.0008785724639892578,1.4853477478027343e-05,0.0008934259414672852,0.0035729408264160156,3.99914605182398,NN,20
control,pytorch,1,2.314512926071112e-16,4.374308435725607e-15,0.0008487701416015625,1.4853477478027343e-05,0.0008636236190795899,0.004312038421630859,4.99296027385915,NN,20
control,pytorch,1,3.3165719816603986e-16,4.1272157017210855e-15,0.0009043216705322266,1.4853477478027343e-05,0.000919175148010254,0.004302978515625,4.6813477550385185,NN,20
control,pytorch,1,2.0758684757855675e-16,3.529680030024827e-15,0.0008783340454101562,1.4853477478027343e-05,0.0008931875228881836,0.003020048141479492,3.3812027867495926,NN,20
control,pytorch,1,4.544155994118495e-16,3.1945484753513473e-15,0.0008666515350341797,1.4853477478027343e-05,0.0008815050125122071,0.0037899017333984375,4.299353582343873,NN,20
control,pytorch,1,2.0783014650752437e-16,3.6057080811056914e-15,0.0008513927459716797,1.4853477478027343e-05,0.0008662462234497071,0.003595113754272461,4.150221561665703,NN,20
control,pytorch,1,2.8603423716111937e-16,3.6695380296076786e-15,0.0010466575622558594,1.4853477478027343e-05,0.0010615110397338868,0.00406193733215332,3.8265615524560337,NN,20
control,pytorch,1,2.697626351386508e-15,3.433352699598812e-15,0.0009090900421142578,1.4853477478027343e-05,0.0009239435195922852,0.0034999847412109375,3.788093824994194,NN,20
control,pytorch,1,2.1170174634945418e-16,3.0136070644670923e-15,0.000843048095703125,1.4853477478027343e-05,0.0008579015731811524,0.0052030086517333984,6.064808381735819,NN,20
control,pytorch,1,2.1489392448298434e-16,4.124872721173673e-15,0.0008656978607177734,1.4853477478027343e-05,0.0008805513381958008,0.002964019775390625,3.366095361871497,NN,20
control,pytorch,1,2.2052318733053665e-16,4.767791699485802e-15,0.0009043216705322266,1.4853477478027343e-05,0.000919175148010254,0.0030579566955566406,3.3268487536637874,NN,20
control,pytorch,1,2.2869211322624427e-16,4.723215729449673e-15,0.0009319782257080078,1.4853477478027343e-05,0.0009468317031860352,0.004601955413818359,4.860373177548913,NN,20
control,pytorch,1,5.126099796699016e-16,4.958133473201302e-15,0.0009181499481201172,1.4853477478027343e-05,0.0009330034255981446,0.004307985305786133,4.617330641657936,NN,20
control,pytorch,1,5.854225668557877e-16,4.619958137760675e-15,0.0008900165557861328,1.4853477478027343e-05,0.0009048700332641602,0.003571033477783203,3.9464600953811293,NN,20
control,pytorch,1,2.4717008527321366e-16,6.043923096149303e-15,0.0009279251098632812,1.4853477478027343e-05,0.0009427785873413086,0.0038368701934814453,4.069746857850947,NN,20
control,pytorch,1,2.162110007616835e-16,5.491940541936049e-15,0.0008928775787353516,1.4853477478027343e-05,0.000907731056213379,0.003787994384765625,4.173036009770703,NN,20
control,pytorch,1,5.2441437714293996e-15,4.106797339019669e-15,0.0009188652038574219,1.4853477478027343e-05,0.0009337186813354493,0.0027761459350585938,2.973214513699155,NN,20
control,pytorch,1,5.021515511914289e-15,3.619150377747004e-15,0.0010466575622558594,1.4853477478027343e-05,0.0010615110397338868,0.0028591156005859375,2.6934393459560226,NN,20
control,pytorch,1,5.825994419974663e-16,4.76541239111532e-15,0.0009453296661376953,1.4853477478027343e-05,0.0009601831436157227,0.004034996032714844,4.202319171653465,NN,20
control,pytorch,1,2.0384910321766107e-16,2.9756790619551614e-15,0.0009667873382568359,1.4853477478027343e-05,0.0009816408157348633,0.0030488967895507812,3.1059189274524566,NN,20
control,pytorch,1,3.048614428402841e-16,2.881064483698882e-15,0.0009303092956542969,1.4853477478027343e-05,0.0009451627731323243,0.003741025924682617,3.9580758267537774,NN,20
control,pytorch,1,2.2059587235174538e-16,5.527542070894597e-15,0.0008876323699951172,1.4853477478027343e-05,0.0009024858474731446,0.004334926605224609,4.803318098961773,NN,20
control,pytorch,1,4.482664549503443e-16,3.983500144465337e-15,0.0009887218475341797,1.4853477478027343e-05,0.001003575325012207,0.003907918930053711,3.893996626517473,NN,20
control,pytorch,1,2.1708253700550785e-16,3.72384874356253e-15,0.0008845329284667969,1.4853477478027343e-05,0.0008993864059448243,0.0031909942626953125,3.5479680831323064,NN,20
control,pytorch,1,1.721161759624681e-16,4.846123877160035e-15,0.0008471012115478516,1.4853477478027343e-05,0.000861954689025879,0.00428009033203125,4.9655630238154504,NN,20
control,pytorch,1,2.0858978247429703e-16,3.2382197119367735e-15,0.0008912086486816406,1.4853477478027343e-05,0.000906062126159668,0.0043561458587646484,4.807778333289477,NN,20
control,pytorch,1,1.544062450362183e-16,3.8945709805941175e-15,0.0009260177612304688,1.4853477478027343e-05,0.0009408712387084961,0.002292156219482422,2.4362060664419833,NN,20
control,pytorch,1,1.7162121077426315e-16,5.182755023132351e-15,0.0008518695831298828,1.4853477478027343e-05,0.0008667230606079102,0.003387928009033203,3.9088933513052564,NN,20
control,pytorch,1,1.6296636244239013e-16,4.360251247188085e-15,0.0008375644683837891,1.4853477478027343e-05,0.0008524179458618164,0.003943920135498047,4.626744608844013,NN,20
control,pytorch,1,1.9830294997081414e-16,2.9930570846050456e-15,0.0010251998901367188,1.4853477478027343e-05,0.0010400533676147461,0.004132986068725586,3.973821149393668,NN,20
control,pytorch,1,7.110463737634498e-16,2.761376851432425e-15,0.0009829998016357422,1.4853477478027343e-05,0.0009978532791137696,0.003484010696411133,3.491505985234033,NN,20
control,pytorch,1,2.8323111210005286e-16,4.433050755503183e-15,0.0008614063262939453,1.4853477478027343e-05,0.0008762598037719727,0.004321098327636719,4.931298125323103,NN,20
control,pytorch,1,2.0708120347039963e-16,3.793525280027416e-15,0.0009164810180664062,1.4853477478027343e-05,0.0009313344955444336,0.004305124282836914,4.622532831579756,NN,20
control,pytorch,1,1.5227427424656812e-16,4.3792002966723526e-15,0.0008537769317626953,1.4853477478027343e-05,0.0008686304092407227,0.0031630992889404297,3.6414788790382344,NN,20
control,pytorch,1,2.1553455330425978e-16,2.967620378260321e-15,0.0009598731994628906,1.4853477478027343e-05,0.000974726676940918,0.0035240650177001953,3.6154391800993078,NN,20
control,pytorch,1,4.136867560875566e-16,3.2014274744456486e-15,0.0008666515350341797,1.4853477478027343e-05,0.0008815050125122071,0.0031681060791015625,3.5939739810131717,NN,20
control,pytorch,1,3.455921322654208e-16,3.317198284354657e-15,0.0008499622344970703,1.4853477478027343e-05,0.0008648157119750977,0.003489971160888672,4.035508504948584,NN,20
control,pytorch,1,1.842220223671363e-15,2.7645754523855513e-15,0.0008988380432128906,1.4853477478027343e-05,0.000913691520690918,0.0038089752197265625,4.168775930903113,NN,20
control,pytorch,1,2.1480786533877015e-16,4.841957191164341e-15,0.0008900165557861328,1.4853477478027343e-05,0.0009048700332641602,0.0037958621978759766,4.194925302347641,NN,20
control,pytorch,1,1.876902984961215e-16,4.509665911800621e-15,0.0008533000946044922,1.4853477478027343e-05,0.0008681535720825196,0.0033538341522216797,3.863180732156098,NN,20
control,pytorch,1,3.383017593684747e-15,4.685447485009355e-15,0.0009708404541015625,1.4853477478027343e-05,0.0009856939315795899,0.003464937210083008,3.5152262777253704,NN,20
control,pytorch,1,2.142279011965351e-16,3.214247819779631e-15,0.0009131431579589844,1.4853477478027343e-05,0.0009279966354370118,0.004374027252197266,4.713408524522776,NN,20
control,pytorch,1,3.7423654562180425e-16,3.515527330999661e-15,0.0008757114410400391,1.4853477478027343e-05,0.0008905649185180664,0.0040509700775146484,4.548764490134661,NN,20
control,pytorch,1,1.7040843015433043e-16,3.8938493045950715e-15,0.0008411407470703125,1.4853477478027343e-05,0.0008559942245483399,0.0035271644592285156,4.120547029496143,NN,20
control,pytorch,1,2.1324794113341557e-16,4.143352830722167e-15,0.0008614063262939453,1.4853477478027343e-05,0.0008762598037719727,0.004374027252197266,4.991701357712295,NN,20
control,pytorch,1,1.6377623054234617e-16,4.7070840710937975e-15,0.0008873939514160156,1.4853477478027343e-05,0.000902247428894043,0.0028960704803466797,3.2098406574531615,NN,20
control,pytorch,1,1.1792310147417303e-15,4.197788843248893e-15,0.0009002685546875,1.4853477478027343e-05,0.0009151220321655274,0.0035490989685058594,3.8782794466300183,NN,20
control,pytorch,1,2.030117918571106e-16,4.070830682706645e-15,0.0008573532104492188,1.4853477478027343e-05,0.0008722066879272461,0.0028710365295410156,3.291692862805128,NN,20
control,pytorch,1,6.389296475039771e-16,3.953111720913793e-15,0.0008766651153564453,1.4853477478027343e-05,0.0008915185928344727,0.003805875778198242,4.268980825288155,NN,20
control,pytorch,1,2.1683634854726966e-16,3.799543751330976e-15,0.0008943080902099609,1.4853477478027343e-05,0.0009091615676879883,0.0034809112548828125,3.8287047963705976,NN,20
control,pytorch,1,2.1587371647596597e-16,4.3676835291457774e-15,0.0008697509765625,1.4853477478027343e-05,0.0008846044540405274,0.003033161163330078,3.428833247985338,NN,20
control,pytorch,1,3.4082505796757444e-16,3.2112627338266246e-15,0.0009248256683349609,1.4853477478027343e-05,0.0009396791458129883,0.005181074142456055,5.513663004592393,NN,20
control,pytorch,1,1.74302420957951e-15,3.756492467650496e-15,0.0009996891021728516,1.4853477478027343e-05,0.001014542579650879,0.004224061965942383,4.163513735811811,NN,20
control,pytorch,1,2.494928414812745e-16,5.226794348674831e-15,0.0009057521820068359,1.4853477478027343e-05,0.0009206056594848633,0.0034308433532714844,3.726724160256908,NN,20
control,pytorch,1,2.0222597734449564e-16,2.790008425110677e-15,0.0009808540344238281,1.4853477478027343e-05,0.0009957075119018555,0.0038509368896484375,3.8675382515623875,NN,20
control,pytorch,1,1.5546236943377885e-15,3.3701765704168287e-15,0.0008697509765625,1.4853477478027343e-05,0.0008846044540405274,0.0029230117797851562,3.304315014958359,NN,20
control,pytorch,1,2.2725114129415943e-16,3.8251305845606484e-15,0.00086212158203125,1.4853477478027343e-05,0.0008769750595092774,0.004225969314575195,4.818802164043172,NN,20
control,pytorch,1,1.6128280182034741e-16,3.52842955165613e-15,0.0009968280792236328,1.4853477478027343e-05,0.0010116815567016602,0.003759145736694336,3.7157401079348618,NN,20
control,pytorch,1,1.0345841760576101e-14,4.141729720699978e-15,0.0009214878082275391,1.4853477478027343e-05,0.0009363412857055664,0.0030281543731689453,3.2340284673949022,NN,20
control,pytorch,1,8.144365383029856e-16,4.526871801960621e-15,0.0009157657623291016,1.4853477478027343e-05,0.000930619239807129,0.0035810470581054688,3.8480260292572948,NN,20
control,pytorch,1,4.432263391624381e-16,4.159106560072908e-15,0.000896453857421875,1.4853477478027343e-05,0.0009113073348999024,0.0028171539306640625,3.09133244381655,NN,20
control,optimaltree,1,7.985674850363654e-15,5.025142084311594e-15,0.00110626220703125,9.809017181396485e-05,0.0012043523788452149,0.006877899169921875,5.710869418896073,OCT,20
control,optimaltree,1,5.855033420591509e-16,4.540267398498163e-15,0.0009419918060302734,9.809017181396485e-05,0.0010400819778442383,0.004781007766723633,4.5967605136598495,OCT,20
control,optimaltree,1,2.180080278644724e-16,4.466627436044399e-15,0.0009455680847167969,9.809017181396485e-05,0.0010436582565307617,0.004828929901123047,4.6269263630174855,OCT,20
control,optimaltree,1,1.4636107759479117e-14,5.309946777288233e-15,0.00093841552734375,9.809017181396485e-05,0.0010365056991577149,0.004439830780029297,4.283460075171021,OCT,20
control,optimaltree,1,1.4510708328890172e-16,3.845512493876444e-15,0.0009696483612060547,9.809017181396485e-05,0.0010677385330200195,0.004579067230224609,4.288566056778953,OCT,20
control,optimaltree,1,1.6347717314207417e-16,3.6593566690836215e-15,0.0009434223175048828,9.809017181396485e-05,0.0010415124893188477,0.004201173782348633,4.033723863547919,OCT,20
control,optimaltree,1,2.2113547809578718e-16,3.906848665180794e-15,0.0009679794311523438,9.809017181396485e-05,0.0010660696029663086,0.0053670406341552734,5.034418596329577,OCT,20
control,optimaltree,1,2.2441742741810946e-16,4.013366947959293e-15,0.00091552734375,9.809017181396485e-05,0.0010136175155639649,0.004456043243408203,4.396178218101246,OCT,20
control,optimaltree,1,2.2182536596109068e-16,4.296002383336118e-15,0.0009713172912597656,9.809017181396485e-05,0.0010694074630737305,0.003161907196044922,2.9566907892683405,OCT,20
control,optimaltree,1,2.1374268339341102e-16,5.237664240135509e-15,0.0009684562683105469,9.809017181396485e-05,0.0010665464401245117,0.0031969547271728516,2.997482910167165,OCT,20
control,optimaltree,1,2.0830445908757889e-16,1.5052668364654553e-15,0.0009219646453857422,9.809017181396485e-05,0.001020054817199707,0.008316993713378906,8.153477218225419,OCT,20
control,optimaltree,1,9.236338117944281e-16,4.245847188833214e-15,0.0009405612945556641,9.809017181396485e-05,0.001038651466369629,0.004094123840332031,3.9417686999876045,OCT,20
control,optimaltree,1,1.866765719359552e-15,4.1765552857095846e-15,0.0009508132934570312,9.809017181396485e-05,0.0010489034652709961,0.0030820369720458984,2.938341872337717,OCT,20
control,optimaltree,1,2.135247703879817e-16,5.087425313203761e-15,0.0009899139404296875,9.809017181396485e-05,0.0010880041122436524,0.0047969818115234375,4.408973971275929,OCT,20
control,optimaltree,1,2.0571311404660855e-16,-1.7588746776493493e-05,0.0009329319000244141,9.809017181396485e-05,0.001031022071838379,0.003164052963256836,3.0688508516749065,OCT,20
control,optimaltree,1,1.5285979202207404e-15,4.52686978176013e-15,0.0009758472442626953,9.809017181396485e-05,0.0010739374160766602,0.003378152847290039,3.1455770110247268,OCT,20
control,optimaltree,1,2.0063825468599313e-15,4.140710996289238e-15,0.0009596347808837891,9.809017181396485e-05,0.001057724952697754,0.002850055694580078,2.6945149467363323,OCT,20
control,optimaltree,1,2.616664810350655e-16,4.938422090848167e-15,0.0009949207305908203,9.809017181396485e-05,0.0010930109024047852,0.0030601024627685547,2.7996998529803117,OCT,20
control,optimaltree,1,1.861465222396558e-15,3.741541984561048e-15,0.0009081363677978516,9.809017181396485e-05,0.0010062265396118164,0.003406047821044922,3.3849711640073736,OCT,20
control,optimaltree,1,1.9415873339725386e-16,5.238285075565357e-15,0.0009326934814453125,9.809017181396485e-05,0.0010307836532592774,0.00414586067199707,4.022047360654296,OCT,20
control,optimaltree,1,2.1311426372824045e-16,3.0026141391299643e-15,0.0009629726409912109,9.809017181396485e-05,0.0010610628128051758,0.004106044769287109,3.8697471249904503,OCT,20
control,optimaltree,1,2.154210733231281e-16,4.146436739544013e-15,0.0009701251983642578,9.809017181396485e-05,0.0010682153701782227,0.0037851333618164062,3.5434178045808205,OCT,20
control,optimaltree,1,3.0760611786091368e-15,3.38274037783617e-15,0.0009160041809082031,9.809017181396485e-05,0.001014094352722168,0.0043179988861083984,4.257985338856732,OCT,20
control,optimaltree,1,1.9327547549145695e-16,4.593677992313546e-15,0.00106048583984375,9.809017181396485e-05,0.0011585760116577149,0.0037560462951660156,3.241950685472752,OCT,20
control,optimaltree,1,2.0817652710247465e-16,4.141454712497991e-15,0.0009481906890869141,9.809017181396485e-05,0.001046280860900879,0.014640092849731445,13.992507553971588,OCT,20
control,optimaltree,1,4.1195945718490015e-16,2.3248738400086676e-15,0.0009546279907226562,9.809017181396485e-05,0.0010527181625366211,0.005012035369873047,4.761041984680959,OCT,20
control,optimaltree,1,2.1586080975180456e-16,4.6547059727348074e-15,0.00089263916015625,9.809017181396485e-05,0.0009907293319702149,0.003919839859008789,3.9565194372650656,OCT,20
control,optimaltree,1,2.215922674952761e-16,2.654868890586691e-15,0.0009202957153320312,9.809017181396485e-05,0.0010183858871459961,0.0040531158447265625,3.9799410968717663,OCT,20
control,optimaltree,1,7.279532726006895e-16,4.1044133023550284e-15,0.0009894371032714844,9.809017181396485e-05,0.0010875272750854492,0.005330085754394531,4.901105357542169,OCT,20
control,optimaltree,1,3.0078373142787724e-16,4.263513663483954e-15,0.0008599758148193359,9.809017181396485e-05,0.0009580659866333008,0.003589153289794922,3.746248525539889,OCT,20
control,optimaltree,1,2.0624424103889528e-16,4.398771896343044e-15,0.0009000301361083984,9.809017181396485e-05,0.0009981203079223633,0.00452113151550293,4.529645854930943,OCT,20
control,optimaltree,1,4.145561054462724e-16,4.514520668476108e-15,0.001087188720703125,9.809017181396485e-05,0.0011852788925170899,0.003495931625366211,2.9494591082628303,OCT,20
control,optimaltree,1,1.6330953826058603e-16,5.2682119039861506e-15,0.0008883476257324219,9.809017181396485e-05,0.0009864377975463867,0.0036880970001220703,3.738803408887664,OCT,20
control,optimaltree,1,2.7453349652556017e-16,5.52494417523981e-15,0.0008752346038818359,9.809017181396485e-05,0.0009733247756958008,0.003953218460083008,4.06156152478187,OCT,20
control,optimaltree,1,2.114085984156248e-16,4.08235486752045e-15,0.0008769035339355469,9.809017181396485e-05,0.0009749937057495117,0.003958940505981445,4.060478013997095,OCT,20
control,optimaltree,1,2.165751834417415e-16,4.0985188217671356e-15,0.0008988380432128906,9.809017181396485e-05,0.0009969282150268555,0.0035140514373779297,3.5248791080542015,OCT,20
control,optimaltree,1,2.1832661257196784e-16,3.915254732895441e-15,0.0008542537689208984,9.809017181396485e-05,0.0009523439407348633,0.003983974456787109,4.183335753375959,OCT,20
control,optimaltree,1,1.526462479256511e-16,4.488160490786421e-15,0.000911712646484375,9.809017181396485e-05,0.0010098028182983399,0.003910064697265625,3.8721071345934996,OCT,20
control,optimaltree,1,2.0653790135060785e-16,3.0650404891757292e-15,0.0009336471557617188,9.809017181396485e-05,0.0010317373275756836,0.003960847854614258,3.839008000147894,OCT,20
control,optimaltree,1,2.1207879686601402e-16,4.418072315845431e-15,0.0009610652923583984,9.809017181396485e-05,0.0010591554641723633,0.003814220428466797,3.6011903422008724,OCT,20
control,optimaltree,1,2.314512926071112e-16,4.374308435725607e-15,0.0009050369262695312,9.809017181396485e-05,0.0010031270980834961,0.0035109519958496094,3.5000071302603497,OCT,20
control,optimaltree,1,3.3165719816603986e-16,4.1272157017210855e-15,0.0008876323699951172,9.809017181396485e-05,0.000985722541809082,0.0027229785919189453,2.7624189124472114,OCT,20
control,optimaltree,1,2.0758684757855675e-16,3.529680030024827e-15,0.0008699893951416016,9.809017181396485e-05,0.0009680795669555664,0.003276824951171875,3.384871515754528,OCT,20
control,optimaltree,1,4.544155994118495e-16,3.1945484753513473e-15,0.0009167194366455078,9.809017181396485e-05,0.0010148096084594727,0.0042150020599365234,4.153490492009717,OCT,20
control,optimaltree,1,2.0783014650752437e-16,3.6057080811056914e-15,0.0009925365447998047,9.809017181396485e-05,0.0010906267166137695,0.003760099411010742,3.4476501939043636,OCT,20
control,optimaltree,1,2.8603423716111937e-16,3.6695380296076786e-15,0.0008909702301025391,9.809017181396485e-05,0.000989060401916504,0.004519939422607422,4.569932649056749,OCT,20
control,optimaltree,1,2.697626351386508e-15,3.433352699598812e-15,0.0008633136749267578,9.809017181396485e-05,0.0009614038467407227,0.014973163604736328,15.574270537295222,OCT,20
control,optimaltree,1,2.1170174634945418e-16,3.0136070644670923e-15,0.0009019374847412109,9.809017181396485e-05,0.0010000276565551758,0.005399942398071289,5.399793058396631,OCT,20
control,optimaltree,1,2.1489392448298434e-16,4.124872721173673e-15,0.00089263916015625,9.809017181396485e-05,0.0009907293319702149,0.0033218860626220703,3.3529703375350746,OCT,20
control,optimaltree,1,2.2052318733053665e-16,4.767791699485802e-15,0.0009467601776123047,9.809017181396485e-05,0.0010448503494262695,0.003981828689575195,3.8109081283856865,OCT,20
control,optimaltree,1,2.2869211322624427e-16,4.723215729449673e-15,0.0008981227874755859,9.809017181396485e-05,0.0009962129592895508,0.003912925720214844,3.927800460461131,OCT,20
control,optimaltree,1,5.126099796699016e-16,4.958133473201302e-15,0.0009388923645019531,9.809017181396485e-05,0.001036982536315918,0.003756999969482422,3.6230118038727004,OCT,20
control,optimaltree,1,5.854225668557877e-16,4.619958137760675e-15,0.0009288787841796875,9.809017181396485e-05,0.0010269689559936524,0.0037059783935546875,3.608656690083623,OCT,20
control,optimaltree,1,2.4717008527321366e-16,6.043923096149303e-15,0.0008623600006103516,9.809017181396485e-05,0.0009604501724243164,0.0039980411529541016,4.162674199810348,OCT,20
control,optimaltree,1,2.162110007616835e-16,5.491940541936049e-15,0.00098419189453125,9.809017181396485e-05,0.0010822820663452149,0.0038099288940429688,3.5202735151186717,OCT,20
control,optimaltree,1,5.2441437714293996e-15,4.106797339019669e-15,0.0009453296661376953,9.809017181396485e-05,0.0010434198379516602,0.00393986701965332,3.775917302269892,OCT,20
control,optimaltree,1,5.021515511914289e-15,3.619150377747004e-15,0.0008523464202880859,9.809017181396485e-05,0.0009504365921020508,0.0039789676666259766,4.186463042027684,OCT,20
control,optimaltree,1,5.825994419974663e-16,4.76541239111532e-15,0.0008981227874755859,9.809017181396485e-05,0.0009962129592895508,0.003596067428588867,3.6097376520311504,OCT,20
control,optimaltree,1,2.0384910321766107e-16,2.9756790619551614e-15,0.0009183883666992188,9.809017181396485e-05,0.0010164785385131836,0.0035262107849121094,3.469045977173255,OCT,20
control,optimaltree,1,3.048614428402841e-16,2.881064483698882e-15,0.0009284019470214844,9.809017181396485e-05,0.0010264921188354492,0.006658077239990234,6.486242921712632,OCT,20
control,optimaltree,1,2.2059587235174538e-16,5.527542070894597e-15,0.0008990764617919922,9.809017181396485e-05,0.000997166633605957,0.003342151641845703,3.351648088905466,OCT,20
control,optimaltree,1,4.482664549503443e-16,3.983500144465337e-15,0.0009129047393798828,9.809017181396485e-05,0.0010109949111938477,0.0040740966796875,4.029789501983294,OCT,20
control,optimaltree,1,2.1708253700550785e-16,3.72384874356253e-15,0.0008802413940429688,9.809017181396485e-05,0.0009783315658569336,0.0039598941802978516,4.04759931959195,OCT,20
control,optimaltree,1,1.721161759624681e-16,4.846123877160035e-15,0.0009062290191650391,9.809017181396485e-05,0.001004319190979004,0.0033740997314453125,3.35958902483608,OCT,20
control,optimaltree,1,2.0858978247429703e-16,3.2382197119367735e-15,0.0009984970092773438,9.809017181396485e-05,0.0010965871810913086,0.0048770904541015625,4.447517295659018,OCT,20
control,optimaltree,1,1.544062450362183e-16,3.8945709805941175e-15,0.0008919239044189453,9.809017181396485e-05,0.0009900140762329102,0.003412008285522461,3.446424012985199,OCT,20
control,optimaltree,1,1.7162121077426315e-16,5.182755023132351e-15,0.0008714199066162109,9.809017181396485e-05,0.0009695100784301758,0.0038661956787109375,3.9877828655180725,OCT,20
control,optimaltree,1,1.6296636244239013e-16,4.360251247188085e-15,0.0009975433349609375,9.809017181396485e-05,0.0010956335067749024,0.0033299922943115234,3.0393304638096192,OCT,20
control,optimaltree,1,1.9830294997081414e-16,2.9930570846050456e-15,0.0009131431579589844,9.809017181396485e-05,0.0010112333297729492,0.004655122756958008,4.603411121746962,OCT,20
control,optimaltree,1,7.110463737634498e-16,2.761376851432425e-15,0.0009174346923828125,9.809017181396485e-05,0.0010155248641967774,0.0039119720458984375,3.8521676660202564,OCT,20
control,optimaltree,1,2.8323111210005286e-16,4.433050755503183e-15,0.0009074211120605469,9.809017181396485e-05,0.0010055112838745117,0.004081010818481445,4.058642487587198,OCT,20
control,optimaltree,1,2.0708120347039963e-16,3.793525280027416e-15,0.0009393692016601562,9.809017181396485e-05,0.0010374593734741211,0.0036668777465820312,3.5344784001544323,OCT,20
control,optimaltree,1,1.5227427424656812e-16,4.3792002966723526e-15,0.0009009838104248047,9.809017181396485e-05,0.0009990739822387695,0.0037109851837158203,3.714424807059913,OCT,20
control,optimaltree,1,2.1553455330425978e-16,2.967620378260321e-15,0.0008842945098876953,9.809017181396485e-05,0.0009823846817016602,0.0039310455322265625,4.001533824221802,OCT,20
control,optimaltree,1,4.136867560875566e-16,3.2014274744456486e-15,0.0009598731994628906,9.809017181396485e-05,0.0010579633712768555,0.004055976867675781,3.833759256504906,OCT,20
control,optimaltree,1,3.455921322654208e-16,3.317198284354657e-15,0.0009629726409912109,9.809017181396485e-05,0.0010610628128051758,0.0037200450897216797,3.505961235119382,OCT,20
control,optimaltree,1,1.842220223671363e-15,2.7645754523855513e-15,0.0008721351623535156,9.809017181396485e-05,0.0009702253341674805,0.004694938659667969,4.8390188282359645,OCT,20
control,optimaltree,1,2.1480786533877015e-16,4.841957191164341e-15,0.0009114742279052734,9.809017181396485e-05,0.0010095643997192383,0.0033991336822509766,3.3669310082608717,OCT,20
control,optimaltree,1,1.876902984961215e-16,4.509665911800621e-15,0.00096893310546875,9.809017181396485e-05,0.0010670232772827149,0.003626108169555664,3.3983402675056196,OCT,20
control,optimaltree,1,3.383017593684747e-15,4.685447485009355e-15,0.0009150505065917969,9.809017181396485e-05,0.0010131406784057617,0.004568815231323242,4.5095565983122405,OCT,20
control,optimaltree,1,2.142279011965351e-16,3.214247819779631e-15,0.000885009765625,9.809017181396485e-05,0.0009830999374389649,0.0032689571380615234,3.3251524220186157,OCT,20
control,optimaltree,1,3.7423654562180425e-16,3.515527330999661e-15,0.0008928775787353516,9.809017181396485e-05,0.0009909677505493164,0.003509044647216797,3.541028096294407,OCT,20
control,optimaltree,1,1.7040843015433043e-16,3.8938493045950715e-15,0.0009260177612304688,9.809017181396485e-05,0.0010241079330444336,0.003970146179199219,3.876687262246765,OCT,20
control,optimaltree,1,2.1324794113341557e-16,4.143352830722167e-15,0.0008535385131835938,9.809017181396485e-05,0.0009516286849975586,0.004459857940673828,4.686552655445931,OCT,20
control,optimaltree,1,1.6377623054234617e-16,4.7070840710937975e-15,0.0008654594421386719,9.809017181396485e-05,0.0009635496139526367,0.0037021636962890625,3.8422138753210504,OCT,20
control,optimaltree,1,1.1792310147417303e-15,4.197788843248893e-15,0.0009546279907226562,9.809017181396485e-05,0.0010527181625366211,0.0034990310668945312,3.32380611583949,OCT,20
control,optimaltree,1,2.030117918571106e-16,4.070830682706645e-15,0.0009341239929199219,9.809017181396485e-05,0.0010322141647338867,0.004498004913330078,4.3576275805997104,OCT,20
control,optimaltree,1,6.389296475039771e-16,3.953111720913793e-15,0.0009601116180419922,9.809017181396485e-05,0.001058201789855957,0.0034890174865722656,3.297119245136783,OCT,20
control,optimaltree,1,2.1683634854726966e-16,3.799543751330976e-15,0.0009243488311767578,9.809017181396485e-05,0.0010224390029907227,0.0039980411529541016,3.910297965217959,OCT,20
control,optimaltree,1,2.1587371647596597e-16,4.3676835291457774e-15,0.0009503364562988281,9.809017181396485e-05,0.001048426628112793,0.0034859180450439453,3.3249041483415276,OCT,20
control,optimaltree,0,0.00022294019992936725,-7.315345523860032e-08,0.000957489013671875,9.809017181396485e-05,0.0010555791854858399,0.004854917526245117,4.599292590267018,OCT,20
control,optimaltree,1,1.74302420957951e-15,3.756492467650496e-15,0.0010008811950683594,9.809017181396485e-05,0.0010989713668823242,0.004456043243408203,4.054740075757905,OCT,20
control,optimaltree,1,2.494928414812745e-16,5.226794348674831e-15,0.0009281635284423828,9.809017181396485e-05,0.0010262537002563477,0.003924846649169922,3.824440923515828,OCT,20
control,optimaltree,1,2.0222597734449564e-16,2.790008425110677e-15,0.000911712646484375,9.809017181396485e-05,0.0010098028182983399,0.004736900329589844,4.690916131103881,OCT,20
control,optimaltree,1,1.5546236943377885e-15,3.3701765704168287e-15,0.0010831356048583984,9.809017181396485e-05,0.0011812257766723633,0.003952980041503906,3.3465067555839028,OCT,20
control,optimaltree,1,2.2725114129415943e-16,3.8251305845606484e-15,0.0009222030639648438,9.809017181396485e-05,0.0010202932357788086,0.004910945892333984,4.813269087867047,OCT,20
control,optimaltree,1,1.6128280182034741e-16,3.52842955165613e-15,0.0008511543273925781,9.809017181396485e-05,0.000949244499206543,0.004945039749145508,5.209447885427812,OCT,20
control,optimaltree,1,1.0345841760576101e-14,4.141729720699978e-15,0.0009291172027587891,9.809017181396485e-05,0.001027207374572754,0.003662109375,3.5651120364309885,OCT,20
control,optimaltree,1,8.144365383029856e-16,4.526871801960621e-15,0.0009298324584960938,9.809017181396485e-05,0.0010279226303100586,0.003728151321411133,3.626879311224608,OCT,20
control,optimaltree,1,4.432263391624381e-16,4.159106560072908e-15,0.0008802413940429688,9.809017181396485e-05,0.0009783315658569336,0.00392603874206543,4.012994039118589,OCT,20
control,optimaltree,1,7.985674850363654e-15,5.025142084311594e-15,0.001123189926147461,0.00010200977325439453,0.0012251996994018554,0.015143871307373047,12.360328944551906,OCT-H,20
control,optimaltree,1,5.855033420591509e-16,4.540267398498163e-15,0.0008940696716308594,0.00010200977325439453,0.0009960794448852538,0.00659489631652832,6.620853738516849,OCT-H,20
control,optimaltree,1,2.180080278644724e-16,4.466627436044399e-15,0.00089263916015625,0.00010200977325439453,0.0009946489334106445,0.021899938583374023,22.017757067590956,OCT-H,20
control,optimaltree,1,1.4636107759479117e-14,5.309946777288233e-15,0.000942230224609375,0.00010200977325439453,0.0010442399978637695,0.011923074722290039,11.41794486581763,OCT-H,20
control,optimaltree,1,1.4510708328890172e-16,3.845512493876444e-15,0.0008406639099121094,0.00010200977325439453,0.0009426736831665039,0.0062100887298583984,6.587739576009267,OCT-H,20
control,optimaltree,1,1.6347717314207417e-16,3.6593566690836215e-15,0.000881195068359375,0.00010200977325439453,0.0009832048416137695,0.006064891815185547,6.168492625840839,OCT-H,20
control,optimaltree,1,2.2113547809578718e-16,3.906848665180794e-15,0.0008924007415771484,0.00010200977325439453,0.0009944105148315429,0.00444793701171875,4.472938434759259,OCT-H,20
control,optimaltree,1,2.2441742741810946e-16,4.013366947959293e-15,0.0008504390716552734,0.00010200977325439453,0.000952448844909668,0.0055179595947265625,5.79344457628052,OCT-H,20
control,optimaltree,1,2.2182536596109068e-16,4.296002383336118e-15,0.0008597373962402344,0.00010200977325439453,0.0009617471694946289,0.004206180572509766,4.373478504459748,OCT-H,20
control,optimaltree,1,2.1374268339341102e-16,5.237664240135509e-15,0.0008671283721923828,0.00010200977325439453,0.0009691381454467774,0.004925966262817383,5.082831881048794,OCT-H,20
control,optimaltree,1,2.0830445908757889e-16,1.5052668364654553e-15,0.0009508132934570312,0.00010200977325439453,0.0010528230667114257,0.0033490657806396484,3.1810338190069434,OCT-H,20
control,optimaltree,1,9.236338117944281e-16,4.245847188833214e-15,0.0008900165557861328,0.00010200977325439453,0.0009920263290405273,0.0030488967895507812,3.0734030945525688,OCT-H,20
control,optimaltree,1,1.866765719359552e-15,4.1765552857095846e-15,0.0008618831634521484,0.00010200977325439453,0.000963892936706543,0.003314971923828125,3.439149512968542,OCT-H,20
control,optimaltree,1,2.135247703879817e-16,5.087425313203761e-15,0.0009129047393798828,0.00010200977325439453,0.0010149145126342773,0.0030329227447509766,2.9883529174086068,OCT-H,20
control,optimaltree,1,2.0571311404660855e-16,-1.7588746776493493e-05,0.0009415149688720703,0.00010200977325439453,0.0010435247421264648,0.002792835235595703,2.67634788409956,OCT-H,20
control,optimaltree,1,1.5285979202207404e-15,4.52686978176013e-15,0.0008711814880371094,0.00010200977325439453,0.0009731912612915039,0.003763914108276367,3.867599574703689,OCT-H,20
control,optimaltree,1,2.0063825468599313e-15,4.140710996289238e-15,0.0008761882781982422,0.00010200977325439453,0.0009781980514526366,0.0032498836517333984,3.322316627913212,OCT-H,20
control,optimaltree,1,2.616664810350655e-16,4.938422090848167e-15,0.0009076595306396484,0.00010200977325439453,0.0010096693038940429,0.003000974655151367,2.9722352096645466,OCT-H,20
control,optimaltree,1,1.861465222396558e-15,3.741541984561048e-15,0.0008656978607177734,0.00010200977325439453,0.000967707633972168,0.003640890121459961,3.7623864829040667,OCT-H,20
control,optimaltree,1,1.9415873339725386e-16,5.238285075565357e-15,0.0008509159088134766,0.00010200977325439453,0.0009529256820678711,0.00341796875,3.586815650285474,OCT-H,20
control,optimaltree,1,2.1311426372824045e-16,3.0026141391299643e-15,0.0009016990661621094,0.00010200977325439453,0.0010037088394165038,0.003968954086303711,3.9542882661181133,OCT-H,20
control,optimaltree,1,2.154210733231281e-16,4.146436739544013e-15,0.0009210109710693359,0.00010200977325439453,0.0010230207443237304,0.003286123275756836,3.2121765799862967,OCT-H,20
control,optimaltree,1,3.0760611786091368e-15,3.38274037783617e-15,0.0008642673492431641,0.00010200977325439453,0.0009662771224975586,0.0041828155517578125,4.32879497441313,OCT-H,20
control,optimaltree,1,1.9327547549145695e-16,4.593677992313546e-15,0.0008931159973144531,0.00010200977325439453,0.0009951257705688476,0.004078865051269531,4.098843756139401,OCT-H,20
control,optimaltree,1,2.0817652710247465e-16,4.141454712497991e-15,0.0008969306945800781,0.00010200977325439453,0.0009989404678344726,0.003484010696411133,3.4877060331371457,OCT-H,20
control,optimaltree,1,4.1195945718490015e-16,2.3248738400086676e-15,0.0009036064147949219,0.00010200977325439453,0.0010056161880493163,0.004622220993041992,4.59640670861527,OCT-H,20
control,optimaltree,1,2.1586080975180456e-16,4.6547059727348074e-15,0.0008671283721923828,0.00010200977325439453,0.0009691381454467774,0.003598928451538086,3.7135350294967107,OCT-H,20
control,optimaltree,1,2.215922674952761e-16,2.654868890586691e-15,0.0008814334869384766,0.00010200977325439453,0.000983443260192871,0.003304004669189453,3.359629175293222,OCT-H,20
control,optimaltree,1,7.279532726006895e-16,4.1044133023550284e-15,0.0008835792541503906,0.00010200977325439453,0.000985589027404785,0.004464864730834961,4.5301485778425015,OCT-H,20
control,optimaltree,1,3.0078373142787724e-16,4.263513663483954e-15,0.0008919239044189453,0.00010200977325439453,0.0009939336776733398,0.004288196563720703,4.314368916202511,OCT-H,20
control,optimaltree,1,2.0624424103889528e-16,4.398771896343044e-15,0.0008487701416015625,0.00010200977325439453,0.0009507799148559571,0.0037407875061035156,3.934441028521563,OCT-H,20
control,optimaltree,1,4.145561054462724e-16,4.514520668476108e-15,0.0009098052978515625,0.00010200977325439453,0.001011815071105957,0.003320932388305664,3.2821535111902844,OCT-H,20
control,optimaltree,1,1.6330953826058603e-16,5.2682119039861506e-15,0.0008602142333984375,0.00010200977325439453,0.0009622240066528321,0.003339052200317383,3.4701401931682465,OCT-H,20
control,optimaltree,1,2.7453349652556017e-16,5.52494417523981e-15,0.0008981227874755859,0.00010200977325439453,0.0010001325607299804,0.003923892974853516,3.9233728896792743,OCT-H,20
control,optimaltree,1,2.114085984156248e-16,4.08235486752045e-15,0.0008692741394042969,0.00010200977325439453,0.0009712839126586914,0.0035598278045654297,3.665074401182171,OCT-H,20
control,optimaltree,1,2.165751834417415e-16,4.0985188217671356e-15,0.0008809566497802734,0.00010200977325439453,0.0009829664230346679,0.0038890838623046875,3.9564768146383824,OCT-H,20
control,optimaltree,1,2.1832661257196784e-16,3.915254732895441e-15,0.0009741783142089844,0.00010200977325439453,0.0010761880874633788,0.00392603874206543,3.6480971939758877,OCT-H,20
control,optimaltree,1,1.526462479256511e-16,4.488160490786421e-15,0.0009865760803222656,0.00010200977325439453,0.00108858585357666,0.003222942352294922,2.960668964882848,OCT-H,20
control,optimaltree,1,2.0653790135060785e-16,3.0650404891757292e-15,0.0008854866027832031,0.00010200977325439453,0.0009874963760375976,0.006644010543823242,6.728136634265765,OCT-H,20
control,optimaltree,1,2.1207879686601402e-16,4.418072315845431e-15,0.0009167194366455078,0.00010200977325439453,0.0010187292098999023,0.004702091217041016,4.6156438544675,OCT-H,20
control,optimaltree,1,2.314512926071112e-16,4.374308435725607e-15,0.0008809566497802734,0.00010200977325439453,0.0009829664230346679,0.00333404541015625,3.3918202412888143,OCT-H,20
control,optimaltree,1,3.3165719816603986e-16,4.1272157017210855e-15,0.0008952617645263672,0.00010200977325439453,0.0009972715377807616,0.0039348602294921875,3.945625720201011,OCT-H,20
control,optimaltree,1,2.0758684757855675e-16,3.529680030024827e-15,0.0009131431579589844,0.00010200977325439453,0.0010151529312133788,0.0040318965911865234,3.971713489875196,OCT-H,20
control,optimaltree,1,4.544155994118495e-16,3.1945484753513473e-15,0.0009641647338867188,0.00010200977325439453,0.0010661745071411132,0.004792928695678711,4.495444848452323,OCT-H,20
control,optimaltree,1,2.0783014650752437e-16,3.6057080811056914e-15,0.0009641647338867188,0.00010200977325439453,0.0010661745071411132,0.0037419795989990234,3.509725259735323,OCT-H,20
control,optimaltree,1,2.8603423716111937e-16,3.6695380296076786e-15,0.0009067058563232422,0.00010200977325439453,0.0010087156295776366,0.003983974456787109,3.94955162780144,OCT-H,20
control,optimaltree,1,2.697626351386508e-15,3.433352699598812e-15,0.0008568763732910156,0.00010200977325439453,0.0009588861465454102,0.0038399696350097656,4.004614780226064,OCT-H,20
control,optimaltree,1,2.1170174634945418e-16,3.0136070644670923e-15,0.0008535385131835938,0.00010200977325439453,0.0009555482864379883,0.004620075225830078,4.834999226519888,OCT-H,20
control,optimaltree,1,2.1489392448298434e-16,4.124872721173673e-15,0.0008907318115234375,0.00010200977325439453,0.000992741584777832,0.003925800323486328,3.954503753728512,OCT-H,20
control,optimaltree,1,2.2052318733053665e-16,4.767791699485802e-15,0.0008809566497802734,0.00010200977325439453,0.0009829664230346679,0.0040361881256103516,4.106130210581975,OCT-H,20
control,optimaltree,1,2.2869211322624427e-16,4.723215729449673e-15,0.0008490085601806641,0.00010200977325439453,0.0009510183334350586,0.003195047378540039,3.359606504113957,OCT-H,20
control,optimaltree,1,5.126099796699016e-16,4.958133473201302e-15,0.0010223388671875,0.00010200977325439453,0.0011243486404418945,0.0035250186920166016,3.1351651660566686,OCT-H,20
control,optimaltree,1,5.854225668557877e-16,4.619958137760675e-15,0.0008566379547119141,0.00010200977325439453,0.0009586477279663086,0.0032880306243896484,3.429863263083022,OCT-H,20
control,optimaltree,1,2.4717008527321366e-16,6.043923096149303e-15,0.0008802413940429688,0.00010200977325439453,0.0009822511672973632,0.0032918453216552734,3.351327472292748,OCT-H,20
control,optimaltree,1,2.162110007616835e-16,5.491940541936049e-15,0.0008943080902099609,0.00010200977325439453,0.0009963178634643554,0.0033550262451171875,3.3674255658241723,OCT-H,20
control,optimaltree,1,5.2441437714293996e-15,4.106797339019669e-15,0.0009109973907470703,0.00010200977325439453,0.0010130071640014648,0.002733945846557617,2.6988415716215646,OCT-H,20
control,optimaltree,1,5.021515511914289e-15,3.619150377747004e-15,0.0009210109710693359,0.00010200977325439453,0.0010230207443237304,0.0032749176025390625,3.201223064840149,OCT-H,20
control,optimaltree,1,5.825994419974663e-16,4.76541239111532e-15,0.0008814334869384766,0.00010200977325439453,0.000983443260192871,0.0038399696350097656,3.904617368831912,OCT-H,20
control,optimaltree,1,2.0384910321766107e-16,2.9756790619551614e-15,0.0009009838104248047,0.00010200977325439453,0.0010029935836791991,0.003573179244995117,3.562514559552731,OCT-H,20
control,optimaltree,1,3.048614428402841e-16,2.881064483698882e-15,0.0009424686431884766,0.00010200977325439453,0.001044478416442871,0.0041658878326416016,3.9884862789497957,OCT-H,20
control,optimaltree,1,2.2059587235174538e-16,5.527542070894597e-15,0.0008654594421386719,0.00010200977325439453,0.0009674692153930664,0.003782987594604492,3.9101891144593455,OCT-H,20
control,optimaltree,1,4.482664549503443e-16,3.983500144465337e-15,0.0008747577667236328,0.00010200977325439453,0.0009767675399780273,0.003638029098510742,3.7245597848108067,OCT-H,20
control,optimaltree,1,2.1708253700550785e-16,3.72384874356253e-15,0.0008733272552490234,0.00010200977325439453,0.000975337028503418,0.0039250850677490234,4.02433718093506,OCT-H,20
control,optimaltree,1,1.721161759624681e-16,4.846123877160035e-15,0.0010175704956054688,0.00010200977325439453,0.0011195802688598632,0.003865957260131836,3.4530416153803567,OCT-H,20
control,optimaltree,1,2.0858978247429703e-16,3.2382197119367735e-15,0.0008943080902099609,0.00010200977325439453,0.0009963178634643554,0.004142045974731445,4.157353919490005,OCT-H,20
control,optimaltree,1,1.544062450362183e-16,3.8945709805941175e-15,0.0008416175842285156,0.00010200977325439453,0.0009436273574829102,0.0033829212188720703,3.5850181663828433,OCT-H,20
control,optimaltree,1,1.7162121077426315e-16,5.182755023132351e-15,0.0009121894836425781,0.00010200977325439453,0.0010141992568969726,0.003930091857910156,3.875068761078174,OCT-H,20
control,optimaltree,1,1.6296636244239013e-16,4.360251247188085e-15,0.0009338855743408203,0.00010200977325439453,0.0010358953475952148,0.00333404541015625,3.2185156713910232,OCT-H,20
control,optimaltree,1,1.9830294997081414e-16,2.9930570846050456e-15,0.0009608268737792969,0.00010200977325439453,0.0010628366470336913,0.004487037658691406,4.221756627619531,OCT-H,20
control,optimaltree,1,7.110463737634498e-16,2.761376851432425e-15,0.0008883476257324219,0.00010200977325439453,0.0009903573989868163,0.003849029541015625,3.886505563499974,OCT-H,20
control,optimaltree,1,2.8323111210005286e-16,4.433050755503183e-15,0.0009098052978515625,0.00010200977325439453,0.001011815071105957,0.0032160282135009766,3.1784743134787674,OCT-H,20
control,optimaltree,1,2.0708120347039963e-16,3.793525280027416e-15,0.0010082721710205078,0.00010200977325439453,0.0011102819442749023,0.003922939300537109,3.533282082776807,OCT-H,20
control,optimaltree,1,1.5227427424656812e-16,4.3792002966723526e-15,0.0008656978607177734,0.00010200977325439453,0.000967707633972168,0.003933906555175781,4.06518086359224,OCT-H,20
control,optimaltree,1,2.1553455330425978e-16,2.967620378260321e-15,0.0008387565612792969,0.00010200977325439453,0.0009407663345336914,0.0032699108123779297,3.4757948837515773,OCT-H,20
control,optimaltree,1,4.136867560875566e-16,3.2014274744456486e-15,0.0009839534759521484,0.00010200977325439453,0.0010859632492065429,0.0038700103759765625,3.563666062184129,OCT-H,20
control,optimaltree,1,3.455921322654208e-16,3.317198284354657e-15,0.0008914470672607422,0.00010200977325439453,0.0009934568405151366,0.003966093063354492,3.992214761235079,OCT-H,20
control,optimaltree,1,1.842220223671363e-15,2.7645754523855513e-15,0.0009560585021972656,0.00010200977325439453,0.00105806827545166,0.004029989242553711,3.8088177635166502,OCT-H,20
control,optimaltree,1,2.1480786533877015e-16,4.841957191164341e-15,0.000865936279296875,0.00010200977325439453,0.0009679460525512696,0.003813028335571289,3.939298399452198,OCT-H,20
control,optimaltree,1,1.876902984961215e-16,4.509665911800621e-15,0.0009031295776367188,0.00010200977325439453,0.0010051393508911132,0.003924131393432617,3.90406702309849,OCT-H,20
control,optimaltree,1,3.383017593684747e-15,4.685447485009355e-15,0.0009465217590332031,0.00010200977325439453,0.0010485315322875976,0.0032520294189453125,3.1015084609332724,OCT-H,20
control,optimaltree,1,2.142279011965351e-16,3.214247819779631e-15,0.0009398460388183594,0.00010200977325439453,0.0010418558120727538,0.0038590431213378906,3.704008824081321,OCT-H,20
control,optimaltree,1,3.7423654562180425e-16,3.515527330999661e-15,0.0008983612060546875,0.00010200977325439453,0.001000370979309082,0.011934041976928711,11.92961633610273,OCT-H,20
control,optimaltree,1,1.7040843015433043e-16,3.8938493045950715e-15,0.0009741783142089844,0.00010200977325439453,0.0010761880874633788,0.003907918930053711,3.6312601631419676,OCT-H,20
control,optimaltree,1,2.1324794113341557e-16,4.143352830722167e-15,0.0009315013885498047,0.00010200977325439453,0.0010335111618041991,0.0037488937377929688,3.6273374457306584,OCT-H,20
control,optimaltree,1,1.6377623054234617e-16,4.7070840710937975e-15,0.0008733272552490234,0.00010200977325439453,0.000975337028503418,0.0044019222259521484,4.5132319365610165,OCT-H,20
control,optimaltree,1,1.1792310147417303e-15,4.197788843248893e-15,0.0008857250213623047,0.00010200977325439453,0.0009877347946166991,0.003239870071411133,3.2801011861371134,OCT-H,20
control,optimaltree,1,2.030117918571106e-16,4.070830682706645e-15,0.0009195804595947266,0.00010200977325439453,0.001021590232849121,0.003818035125732422,3.7373449774321683,OCT-H,20
control,optimaltree,1,6.389296475039771e-16,3.953111720913793e-15,0.0009210109710693359,0.00010200977325439453,0.0010230207443237304,0.00308990478515625,3.0203735381718353,OCT-H,20
control,optimaltree,1,2.1683634854726966e-16,3.799543751330976e-15,0.0008580684661865234,0.00010200977325439453,0.000960078239440918,0.003401041030883789,3.5424623652175637,OCT-H,20
control,optimaltree,1,2.1587371647596597e-16,4.3676835291457774e-15,0.0009229183197021484,0.00010200977325439453,0.0010249280929565429,0.003226041793823242,3.1475786603890334,OCT-H,20
control,optimaltree,1,3.4082505796757444e-16,3.2112627338266246e-15,0.0009341239929199219,0.00010200977325439453,0.0010361337661743163,0.004629850387573242,4.468390606232139,OCT-H,20
control,optimaltree,1,1.74302420957951e-15,3.756492467650496e-15,0.0009586811065673828,0.00010200977325439453,0.0010606908798217773,0.0037078857421875,3.495726995230239,OCT-H,20
control,optimaltree,1,2.494928414812745e-16,5.226794348674831e-15,0.0008826255798339844,0.00010200977325439453,0.0009846353530883788,0.0038881301879882812,3.9488021385712835,OCT-H,20
control,optimaltree,1,2.0222597734449564e-16,2.790008425110677e-15,0.0008945465087890625,0.00010200977325439453,0.000996556282043457,0.004693031311035156,4.709248635121751,OCT-H,20
control,optimaltree,1,1.5546236943377885e-15,3.3701765704168287e-15,0.0009188652038574219,0.00010200977325439453,0.0010208749771118163,0.0038819313049316406,3.802553096084412,OCT-H,20
control,optimaltree,1,2.2725114129415943e-16,3.8251305845606484e-15,0.0008630752563476562,0.00010200977325439453,0.0009650850296020508,0.004759073257446289,4.931247622200372,OCT-H,20
control,optimaltree,1,1.6128280182034741e-16,3.52842955165613e-15,0.0008828639984130859,0.00010200977325439453,0.0009848737716674804,0.00503993034362793,5.1173363415850455,OCT-H,20
control,optimaltree,1,1.0345841760576101e-14,4.141729720699978e-15,0.0009701251983642578,0.00010200977325439453,0.0010721349716186523,0.0038809776306152344,3.6198591906352435,OCT-H,20
control,optimaltree,1,8.144365383029856e-16,4.526871801960621e-15,0.0009288787841796875,0.00010200977325439453,0.001030888557434082,0.0037310123443603516,3.6192198637328685,OCT-H,20
control,optimaltree,1,4.432263391624381e-16,4.159106560072908e-15,0.00089263916015625,0.00010200977325439453,0.0009946489334106445,0.004261016845703125,4.283940496565082,OCT-H,20


==> data/benchmarks/control/control_T20_general.csv <==
T,accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
20.0,100.0,8.97385622034149e-16,-1.7588746373718847e-07,3.888838834951456,0.0006,0.0006999400000000001,pytorch,1.4636107759479117e-14,6.043923096149303e-15,4.846001820886905,1.4853477478027343e-05,0.0009060382843017578,0.0035811996459960936,0.0009208917617797852,10.0,203.0,100.0,0.0,16.0,100.0,21.0,10000.0,101.0,NN,control,2.0439097655529143e-15,0.0,5.0442509013198937e-05,1.7500582081108618e-06,0.0006031010820794897,5.0442509013198937e-05
20.0,99.0,2.2294020001876494e-06,-1.7766410481747587e-07,4.15572900000464,0.0006,0.0006999400000000001,optimaltree,0.00022294019992936725,6.043923096149303e-15,12.432543720379616,9.809017181396482e-05,0.0009301185607910156,0.004272956848144532,0.00102820873260498,10.0,203.0,99.0,1.0,16.0,100.0,21.0,10000.0,101.0,OCT,control,2.218226981548601e-05,2.710505431213761e-20,4.8996764056796744e-05,1.758784946420243e-06,0.001704156047055094,4.899676405679673e-05
20.0,100.0,8.97385622034149e-16,-1.7588746373718847e-07,4.333670467519056,0.0006,0.0006999400000000001,optimaltree,1.4636107759479117e-14,6.043923096149303e-15,17.87458697065108,0.00010200977325439453,0.0009045600891113281,0.004362142086029053,0.0010065698623657226,10.0,203.0,100.0,0.0,16.0,100.0,21.0,10000.0,101.0,OCT-H,control,2.0439097655529143e-15,0.0,4.5656516715545003e-05,1.7500582081108618e-06,0.002467679432951981,4.5656516715544976e-05


==> data/benchmarks/control/control_T25_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,T
control,pytorch,1,2.121518432170569e-16,4.911645875088776e-15,0.0009942054748535156,1.3976097106933593e-05,0.0010081815719604492,0.002816915512084961,2.7940557439542926,NN,25
control,pytorch,1,2.86570861220263e-16,3.985293793954179e-15,0.0009944438934326172,1.3976097106933593e-05,0.0010084199905395508,0.002777099609375,2.7539116989233077,NN,25
control,pytorch,1,1.36690094797731e-15,4.9215930984416146e-15,0.0010342597961425781,1.3976097106933593e-05,0.0010482358932495117,0.0026590824127197266,2.53672139052272,NN,25
control,pytorch,1,1.6317986411296465e-15,5.154670612886721e-15,0.0009670257568359375,1.3976097106933593e-05,0.000981001853942871,0.004119873046875,4.19965877772431,NN,25
control,pytorch,1,2.0956078374359628e-16,4.994511801459872e-15,0.0009660720825195312,1.3976097106933593e-05,0.0009800481796264648,0.0034270286560058594,3.4967961037507727,NN,25
control,pytorch,1,2.699303033792821e-16,3.557939891062577e-15,0.0009453296661376953,1.3976097106933593e-05,0.0009593057632446289,0.003407001495361328,3.5515282258264946,NN,25
control,pytorch,1,1.527535124822498e-15,3.5448250655558304e-15,0.0009100437164306641,1.3976097106933593e-05,0.0009240198135375976,0.004937887191772461,5.34391916648175,NN,25
control,pytorch,1,1.2627295145040514e-15,4.408367776092644e-15,0.0009877681732177734,1.3976097106933593e-05,0.001001744270324707,0.0033729076385498047,3.3670346199799126,NN,25
control,pytorch,1,2.0985179392987697e-16,5.383525709890787e-15,0.000995635986328125,1.3976097106933593e-05,0.0010096120834350586,0.004208803176879883,4.168732967775148,NN,25
control,pytorch,1,2.184134731218284e-16,3.9441204437257835e-15,0.0009312629699707031,1.3976097106933593e-05,0.0009452390670776367,0.003654003143310547,3.865692046148181,NN,25
control,pytorch,1,2.0539169250879904e-16,3.580105850959861e-15,0.000965118408203125,1.3976097106933593e-05,0.0009790945053100586,0.00477910041809082,4.881143129873229,NN,25
control,pytorch,1,2.7504402848876027e-16,5.904227988118453e-15,0.0009846687316894531,1.3976097106933593e-05,0.0009986448287963867,0.004129171371459961,4.134774699065564,NN,25
control,pytorch,1,2.1563748149574168e-16,5.151937568967153e-15,0.0009455680847167969,1.3976097106933593e-05,0.0009595441818237304,0.003762960433959961,3.9216124752150514,NN,25
control,pytorch,1,1.9010307302765218e-16,5.742850116289326e-15,0.0009052753448486328,1.3976097106933593e-05,0.0009192514419555664,0.00481104850769043,5.233658918669371,NN,25
control,pytorch,1,2.2883229631408567e-16,5.0187137354146876e-15,0.0009965896606445312,1.3976097106933593e-05,0.0010105657577514648,0.004225015640258789,4.180841877780976,NN,25
control,pytorch,1,2.116549880976474e-16,2.7499715701207325e-15,0.00090789794921875,1.3976097106933593e-05,0.0009218740463256836,0.0051670074462890625,5.604895231494173,NN,25
control,pytorch,1,4.0896548847028086e-16,4.69500772852579e-15,0.00106048583984375,1.3976097106933593e-05,0.0010744619369506836,0.005266904830932617,4.901899871744234,NN,25
control,pytorch,1,2.472292408405382e-16,5.710249834259699e-15,0.0009617805480957031,1.3976097106933593e-05,0.0009757566452026367,0.004725933074951172,4.843352180265942,NN,25
control,pytorch,1,1.170996326727362e-15,4.2447727110746124e-15,0.0010547637939453125,1.3976097106933593e-05,0.001068739891052246,0.004148960113525391,3.8821046620057023,NN,25
control,pytorch,1,2.763561836477929e-16,3.598032848645429e-15,0.0009660720825195312,1.3976097106933593e-05,0.0009800481796264648,0.004049777984619141,4.132223362899028,NN,25
control,pytorch,1,2.3028760456898546e-05,-3.6546444915632045e-05,0.0010030269622802734,1.3976097106933593e-05,0.001017003059387207,0.004069089889526367,4.001059634941697,NN,25
control,pytorch,1,1.955485249950449e-16,5.115244568592388e-15,0.0010044574737548828,1.3976097106933593e-05,0.0010184335708618164,0.004160881042480469,4.0855694092639325,NN,25
control,pytorch,1,2.055940395194531e-16,5.600333758997876e-15,0.0009016990661621094,1.3976097106933593e-05,0.0009156751632690429,0.004272937774658203,4.666434065333202,NN,25
control,pytorch,1,2.2076315206695903e-16,5.238695814730306e-15,0.0009448528289794922,1.3976097106933593e-05,0.0009588289260864258,0.004225015640258789,4.406433228400496,NN,25
control,pytorch,1,2.6622346651748206e-16,4.692130250777305e-15,0.0009534358978271484,1.3976097106933593e-05,0.000967411994934082,0.004198789596557617,4.340229001237178,NN,25
control,pytorch,1,7.343103832320403e-16,3.919453301425722e-15,0.0011126995086669922,1.3976097106933593e-05,0.0011266756057739258,0.004734039306640625,4.201776698084061,NN,25
control,pytorch,1,2.1395321302278243e-16,5.706804710498651e-15,0.0008785724639892578,1.3976097106933593e-05,0.0008925485610961914,0.004092216491699219,4.584867053814222,NN,25
control,pytorch,1,1.3630550673142185e-15,3.0061233609045097e-15,0.0009500980377197266,1.3976097106933593e-05,0.0009640741348266601,0.004238128662109375,4.396060955282643,NN,25
control,pytorch,1,2.1796866103032205e-16,4.8625513404159575e-15,0.0010383129119873047,1.3976097106933593e-05,0.0010522890090942383,0.004011869430541992,3.812516709639706,NN,25
control,pytorch,1,5.025999216437058e-16,5.155433506863272e-15,0.0009682178497314453,1.3976097106933593e-05,0.0009821939468383789,0.0040929317474365234,4.167131919934363,NN,25
control,pytorch,1,2.6828682779077625e-16,4.935213169342251e-15,0.001007080078125,1.3976097106933593e-05,0.0010210561752319336,0.0036821365356445312,3.6062036790562786,NN,25
control,pytorch,1,2.144719169502632e-16,5.209783200815874e-15,0.0010066032409667969,1.3976097106933593e-05,0.0010205793380737304,0.004237174987792969,4.15173502903785,NN,25
control,pytorch,1,2.0706137354169266e-16,6.051583462473456e-15,0.0009300708770751953,1.3976097106933593e-05,0.0009440469741821289,0.004232883453369141,4.483763593476142,NN,25
control,pytorch,1,6.238685845265378e-16,5.610048310366699e-15,0.0009741783142089844,1.3976097106933593e-05,0.000988154411315918,0.004088163375854492,4.1371705970631805,NN,25
control,pytorch,1,1.4252868538898139e-15,5.785429811069506e-15,0.0009272098541259766,1.3976097106933593e-05,0.0009411859512329101,0.004088878631591797,4.344389784224419,NN,25
control,pytorch,1,3.280395673781663e-16,3.6602833590127246e-15,0.0010671615600585938,1.3976097106933593e-05,0.0010811376571655273,0.005321979522705078,4.9225734460660435,NN,25
control,pytorch,1,2.1114398452784881e-16,-1.5690912049137488e-05,0.0009629726409912109,1.3976097106933593e-05,0.0009769487380981445,0.0037589073181152344,3.847599338152391,NN,25
control,pytorch,1,2.0640386177474676e-16,4.818611744871912e-15,0.000993490219116211,1.3976097106933593e-05,0.0010074663162231445,0.0035550594329833984,3.5287129462658733,NN,25
control,pytorch,1,2.8712563667463164e-16,3.72268833816601e-15,0.0009331703186035156,1.3976097106933593e-05,0.0009471464157104492,0.004969120025634766,5.2464116880043905,NN,25
control,pytorch,1,2.045161204842257e-16,5.790565136154943e-15,0.0010089874267578125,1.3976097106933593e-05,0.001022963523864746,0.004189968109130859,4.095911546583012,NN,25
control,pytorch,1,1.0866658499061608e-15,5.811382432543282e-15,0.0009431838989257812,1.3976097106933593e-05,0.0009571599960327148,0.0041959285736083984,4.383727476074946,NN,25
control,pytorch,1,8.134482563022655e-16,4.3978618297192015e-15,0.0009093284606933594,1.3976097106933593e-05,0.0009233045578002929,0.0048370361328125,5.238830559156334,NN,25
control,pytorch,1,2.2940845707388026e-16,4.266627418131045e-15,0.001016378402709961,1.3976097106933593e-05,0.0010303544998168945,0.004097938537597656,3.9772122491102873,NN,25
control,pytorch,1,2.858978126802534e-16,4.083212400497733e-15,0.0009298324584960938,1.3976097106933593e-05,0.0009438085556030273,0.004722118377685547,5.003258711369114,NN,25
control,pytorch,1,7.903220153079868e-16,5.133880662405808e-15,0.0009996891021728516,1.3976097106933593e-05,0.0010136651992797851,0.004171848297119141,4.115607697771673,NN,25
control,pytorch,1,2.0453383128549301e-16,2.959411398902998e-15,0.0009465217590332031,1.3976097106933593e-05,0.0009604978561401367,0.0035719871520996094,3.7188913325158492,NN,25
control,pytorch,1,6.446460886205843e-16,4.684567470745321e-15,0.0009319782257080078,1.3976097106933593e-05,0.0009459543228149414,0.004347801208496094,4.596206289916878,NN,25
control,pytorch,1,2.0798159613328962e-16,5.1841459302736365e-15,0.0009467601776123047,1.3976097106933593e-05,0.0009607362747192383,0.0040590763092041016,4.224964140539306,NN,25
control,pytorch,1,2.179055338706947e-16,3.2252637665451556e-15,0.0010318756103515625,1.3976097106933593e-05,0.001045851707458496,0.004853010177612305,4.64024693271813,NN,25
control,pytorch,1,2.1978845440177278e-16,4.402037834347784e-15,0.0009884834289550781,1.3976097106933593e-05,0.0010024595260620117,0.004243135452270508,4.232724954930529,NN,25
control,pytorch,1,2.1951497190246215e-16,5.2509667560811205e-15,0.0009207725524902344,1.3976097106933593e-05,0.0009347486495971679,0.0036029815673828125,3.8544924017119744,NN,25
control,pytorch,1,2.0947952701497426e-16,4.4736676084190356e-15,0.0009758472442626953,1.3976097106933593e-05,0.0009898233413696289,0.0037441253662109375,3.7826197966095165,NN,25
control,pytorch,1,6.212173429291495e-16,6.326408474558817e-15,0.0009450912475585938,1.3976097106933593e-05,0.0009590673446655273,0.0038459300994873047,4.010073036975902,NN,25
control,pytorch,1,2.172070550970535e-16,3.9168970497259576e-15,0.001027822494506836,1.3976097106933593e-05,0.0010417985916137695,0.004683017730712891,4.495127722776809,NN,25
control,pytorch,1,2.3684001598921877e-16,4.855604890072729e-15,0.0009965896606445312,1.3976097106933593e-05,0.0010105657577514648,0.0039899349212646484,3.9482189958052385,NN,25
control,pytorch,1,6.43915249134855e-16,4.305367806665677e-15,0.0010051727294921875,1.3976097106933593e-05,0.001019148826599121,0.004168987274169922,4.090656011528511,NN,25
control,pytorch,1,2.0151861032541276e-16,5.0331215593127765e-15,0.0009548664093017578,1.3976097106933593e-05,0.0009688425064086914,0.004146099090576172,4.279435577145501,NN,25
control,pytorch,1,2.1701275848655026e-16,3.5820966047125014e-15,0.0009734630584716797,1.3976097106933593e-05,0.0009874391555786133,0.004049062728881836,4.100569342431223,NN,25
control,pytorch,1,2.8676631572260625e-16,3.2440109318528835e-15,0.0009808540344238281,1.3976097106933593e-05,0.0009948301315307617,0.005430936813354492,5.459159952260211,NN,25
control,pytorch,1,2.1591578660180333e-16,4.9560935829018514e-15,0.0009191036224365234,1.3976097106933593e-05,0.000933079719543457,0.0047719478607177734,5.114190953643941,NN,25
control,pytorch,1,5.3225787513097e-16,4.854179431994355e-15,0.0009565353393554688,1.3976097106933593e-05,0.0009705114364624023,0.004199981689453125,4.327596287543421,NN,25
control,pytorch,1,2.1834710386896944e-16,3.777423596077808e-15,0.0009968280792236328,1.3976097106933593e-05,0.0010108041763305664,0.003509044647216797,3.4715375434590836,NN,25
control,pytorch,1,2.842170943040401e-16,4.853963707591239e-15,0.0009016990661621094,1.3976097106933593e-05,0.0009156751632690429,0.005091190338134766,5.560039785243008,NN,25
control,pytorch,1,8.690708553798692e-16,3.49908567630346e-15,0.0010676383972167969,1.3976097106933593e-05,0.0010816144943237304,0.003735065460205078,3.4532317011343245,NN,25
control,pytorch,1,2.1748078894176522e-16,5.043506487027681e-15,0.0009579658508300781,1.3976097106933593e-05,0.0009719419479370117,0.004223823547363281,4.345757024201422,NN,25
control,pytorch,1,2.0653399680406101e-16,4.295346909828361e-15,0.0009496212005615234,1.3976097106933593e-05,0.000963597297668457,0.004041910171508789,4.194605133585048,NN,25
control,pytorch,1,5.237526486230681e-16,3.936075173973025e-15,0.0009377002716064453,1.3976097106933593e-05,0.0009516763687133789,0.0035028457641601562,3.680711089732991,NN,25
control,pytorch,1,3.8031045112599533e-16,5.066515829372236e-15,0.0010721683502197266,1.3976097106933593e-05,0.0010861444473266601,0.004076957702636719,3.7536054368011382,NN,25
control,pytorch,1,2.842170943040401e-16,3.531382687819605e-15,0.0009167194366455078,1.3976097106933593e-05,0.0009306955337524414,0.005270957946777344,5.6634610950861,NN,25
control,pytorch,1,8.785424197276818e-16,5.844173884151494e-15,0.0009357929229736328,1.3976097106933593e-05,0.0009497690200805664,0.004247903823852539,4.472565154306887,NN,25
control,pytorch,1,1.8886945430679092e-16,5.030878052618223e-15,0.0009713172912597656,1.3976097106933593e-05,0.0009852933883666992,0.00469517707824707,4.7652578751494215,NN,25
control,pytorch,1,3.985012524318174e-15,4.189601679598749e-15,0.0008876323699951172,1.3976097106933593e-05,0.0009016084671020508,0.004182100296020508,4.638488266933219,NN,25
control,pytorch,1,2.6479503839772414e-16,7.192080559085468e-16,0.0011265277862548828,1.3976097106933593e-05,0.0011405038833618164,0.006145000457763672,5.387969780208294,NN,25
control,pytorch,1,2.164707298164678e-16,5.850844745718919e-15,0.0009889602661132812,1.3976097106933593e-05,0.0010029363632202148,0.0037980079650878906,3.786888285606972,NN,25
control,pytorch,1,3.2130311884849534e-16,5.277685522903997e-15,0.0008947849273681641,1.3976097106933593e-05,0.0009087610244750976,0.0047740936279296875,5.253409311526333,NN,25
control,pytorch,1,2.199800038307749e-16,5.004772224128305e-15,0.0009315013885498047,1.3976097106933593e-05,0.0009454774856567383,0.00403285026550293,4.265411209344315,NN,25
control,pytorch,1,5.746443506526215e-16,5.372450657461322e-15,0.0009937286376953125,1.3976097106933593e-05,0.001007704734802246,0.0037369728088378906,3.708400565936848,NN,25
control,pytorch,1,3.145483287021399e-16,4.096220414863185e-15,0.0009658336639404297,1.3976097106933593e-05,0.0009798097610473633,0.0059659481048583984,6.088884130406218,NN,25
control,pytorch,1,5.489883775435924e-05,-8.699099685705185e-05,0.0009703636169433594,1.3976097106933593e-05,0.000984339714050293,0.005160093307495117,5.242187462154424,NN,25
control,pytorch,1,2.1723348650712866e-16,3.74692441972569e-15,0.0010035037994384766,1.3976097106933593e-05,0.0010174798965454101,0.003384828567504883,3.3266785702569583,NN,25
control,pytorch,1,2.2136192530243587e-16,3.878549230903988e-15,0.0009453296661376953,1.3976097106933593e-05,0.0009593057632446289,0.004338979721069336,4.523041440295057,NN,25
control,pytorch,1,1.6155647651797677e-15,4.413207395940206e-15,0.0009267330169677734,1.3976097106933593e-05,0.000940709114074707,0.0034961700439453125,3.716526173326372,NN,25
control,pytorch,1,2.217266087150485e-16,4.308270525425768e-15,0.0009179115295410156,1.3976097106933593e-05,0.0009318876266479492,0.005368947982788086,5.761368462526416,NN,25
control,pytorch,1,4.757298568669647e-16,4.112216630192614e-15,0.000957489013671875,1.3976097106933593e-05,0.0009714651107788086,0.003947019577026367,4.06295556395443,NN,25
control,pytorch,1,9.01703743444732e-16,5.3858647091052095e-15,0.001010894775390625,1.3976097106933593e-05,0.0010248708724975586,0.0048449039459228516,4.727331096956698,NN,25
control,pytorch,1,1.8112852733225303e-16,5.578195465192213e-15,0.0010714530944824219,1.3976097106933593e-05,0.0010854291915893554,0.004086017608642578,3.764425759233145,NN,25
control,pytorch,1,3.5200968239101683e-16,4.5802218376717155e-15,0.0010311603546142578,1.3976097106933593e-05,0.0010451364517211914,0.004209041595458984,4.027265137032863,NN,25
control,pytorch,1,6.062376797915235e-16,5.036633746243043e-15,0.0009620189666748047,1.3976097106933593e-05,0.0009759950637817383,0.004151105880737305,4.253203765860046,NN,25
control,pytorch,1,2.1425587460137129e-16,3.596858643353706e-15,0.0009715557098388672,1.3976097106933593e-05,0.0009855318069458008,0.004191160202026367,4.252688926413168,NN,25
control,pytorch,1,2.0925844352849654e-14,4.786252229562709e-15,0.0009050369262695312,1.3976097106933593e-05,0.0009190130233764648,0.004240989685058594,4.614722073771215,NN,25
control,pytorch,1,5.997758942635165e-16,3.4410446758553153e-15,0.0010781288146972656,1.3976097106933593e-05,0.0010921049118041992,0.004922151565551758,4.5070317991887565,NN,25
control,pytorch,1,2.0684963725939702e-16,4.6084822469459864e-15,0.0009984970092773438,1.3976097106933593e-05,0.0010124731063842773,0.004221200942993164,4.169198091658778,NN,25
control,pytorch,1,3.6719574613650496e-16,4.345752921973235e-15,0.0009527206420898438,1.3976097106933593e-05,0.0009666967391967773,0.004065990447998047,4.20606616649649,NN,25
control,pytorch,1,2.1892950939517414e-16,4.574719836808899e-15,0.0009682178497314453,1.3976097106933593e-05,0.0009821939468383789,0.004121065139770508,4.195775338502095,NN,25
control,pytorch,1,4.874807864140205e-16,4.3322453519389935e-15,0.0010056495666503906,1.3976097106933593e-05,0.0010196256637573242,0.004112958908081055,4.033793042168815,NN,25
control,pytorch,1,2.3786989697903495e-16,5.045856502907202e-15,0.0011022090911865234,1.3976097106933593e-05,0.001116185188293457,0.003822803497314453,3.4248828397007873,NN,25
control,pytorch,1,2.0643127545184668e-16,5.007399215456173e-15,0.0009341239929199219,1.3976097106933593e-05,0.0009481000900268554,0.0040400028228759766,4.261156459505812,NN,25
control,pytorch,1,2.0115412338827037e-16,4.36662145661718e-15,0.000997304916381836,1.3976097106933593e-05,0.0010112810134887695,0.0034902095794677734,3.4512756918347236,NN,25
control,pytorch,1,4.0948183637146403e-16,4.407426300129058e-15,0.0009996891021728516,1.3976097106933593e-05,0.0010136651992797851,0.004433155059814453,4.373391789482597,NN,25
control,pytorch,1,4.1289032401786145e-16,4.5556154953247934e-15,0.0009524822235107422,1.3976097106933593e-05,0.0009664583206176758,0.003945827484130859,4.082770461957461,NN,25
control,optimaltree,1,2.121518432170569e-16,4.911645875088776e-15,0.0011165142059326172,7.825374603271485e-05,0.001194767951965332,0.00469207763671875,3.9271873914934883,OCT,25
control,optimaltree,1,2.86570861220263e-16,3.985293793954179e-15,0.0009851455688476562,7.825374603271485e-05,0.0010633993148803712,0.005037069320678711,4.736761863764567,OCT,25
control,optimaltree,1,1.36690094797731e-15,4.9215930984416146e-15,0.0010335445404052734,7.825374603271485e-05,0.0011117982864379883,0.00479578971862793,4.313543002474685,OCT,25
control,optimaltree,1,1.6317986411296465e-15,5.154670612886721e-15,0.0009748935699462891,7.825374603271485e-05,0.001053147315979004,0.006098031997680664,5.790293442481922,OCT,25
control,optimaltree,1,2.0956078374359628e-16,4.994511801459872e-15,0.0009548664093017578,7.825374603271485e-05,0.0010331201553344727,0.005072116851806641,4.909513018032779,OCT,25
control,optimaltree,1,2.699303033792821e-16,3.557939891062577e-15,0.0009443759918212891,7.825374603271485e-05,0.001022629737854004,0.005447864532470703,5.327308927963593,OCT,25
control,optimaltree,1,1.527535124822498e-15,3.5448250655558304e-15,0.0009610652923583984,7.825374603271485e-05,0.0010393190383911133,0.004549980163574219,4.37784741306931,OCT,25
control,optimaltree,1,1.2627295145040514e-15,4.408367776092644e-15,0.0010707378387451172,7.825374603271485e-05,0.001148991584777832,0.0031290054321289062,2.7232622706579073,OCT,25
control,optimaltree,1,2.0985179392987697e-16,5.383525709890787e-15,0.0009872913360595703,7.825374603271485e-05,0.0010655450820922852,0.003942966461181641,3.7004219975745207,OCT,25
control,optimaltree,1,2.184134731218284e-16,3.9441204437257835e-15,0.0009379386901855469,7.825374603271485e-05,0.0010161924362182618,0.004477024078369141,4.405685300148749,OCT,25
control,optimaltree,1,2.0539169250879904e-16,3.580105850959861e-15,0.0009529590606689453,7.825374603271485e-05,0.0010312128067016602,0.00533294677734375,5.171528847087547,OCT,25
control,optimaltree,1,2.7504402848876027e-16,5.904227988118453e-15,0.0009455680847167969,7.825374603271485e-05,0.0010238218307495118,0.003111124038696289,3.038735789037357,OCT,25
control,optimaltree,1,2.1563748149574168e-16,5.151937568967153e-15,0.000993490219116211,7.825374603271485e-05,0.0010717439651489258,0.004380941390991211,4.087675352930446,OCT,25
control,optimaltree,1,1.9010307302765218e-16,5.742850116289326e-15,0.0009758472442626953,7.825374603271485e-05,0.0010541009902954102,0.004682064056396484,4.441760419069849,OCT,25
control,optimaltree,1,2.2883229631408567e-16,5.0187137354146876e-15,0.0009367465972900391,7.825374603271485e-05,0.001015000343322754,0.003473043441772461,3.421716519230859,OCT,25
control,optimaltree,1,2.116549880976474e-16,2.7499715701207325e-15,0.0009548664093017578,7.825374603271485e-05,0.0010331201553344727,0.008356094360351562,8.08821153784022,OCT,25
control,optimaltree,1,4.0896548847028086e-16,4.69500772852579e-15,0.0009865760803222656,7.825374603271485e-05,0.0010648298263549805,0.005461931228637695,5.129393536368562,OCT,25
control,optimaltree,1,2.472292408405382e-16,5.710249834259699e-15,0.0009069442749023438,7.825374603271485e-05,0.0009851980209350587,0.0043981075286865234,4.464186321154246,OCT,25
control,optimaltree,1,1.170996326727362e-15,4.2447727110746124e-15,0.0009713172912597656,7.825374603271485e-05,0.0010495710372924805,0.004851102828979492,4.621986179700242,OCT,25
control,optimaltree,1,2.763561836477929e-16,3.598032848645429e-15,0.0009381771087646484,7.825374603271485e-05,0.0010164308547973633,0.00518798828125,5.104123174501902,OCT,25
control,optimaltree,1,2.3028760456898546e-05,-3.6546444915632045e-05,0.0009577274322509766,7.825374603271485e-05,0.0010359811782836915,0.003492116928100586,3.3708304757871868,OCT,25
control,optimaltree,1,1.955485249950449e-16,5.115244568592388e-15,0.0009834766387939453,7.825374603271485e-05,0.0010617303848266602,0.003092050552368164,2.91227471357804,OCT,25
control,optimaltree,1,2.055940395194531e-16,5.600333758997876e-15,0.000926971435546875,7.825374603271485e-05,0.00100522518157959,0.00398707389831543,3.9663490045585856,OCT,25
control,optimaltree,1,2.2076315206695903e-16,5.238695814730306e-15,0.0009124279022216797,7.825374603271485e-05,0.0009906816482543946,0.004673004150390625,4.7169584281939345,OCT,25
control,optimaltree,1,2.6622346651748206e-16,4.692130250777305e-15,0.0010139942169189453,7.825374603271485e-05,0.0010922479629516602,0.005407094955444336,4.950428051916301,OCT,25
control,optimaltree,1,7.343103832320403e-16,3.919453301425722e-15,0.0009605884552001953,7.825374603271485e-05,0.0010388422012329102,0.004552125930786133,4.381922418422755,OCT,25
control,optimaltree,1,2.1395321302278243e-16,5.706804710498651e-15,0.0009951591491699219,7.825374603271485e-05,0.0010734128952026368,0.005037069320678711,4.692573885771908,OCT,25
control,optimaltree,1,1.3630550673142185e-15,3.0061233609045097e-15,0.0009963512420654297,7.825374603271485e-05,0.0010746049880981446,0.0037889480590820312,3.5258984473799813,OCT,25
control,optimaltree,1,2.1796866103032205e-16,4.8625513404159575e-15,0.0009708404541015625,7.825374603271485e-05,0.0010490942001342774,0.004472970962524414,4.263650453840944,OCT,25
control,optimaltree,1,5.025999216437058e-16,5.155433506863272e-15,0.0009961128234863281,7.825374603271485e-05,0.001074366569519043,0.004302024841308594,4.004243024086707,OCT,25
control,optimaltree,1,2.6828682779077625e-16,4.935213169342251e-15,0.0009310245513916016,7.825374603271485e-05,0.0010092782974243165,0.00457000732421875,4.5279952376677794,OCT,25
control,optimaltree,1,2.144719169502632e-16,5.209783200815874e-15,0.0009348392486572266,7.825374603271485e-05,0.0010130929946899415,0.004840850830078125,4.77828872122413,OCT,25
control,optimaltree,1,2.0706137354169266e-16,6.051583462473456e-15,0.0010981559753417969,7.825374603271485e-05,0.0011764097213745118,0.004467964172363281,3.797966041238534,OCT,25
control,optimaltree,1,6.238685845265378e-16,5.610048310366699e-15,0.0009953975677490234,7.825374603271485e-05,0.0010736513137817383,0.004090070724487305,3.8094963159694615,OCT,25
control,optimaltree,1,1.4252868538898139e-15,5.785429811069506e-15,0.0009622573852539062,7.825374603271485e-05,0.0010405111312866212,0.0044422149658203125,4.2692623194981,OCT,25
control,optimaltree,1,3.280395673781663e-16,3.6602833590127246e-15,0.0009489059448242188,7.825374603271485e-05,0.0010271596908569337,0.005627870559692383,5.479060957889801,OCT,25
control,optimaltree,1,2.1114398452784881e-16,-1.5690912049137488e-05,0.000980377197265625,7.825374603271485e-05,0.00105863094329834,0.004683017730712891,4.423654683776929,OCT,25
control,optimaltree,1,2.0640386177474676e-16,4.818611744871912e-15,0.0009949207305908203,7.825374603271485e-05,0.0010731744766235352,0.004483938217163086,4.17820057673253,OCT,25
control,optimaltree,1,2.8712563667463164e-16,3.72268833816601e-15,0.0009236335754394531,7.825374603271485e-05,0.001001887321472168,0.00480198860168457,4.792942777865033,OCT,25
control,optimaltree,1,2.045161204842257e-16,5.790565136154943e-15,0.0009512901306152344,7.825374603271485e-05,0.0010295438766479493,0.004494905471801758,4.365919290818902,OCT,25
control,optimaltree,1,1.0866658499061608e-15,5.811382432543282e-15,0.0009541511535644531,7.825374603271485e-05,0.001032404899597168,0.0044841766357421875,4.34342827847084,OCT,25
control,optimaltree,1,8.134482563022655e-16,4.3978618297192015e-15,0.0010738372802734375,7.825374603271485e-05,0.0011520910263061524,0.0042231082916259766,3.6656029733745563,OCT,25
control,optimaltree,1,2.2940845707388026e-16,4.266627418131045e-15,0.0009860992431640625,7.825374603271485e-05,0.0010643529891967774,0.004606962203979492,4.328415714279314,OCT,25
control,optimaltree,1,2.858978126802534e-16,4.083212400497733e-15,0.0009868144989013672,7.825374603271485e-05,0.001065068244934082,0.005005836486816406,4.700014774289155,OCT,25
control,optimaltree,1,7.903220153079868e-16,5.133880662405808e-15,0.0009636878967285156,7.825374603271485e-05,0.0010419416427612305,0.004574775695800781,4.390625643560278,OCT,25
control,optimaltree,1,2.0453383128549301e-16,2.959411398902998e-15,0.0009944438934326172,7.825374603271485e-05,0.001072697639465332,0.003920078277587891,3.6544112090540137,OCT,25
control,optimaltree,1,6.446460886205843e-16,4.684567470745321e-15,0.0010249614715576172,7.825374603271485e-05,0.001103215217590332,0.0045430660247802734,4.11802334879258,OCT,25
control,optimaltree,1,2.0798159613328962e-16,5.1841459302736365e-15,0.0009751319885253906,7.825374603271485e-05,0.0010533857345581055,0.004637956619262695,4.402904337040709,OCT,25
control,optimaltree,1,2.179055338706947e-16,3.2252637665451556e-15,0.0010330677032470703,7.825374603271485e-05,0.0011113214492797852,0.003983974456787109,3.584898374245369,OCT,25
control,optimaltree,1,2.1978845440177278e-16,4.402037834347784e-15,0.0009644031524658203,7.825374603271485e-05,0.0010426568984985352,0.004541873931884766,4.356058007600806,OCT,25
control,optimaltree,1,2.1951497190246215e-16,5.2509667560811205e-15,0.0010886192321777344,7.825374603271485e-05,0.0011668729782104493,0.004526853561401367,3.8794741552280034,OCT,25
control,optimaltree,1,2.0947952701497426e-16,4.4736676084190356e-15,0.0009474754333496094,7.825374603271485e-05,0.0010257291793823243,0.004285097122192383,4.1776106289311095,OCT,25
control,optimaltree,1,6.212173429291495e-16,6.326408474558817e-15,0.000985860824584961,7.825374603271485e-05,0.0010641145706176758,0.004456996917724609,4.188455868184853,OCT,25
control,optimaltree,1,2.172070550970535e-16,3.9168970497259576e-15,0.0010132789611816406,7.825374603271485e-05,0.0010915327072143555,0.0045549869537353516,4.173019208338611,OCT,25
control,optimaltree,1,2.3684001598921877e-16,4.855604890072729e-15,0.0010273456573486328,7.825374603271485e-05,0.0011055994033813477,0.003859996795654297,3.4913159177265687,OCT,25
control,optimaltree,1,6.43915249134855e-16,4.305367806665677e-15,0.0009741783142089844,7.825374603271485e-05,0.0010524320602416993,0.0038728713989257812,3.679925332221774,OCT,25
control,optimaltree,1,2.0151861032541276e-16,5.0331215593127765e-15,0.000946044921875,7.825374603271485e-05,0.001024298667907715,0.004496097564697266,4.3894400193658605,OCT,25
control,optimaltree,1,2.1701275848655026e-16,3.5820966047125014e-15,0.0009682178497314453,7.825374603271485e-05,0.0010464715957641602,0.0044498443603515625,4.252236160411189,OCT,25
control,optimaltree,1,2.8676631572260625e-16,3.2440109318528835e-15,0.0009915828704833984,7.825374603271485e-05,0.0010698366165161133,0.00568699836730957,5.31576343482156,OCT,25
control,optimaltree,1,2.1591578660180333e-16,4.9560935829018514e-15,0.0010221004486083984,7.825374603271485e-05,0.0011003541946411133,0.004438161849975586,4.033393857714258,OCT,25
control,optimaltree,1,5.3225787513097e-16,4.854179431994355e-15,0.0009937286376953125,7.825374603271485e-05,0.0010719823837280274,0.005073070526123047,4.732419676973102,OCT,25
control,optimaltree,1,2.1834710386896944e-16,3.777423596077808e-15,0.001010894775390625,7.825374603271485e-05,0.00108914852142334,0.004444122314453125,4.080363905416114,OCT,25
control,optimaltree,1,2.842170943040401e-16,4.853963707591239e-15,0.0009601116180419922,7.825374603271485e-05,0.001038365364074707,0.005738019943237305,5.526012463205073,OCT,25
control,optimaltree,1,8.690708553798692e-16,3.49908567630346e-15,0.0009918212890625,7.825374603271485e-05,0.001070075035095215,0.004509925842285156,4.214588411441507,OCT,25
control,optimaltree,1,2.1748078894176522e-16,5.043506487027681e-15,0.0009441375732421875,7.825374603271485e-05,0.0010223913192749024,0.004882097244262695,4.7751747811446235,OCT,25
control,optimaltree,1,2.0653399680406101e-16,4.295346909828361e-15,0.0009758472442626953,7.825374603271485e-05,0.0010541009902954102,0.0039539337158203125,3.751000854967633,OCT,25
control,optimaltree,1,5.237526486230681e-16,3.936075173973025e-15,0.0009112358093261719,7.825374603271485e-05,0.0009894895553588868,0.004498004913330078,4.54578311511197,OCT,25
control,optimaltree,1,3.8031045112599533e-16,5.066515829372236e-15,0.0009310245513916016,7.825374603271485e-05,0.0010092782974243165,0.004568815231323242,4.526814103684665,OCT,25
control,optimaltree,1,2.842170943040401e-16,3.531382687819605e-15,0.0010178089141845703,7.825374603271485e-05,0.0010960626602172852,0.005545854568481445,5.0597970077568615,OCT,25
control,optimaltree,1,8.785424197276818e-16,5.844173884151494e-15,0.0010073184967041016,7.825374603271485e-05,0.0010855722427368165,0.0049648284912109375,4.573466689507645,OCT,25
control,optimaltree,1,1.8886945430679092e-16,5.030878052618223e-15,0.0009334087371826172,7.825374603271485e-05,0.001011662483215332,0.00449681282043457,4.444973392847884,OCT,25
control,optimaltree,1,3.985012524318174e-15,4.189601679598749e-15,0.0009224414825439453,7.825374603271485e-05,0.0010006952285766602,0.0044710636138916016,4.467957362254063,OCT,25
control,optimaltree,1,2.6479503839772414e-16,7.192080559085468e-16,0.0010292530059814453,7.825374603271485e-05,0.0011075067520141602,0.005366802215576172,4.8458415317250845,OCT,25
control,optimaltree,1,2.164707298164678e-16,5.850844745718919e-15,0.001007080078125,7.825374603271485e-05,0.001085333824157715,0.004951000213623047,4.561730320590832,OCT,25
control,optimaltree,1,3.2130311884849534e-16,5.277685522903997e-15,0.0009810924530029297,7.825374603271485e-05,0.0010593461990356446,0.004249095916748047,4.01105504566508,OCT,25
control,optimaltree,1,2.199800038307749e-16,5.004772224128305e-15,0.0009343624114990234,7.825374603271485e-05,0.0010126161575317383,0.005088090896606445,5.0246985086715545,OCT,25
control,optimaltree,1,5.746443506526215e-16,5.372450657461322e-15,0.0009996891021728516,7.825374603271485e-05,0.0010779428482055665,0.00392603874206543,3.6421585324315116,OCT,25
control,optimaltree,1,3.145483287021399e-16,4.096220414863185e-15,0.0009627342224121094,7.825374603271485e-05,0.0010409879684448243,0.005635976791381836,5.414065255529954,OCT,25
control,optimaltree,1,5.489883775435924e-05,-8.699099685705185e-05,0.0010542869567871094,7.825374603271485e-05,0.0011325407028198243,0.005574941635131836,4.922508852221581,OCT,25
control,optimaltree,1,2.1723348650712866e-16,3.74692441972569e-15,0.0009410381317138672,7.825374603271485e-05,0.001019291877746582,0.004477977752685547,4.393224208344834,OCT,25
control,optimaltree,1,2.2136192530243587e-16,3.878549230903988e-15,0.0009260177612304688,7.825374603271485e-05,0.0010042715072631837,0.0045239925384521484,4.504750464125805,OCT,25
control,optimaltree,1,1.6155647651797677e-15,4.413207395940206e-15,0.0009975433349609375,7.825374603271485e-05,0.0010757970809936524,0.0049021244049072266,4.5567370385309225,OCT,25
control,optimaltree,1,2.217266087150485e-16,4.308270525425768e-15,0.0009868144989013672,7.825374603271485e-05,0.001065068244934082,0.005706071853637695,5.357470641696625,OCT,25
control,optimaltree,1,4.757298568669647e-16,4.112216630192614e-15,0.0009586811065673828,7.825374603271485e-05,0.0010369348526000977,0.0044820308685302734,4.322384243611498,OCT,25
control,optimaltree,1,9.01703743444732e-16,5.3858647091052095e-15,0.0009915828704833984,7.825374603271485e-05,0.0010698366165161133,0.004431962966918945,4.1426540263236475,OCT,25
control,optimaltree,1,1.8112852733225303e-16,5.578195465192213e-15,0.0009257793426513672,7.825374603271485e-05,0.001004033088684082,0.0044269561767578125,4.409173588651269,OCT,25
control,optimaltree,1,3.5200968239101683e-16,4.5802218376717155e-15,0.0010371208190917969,7.825374603271485e-05,0.0011153745651245118,0.0050220489501953125,4.502567215735899,OCT,25
control,optimaltree,1,6.062376797915235e-16,5.036633746243043e-15,0.0009722709655761719,7.825374603271485e-05,0.0010505247116088868,0.0044100284576416016,4.197929290866093,OCT,25
control,optimaltree,1,2.1425587460137129e-16,3.596858643353706e-15,0.0009660720825195312,7.825374603271485e-05,0.0010443258285522462,0.005401134490966797,5.171886343608311,OCT,25
control,optimaltree,1,2.0925844352849654e-14,4.786252229562709e-15,0.0009391307830810547,7.825374603271485e-05,0.0010173845291137696,0.004511833190917969,4.434737369997328,OCT,25
control,optimaltree,1,5.997758942635165e-16,3.4410446758553153e-15,0.0010371208190917969,7.825374603271485e-05,0.0011153745651245118,0.0054378509521484375,4.87535857655262,OCT,25
control,optimaltree,1,2.0684963725939702e-16,4.6084822469459864e-15,0.0009274482727050781,7.825374603271485e-05,0.001005702018737793,0.004456043243408203,4.4307788593292905,OCT,25
control,optimaltree,1,3.6719574613650496e-16,4.345752921973235e-15,0.0009489059448242188,7.825374603271485e-05,0.0010271596908569337,0.004338979721069336,4.224250386470514,OCT,25
control,optimaltree,1,2.1892950939517414e-16,4.574719836808899e-15,0.0010280609130859375,7.825374603271485e-05,0.0011063146591186524,0.004405021667480469,3.981707763856024,OCT,25
control,optimaltree,1,4.874807864140205e-16,4.3322453519389935e-15,0.0009455680847167969,7.825374603271485e-05,0.0010238218307495118,0.00440216064453125,4.299733129648691,OCT,25
control,optimaltree,1,2.3786989697903495e-16,5.045856502907202e-15,0.001007080078125,7.825374603271485e-05,0.001085333824157715,0.004433870315551758,4.085259499760556,OCT,25
control,optimaltree,1,2.0643127545184668e-16,5.007399215456173e-15,0.001056671142578125,7.825374603271485e-05,0.00113492488861084,0.004560947418212891,4.018721823781253,OCT,25
control,optimaltree,1,2.0115412338827037e-16,4.36662145661718e-15,0.0009927749633789062,7.825374603271485e-05,0.0010710287094116212,0.004137992858886719,3.8635685696604347,OCT,25
control,optimaltree,1,4.0948183637146403e-16,4.407426300129058e-15,0.0010514259338378906,7.825374603271485e-05,0.0011296796798706055,0.00410914421081543,3.6374419085648193,OCT,25
control,optimaltree,1,4.1289032401786145e-16,4.5556154953247934e-15,0.0010044574737548828,7.825374603271485e-05,0.0010827112197875977,0.004348039627075195,4.015881194921189,OCT,25
control,optimaltree,1,2.121518432170569e-16,4.911645875088776e-15,0.0011601448059082031,0.00011441707611083984,0.0012745618820190429,0.017452001571655273,13.69254943040461,OCT-H,25
control,optimaltree,1,2.86570861220263e-16,3.985293793954179e-15,0.0009191036224365234,0.00011441707611083984,0.0010335206985473632,0.015273094177246094,14.777734203787862,OCT-H,25
control,optimaltree,1,1.36690094797731e-15,4.9215930984416146e-15,0.0009529590606689453,0.00011441707611083984,0.001067376136779785,0.0157620906829834,14.767137974938016,OCT-H,25
control,optimaltree,1,1.6317986411296465e-15,5.154670612886721e-15,0.0009286403656005859,0.00011441707611083984,0.0010430574417114257,0.015461921691894531,14.823653112071135,OCT-H,25
control,optimaltree,1,2.0956078374359628e-16,4.994511801459872e-15,0.0009119510650634766,0.00011441707611083984,0.0010263681411743163,0.006815910339355469,6.640804664452136,OCT-H,25
control,optimaltree,1,2.699303033792821e-16,3.557939891062577e-15,0.0008833408355712891,0.00011441707611083984,0.0009977579116821288,0.014569997787475586,14.602738416688572,OCT-H,25
control,optimaltree,1,1.527535124822498e-15,3.5448250655558304e-15,0.0008871555328369141,0.00011441707611083984,0.0010015726089477538,0.01532292366027832,15.298864529029496,OCT-H,25
control,optimaltree,1,1.2627295145040514e-15,4.408367776092644e-15,0.0008921623229980469,0.00011441707611083984,0.0010065793991088866,0.005830049514770508,5.791942016627585,OCT-H,25
control,optimaltree,1,2.0985179392987697e-16,5.383525709890787e-15,0.0008809566497802734,0.00011441707611083984,0.0009953737258911132,0.015714168548583984,15.787204483939737,OCT-H,25
control,optimaltree,1,2.184134731218284e-16,3.9441204437257835e-15,0.0008871555328369141,0.00011441707611083984,0.0010015726089477538,0.01436614990234375,14.343593039586757,OCT-H,25
control,optimaltree,1,2.0539169250879904e-16,3.580105850959861e-15,0.0009329319000244141,0.00011441707611083984,0.0010473489761352538,0.0033380985260009766,3.187188417673974,OCT-H,25
control,optimaltree,1,2.7504402848876027e-16,5.904227988118453e-15,0.0008971691131591797,0.00011441707611083984,0.0010115861892700194,0.004106044769287109,4.05901623889321,OCT-H,25
control,optimaltree,1,2.1563748149574168e-16,5.151937568967153e-15,0.0009365081787109375,0.00011441707611083984,0.0010509252548217773,0.003297090530395508,3.1373216270786544,OCT-H,25
control,optimaltree,1,1.9010307302765218e-16,5.742850116289326e-15,0.0009098052978515625,0.00011441707611083984,0.0010242223739624023,0.0037529468536376953,3.6641914383481926,OCT-H,25
control,optimaltree,1,2.2883229631408567e-16,5.0187137354146876e-15,0.0008587837219238281,0.00011441707611083984,0.000973200798034668,0.004606008529663086,4.732844998652588,OCT-H,25
control,optimaltree,1,2.116549880976474e-16,2.7499715701207325e-15,0.0008916854858398438,0.00011441707611083984,0.0010061025619506835,0.005082845687866211,5.052015450603095,OCT-H,25
control,optimaltree,1,4.0896548847028086e-16,4.69500772852579e-15,0.0009510517120361328,0.00011441707611083984,0.0010654687881469726,0.0050618648529052734,4.750833538454653,OCT-H,25
control,optimaltree,1,2.472292408405382e-16,5.710249834259699e-15,0.0009007453918457031,0.00011441707611083984,0.0010151624679565429,0.0037860870361328125,3.7295380351816627,OCT-H,25
control,optimaltree,1,1.170996326727362e-15,4.2447727110746124e-15,0.0010404586791992188,0.00011441707611083984,0.0011548757553100585,0.004564046859741211,3.9519808418836067,OCT-H,25
control,optimaltree,1,2.763561836477929e-16,3.598032848645429e-15,0.0009562969207763672,0.00011441707611083984,0.001070713996887207,0.004615068435668945,4.310271883141464,OCT-H,25
control,optimaltree,1,2.3028760456898546e-05,-3.6546444915632045e-05,0.0008921623229980469,0.00011441707611083984,0.0010065793991088866,0.004077911376953125,4.051256543262513,OCT-H,25
control,optimaltree,1,1.955485249950449e-16,5.115244568592388e-15,0.0009541511535644531,0.00011441707611083984,0.0010685682296752929,0.003915071487426758,3.663847921640376,OCT-H,25
control,optimaltree,1,2.055940395194531e-16,5.600333758997876e-15,0.00092315673828125,0.00011441707611083984,0.0010375738143920898,0.00433802604675293,4.1809324662790965,OCT-H,25
control,optimaltree,1,2.2076315206695903e-16,5.238695814730306e-15,0.0009424686431884766,0.00011441707611083984,0.0010568857192993163,0.004579067230224609,4.332603938730854,OCT-H,25
control,optimaltree,1,2.6622346651748206e-16,4.692130250777305e-15,0.0011315345764160156,0.00011441707611083984,0.0012459516525268554,0.004969120025634766,3.9882125566888003,OCT-H,25
control,optimaltree,1,7.343103832320403e-16,3.919453301425722e-15,0.0010745525360107422,0.00011441707611083984,0.001188969612121582,0.003777027130126953,3.1767230142974596,OCT-H,25
control,optimaltree,1,2.1395321302278243e-16,5.706804710498651e-15,0.000995635986328125,0.00011441707611083984,0.0011100530624389648,0.00380706787109375,3.4296269249769114,OCT-H,25
control,optimaltree,1,1.3630550673142185e-15,3.0061233609045097e-15,0.0009644031524658203,0.00011441707611083984,0.00107882022857666,0.0048007965087890625,4.450043094875025,OCT-H,25
control,optimaltree,1,2.1796866103032205e-16,4.8625513404159575e-15,0.0009570121765136719,0.00011441707611083984,0.0010714292526245116,0.004812955856323242,4.492089276574913,OCT-H,25
control,optimaltree,1,5.025999216437058e-16,5.155433506863272e-15,0.0009450912475585938,0.00011441707611083984,0.0010595083236694335,0.004010915756225586,3.7856387407457417,OCT-H,25
control,optimaltree,1,2.6828682779077625e-16,4.935213169342251e-15,0.0009622573852539062,0.00011441707611083984,0.001076674461364746,0.005079984664916992,4.718217852476805,OCT-H,25
control,optimaltree,1,2.144719169502632e-16,5.209783200815874e-15,0.0009205341339111328,0.00011441707611083984,0.0010349512100219726,0.0046291351318359375,4.4728051786495895,OCT-H,25
control,optimaltree,1,2.0706137354169266e-16,6.051583462473456e-15,0.0009386539459228516,0.00011441707611083984,0.0010530710220336913,0.005134105682373047,4.875365075052639,OCT-H,25
control,optimaltree,1,6.238685845265378e-16,5.610048310366699e-15,0.0009374618530273438,0.00011441707611083984,0.0010518789291381835,0.004776954650878906,4.541354065142003,OCT-H,25
control,optimaltree,1,1.4252868538898139e-15,5.785429811069506e-15,0.0009694099426269531,0.00011441707611083984,0.0010838270187377929,0.0048940181732177734,4.515497481246838,OCT-H,25
control,optimaltree,1,3.280395673781663e-16,3.6602833590127246e-15,0.0010304450988769531,0.00011441707611083984,0.0011448621749877929,0.004252195358276367,3.7141548137195697,OCT-H,25
control,optimaltree,1,2.1114398452784881e-16,-1.5690912049137488e-05,0.0009620189666748047,0.00011441707611083984,0.0010764360427856444,0.0045931339263916016,4.266982657423199,OCT-H,25
control,optimaltree,1,2.0640386177474676e-16,4.818611744871912e-15,0.0010426044464111328,0.00011441707611083984,0.0011570215225219726,0.003882884979248047,3.355931504873375,OCT-H,25
control,optimaltree,1,2.8712563667463164e-16,3.72268833816601e-15,0.0009431838989257812,0.00011441707611083984,0.001057600975036621,0.004778146743774414,4.517910683288623,OCT-H,25
control,optimaltree,1,2.045161204842257e-16,5.790565136154943e-15,0.0009620189666748047,0.00011441707611083984,0.0010764360427856444,0.004585981369018555,4.260337991982104,OCT-H,25
control,optimaltree,1,1.0866658499061608e-15,5.811382432543282e-15,0.0009794235229492188,0.00011441707611083984,0.0010938405990600585,0.0038330554962158203,3.504217615902701,OCT-H,25
control,optimaltree,1,8.134482563022655e-16,4.3978618297192015e-15,0.0008637905120849609,0.00011441707611083984,0.0009782075881958007,0.0038149356842041016,3.8999244436861735,OCT-H,25
control,optimaltree,1,2.2940845707388026e-16,4.266627418131045e-15,0.0009431838989257812,0.00011441707611083984,0.001057600975036621,0.004392147064208984,4.152934015645078,OCT-H,25
control,optimaltree,1,2.858978126802534e-16,4.083212400497733e-15,0.0009076595306396484,0.00011441707611083984,0.0010220766067504882,0.004268169403076172,4.175977979425692,OCT-H,25
control,optimaltree,1,7.903220153079868e-16,5.133880662405808e-15,0.0008745193481445312,0.00011441707611083984,0.000988936424255371,0.003637075424194336,3.677764651992575,OCT-H,25
control,optimaltree,1,2.0453383128549301e-16,2.959411398902998e-15,0.0010275840759277344,0.00011441707611083984,0.0011420011520385741,0.0041348934173583984,3.6207436480928625,OCT-H,25
control,optimaltree,1,6.446460886205843e-16,4.684567470745321e-15,0.0009336471557617188,0.00011441707611083984,0.0010480642318725585,0.0045239925384521484,4.316522213881117,OCT-H,25
control,optimaltree,1,2.0798159613328962e-16,5.1841459302736365e-15,0.0009350776672363281,0.00011441707611083984,0.0010494947433471679,0.004439115524291992,4.229764419909585,OCT-H,25
control,optimaltree,1,2.179055338706947e-16,3.2252637665451556e-15,0.0009610652923583984,0.00011441707611083984,0.0010754823684692382,0.0038051605224609375,3.538096610432508,OCT-H,25
control,optimaltree,1,2.1978845440177278e-16,4.402037834347784e-15,0.0010268688201904297,0.00011441707611083984,0.0011412858963012694,0.0043599605560302734,3.8202176774112684,OCT-H,25
control,optimaltree,1,2.1951497190246215e-16,5.2509667560811205e-15,0.0008947849273681641,0.00011441707611083984,0.0010092020034790038,0.004354953765869141,4.315244867584871,OCT-H,25
control,optimaltree,1,2.0947952701497426e-16,4.4736676084190356e-15,0.0009298324584960938,0.00011441707611083984,0.0010442495346069335,0.004492044448852539,4.301696385762233,OCT-H,25
control,optimaltree,1,6.212173429291495e-16,6.326408474558817e-15,0.0009756088256835938,0.00011441707611083984,0.0010900259017944335,0.004372119903564453,4.0110238631641115,OCT-H,25
control,optimaltree,1,2.172070550970535e-16,3.9168970497259576e-15,0.0009095668792724609,0.00011441707611083984,0.0010239839553833007,0.004467964172363281,4.363314628978556,OCT-H,25
control,optimaltree,1,2.3684001598921877e-16,4.855604890072729e-15,0.0009434223175048828,0.00011441707611083984,0.0010578393936157226,0.0039031505584716797,3.6897383308165614,OCT-H,25
control,optimaltree,1,6.43915249134855e-16,4.305367806665677e-15,0.0010519027709960938,0.00011441707611083984,0.0011663198471069335,0.004341840744018555,3.7226844375396064,OCT-H,25
control,optimaltree,1,2.0151861032541276e-16,5.0331215593127765e-15,0.0009217262268066406,0.00011441707611083984,0.0010361433029174804,0.004233121871948242,4.085459858717412,OCT-H,25
control,optimaltree,1,2.1701275848655026e-16,3.5820966047125014e-15,0.0009281635284423828,0.00011441707611083984,0.0010425806045532226,0.004400968551635742,4.2212261885705145,OCT-H,25
control,optimaltree,1,2.8676631572260625e-16,3.2440109318528835e-15,0.0009107589721679688,0.00011441707611083984,0.0010251760482788085,0.005677938461303711,5.53850089536966,OCT-H,25
control,optimaltree,1,2.1591578660180333e-16,4.9560935829018514e-15,0.0009455680847167969,0.00011441707611083984,0.0010599851608276366,0.0044269561767578125,4.176432218448459,OCT-H,25
control,optimaltree,1,5.3225787513097e-16,4.854179431994355e-15,0.0009260177612304688,0.00011441707611083984,0.0010404348373413085,0.0045778751373291016,4.3999633355484775,OCT-H,25
control,optimaltree,1,2.1834710386896944e-16,3.777423596077808e-15,0.0009081363677978516,0.00011441707611083984,0.0010225534439086913,0.004492998123168945,4.393900533936441,OCT-H,25
control,optimaltree,1,2.842170943040401e-16,4.853963707591239e-15,0.0009028911590576172,0.00011441707611083984,0.001017308235168457,0.005708932876586914,5.6118024795519,OCT-H,25
control,optimaltree,1,8.690708553798692e-16,3.49908567630346e-15,0.0009987354278564453,0.00011441707611083984,0.001113152503967285,0.0044629573822021484,4.009295551414681,OCT-H,25
control,optimaltree,1,2.1748078894176522e-16,5.043506487027681e-15,0.0009424686431884766,0.00011441707611083984,0.0010568857192993163,0.004364967346191406,4.130027747073022,OCT-H,25
control,optimaltree,1,2.0653399680406101e-16,4.295346909828361e-15,0.0009741783142089844,0.00011441707611083984,0.0010885953903198241,0.0046770572662353516,4.2964147265599335,OCT-H,25
control,optimaltree,1,5.237526486230681e-16,3.936075173973025e-15,0.000982522964477539,0.00011441707611083984,0.0010969400405883788,0.004591226577758789,4.1854854484992075,OCT-H,25
control,optimaltree,1,3.8031045112599533e-16,5.066515829372236e-15,0.0009722709655761719,0.00011441707611083984,0.0010866880416870116,0.004519224166870117,4.158713442594178,OCT-H,25
control,optimaltree,1,2.842170943040401e-16,3.531382687819605e-15,0.0009107589721679688,0.00011441707611083984,0.0010251760482788085,0.005444049835205078,5.310356054791972,OCT-H,25
control,optimaltree,1,8.785424197276818e-16,5.844173884151494e-15,0.0009567737579345703,0.00011441707611083984,0.00107119083404541,0.004369974136352539,4.0795477308642525,OCT-H,25
control,optimaltree,1,1.8886945430679092e-16,5.030878052618223e-15,0.0010051727294921875,0.00011441707611083984,0.0011195898056030273,0.0042572021484375,3.802465980962116,OCT-H,25
control,optimaltree,1,3.985012524318174e-15,4.189601679598749e-15,0.0008859634399414062,0.00011441707611083984,0.001000380516052246,0.004498004913330078,4.496294001286971,OCT-H,25
control,optimaltree,1,2.6479503839772414e-16,7.192080559085468e-16,0.0009374618530273438,0.00011441707611083984,0.0010518789291381835,0.0055119991302490234,5.240145968856956,OCT-H,25
control,optimaltree,1,2.164707298164678e-16,5.850844745718919e-15,0.0009610652923583984,0.00011441707611083984,0.0010754823684692382,0.004389047622680664,4.081003790817797,OCT-H,25
control,optimaltree,1,3.2130311884849534e-16,5.277685522903997e-15,0.0008602142333984375,0.00011441707611083984,0.0009746313095092774,0.0043849945068359375,4.4991315834536065,OCT-H,25
control,optimaltree,1,2.199800038307749e-16,5.004772224128305e-15,0.0009067058563232422,0.00011441707611083984,0.001021122932434082,0.0041849613189697266,4.098391276938523,OCT-H,25
control,optimaltree,1,5.746443506526215e-16,5.372450657461322e-15,0.0009267330169677734,0.00011441707611083984,0.0010411500930786132,0.0043489933013916016,4.177105040188692,OCT-H,25
control,optimaltree,1,3.145483287021399e-16,4.096220414863185e-15,0.00090789794921875,0.00011441707611083984,0.0010223150253295898,0.0048410892486572266,4.735418270015626,OCT-H,25
control,optimaltree,1,5.489883775435924e-05,-8.699099685705185e-05,0.0009753704071044922,0.00011441707611083984,0.001089787483215332,0.005609035491943359,5.146907611192544,OCT-H,25
control,optimaltree,1,2.1723348650712866e-16,3.74692441972569e-15,0.0009591579437255859,0.00011441707611083984,0.0010735750198364257,0.0047760009765625,4.448688622887473,OCT-H,25
control,optimaltree,1,2.2136192530243587e-16,3.878549230903988e-15,0.0009047985076904297,0.00011441707611083984,0.0010192155838012694,0.005126953125,5.030293106271492,OCT-H,25
control,optimaltree,1,1.6155647651797677e-15,4.413207395940206e-15,0.0009059906005859375,0.00011441707611083984,0.0010204076766967773,0.004549980163574219,4.4589826865113675,OCT-H,25
control,optimaltree,1,2.217266087150485e-16,4.308270525425768e-15,0.0009188652038574219,0.00011441707611083984,0.0010332822799682616,0.005539894104003906,5.361452733104133,OCT-H,25
control,optimaltree,1,4.757298568669647e-16,4.112216630192614e-15,0.0009284019470214844,0.00011441707611083984,0.0010428190231323241,0.004355907440185547,4.177050229772058,OCT-H,25
control,optimaltree,1,9.01703743444732e-16,5.3858647091052095e-15,0.0009264945983886719,0.00011441707611083984,0.0010409116744995116,0.004505157470703125,4.328088137611948,OCT-H,25
control,optimaltree,1,1.8112852733225303e-16,5.578195465192213e-15,0.0010018348693847656,0.00011441707611083984,0.0011162519454956054,0.004575967788696289,4.099404088083898,OCT-H,25
control,optimaltree,1,3.5200968239101683e-16,4.5802218376717155e-15,0.0009212493896484375,0.00011441707611083984,0.0010356664657592773,0.004441022872924805,4.288082138170768,OCT-H,25
control,optimaltree,1,6.062376797915235e-16,5.036633746243043e-15,0.0009191036224365234,0.00011441707611083984,0.0010335206985473632,0.004483938217163086,4.338508385429884,OCT-H,25
control,optimaltree,1,2.1425587460137129e-16,3.596858643353706e-15,0.0009469985961914062,0.00011441707611083984,0.001061415672302246,0.005547046661376953,5.226083245355916,OCT-H,25
control,optimaltree,1,2.0925844352849654e-14,4.786252229562709e-15,0.0009186267852783203,0.00011441707611083984,0.00103304386138916,0.004534006118774414,4.3889773592743895,OCT-H,25
control,optimaltree,1,5.997758942635165e-16,3.4410446758553153e-15,0.0010685920715332031,0.00011441707611083984,0.0011830091476440429,0.005933046340942383,5.015215945504747,OCT-H,25
control,optimaltree,1,2.0684963725939702e-16,4.6084822469459864e-15,0.0010120868682861328,0.00011441707611083984,0.0011265039443969726,0.00452423095703125,4.01616965438422,OCT-H,25
control,optimaltree,1,3.6719574613650496e-16,4.345752921973235e-15,0.0010046958923339844,0.00011441707611083984,0.0011191129684448241,0.00495600700378418,4.428513602761031,OCT-H,25
control,optimaltree,1,2.1892950939517414e-16,4.574719836808899e-15,0.0009670257568359375,0.00011441707611083984,0.0010814428329467773,0.004868984222412109,4.502303842677308,OCT-H,25
control,optimaltree,1,4.874807864140205e-16,4.3322453519389935e-15,0.0009660720825195312,0.00011441707611083984,0.001080489158630371,0.004904031753540039,4.538714446479402,OCT-H,25
control,optimaltree,1,2.3786989697903495e-16,5.045856502907202e-15,0.0009534358978271484,0.00011441707611083984,0.0010678529739379882,0.0048999786376953125,4.588626671727433,OCT-H,25
control,optimaltree,1,2.0643127545184668e-16,5.007399215456173e-15,0.0009467601776123047,0.00011441707611083984,0.0010611772537231444,0.004498004913330078,4.238693297984677,OCT-H,25
control,optimaltree,1,2.0115412338827037e-16,4.36662145661718e-15,0.0008990764617919922,0.00011441707611083984,0.001013493537902832,0.004366159439086914,4.308028888000188,OCT-H,25
control,optimaltree,1,4.0948183637146403e-16,4.407426300129058e-15,0.0008523464202880859,0.00011441707611083984,0.0009667634963989258,0.003359079360961914,3.474561641470813,OCT-H,25
control,optimaltree,1,4.1289032401786145e-16,4.5556154953247934e-15,0.0009837150573730469,0.00011441707611083984,0.0010981321334838866,0.004769086837768555,4.3429080092924295,OCT-H,25


==> data/benchmarks/control/control_T25_general.csv <==
T,accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
25.0,100.0,7.792759827731085e-07,-1.3922835337729376e-06,4.2672990923445955,0.0002,0.0003019600000000002,pytorch,5.489883775435924e-05,6.326408474558817e-15,5.387969780208294,1.3976097106933591e-05,0.0009749960899353027,0.004220240116119385,0.0009889721870422364,10.0,253.0,100.0,0.0,10.0,100.0,26.0,10000.0,126.0,NN,control,5.902100549150255e-06,1.6940658945086007e-21,5.040852454982971e-05,9.463316304154256e-06,0.0006015038725133298,5.040852454982971e-05
25.0,100.0,7.792759827731085e-07,-1.3922835337729376e-06,4.3787736910818,0.0002,0.0003019600000000002,optimaltree,5.489883775435924e-05,6.326408474558817e-15,6.99390567566381,7.825374603271488e-05,0.0009809446334838867,0.004637989997863769,0.0010591983795166014,10.0,253.0,100.0,0.0,10.0,100.0,26.0,10000.0,126.0,OCT,control,5.902100549150255e-06,2.710505431213761e-20,4.246096043830603e-05,9.463316304154256e-06,0.0006798402618248867,4.246096043830603e-05
25.0,100.0,7.792759827731085e-07,-1.3922835337729376e-06,5.119721396255165,0.0002,0.0003019600000000002,optimaltree,5.489883775435924e-05,6.326408474558817e-15,13.69254943040461,0.00011441707611083984,0.0009463858604431152,0.005431015491485596,0.0010608029365539555,10.0,253.0,100.0,0.0,10.0,100.0,26.0,10000.0,126.0,OCT-H,control,5.902100549150255e-06,0.0,5.386347193848697e-05,9.463316304154256e-06,0.0030288603284382466,5.386347193848696e-05


==> data/benchmarks/control/control_T30_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,T
control,pytorch,1,6.805974430791061e-16,-8.022124174696609e-16,0.0010652542114257812,1.2192726135253906e-05,0.0010774469375610352,0.06441879272460938,59.78836681315471,NN,30
control,pytorch,1,2.305374214881082e-16,-3.1851701374177084e-16,0.0009992122650146484,1.2192726135253906e-05,0.0010114049911499024,0.08832001686096191,87.32408642807638,NN,30
control,pytorch,1,3.4975251257218324e-14,-1.1042692477201788e-15,0.0010809898376464844,1.2192726135253906e-05,0.0010931825637817384,0.07403683662414551,67.72595820411154,NN,30
control,pytorch,1,8.292922335034252e-16,0.0,0.0010180473327636719,1.2192726135253906e-05,0.0010302400588989259,0.0608820915222168,59.0950536201095,NN,30
control,pytorch,1,2.2194374370341146e-16,-1.608349356537517e-16,0.0010123252868652344,1.2192726135253906e-05,0.0010245180130004884,0.08015894889831543,78.24064377702378,NN,30
control,pytorch,1,9.864231581733999e-16,1.5816519566444558e-16,0.0009686946868896484,1.2192726135253906e-05,0.0009808874130249024,0.07336878776550293,74.79837827589726,NN,30
control,pytorch,1,2.2502512371285394e-16,-1.6196329205173842e-16,0.0009391307830810547,1.2192726135253906e-05,0.0009513235092163086,0.07908916473388672,83.13593006761668,NN,30
control,pytorch,1,2.611962725342977e-16,-3.2118810750313034e-16,0.001032114028930664,1.2192726135253906e-05,0.001044306755065918,0.12154197692871094,116.38532101713643,NN,30
control,pytorch,1,2.101490823900532e-16,-3.2419323238385365e-16,0.0009672641754150391,1.2192726135253906e-05,0.000979456901550293,0.09972000122070312,101.81152541052641,NN,30
control,pytorch,1,5.921910510033851e-16,0.0,0.0009057521820068359,1.2192726135253906e-05,0.0009179449081420898,0.060482025146484375,65.88851314497654,NN,30
control,pytorch,1,8.757366143639509e-16,1.619616218383918e-16,0.0010662078857421875,1.2192726135253906e-05,0.0010784006118774415,0.07765817642211914,72.01236309289564,NN,30
control,pytorch,1,3.9960430338533745e-16,0.0,0.0009789466857910156,1.2192726135253906e-05,0.0009911394119262696,0.019273042678833008,19.44533982497582,NN,30
control,pytorch,1,2.014896890781421e-15,0.0,0.0010080337524414062,1.2192726135253906e-05,0.0010202264785766602,0.09652090072631836,94.60732764060067,NN,30
control,pytorch,1,2.1210476463234927e-16,0.0,0.0009641647338867188,1.2192726135253906e-05,0.0009763574600219726,0.11996006965637207,122.86490815942801,NN,30
control,pytorch,1,2.1684875357931006e-16,0.0,0.0010228157043457031,1.2192726135253906e-05,0.0010350084304809571,0.08289504051208496,80.0911742076966,NN,30
control,pytorch,1,1.94821903226275e-16,-1.5673645999298831e-16,0.0009169578552246094,1.2192726135253906e-05,0.0009291505813598633,0.021636009216308594,23.285794197796335,NN,30
control,pytorch,1,2.2159218636844068e-16,-8.017355820148113e-16,0.0009968280792236328,1.2192726135253906e-05,0.0010090208053588868,0.08011698722839355,79.4007287093527,NN,30
control,pytorch,1,2.1347647819256464e-16,-8.065516469710834e-16,0.0008983612060546875,1.2192726135253906e-05,0.0009105539321899414,0.09394311904907227,103.17139460716287,NN,30
control,pytorch,1,5.699161333625374e-16,-8.076791331333085e-16,0.0009150505065917969,1.2192726135253906e-05,0.0009272432327270508,0.06026196479797363,64.99046061597166,NN,30
control,pytorch,1,2.0392894553416598e-16,-1.1204732199798494e-15,0.0010271072387695312,1.2192726135253906e-05,0.0010392999649047852,0.07276010513305664,70.0087631964103,NN,30
control,pytorch,1,5.6097387125283526e-15,-1.6140262889119027e-16,0.000982522964477539,1.2192726135253906e-05,0.000994715690612793,0.08097004890441895,81.40019270686027,NN,30
control,pytorch,1,2.961957276687438e-16,0.0,0.000972747802734375,1.2192726135253906e-05,0.000984940528869629,0.07907295227050781,80.28195607023727,NN,30
control,pytorch,1,3.0765869482466136e-16,0.0,0.0009455680847167969,1.2192726135253906e-05,0.0009577608108520508,0.11418914794921875,119.22512035926057,NN,30
control,pytorch,1,2.218455033373803e-16,-1.594037319572279e-16,0.0010223388671875,1.2192726135253906e-05,0.001034531593322754,0.05552220344543457,53.668929787930324,NN,30
control,pytorch,1,2.1824401174073133e-16,-1.5810469002403877e-16,0.0009453296661376953,1.2192726135253906e-05,0.0009575223922729492,0.1328599452972412,138.75387810185902,NN,30
control,pytorch,1,6.46439347961735e-16,-1.5637732420213866e-16,0.0010602474212646484,1.2192726135253906e-05,0.0010724401473999024,0.016326904296875,15.22407039354044,NN,30
control,pytorch,1,2.1479361952337184e-16,-3.23914028480989e-16,0.0009591579437255859,1.2192726135253906e-05,0.0009713506698608398,0.07981681823730469,82.1709612335364,NN,30
control,pytorch,1,2.58104742754588e-16,1.580775790470403e-16,0.0009284019470214844,1.2192726135253906e-05,0.0009405946731567383,0.08161401748657227,86.76853039435863,NN,30
control,pytorch,1,1.9535032456575342e-15,-3.187702541493586e-16,0.0010285377502441406,1.2192726135253906e-05,0.0010407304763793946,0.09604001045227051,92.28134721910408,NN,30
control,pytorch,1,2.055530701848954e-16,0.0,0.0010154247283935547,1.2192726135253906e-05,0.0010276174545288087,0.17218995094299316,167.56230656080777,NN,30
control,pytorch,1,2.234895983704982e-16,0.0,0.0009510517120361328,1.2192726135253906e-05,0.0009632444381713867,0.10958719253540039,113.76882979302698,NN,30
control,pytorch,1,2.469974769642147e-16,0.0,0.0009250640869140625,1.2192726135253906e-05,0.0009372568130493164,0.05537104606628418,59.07777387729768,NN,30
control,pytorch,1,8.923163523031383e-16,-4.787619130286791e-16,0.0009560585021972656,1.2192726135253906e-05,0.0009682512283325195,0.10541486740112305,108.87140064119927,NN,30
control,pytorch,1,1.756918811123357e-15,0.0,0.0010104179382324219,1.2192726135253906e-05,0.0010226106643676759,0.10271716117858887,100.44601015588206,NN,30
control,pytorch,1,2.3518279682898377e-15,-3.2494680471782837e-16,0.0009388923645019531,1.2192726135253906e-05,0.000951085090637207,0.06346797943115234,66.73217786289777,NN,30
control,pytorch,1,2.424462077750961e-16,1.6307101125929e-16,0.0009546279907226562,1.2192726135253906e-05,0.0009668207168579101,0.14075398445129395,145.5843694668988,NN,30
control,pytorch,1,3.479418797552148e-16,0.0,0.0009908676147460938,1.2192726135253906e-05,0.0010030603408813477,0.0626230239868164,62.431960904557485,NN,30
control,pytorch,1,1.948850717741212e-15,-1.5686975586196375e-16,0.0009589195251464844,1.2192726135253906e-05,0.0009711122512817383,0.013717889785766602,14.125956878477048,NN,30
control,pytorch,1,3.965032638098332e-16,0.0,0.0009593963623046875,1.2192726135253906e-05,0.0009715890884399414,0.051774024963378906,53.28798519805455,NN,30
control,pytorch,1,3.9098945919716745e-16,1.6117865580375485e-16,0.0009334087371826172,1.2192726135253906e-05,0.0009456014633178711,0.08119893074035645,85.87014074137575,NN,30
control,pytorch,1,2.2044964537619944e-16,0.0,0.0009646415710449219,1.2192726135253906e-05,0.0009768342971801759,0.052558183670043945,53.80460516360192,NN,30
control,pytorch,1,1.9142348479501632e-16,-3.204606177839305e-16,0.0009906291961669922,1.2192726135253906e-05,0.0010028219223022462,0.04879307746887207,48.65577465324501,NN,30
control,pytorch,1,5.062889217105729e-16,3.1803533002589267e-16,0.0010116100311279297,1.2192726135253906e-05,0.0010238027572631837,0.07501697540283203,73.27287885350734,NN,30
control,pytorch,1,6.45345010820775e-16,0.0,0.0010423660278320312,1.2192726135253906e-05,0.0010545587539672852,0.08832097053527832,83.7515882382199,NN,30
control,pytorch,1,3.245444016864778e-16,1.5694654788295265e-16,0.0008852481842041016,1.2192726135253906e-05,0.0008974409103393554,0.03366398811340332,37.51109151094274,NN,30
control,pytorch,1,2.1464236291209454e-16,-3.174669577452337e-16,0.0009057521820068359,1.2192726135253906e-05,0.0009179449081420898,0.10835790634155273,118.04401917852338,NN,30
control,pytorch,1,1.1784111930213252e-15,0.0,0.0011882781982421875,1.2192726135253906e-05,0.0012004709243774415,0.07481098175048828,62.31802889294041,NN,30
control,pytorch,1,2.1838613381808017e-16,3.2677701527633107e-16,0.001003265380859375,1.2192726135253906e-05,0.001015458106994629,0.12603998184204102,124.12130148339804,NN,30
control,pytorch,1,1.548196564810179e-13,0.0,0.0010111331939697266,1.2192726135253906e-05,0.0010233259201049805,0.09085512161254883,88.78414963165227,NN,30
control,pytorch,1,2.154793948007922e-16,-1.6427662152316436e-16,0.0009944438934326172,1.2192726135253906e-05,0.0010066366195678712,0.16269397735595703,161.621357889601,NN,30
control,pytorch,1,2.1711972945189566e-16,-3.309533513182243e-16,0.0009429454803466797,1.2192726135253906e-05,0.0009551382064819336,0.1831521987915039,191.75465660211574,NN,30
control,pytorch,1,2.2201489184792296e-16,-9.591111541402362e-16,0.0009915828704833984,1.2192726135253906e-05,0.0010037755966186524,0.07607197761535645,75.78584085089807,NN,30
control,pytorch,1,4.527550204912768e-15,-3.1648884496389e-16,0.0009989738464355469,1.2192726135253906e-05,0.0010111665725708009,0.028434038162231445,28.12003376450671,NN,30
control,pytorch,1,2.1701782998337648e-16,0.0,0.000986337661743164,1.2192726135253906e-05,0.000998530387878418,0.08811306953430176,88.24275215250684,NN,30
control,pytorch,1,2.2072943859403233e-16,0.0,0.0009014606475830078,1.2192726135253906e-05,0.0009136533737182617,0.10629582405090332,116.34152196944788,NN,30
control,pytorch,1,2.1315351025424527e-16,-1.637098240817137e-16,0.0009832382202148438,1.2192726135253906e-05,0.0009954309463500977,0.18535900115966797,186.209803743108,NN,30
control,pytorch,1,2.1782174290610906e-16,7.720885664475351e-16,0.0009818077087402344,1.2192726135253906e-05,0.0009940004348754884,0.047821044921875,48.10968209270976,NN,30
control,pytorch,1,2.123227414011972e-15,-1.6109092908107588e-15,0.0009164810180664062,1.2192726135253906e-05,0.0009286737442016601,0.04972696304321289,53.54621400001027,NN,30
control,pytorch,1,1.9674559598434867e-16,0.0,0.0009903907775878906,1.2192726135253906e-05,0.0010025835037231446,0.04639291763305664,46.27337020883965,NN,30
control,pytorch,1,2.4703103440319982e-14,3.2826503067403965e-16,0.0009737014770507812,1.2192726135253906e-05,0.0009858942031860352,0.1629347801208496,165.26598857596113,NN,30
control,pytorch,1,4.4347541881582275e-16,-3.2186396290359317e-16,0.0009341239929199219,1.2192726135253906e-05,0.0009463167190551758,0.06989908218383789,73.86436356490323,NN,30
control,pytorch,1,2.1801613818656393e-16,1.6139641114116367e-16,0.0009293556213378906,1.2192726135253906e-05,0.0009415483474731445,0.11599993705749512,123.20125394389665,NN,30
control,pytorch,1,2.1893088090962035e-16,-3.2830525577624043e-16,0.0009436607360839844,1.2192726135253906e-05,0.0009558534622192383,0.09613895416259766,100.57917658151125,NN,30
control,pytorch,1,2.2029221189027444e-16,0.0,0.0009059906005859375,1.2192726135253906e-05,0.0009181833267211914,0.05857491493225098,63.79435699559092,NN,30
control,pytorch,1,2.144455671830533e-16,-3.285967465363001e-16,0.0009829998016357422,1.2192726135253906e-05,0.0009951925277709962,0.17379403114318848,174.63357721590555,NN,30
control,pytorch,1,1.6672808417987405e-16,-3.171053601440946e-16,0.0009944438934326172,1.2192726135253906e-05,0.0010066366195678712,0.1027529239654541,102.07548778581477,NN,30
control,pytorch,1,2.2168184463500064e-16,0.0,0.0009963512420654297,1.2192726135253906e-05,0.0010085439682006837,0.07876110076904297,78.09386923364238,NN,30
control,pytorch,1,9.398345171740083e-16,-6.362771692615292e-16,0.0010919570922851562,1.2192726135253906e-05,0.0011041498184204102,0.07278585433959961,65.92027017105939,NN,30
control,pytorch,1,1.8432549668094853e-16,0.0,0.0010864734649658203,1.2192726135253906e-05,0.0010986661911010743,0.1477980613708496,134.52499273025558,NN,30
control,pytorch,1,1.9640118355761534e-16,-1.6002802318122827e-16,0.0011715888977050781,1.2192726135253906e-05,0.0011837816238403321,0.06866312026977539,58.0031982985374,NN,30
control,pytorch,1,1.825609890105212e-16,-4.829400515991648e-16,0.0010685920715332031,1.2192726135253906e-05,0.0010807847976684571,0.09527802467346191,88.15633313773675,NN,30
control,pytorch,1,1.2016042313651108e-15,0.0,0.0009891986846923828,1.2192726135253906e-05,0.0010013914108276368,0.056758880615234375,56.68001542805715,NN,30
control,pytorch,1,4.236327377499978e-15,-3.240678688385587e-16,0.0011227130889892578,1.2192726135253906e-05,0.0011349058151245118,0.07634401321411133,67.26902990248186,NN,30
control,pytorch,1,1.9095650473929556e-15,0.0,0.0009918212890625,1.2192726135253906e-05,0.001004014015197754,0.14917898178100586,148.58256909055504,NN,30
control,pytorch,1,3.624026406444712e-16,0.0,0.0009174346923828125,1.2192726135253906e-05,0.0009296274185180664,0.14327502250671387,154.12090871320342,NN,30
control,pytorch,1,1.729231010053877e-15,-8.026078044290428e-16,0.0010404586791992188,1.2192726135253906e-05,0.0010526514053344727,0.055616140365600586,52.83433820898091,NN,30
control,pytorch,1,1.2520412130983454e-15,-1.5734570167880984e-16,0.0009243488311767578,1.2192726135253906e-05,0.0009365415573120117,0.07859396934509277,83.91936132622564,NN,30
control,pytorch,1,5.955385123043878e-16,-4.76508305031267e-16,0.0009610652923583984,1.2192726135253906e-05,0.0009732580184936523,0.06582307815551758,67.63168338175565,NN,30
control,pytorch,1,2.196168193085557e-16,0.0,0.0009839534759521484,1.2192726135253906e-05,0.0009961462020874024,0.19367718696594238,194.4264672796986,NN,30
control,pytorch,1,7.105892342774818e-16,-1.5933477205574336e-16,0.0009646415710449219,1.2192726135253906e-05,0.0009768342971801759,0.07583403587341309,77.63244604773085,NN,30
control,pytorch,1,1.8660291943084182e-16,-4.958204879928028e-16,0.0009658336639404297,1.2192726135253906e-05,0.0009780263900756837,0.15828418731689453,161.8404052518929,NN,30
control,pytorch,1,2.2186482169616214e-16,-1.278044075008178e-15,0.0009865760803222656,1.2192726135253906e-05,0.0009987688064575196,0.10227608680725098,102.40216368992203,NN,30
control,pytorch,1,1.8612194372418263e-16,0.0,0.0009338855743408203,1.2192726135253906e-05,0.0009460783004760742,0.07174897193908691,75.83830207603563,NN,30
control,pytorch,1,4.076759393226848e-16,-3.233739660389505e-16,0.0009839534759521484,1.2192726135253906e-05,0.0009961462020874024,0.06393098831176758,64.17831858195272,NN,30
control,pytorch,1,4.3925692237067077e-16,-1.5490739442604516e-16,0.0010936260223388672,1.2192726135253906e-05,0.0011058187484741212,0.014245986938476562,12.882750412881025,NN,30
control,pytorch,1,8.984795920228733e-16,0.0,0.0009884834289550781,1.2192726135253906e-05,0.0010006761550903321,0.09790301322937012,97.83686033823031,NN,30
control,pytorch,1,2.150521250657196e-16,0.0,0.0011513233184814453,1.2192726135253906e-05,0.0011635160446166993,0.13970708847045898,120.07319462146577,NN,30
control,pytorch,1,2.1493118379778913e-16,0.0,0.0010759830474853516,1.2192726135253906e-05,0.0010881757736206055,0.07405304908752441,68.0524699067075,NN,30
control,pytorch,1,3.072327256352043e-16,-9.775764501310932e-16,0.0010199546813964844,1.2192726135253906e-05,0.0010321474075317384,0.10758590698242188,104.23502127443325,NN,30
control,pytorch,1,2.2138873410470462e-16,0.0,0.0010421276092529297,1.2192726135253906e-05,0.0010543203353881837,0.08491897583007812,80.54380910599845,NN,30
control,pytorch,1,4.3595991530464196e-16,-3.222799800926057e-16,0.0010633468627929688,1.2192726135253906e-05,0.0010755395889282227,0.07441210746765137,69.18583772616233,NN,30
control,pytorch,1,4.650662638705547e-16,0.0,0.0009608268737792969,1.2192726135253906e-05,0.0009730195999145508,0.07722997665405273,79.37145013403118,NN,30
control,pytorch,1,2.0701790885312847e-16,6.384291606517848e-16,0.0009698867797851562,1.2192726135253906e-05,0.0009820795059204102,0.08113813400268555,82.61870196206003,NN,30
control,pytorch,1,3.7883710004426095e-16,0.0,0.0009703636169433594,1.2192726135253906e-05,0.0009825563430786134,0.1729450225830078,176.01537438669882,NN,30
control,pytorch,1,2.630203019221854e-16,-6.437242957347996e-16,0.0009486675262451172,1.2192726135253906e-05,0.0009608602523803711,0.08633589744567871,89.85270983142026,NN,30
control,pytorch,1,5.813441967782979e-16,-4.779891939925871e-16,0.0009622573852539062,1.2192726135253906e-05,0.0009744501113891601,0.0715179443359375,73.39313064881556,NN,30
control,pytorch,1,7.268037259373946e-16,-3.2075818620046337e-16,0.0009317398071289062,1.2192726135253906e-05,0.0009439325332641601,0.0938870906829834,99.4637724354279,NN,30
control,pytorch,1,1.6429819820357938e-16,1.5555268202790315e-16,0.0009887218475341797,1.2192726135253906e-05,0.0010009145736694337,0.011440038681030273,11.429585483094893,NN,30
control,pytorch,1,2.937623457870775e-15,0.0,0.0011219978332519531,1.2192726135253906e-05,0.0011341905593872071,0.01061391830444336,9.3581437586449,NN,30
control,pytorch,1,2.2121672693778677e-16,-1.592206428775283e-16,0.0011134147644042969,1.2192726135253906e-05,0.0011256074905395509,0.07083702087402344,62.9322578868663,NN,30
control,optimaltree,1,6.805974430791061e-16,-8.022124174696609e-16,0.0011987686157226562,8.679151535034179e-05,0.001285560131072998,0.23821687698364258,185.30201056003028,OCT,30
control,optimaltree,1,2.305374214881082e-16,-3.1851701374177084e-16,0.0009932518005371094,8.679151535034179e-05,0.0010800433158874511,0.882192850112915,816.8124714405865,OCT,30
control,optimaltree,1,3.4975251257218324e-14,-1.1042692477201788e-15,0.000995635986328125,8.679151535034179e-05,0.0010824275016784667,0.5723550319671631,528.7698539436965,OCT,30
control,optimaltree,1,8.292922335034252e-16,0.0,0.0009632110595703125,8.679151535034179e-05,0.0010500025749206542,0.36548590660095215,348.0809622096126,OCT,30
control,optimaltree,1,2.2194374370341146e-16,-1.608349356537517e-16,0.0009481906890869141,8.679151535034179e-05,0.0010349822044372558,0.8260269165039062,798.1073616169435,OCT,30
control,optimaltree,1,9.864231581733999e-16,1.5816519566444558e-16,0.0009212493896484375,8.679151535034179e-05,0.0010080409049987792,0.8875298500061035,880.4502333237939,OCT,30
control,optimaltree,1,2.2109580233160938e-16,-1.6196329205173842e-16,0.00110626220703125,8.679151535034179e-05,0.0011930537223815917,1.0227279663085938,857.2354682126206,OCT,30
control,optimaltree,1,2.611962725342977e-16,-3.2118810750313034e-16,0.0008840560913085938,8.679151535034179e-05,0.0009708476066589355,0.8984999656677246,925.4799203345752,OCT,30
control,optimaltree,1,2.101490823900532e-16,-3.2419323238385365e-16,0.0009639263153076172,8.679151535034179e-05,0.001050717830657959,0.7446000576019287,708.6584389032977,OCT,30
control,optimaltree,1,5.921910510033851e-16,0.0,0.0009634494781494141,8.679151535034179e-05,0.0010502409934997558,0.7827041149139404,745.2614397631799,OCT,30
control,optimaltree,1,8.757366143639509e-16,1.619616218383918e-16,0.0008985996246337891,8.679151535034179e-05,0.0009853911399841308,0.1149442195892334,116.64831854595782,OCT,30
control,optimaltree,1,3.9960430338533745e-16,0.0,0.0009374618530273438,8.679151535034179e-05,0.0010242533683776855,0.11931490898132324,116.48964276320231,OCT,30
control,optimaltree,1,2.014896890781421e-15,0.0,0.0009119510650634766,8.679151535034179e-05,0.0009987425804138183,0.05466794967651367,54.73677677171088,OCT,30
control,optimaltree,1,2.2003260885720849e-16,0.0,0.0009102821350097656,8.679151535034179e-05,0.0009970736503601074,0.15610504150390625,156.5632001683393,OCT,30
control,optimaltree,1,2.1684875357931006e-16,0.0,0.0009639263153076172,8.679151535034179e-05,0.001050717830657959,0.1414780616760254,134.64895859569825,OCT,30
control,optimaltree,1,1.94821903226275e-16,-1.5673645999298831e-16,0.0010166168212890625,8.679151535034179e-05,0.0011034083366394042,0.04635310173034668,42.00901895622976,OCT,30
control,optimaltree,1,2.141904444130597e-16,-8.017355820148113e-16,0.0009489059448242188,8.679151535034179e-05,0.0010356974601745605,0.11891913414001465,114.82033963853841,OCT,30
control,optimaltree,1,2.1347647819256464e-16,-8.065516469710834e-16,0.0009932518005371094,8.679151535034179e-05,0.0010800433158874511,0.14661693572998047,135.7509773665958,OCT,30
control,optimaltree,1,5.699161333625374e-16,-8.076791331333085e-16,0.0009036064147949219,8.679151535034179e-05,0.0009903979301452636,0.0997171401977539,100.68391417490967,OCT,30
control,optimaltree,1,2.0392894553416598e-16,-1.1204732199798494e-15,0.0008895397186279297,8.679151535034179e-05,0.0009763312339782714,0.16895699501037598,173.05294466707204,OCT,30
control,optimaltree,1,5.6097387125283526e-15,-1.6140262889119027e-16,0.0010638236999511719,8.679151535034179e-05,0.0011506152153015136,0.08307600021362305,72.20137462883571,OCT,30
control,optimaltree,1,2.961957276687438e-16,0.0,0.0010123252868652344,8.679151535034179e-05,0.0010991168022155761,0.056716203689575195,51.60161647538086,OCT,30
control,optimaltree,1,3.0765869482466136e-16,0.0,0.0010559558868408203,8.679151535034179e-05,0.001142747402191162,0.12284278869628906,107.49776237578317,OCT,30
control,optimaltree,1,2.1364533967149367e-16,-1.594037319572279e-16,0.0009746551513671875,8.679151535034179e-05,0.0010614466667175292,0.0858299732208252,80.86131495070788,OCT,30
control,optimaltree,1,2.1824401174073133e-16,-1.5810469002403877e-16,0.0009784698486328125,8.679151535034179e-05,0.0010652613639831542,0.06746196746826172,63.329028677067974,OCT,30
control,optimaltree,1,6.46439347961735e-16,-1.5637732420213866e-16,0.0008928775787353516,8.679151535034179e-05,0.0009796690940856933,0.017796993255615234,18.166331226591193,OCT,30
control,optimaltree,1,1.945977212298319e-16,-3.23914028480989e-16,0.0010256767272949219,8.679151535034179e-05,0.0011124682426452636,0.08054184913635254,72.399234466988,OCT,30
control,optimaltree,1,2.58104742754588e-16,1.580775790470403e-16,0.0010056495666503906,8.679151535034179e-05,0.0010924410820007324,0.053160905838012695,48.66249238874473,OCT,30
control,optimaltree,1,1.9535032456575342e-15,-3.187702541493586e-16,0.0009882450103759766,8.679151535034179e-05,0.0010750365257263183,0.11405420303344727,106.09332827681342,OCT,30
control,optimaltree,1,2.055530701848954e-16,0.0,0.0009622573852539062,8.679151535034179e-05,0.001049048900604248,0.0767660140991211,73.17677379472413,OCT,30
control,optimaltree,1,2.234895983704982e-16,0.0,0.0009701251983642578,8.679151535034179e-05,0.0010569167137145995,0.07462406158447266,70.60543240176584,OCT,30
control,optimaltree,1,2.469974769642147e-16,0.0,0.0009107589721679688,8.679151535034179e-05,0.0009975504875183105,0.11180901527404785,112.08356536640513,OCT,30
control,optimaltree,1,8.923163523031383e-16,-4.787619130286791e-16,0.0010251998901367188,8.679151535034179e-05,0.0011119914054870605,0.05417299270629883,48.71709658814373,OCT,30
control,optimaltree,1,1.756918811123357e-15,0.0,0.001009225845336914,8.679151535034179e-05,0.0010960173606872558,0.06673812866210938,60.891488635053506,OCT,30
control,optimaltree,1,2.3518279682898377e-15,-3.2494680471782837e-16,0.0009298324584960938,8.679151535034179e-05,0.0010166239738464355,0.06167101860046387,60.66256569489427,OCT,30
control,optimaltree,1,2.424462077750961e-16,1.6307101125929e-16,0.0010576248168945312,8.679151535034179e-05,0.001144416332244873,0.14043378829956055,122.71214971573094,OCT,30
control,optimaltree,1,3.479418797552148e-16,0.0,0.0009808540344238281,8.679151535034179e-05,0.0010676455497741699,0.03349590301513672,31.373617416587205,OCT,30
control,optimaltree,1,1.948850717741212e-15,-1.5686975586196375e-16,0.0009176731109619141,8.679151535034179e-05,0.0010044646263122558,0.05844998359680176,58.19018616055428,OCT,30
control,optimaltree,1,3.965032638098332e-16,0.0,0.0009851455688476562,8.679151535034179e-05,0.001071937084197998,0.11332392692565918,105.71882305055794,OCT,30
control,optimaltree,1,3.9098945919716745e-16,1.6117865580375485e-16,0.0009436607360839844,8.679151535034179e-05,0.0010304522514343261,0.15510201454162598,150.5183906636465,OCT,30
control,optimaltree,1,2.2044964537619944e-16,0.0,0.0009827613830566406,8.679151535034179e-05,0.0010695528984069824,0.035370826721191406,33.070666045478966,OCT,30
control,optimaltree,1,1.9142348479501632e-16,-3.204606177839305e-16,0.0009822845458984375,8.679151535034179e-05,0.0010690760612487792,0.06518101692199707,60.969485039127754,OCT,30
control,optimaltree,1,5.062889217105729e-16,3.1803533002589267e-16,0.0009930133819580078,8.679151535034179e-05,0.0010798048973083495,0.07548904418945312,69.90989240521702,OCT,30
control,optimaltree,1,6.45345010820775e-16,0.0,0.0009539127349853516,8.679151535034179e-05,0.0010407042503356933,0.06201887130737305,59.59317576282408,OCT,30
control,optimaltree,1,3.245444016864778e-16,1.5694654788295265e-16,0.0009081363677978516,8.679151535034179e-05,0.0009949278831481933,0.06527113914489746,65.6038897395897,OCT,30
control,optimaltree,1,2.1464236291209454e-16,-3.174669577452337e-16,0.0010118484497070312,8.679151535034179e-05,0.001098639965057373,0.06955790519714355,63.31273884935645,OCT,30
control,optimaltree,1,1.1784111930213252e-15,0.0,0.0009636878967285156,8.679151535034179e-05,0.0010504794120788574,0.09201288223266602,87.59132370864475,OCT,30
control,optimaltree,1,2.1838613381808017e-16,3.2677701527633107e-16,0.0009486675262451172,8.679151535034179e-05,0.001035459041595459,0.1694040298461914,163.60283028208417,OCT,30
control,optimaltree,1,1.548196564810179e-13,0.0,0.0009508132934570312,8.679151535034179e-05,0.001037604808807373,0.11281085014343262,108.72236634398202,OCT,30
control,optimaltree,1,2.154793948007922e-16,-1.6427662152316436e-16,0.0009436607360839844,8.679151535034179e-05,0.0010304522514343261,0.17283892631530762,167.73113560063211,OCT,30
control,optimaltree,1,1.7848266836135641e-16,0.0,0.0008912086486816406,8.679151535034179e-05,0.0009780001640319824,0.11666202545166016,119.28630458577827,OCT,30
control,optimaltree,1,2.2201489184792296e-16,-9.591111541402362e-16,0.0012331008911132812,8.679151535034179e-05,0.001319892406463623,0.09592700004577637,72.67789372528689,OCT,30
control,optimaltree,1,4.527550204912768e-15,-3.1648884496389e-16,0.0009970664978027344,8.679151535034179e-05,0.0010838580131530761,0.05016899108886719,46.287420012626406,OCT,30
control,optimaltree,1,2.1701782998337648e-16,0.0,0.0010418891906738281,8.679151535034179e-05,0.0011286807060241699,0.09458303451538086,83.79963794061297,OCT,30
control,optimaltree,1,2.2072943859403233e-16,0.0,0.0009970664978027344,8.679151535034179e-05,0.0010838580131530761,0.06560802459716797,60.53193665681925,OCT,30
control,optimaltree,1,2.1315351025424527e-16,-1.637098240817137e-16,0.0009033679962158203,8.679151535034179e-05,0.000990159511566162,0.11918401718139648,120.3685020334551,OCT,30
control,optimaltree,1,2.1782174290610906e-16,7.720885664475351e-16,0.0008726119995117188,8.679151535034179e-05,0.0009594035148620605,0.06907391548156738,71.99672964664776,OCT,30
control,optimaltree,1,2.123227414011972e-15,-1.6109092908107588e-15,0.0010652542114257812,8.679151535034179e-05,0.001152045726776123,0.12391400337219238,107.55996961939393,OCT,30
control,optimaltree,1,1.9674559598434867e-16,0.0,0.0009777545928955078,8.679151535034179e-05,0.0010645461082458495,0.09052109718322754,85.03257536903448,OCT,30
control,optimaltree,1,2.4703103440319982e-14,3.2826503067403965e-16,0.0009472370147705078,8.679151535034179e-05,0.0010340285301208495,0.1711268424987793,165.49528133307817,OCT,30
control,optimaltree,1,4.4347541881582275e-16,-3.2186396290359317e-16,0.0009877681732177734,8.679151535034179e-05,0.0010745596885681152,0.09096312522888184,84.65153327135609,OCT,30
control,optimaltree,1,2.1801613818656393e-16,1.6139641114116367e-16,0.0010061264038085938,8.679151535034179e-05,0.0010929179191589355,0.07185983657836914,65.75044229640731,OCT,30
control,optimaltree,1,1.9384072547935473e-16,-1.6415262788812022e-16,0.0009567737579345703,8.679151535034179e-05,0.001043565273284912,0.15152692794799805,145.20119807266573,OCT,30
control,optimaltree,1,2.2029221189027444e-16,0.0,0.0009622573852539062,8.679151535034179e-05,0.001049048900604248,0.1079251766204834,102.87907127905947,OCT,30
control,optimaltree,1,2.144455671830533e-16,-3.285967465363001e-16,0.0009720325469970703,8.679151535034179e-05,0.001058824062347412,0.10489201545715332,99.06463140307542,OCT,30
control,optimaltree,1,1.6672808417987405e-16,-3.171053601440946e-16,0.0009245872497558594,8.679151535034179e-05,0.0010113787651062011,0.0587468147277832,58.08586926542245,OCT,30
control,optimaltree,1,2.2168184463500064e-16,0.0,0.0009906291961669922,8.679151535034179e-05,0.001077420711517334,0.09324312210083008,86.54290854453279,OCT,30
control,optimaltree,1,9.398345171740083e-16,-6.362771692615292e-16,0.0009601116180419922,8.679151535034179e-05,0.001046903133392334,0.0714879035949707,68.28511761477375,OCT,30
control,optimaltree,1,1.8432549668094853e-16,0.0,0.0009794235229492188,8.679151535034179e-05,0.0010662150382995605,0.10791897773742676,101.21689702439384,OCT,30
control,optimaltree,1,1.9640118355761534e-16,-1.6002802318122827e-16,0.0009775161743164062,8.679151535034179e-05,0.001064307689666748,0.0880270004272461,82.7082255271582,OCT,30
control,optimaltree,1,1.825609890105212e-16,-4.829400515991648e-16,0.0009212493896484375,8.679151535034179e-05,0.0010080409049987792,0.05945396423339844,58.9797139566181,OCT,30
control,optimaltree,1,1.2016042313651108e-15,0.0,0.0008807182312011719,8.679151535034179e-05,0.0009675097465515136,0.048085927963256836,49.700716850294356,OCT,30
control,optimaltree,1,4.236327377499978e-15,-3.240678688385587e-16,0.0010292530059814453,8.679151535034179e-05,0.001116044521331787,0.07657289505004883,68.61096809890131,OCT,30
control,optimaltree,1,1.9095650473929556e-15,0.0,0.0009639263153076172,8.679151535034179e-05,0.001050717830657959,0.23853588104248047,227.02182649085665,OCT,30
control,optimaltree,1,3.624026406444712e-16,0.0,0.0009233951568603516,8.679151535034179e-05,0.0010101866722106933,0.2048017978668213,202.73658671286256,OCT,30
control,optimaltree,1,1.729231010053877e-15,-8.026078044290428e-16,0.0010323524475097656,8.679151535034179e-05,0.0011191439628601074,0.1425480842590332,127.37242838243472,OCT,30
control,optimaltree,1,1.2520412130983454e-15,-1.5734570167880984e-16,0.0009641647338867188,8.679151535034179e-05,0.0010509562492370605,0.014189958572387695,13.50194985061354,OCT,30
control,optimaltree,1,5.955385123043878e-16,-4.76508305031267e-16,0.0009546279907226562,8.679151535034179e-05,0.001041419506072998,0.09167098999023438,88.02503645808294,OCT,30
control,optimaltree,1,2.196168193085557e-16,0.0,0.001001119613647461,8.679151535034179e-05,0.0010879111289978027,0.17560720443725586,161.41686554767338,OCT,30
control,optimaltree,1,7.105892342774818e-16,-1.5933477205574336e-16,0.0009324550628662109,8.679151535034179e-05,0.0010192465782165527,0.07974600791931152,78.24015270068281,OCT,30
control,optimaltree,1,2.519209573489162e-16,-3.305469919952019e-16,0.001043081283569336,8.679151535034179e-05,0.0011298727989196777,0.16371393203735352,144.89589641762134,OCT,30
control,optimaltree,1,2.2186482169616214e-16,-1.278044075008178e-15,0.0009670257568359375,8.679151535034179e-05,0.0010538172721862792,0.12239193916320801,116.14151940145203,OCT,30
control,optimaltree,1,1.8612194372418263e-16,0.0,0.0010156631469726562,8.679151535034179e-05,0.001102454662322998,0.08516597747802734,77.25122890638686,OCT,30
control,optimaltree,1,4.076759393226848e-16,-3.233739660389505e-16,0.0009701251983642578,8.679151535034179e-05,0.0010569167137145995,0.0802919864654541,75.9681301502584,OCT,30
control,optimaltree,1,4.3925692237067077e-16,-1.5490739442604516e-16,0.0009596347808837891,8.679151535034179e-05,0.0010464262962341308,0.04647088050842285,44.40912912420284,OCT,30
control,optimaltree,1,8.984795920228733e-16,0.0,0.0010232925415039062,8.679151535034179e-05,0.001110084056854248,0.05765390396118164,51.9365210275707,OCT,30
control,optimaltree,1,2.150521250657196e-16,0.0,0.0009350776672363281,8.679151535034179e-05,0.0010218691825866699,0.10861086845397949,106.2864702300264,OCT,30
control,optimaltree,1,2.1493118379778913e-16,0.0,0.0009276866912841797,8.679151535034179e-05,0.0010144782066345214,0.04587197303771973,45.217307516045715,OCT,30
control,optimaltree,1,3.072327256352043e-16,-9.775764501310932e-16,0.0010762214660644531,8.679151535034179e-05,0.0011630129814147949,0.09670186042785645,83.14770511866472,OCT,30
control,optimaltree,1,2.2138873410470462e-16,0.0,0.0009779930114746094,8.679151535034179e-05,0.0010647845268249511,0.04803204536437988,45.10963876194294,OCT,30
control,optimaltree,1,4.3595991530464196e-16,-3.222799800926057e-16,0.000989675521850586,8.679151535034179e-05,0.0010764670372009277,0.12770795822143555,118.63619953798758,OCT,30
control,optimaltree,1,4.650662638705547e-16,0.0,0.0009741783142089844,8.679151535034179e-05,0.0010609698295593261,0.04222393035888672,39.79748451134038,OCT,30
control,optimaltree,1,2.0701790885312847e-16,6.384291606517848e-16,0.0009095668792724609,8.679151535034179e-05,0.0009963583946228027,0.07407498359680176,74.34572137553452,OCT,30
control,optimaltree,1,2.197811845578548e-16,0.0,0.0009174346923828125,8.679151535034179e-05,0.0010042262077331542,0.144028902053833,143.4227676441051,OCT,30
control,optimaltree,1,2.630203019221854e-16,-6.437242957347996e-16,0.001051187515258789,8.679151535034179e-05,0.0011379790306091308,0.20893406867980957,183.60098302336252,OCT,30
control,optimaltree,1,5.813441967782979e-16,-4.779891939925871e-16,0.0009150505065917969,8.679151535034179e-05,0.0010018420219421386,0.07444906234741211,74.31217768554723,OCT,30
control,optimaltree,1,7.268037259373946e-16,-3.2075818620046337e-16,0.0009102821350097656,8.679151535034179e-05,0.0009970736503601074,0.10417294502258301,104.47868618828656,OCT,30
control,optimaltree,1,1.6429819820357938e-16,1.5555268202790315e-16,0.0009970664978027344,8.679151535034179e-05,0.0010838580131530761,0.010210990905761719,9.420967305539119,OCT,30
control,optimaltree,1,2.937623457870775e-15,0.0,0.0009949207305908203,8.679151535034179e-05,0.001081712245941162,0.03433513641357422,31.741469639830463,OCT,30
control,optimaltree,1,2.2121672693778677e-16,-1.592206428775283e-16,0.0009334087371826172,8.679151535034179e-05,0.001020200252532959,0.050272226333618164,49.276822083509586,OCT,30
control,optimaltree,1,6.805974430791061e-16,-8.022124174696609e-16,0.0011372566223144531,0.0001190352439880371,0.0012562918663024903,0.8552491664886475,680.7726686998388,OCT-H,30
control,optimaltree,1,2.305374214881082e-16,-3.1851701374177084e-16,0.0010051727294921875,0.0001190352439880371,0.0011242079734802247,0.3813920021057129,339.2539557649933,OCT-H,30
control,optimaltree,1,3.4975251257218324e-14,-1.1042692477201788e-15,0.0009658336639404297,0.0001190352439880371,0.001084868907928467,0.3916511535644531,361.0124234386091,OCT-H,30
control,optimaltree,1,8.292922335034252e-16,0.0,0.0009582042694091797,0.0001190352439880371,0.001077239513397217,0.8134579658508301,755.1319420928806,OCT-H,30
control,optimaltree,1,2.2194374370341146e-16,-1.608349356537517e-16,0.0009183883666992188,0.0001190352439880371,0.001037423610687256,0.6572990417480469,633.5878950283479,OCT-H,30
control,optimaltree,1,9.864231581733999e-16,1.5816519566444558e-16,0.0009160041809082031,0.0001190352439880371,0.0010350394248962403,0.6910669803619385,667.6721328090628,OCT-H,30
control,optimaltree,1,2.2109580233160938e-16,-1.6196329205173842e-16,0.0009555816650390625,0.0001190352439880371,0.0010746169090270997,0.5394470691680908,501.99011818684033,OCT-H,30
control,optimaltree,1,2.611962725342977e-16,-3.2118810750313034e-16,0.0009696483612060547,0.0001190352439880371,0.001088683605194092,0.1931300163269043,177.3977447676112,OCT-H,30
control,optimaltree,1,2.101490823900532e-16,-3.2419323238385365e-16,0.0009238719940185547,0.0001190352439880371,0.001042907238006592,0.8150238990783691,781.4922261314458,OCT-H,30
control,optimaltree,1,5.921910510033851e-16,0.0,0.0009670257568359375,0.0001190352439880371,0.0010860610008239747,0.23687291145324707,218.1027688808786,OCT-H,30
control,optimaltree,1,8.757366143639509e-16,1.619616218383918e-16,0.00093841552734375,0.0001190352439880371,0.0010574507713317872,0.1126871109008789,106.56487654641091,OCT-H,30
control,optimaltree,1,3.9960430338533745e-16,0.0,0.0009479522705078125,0.0001190352439880371,0.0010669875144958497,0.049952030181884766,46.815946300446676,OCT-H,30
control,optimaltree,1,2.014896890781421e-15,0.0,0.0009806156158447266,0.0001190352439880371,0.0010996508598327638,0.10924386978149414,99.34414073764111,OCT-H,30
control,optimaltree,1,2.1210476463234927e-16,0.0,0.0010075569152832031,0.0001190352439880371,0.0011265921592712403,0.15648198127746582,138.8985179682854,OCT-H,30
control,optimaltree,1,2.1684875357931006e-16,0.0,0.0009272098541259766,0.0001190352439880371,0.0010462450981140138,0.06942105293273926,66.35257174239506,OCT-H,30
control,optimaltree,1,1.94821903226275e-16,-1.5673645999298831e-16,0.0010483264923095703,0.0001190352439880371,0.0011673617362976075,0.08296704292297363,71.07226521413239,OCT-H,30
control,optimaltree,1,2.2159218636844068e-16,-8.017355820148113e-16,0.0009503364562988281,0.0001190352439880371,0.0010693717002868653,0.09641599655151367,90.16135037578562,OCT-H,30
control,optimaltree,1,2.1347647819256464e-16,-8.065516469710834e-16,0.0010251998901367188,0.0001190352439880371,0.001144235134124756,0.15256118774414062,133.330277313008,OCT-H,30
control,optimaltree,1,5.699161333625374e-16,-8.076791331333085e-16,0.0009133815765380859,0.0001190352439880371,0.0010324168205261232,0.1081690788269043,104.77268161107736,OCT-H,30
control,optimaltree,1,2.0392894553416598e-16,-1.1204732199798494e-15,0.0009341239929199219,0.0001190352439880371,0.001053159236907959,0.054379940032958984,51.63505966354784,OCT-H,30
control,optimaltree,1,5.6097387125283526e-15,-1.6140262889119027e-16,0.0009801387786865234,0.0001190352439880371,0.0010991740226745607,0.06845808029174805,62.281384821279445,OCT-H,30
control,optimaltree,1,2.961957276687438e-16,0.0,0.0010418891906738281,0.0001190352439880371,0.0011609244346618653,0.0823218822479248,70.91062931404501,OCT-H,30
control,optimaltree,1,3.0765869482466136e-16,0.0,0.0009624958038330078,0.0001190352439880371,0.001081531047821045,0.13446402549743652,124.32747609820402,OCT-H,30
control,optimaltree,1,2.1364533967149367e-16,-1.594037319572279e-16,0.0010266304016113281,0.0001190352439880371,0.0011456656455993653,0.08937597274780273,78.01226569995026,OCT-H,30
control,optimaltree,1,2.1824401174073133e-16,-1.5810469002403877e-16,0.0009055137634277344,0.0001190352439880371,0.0010245490074157716,0.06781005859375,66.18527576810393,OCT-H,30
control,optimaltree,1,6.46439347961735e-16,-1.5637732420213866e-16,0.0009558200836181641,0.0001190352439880371,0.0010748553276062013,0.08378100395202637,77.94630756365522,OCT-H,30
control,optimaltree,1,2.1479361952337184e-16,-3.23914028480989e-16,0.0010685920715332031,0.0001190352439880371,0.0011876273155212403,0.07206606864929199,60.680709939433115,OCT-H,30
control,optimaltree,1,2.58104742754588e-16,1.580775790470403e-16,0.0010154247283935547,0.0001190352439880371,0.001134459972381592,0.09007716178894043,79.40091671973217,OCT-H,30
control,optimaltree,1,1.9535032456575342e-15,-3.187702541493586e-16,0.0009944438934326172,0.0001190352439880371,0.0011134791374206544,0.07956099510192871,71.45261408869294,OCT-H,30
control,optimaltree,1,2.055530701848954e-16,0.0,0.001013040542602539,0.0001190352439880371,0.0011320757865905763,0.06376218795776367,56.323250362763694,OCT-H,30
control,optimaltree,1,2.234895983704982e-16,0.0,0.0009427070617675781,0.0001190352439880371,0.0010617423057556153,0.112091064453125,105.57275889402618,OCT-H,30
control,optimaltree,1,2.469974769642147e-16,0.0,0.0009479522705078125,0.0001190352439880371,0.0010669875144958497,0.051657915115356445,48.414732518931814,OCT-H,30
control,optimaltree,1,8.923163523031383e-16,-4.787619130286791e-16,0.0009605884552001953,0.0001190352439880371,0.0010796236991882325,0.08558201789855957,79.27022902786273,OCT-H,30
control,optimaltree,1,1.756918811123357e-15,0.0,0.0011343955993652344,0.0001190352439880371,0.0012534308433532716,0.08871984481811523,70.78160337970087,OCT-H,30
control,optimaltree,1,2.3518279682898377e-15,-3.2494680471782837e-16,0.0009386539459228516,0.0001190352439880371,0.0010576891899108888,0.09166407585144043,86.66447263128708,OCT-H,30
control,optimaltree,1,2.424462077750961e-16,1.6307101125929e-16,0.0010840892791748047,0.0001190352439880371,0.001203124523162842,0.15951991081237793,132.58803036698393,OCT-H,30
control,optimaltree,1,3.479418797552148e-16,0.0,0.0009980201721191406,0.0001190352439880371,0.0011170554161071778,0.12385392189025879,110.8753604381391,OCT-H,30
control,optimaltree,1,1.948850717741212e-15,-1.5686975586196375e-16,0.0009608268737792969,0.0001190352439880371,0.001079862117767334,0.047721147537231445,44.19188964226023,OCT-H,30
control,optimaltree,1,1.7024946003248648e-16,0.0,0.0009555816650390625,0.0001190352439880371,0.0010746169090270997,0.09211206436157227,85.71618740390524,OCT-H,30
control,optimaltree,1,3.9098945919716745e-16,1.6117865580375485e-16,0.0009925365447998047,0.0001190352439880371,0.001111571788787842,0.03586316108703613,32.26346822470599,OCT-H,30
control,optimaltree,1,2.2044964537619944e-16,0.0,0.0009136199951171875,0.0001190352439880371,0.0010326552391052247,0.12018704414367676,116.38641784049481,OCT-H,30
control,optimaltree,1,1.9142348479501632e-16,-3.204606177839305e-16,0.0010249614715576172,0.0001190352439880371,0.0011439967155456544,0.07259297370910645,63.455578781519165,OCT-H,30
control,optimaltree,1,5.062889217105729e-16,3.1803533002589267e-16,0.0009868144989013672,0.0001190352439880371,0.0011058497428894044,0.058728933334350586,53.107516380029615,OCT-H,30
control,optimaltree,1,6.45345010820775e-16,0.0,0.0009796619415283203,0.0001190352439880371,0.0010986971855163575,0.03811907768249512,34.69479869886096,OCT-H,30
control,optimaltree,1,3.245444016864778e-16,1.5694654788295265e-16,0.0009462833404541016,0.0001190352439880371,0.0010653185844421388,0.0597538948059082,56.09016464985329,OCT-H,30
control,optimaltree,1,2.1464236291209454e-16,-3.174669577452337e-16,0.0009946823120117188,0.0001190352439880371,0.001113717555999756,0.07849502563476562,70.48019061197489,OCT-H,30
control,optimaltree,1,1.1784111930213252e-15,0.0,0.000946044921875,0.0001190352439880371,0.0010650801658630372,0.10137104988098145,95.17692013242987,OCT-H,30
control,optimaltree,1,2.1838613381808017e-16,3.2677701527633107e-16,0.0009248256683349609,0.0001190352439880371,0.0010438609123229982,0.11912798881530762,114.12247303158553,OCT-H,30
control,optimaltree,1,1.548196564810179e-13,0.0,0.0010974407196044922,0.0001190352439880371,0.0012164759635925294,0.1151878833770752,94.68981453353115,OCT-H,30
control,optimaltree,1,2.154793948007922e-16,-1.6427662152316436e-16,0.0010132789611816406,0.0001190352439880371,0.0011323142051696778,0.22149205207824707,195.6100621779768,OCT-H,30
control,optimaltree,1,2.1711972945189566e-16,-3.309533513182243e-16,0.0009524822235107422,0.0001190352439880371,0.0010715174674987794,0.16712498664855957,155.97038006172303,OCT-H,30
control,optimaltree,1,2.2201489184792296e-16,-9.591111541402362e-16,0.0010573863983154297,0.0001190352439880371,0.001176421642303467,0.05275893211364746,44.84695811133156,OCT-H,30
control,optimaltree,1,4.527550204912768e-15,-3.1648884496389e-16,0.0009829998016357422,0.0001190352439880371,0.0011020350456237794,0.0721750259399414,65.49249611121807,OCT-H,30
control,optimaltree,1,2.1701782998337648e-16,0.0,0.0009748935699462891,0.0001190352439880371,0.0010939288139343263,0.12161016464233398,111.16826167596936,OCT-H,30
control,optimaltree,1,2.2072943859403233e-16,0.0,0.0010190010070800781,0.0001190352439880371,0.0011380362510681153,0.03343486785888672,29.37944009033639,OCT-H,30
control,optimaltree,1,2.1315351025424527e-16,-1.637098240817137e-16,0.001062154769897461,0.0001190352439880371,0.0011811900138854982,0.10252499580383301,86.79805501113181,OCT-H,30
control,optimaltree,1,2.1782174290610906e-16,7.720885664475351e-16,0.0010230541229248047,0.0001190352439880371,0.001142089366912842,0.08179402351379395,71.61788375185532,OCT-H,30
control,optimaltree,1,2.123227414011972e-15,-1.6109092908107588e-15,0.0010249614715576172,0.0001190352439880371,0.0011439967155456544,0.05743408203125,50.204761299384984,OCT-H,30
control,optimaltree,1,1.9674559598434867e-16,0.0,0.0009541511535644531,0.0001190352439880371,0.0010731863975524903,0.03530311584472656,32.89560501813932,OCT-H,30
control,optimaltree,1,2.4703103440319982e-14,3.2826503067403965e-16,0.0009696483612060547,0.0001190352439880371,0.001088683605194092,0.15292000770568848,140.4632227178857,OCT-H,30
control,optimaltree,1,4.4347541881582275e-16,-3.2186396290359317e-16,0.0009837150573730469,0.0001190352439880371,0.001102750301361084,0.0666968822479248,60.48230697883582,OCT-H,30
control,optimaltree,1,2.1801613818656393e-16,1.6139641114116367e-16,0.0009436607360839844,0.0001190352439880371,0.0010626959800720216,0.0889279842376709,83.68149113695154,OCT-H,30
control,optimaltree,1,2.1893088090962035e-16,-3.2830525577624043e-16,0.0009908676147460938,0.0001190352439880371,0.001109902858734131,0.11574602127075195,104.28482128856113,OCT-H,30
control,optimaltree,1,2.0028983323439398e-16,0.0,0.0009696483612060547,0.0001190352439880371,0.001088683605194092,0.08310985565185547,76.33976965882437,OCT-H,30
control,optimaltree,1,2.144455671830533e-16,-3.285967465363001e-16,0.0009610652923583984,0.0001190352439880371,0.0010801005363464357,0.18265914916992188,169.1130992192518,OCT-H,30
control,optimaltree,1,1.6672808417987405e-16,-3.171053601440946e-16,0.001016378402709961,0.0001190352439880371,0.0011354136466979982,0.13835716247558594,121.85617363148245,OCT-H,30
control,optimaltree,1,2.5608602480358647e-16,0.0,0.001132965087890625,0.0001190352439880371,0.0012520003318786622,0.04899096488952637,39.13015327720723,OCT-H,30
control,optimaltree,1,9.398345171740083e-16,-6.362771692615292e-16,0.0009505748748779297,0.0001190352439880371,0.001069610118865967,0.09518313407897949,88.98862529450969,OCT-H,30
control,optimaltree,1,1.8432549668094853e-16,0.0,0.0009617805480957031,0.0001190352439880371,0.0010808157920837403,0.09699201583862305,89.73963606844507,OCT-H,30
control,optimaltree,1,1.9640118355761534e-16,-1.6002802318122827e-16,0.0009357929229736328,0.0001190352439880371,0.00105482816696167,0.07459187507629395,70.71471677813514,OCT-H,30
control,optimaltree,1,1.825609890105212e-16,-4.829400515991648e-16,0.001087188720703125,0.0001190352439880371,0.0012062239646911622,0.1049349308013916,86.99456640977847,OCT-H,30
control,optimaltree,1,1.2016042313651108e-15,0.0,0.0009865760803222656,0.0001190352439880371,0.0011056113243103028,0.08277297019958496,74.86624673568716,OCT-H,30
control,optimaltree,1,4.236327377499978e-15,-3.240678688385587e-16,0.0009636878967285156,0.0001190352439880371,0.0010827231407165528,0.06076383590698242,56.1213052736349,OCT-H,30
control,optimaltree,1,1.9095650473929556e-15,0.0,0.0010335445404052734,0.0001190352439880371,0.0011525797843933107,0.16100811958312988,139.69368694756395,OCT-H,30
control,optimaltree,1,3.624026406444712e-16,0.0,0.0009140968322753906,0.0001190352439880371,0.0010331320762634278,0.15547609329223633,150.49004562374373,OCT-H,30
control,optimaltree,1,1.729231010053877e-15,-8.026078044290428e-16,0.0009851455688476562,0.0001190352439880371,0.0011041808128356935,0.09332394599914551,84.5187173280763,OCT-H,30
control,optimaltree,1,1.2520412130983454e-15,-1.5734570167880984e-16,0.0009810924530029297,0.0001190352439880371,0.001100127696990967,0.03572893142700195,32.477076547319506,OCT-H,30
control,optimaltree,1,5.955385123043878e-16,-4.76508305031267e-16,0.0010328292846679688,0.0001190352439880371,0.001151864528656006,0.07447195053100586,64.65339341415404,OCT-H,30
control,optimaltree,1,2.196168193085557e-16,0.0,0.0009629726409912109,0.0001190352439880371,0.0010820078849792482,0.151231050491333,139.7688987213189,OCT-H,30
control,optimaltree,1,7.105892342774818e-16,-1.5933477205574336e-16,0.0009438991546630859,0.0001190352439880371,0.0010629343986511232,0.07529211044311523,70.83420250455893,OCT-H,30
control,optimaltree,1,2.519209573489162e-16,-3.305469919952019e-16,0.0010654926300048828,0.0001190352439880371,0.00118452787399292,0.11046719551086426,93.25841792012108,OCT-H,30
control,optimaltree,1,2.2186482169616214e-16,-1.278044075008178e-15,0.0009560585021972656,0.0001190352439880371,0.0010750937461853028,0.12947607040405273,120.43235379562545,OCT-H,30
control,optimaltree,1,1.8612194372418263e-16,0.0,0.0009696483612060547,0.0001190352439880371,0.001088683605194092,0.08641600608825684,79.37660278520542,OCT-H,30
control,optimaltree,1,4.076759393226848e-16,-3.233739660389505e-16,0.0010693073272705078,0.0001190352439880371,0.001188342571258545,0.06987690925598145,58.80199106388698,OCT-H,30
control,optimaltree,1,4.3925692237067077e-16,-1.5490739442604516e-16,0.0009098052978515625,0.0001190352439880371,0.0010288405418395997,0.05544900894165039,53.894657808202034,OCT-H,30
control,optimaltree,1,8.984795920228733e-16,0.0,0.0010523796081542969,0.0001190352439880371,0.001171414852142334,0.08641695976257324,73.7714393876176,OCT-H,30
control,optimaltree,1,2.150521250657196e-16,0.0,0.001039743423461914,0.0001190352439880371,0.0011587786674499513,0.12030601501464844,103.82139263868056,OCT-H,30
control,optimaltree,1,2.1493118379778913e-16,0.0,0.0009725093841552734,0.0001190352439880371,0.0010915446281433107,0.03909707069396973,35.818114702715214,OCT-H,30
control,optimaltree,1,3.072327256352043e-16,-9.775764501310932e-16,0.001062631607055664,0.0001190352439880371,0.0011816668510437013,0.18201279640197754,154.0305512008022,OCT-H,30
control,optimaltree,1,2.2138873410470462e-16,0.0,0.0009903907775878906,0.0001190352439880371,0.0011094260215759278,0.07723498344421387,69.61706498870686,OCT-H,30
control,optimaltree,1,4.3595991530464196e-16,-3.222799800926057e-16,0.0009596347808837891,0.0001190352439880371,0.0010786700248718263,0.02939891815185547,27.254783644654275,OCT-H,30
control,optimaltree,1,4.650662638705547e-16,0.0,0.0009772777557373047,0.0001190352439880371,0.001096312999725342,0.10662484169006348,97.25766429548503,OCT-H,30
control,optimaltree,1,2.0701790885312847e-16,6.384291606517848e-16,0.001041412353515625,0.0001190352439880371,0.0011604475975036622,0.08916091918945312,76.83321451244743,OCT-H,30
control,optimaltree,1,2.197811845578548e-16,0.0,0.0010504722595214844,0.0001190352439880371,0.0011695075035095216,0.09441900253295898,80.73398610066316,OCT-H,30
control,optimaltree,1,2.630203019221854e-16,-6.437242957347996e-16,0.0010046958923339844,0.0001190352439880371,0.0011237311363220216,0.034976959228515625,31.12573648443649,OCT-H,30
control,optimaltree,1,1.948831622458334e-16,-4.779891939925871e-16,0.0009560585021972656,0.0001190352439880371,0.0010750937461853028,0.09061598777770996,84.28659184302558,OCT-H,30
control,optimaltree,1,7.268037259373946e-16,-3.2075818620046337e-16,0.0010194778442382812,0.0001190352439880371,0.0011385130882263185,0.0745389461517334,65.47043413252025,OCT-H,30
control,optimaltree,1,1.6429819820357938e-16,1.5555268202790315e-16,0.0009613037109375,0.0001190352439880371,0.0010803389549255372,0.03586292266845703,33.19599141079653,OCT-H,30
control,optimaltree,1,2.937623457870775e-15,0.0,0.0009343624114990234,0.0001190352439880371,0.0010533976554870607,0.03607606887817383,34.247341153890545,OCT-H,30
control,optimaltree,1,2.2121672693778677e-16,-1.592206428775283e-16,0.0010750293731689453,0.0001190352439880371,0.0011940646171569825,0.059976816177368164,50.229121033810074,OCT-H,30


==> data/benchmarks/control/control_T30_general.csv <==
T,accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
30.0,100.0,2.7956240612103196e-15,-1.9297012968486793e-16,86.6532050429429,0.0001,0.00020098000000000018,pytorch,1.548196564810179e-13,7.720885664475351e-16,161.33434224271818,1.2192726135253908e-05,0.0009916067123413087,0.08698243856430053,0.0010037994384765627,10.0,303.0,100.0,0.0,20.0,100.0,31.0,10000.0,151.0,NN,control,1.5858410437979327e-14,1.6940658945086007e-21,6.0897449215583896e-05,3.7211489994652297e-16,0.040070756585911985,6.089744921558393e-05
30.0,100.0,2.793731417458717e-15,-1.8636633493282847e-16,148.36844187667197,0.0001,0.00020098000000000018,optimaltree,1.548196564810179e-13,7.720885664475351e-16,774.8570726675975,8.679151535034176e-05,0.0009737658500671387,0.15735324382781982,0.0010605573654174805,10.0,303.0,100.0,0.0,20.0,100.0,31.0,10000.0,151.0,OCT,control,1.5858710674083237e-14,2.710505431213761e-20,5.887873023210228e-05,3.7108638984444313e-16,0.20734251459280742,5.887873023210228e-05
30.0,100.0,2.7885822572161943e-15,-1.913173947248919e-16,124.01485672489453,0.0001,0.00020098000000000018,optimaltree,1.548196564810179e-13,7.720885664475351e-16,680.7726686998388,0.0001190352439880371,0.000989229679107666,0.13744131565093995,0.0011082649230957037,10.0,303.0,100.0,0.0,20.0,100.0,31.0,10000.0,151.0,OCT-H,control,1.5859495064235458e-14,0.0,5.22720286744164e-05,3.711318603468611e-16,0.16245045908526715,5.22720286744164e-05


==> data/benchmarks/control/control_T35_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,T
control,pytorch,1,2.2999596159170493e-15,-4.846485400332065e-16,0.0012073516845703125,1.0852813720703126e-05,0.0012182044982910157,1.045553207397461,858.2739670262567,NN,35
control,pytorch,1,2.1104798885812898e-16,0.0,0.001010894775390625,1.0852813720703126e-05,0.0010217475891113282,0.7018709182739258,686.9318075752767,NN,35
control,pytorch,1,3.5106769050245877e-16,-3.1164687740678767e-16,0.001046895980834961,1.0852813720703126e-05,0.0010577487945556642,0.3977630138397217,376.04676638446347,NN,35
control,pytorch,1,2.1729379457760096e-16,0.0,0.0010335445404052734,1.0852813720703126e-05,0.0010443973541259767,0.9579179286956787,917.1968168162683,NN,35
control,pytorch,1,2.2049138345213449e-16,-3.217254989731167e-16,0.0010159015655517578,1.0852813720703126e-05,0.001026754379272461,0.7610800266265869,741.2483861679499,NN,35
control,pytorch,1,2.3674380452412087e-16,-3.2264507017575035e-16,0.0010666847229003906,1.0852813720703126e-05,0.0010775375366210939,0.9190020561218262,852.8724289305059,NN,35
control,pytorch,1,4.2745658425994604e-16,1.6209705891541728e-16,0.0011107921600341797,1.0852813720703126e-05,0.001121644973754883,1.0778460502624512,960.9511703638202,NN,35
control,pytorch,1,1.3379962373905062e-15,-1.611621408868452e-16,0.0010471343994140625,1.0852813720703126e-05,0.0010579872131347657,0.7866411209106445,743.5261136851213,NN,35
control,pytorch,1,1.0245282202384575e-15,0.0,0.0010552406311035156,1.0852813720703126e-05,0.0010660934448242189,0.8054468631744385,755.5124431960496,NN,35
control,pytorch,1,3.0297205109777356e-16,-3.163607830920755e-16,0.0011301040649414062,1.0852813720703126e-05,0.0011409568786621095,0.8285138607025146,726.1570320466741,NN,35
control,pytorch,1,3.040867642130225e-16,-6.465762308110153e-16,0.0010790824890136719,1.0852813720703126e-05,0.001089935302734375,1.061338186264038,973.76255599888,NN,35
control,pytorch,1,2.617427065324171e-15,0.0,0.00101470947265625,1.0852813720703126e-05,0.0010255622863769532,0.8164191246032715,796.0697613866726,NN,35
control,pytorch,1,2.1492738485003032e-16,0.0,0.001157999038696289,1.0852813720703126e-05,0.0011688518524169923,0.9317488670349121,797.1488132633829,NN,35
control,pytorch,1,1.8995883616884637e-16,-1.5764947209174282e-16,0.0010840892791748047,1.0852813720703126e-05,0.001094942092895508,0.720897912979126,658.3890761499133,NN,35
control,pytorch,1,3.2887952314276176e-16,0.0,0.0010895729064941406,1.0852813720703126e-05,0.0011004257202148439,0.8182010650634766,743.5313897459007,NN,35
control,pytorch,1,2.2151075728694976e-16,-6.429036209324569e-16,0.0010676383972167969,1.0852813720703126e-05,0.0010784912109375,1.1079320907592773,1027.2982102433502,NN,35
control,pytorch,1,3.056048536438162e-16,-1.6247462358654022e-16,0.0010616779327392578,1.0852813720703126e-05,0.001072530746459961,0.8803150653839111,820.7830575389238,NN,35
control,pytorch,1,1.9131331054939448e-16,0.0,0.0010020732879638672,1.0852813720703126e-05,0.0010129261016845704,0.6233270168304443,615.3726474160413,NN,35
control,pytorch,1,2.1021832693686723e-16,-9.710283041205925e-16,0.0009922981262207031,1.0852813720703126e-05,0.0010031509399414064,0.6840610504150391,681.9123854432064,NN,35
control,pytorch,1,1.9949619899355305e-16,-1.1524564346082156e-15,0.0012230873107910156,1.0852813720703126e-05,0.0012339401245117189,0.6295020580291748,510.15608093486253,NN,35
control,pytorch,1,2.2132363223162457e-16,4.765809694932401e-16,0.001047372817993164,1.0852813720703126e-05,0.0010582256317138673,0.5446090698242188,514.6436199453872,NN,35
control,pytorch,1,2.7718612672368054e-15,-4.73199892361215e-16,0.0010840892791748047,1.0852813720703126e-05,0.001094942092895508,0.8958680629730225,818.187618126867,NN,35
control,pytorch,1,7.595302240981227e-16,0.0,0.001047372817993164,1.0852813720703126e-05,0.0010582256317138673,1.2105700969696045,1143.962176581383,NN,35
control,pytorch,1,4.041356587741283e-05,-2.5111951193490493e-08,0.0010538101196289062,1.0852813720703126e-05,0.0010646629333496095,0.9621379375457764,903.701920493022,NN,35
control,pytorch,1,3.0571770946781194e-16,-3.232339965070351e-16,0.0010352134704589844,1.0852813720703126e-05,0.0010460662841796876,1.1970100402832031,1144.2965502151555,NN,35
control,pytorch,1,1.8744534864701516e-15,-3.2783452717908657e-16,0.0010933876037597656,1.0852813720703126e-05,0.0011042404174804689,1.3109841346740723,1187.2270874356582,NN,35
control,pytorch,1,3.0698204669944594e-16,-4.849198449617197e-16,0.0011584758758544922,1.0852813720703126e-05,0.0011693286895751954,0.6694860458374023,572.5388009428037,NN,35
control,pytorch,1,4.3479544506128795e-16,-7.990209718675093e-16,0.0010478496551513672,1.0852813720703126e-05,0.0010587024688720704,0.9217331409454346,870.6252871285344,NN,35
control,pytorch,1,2.548794632187979e-16,-1.5990342205428424e-16,0.0011246204376220703,1.0852813720703126e-05,0.0011354732513427735,0.45910096168518066,404.3256511258745,NN,35
control,pytorch,1,2.7082270254032853e-16,-1.1455847104060532e-15,0.0011005401611328125,1.0852813720703126e-05,0.0011113929748535157,1.209439992904663,1088.2199368446343,NN,35
control,pytorch,1,2.3974265736832555e-16,-1.6379293527549454e-16,0.0010554790496826172,1.0852813720703126e-05,0.0010663318634033204,1.4694900512695312,1378.0794719755304,NN,35
control,pytorch,1,7.038108431640592e-16,-6.385291041619036e-16,0.0010666847229003906,1.0852813720703126e-05,0.0010775375366210939,0.9712848663330078,901.3930682904378,NN,35
control,pytorch,1,3.069586851864972e-16,-3.1322662406785324e-16,0.0011587142944335938,1.0852813720703126e-05,0.001169567108154297,1.1037440299987793,943.7201356838825,NN,35
control,pytorch,1,8.179724491067881e-16,-1.5868366147885868e-16,0.0010313987731933594,1.0852813720703126e-05,0.0010422515869140626,0.6790001392364502,651.4743155698703,NN,35
control,pytorch,1,8.920056528964589e-16,0.0,0.0010714530944824219,1.0852813720703126e-05,0.001082305908203125,0.9564270973205566,883.6938707176088,NN,35
control,pytorch,1,3.793174714882273e-16,0.0,0.0011200904846191406,1.0852813720703126e-05,0.0011309432983398439,1.175570011138916,1039.4597261105675,NN,35
control,pytorch,1,8.020283479772182e-16,1.5993776108024384e-16,0.0010521411895751953,1.0852813720703126e-05,0.0010629940032958985,0.6582739353179932,619.2640158617658,NN,35
control,pytorch,1,3.078543523521123e-16,-6.261547246926681e-16,0.001065969467163086,1.0852813720703126e-05,0.0010768222808837892,0.30016088485717773,278.74691133881834,NN,35
control,pytorch,1,2.0309595456904977e-16,-1.6127048061396664e-16,0.0010666847229003906,1.0852813720703126e-05,0.0010775375366210939,0.6833930015563965,634.2173505150989,NN,35
control,pytorch,1,2.130583968539391e-16,-7.971283471028992e-16,0.0011708736419677734,1.0852813720703126e-05,0.0011817264556884767,0.3626987934112549,306.92280067466686,NN,35
control,pytorch,1,3.7355931331387177e-16,-3.2823193624832935e-16,0.0010771751403808594,1.0852813720703126e-05,0.0010880279541015626,0.5898380279541016,542.1166117383073,NN,35
control,pytorch,1,6.555450548622079e-16,-4.808136776356229e-16,0.0010445117950439453,1.0852813720703126e-05,0.0010553646087646485,0.888070821762085,841.4824738169035,NN,35
control,pytorch,1,2.0732546352845604e-16,-1.6457137797259582e-16,0.00103759765625,1.0852813720703126e-05,0.0010484504699707032,1.1380491256713867,1085.4581673306773,NN,35
control,pytorch,1,1.6299530824243565e-15,-9.910844606406155e-16,0.0010223388671875,1.0852813720703126e-05,0.0010331916809082032,1.415160894393921,1369.6983053037713,NN,35
control,pytorch,1,1.0179970320452418e-14,-3.215734374152536e-16,0.001016378402709961,1.0852813720703126e-05,0.0010272312164306642,0.67006516456604,652.3021826520475,NN,35
control,pytorch,1,3.069232290299453e-16,-6.398120947216091e-16,0.0010831356048583984,1.0852813720703126e-05,0.0010939884185791017,0.40656495094299316,371.63551646282457,NN,35
control,pytorch,1,3.2180776258369026e-16,0.0,0.0011649131774902344,1.0852813720703126e-05,0.0011757659912109376,0.839259147644043,713.7977743170462,NN,35
control,pytorch,1,2.390553494871276e-16,-3.2577401093063665e-16,0.001056671142578125,1.0852813720703126e-05,0.0010675239562988282,0.5698211193084717,533.7782969143633,NN,35
control,pytorch,1,1.821180236609674e-16,-6.20114115979582e-16,0.0011146068572998047,1.0852813720703126e-05,0.001125459671020508,0.3151569366455078,280.0250819824934,NN,35
control,pytorch,1,2.346360095989953e-16,-3.1979210714488345e-16,0.001055002212524414,1.0852813720703126e-05,0.0010658550262451173,1.1164498329162598,1047.4687508388286,NN,35
control,pytorch,1,4.418660796689743e-16,-1.626364142236524e-16,0.001065969467163086,1.0852813720703126e-05,0.0010768222808837892,1.0274629592895508,954.1620539707561,NN,35
control,pytorch,1,9.391771604084859e-15,-3.270027730810769e-16,0.0009882450103759766,1.0852813720703126e-05,0.0009990978240966798,0.7294888496398926,730.147571184483,NN,35
control,pytorch,1,3.5229046765018705e-16,-1.588573262618777e-16,0.0011775493621826172,1.0852813720703126e-05,0.0011884021759033204,0.7288780212402344,613.3260574739393,NN,35
control,pytorch,1,3.069336446808276e-16,-6.613076573447871e-16,0.0011723041534423828,1.0852813720703126e-05,0.001183156967163086,0.8858699798583984,748.7341108952709,NN,35
control,pytorch,1,2.1160570576150196e-16,4.931854946657476e-16,0.0010857582092285156,1.0852813720703126e-05,0.0010966110229492189,1.205122947692871,1098.9520645632588,NN,35
control,pytorch,1,2.948928991229644e-16,-1.6266963342719322e-16,0.0010886192321777344,1.0852813720703126e-05,0.0010994720458984376,1.479630947113037,1345.764953854694,NN,35
control,pytorch,1,2.7949238355593065e-16,-1.6163842099215257e-16,0.0009753704071044922,1.0852813720703126e-05,0.0009862232208251954,0.8532240390777588,865.142922069759,NN,35
control,pytorch,1,5.990424838388615e-16,-3.226452533524788e-16,0.0010297298431396484,1.0852813720703126e-05,0.0010405826568603517,0.8097648620605469,778.1840843895777,NN,35
control,pytorch,1,3.1232525665461756e-16,0.0,0.0010030269622802734,1.0852813720703126e-05,0.0010138797760009767,0.5789060592651367,570.9809712829099,NN,35
control,pytorch,1,3.1216334626451486e-16,1.624135131263987e-16,0.0011305809020996094,1.0852813720703126e-05,0.0011414337158203126,0.8960380554199219,785.0110286745538,NN,35
control,pytorch,1,2.6456477302143014e-16,-3.237002107273764e-16,0.0010561943054199219,1.0852813720703126e-05,0.001067047119140625,0.7903909683227539,740.7273344773344,NN,35
control,pytorch,1,3.1125993363496876e-16,-9.545895894531526e-16,0.0009920597076416016,1.0852813720703126e-05,0.0010029125213623048,0.48130011558532715,479.90238962372695,NN,35
control,pytorch,1,5.403088636321028e-15,1.136672018044222e-15,0.0010287761688232422,1.0852813720703126e-05,0.0010396289825439454,0.7622859477996826,733.2288350930622,NN,35
control,pytorch,1,2.731305443890445e-16,-1.3040451809926517e-15,0.0010368824005126953,1.0852813720703126e-05,0.0010477352142333985,1.1044721603393555,1054.1519892957592,NN,35
control,pytorch,1,2.1924938617090683e-15,-3.323960791126737e-16,0.0010523796081542969,1.0852813720703126e-05,0.001063232421875,0.6165750026702881,579.9061333955224,NN,35
control,pytorch,1,2.0784352519486587e-16,-3.163888210517041e-16,0.0012006759643554688,1.0852813720703126e-05,0.001211528778076172,0.6846718788146973,565.1305121302287,NN,35
control,pytorch,1,2.4975611690584165e-16,-1.6006423725866534e-16,0.0010330677032470703,1.0852813720703126e-05,0.0010439205169677735,0.49018001556396484,469.55683655664467,NN,35
control,pytorch,1,2.0678591686420293e-16,1.638022695103216e-16,0.0009889602661132812,1.0852813720703126e-05,0.0009998130798339845,1.166038990020752,1166.2569869703732,NN,35
control,pytorch,1,2.704609698274957e-16,-3.292410037386171e-16,0.0010945796966552734,1.0852813720703126e-05,0.0011054325103759767,1.4310951232910156,1294.6019859722376,NN,35
control,pytorch,1,2.15644926736411e-16,0.0,0.0010516643524169922,1.0852813720703126e-05,0.0010625171661376954,1.372730016708374,1291.9603188137828,NN,35
control,pytorch,1,3.5478685180892286e-16,-4.788406979130625e-16,0.0010676383972167969,1.0852813720703126e-05,0.0010784912109375,0.37109804153442383,344.09000070741365,NN,35
control,pytorch,1,3.366655434582005e-16,-8.105852085536503e-16,0.0010690689086914062,1.0852813720703126e-05,0.0010799217224121095,1.31404709815979,1216.7984687119165,NN,35
control,pytorch,1,3.0900058763899304e-16,-7.772232597507806e-16,0.0011601448059082031,1.0852813720703126e-05,0.0011709976196289064,0.6937999725341797,592.486236440043,NN,35
control,pytorch,1,4.709333915701207e-16,-1.6470021855268193e-16,0.0010852813720703125,1.0852813720703126e-05,0.0010961341857910157,0.7942941188812256,724.6321930084044,NN,35
control,pytorch,1,1.6637636691235814e-15,-8.1235370419822485e-16,0.0010297298431396484,1.0852813720703126e-05,0.0010405826568603517,1.227996826171875,1180.1050287316816,NN,35
control,pytorch,1,2.0047155313251363e-16,-3.22041843889501e-16,0.0009875297546386719,1.0852813720703126e-05,0.000998382568359375,1.0351319313049316,1036.8088988231698,NN,35
control,pytorch,1,1.938833998639674e-16,0.0,0.0010638236999511719,1.0852813720703126e-05,0.001074676513671875,1.0962719917297363,1020.0948636944482,NN,35
control,pytorch,1,3.0979854164930467e-16,-1.6157745733132068e-16,0.0010340213775634766,1.0852813720703126e-05,0.0010448741912841798,1.3078768253326416,1251.707465111397,NN,35
control,pytorch,1,4.741605611562114e-16,0.0,0.0009908676147460938,1.0852813720703126e-05,0.001001720428466797,1.120919942855835,1118.9947923608597,NN,35
control,pytorch,1,2.6253503917136056e-16,-6.481132226506699e-16,0.001100301742553711,1.0852813720703126e-05,0.0011111545562744142,1.1508769989013672,1035.7488005630273,NN,35
control,pytorch,1,3.0725791346965754e-16,-3.290061823451559e-16,0.0010843276977539062,1.0852813720703126e-05,0.0010951805114746095,1.1323318481445312,1033.9225691844163,NN,35
control,pytorch,1,2.323102253692464e-15,-1.627222262293194e-16,0.0010266304016113281,1.0852813720703126e-05,0.0010374832153320314,1.3183879852294922,1270.7559657315144,NN,35
control,pytorch,1,3.0114263522106566e-16,-6.375944180805081e-16,0.0010831356048583984,1.0852813720703126e-05,0.0010939884185791017,0.42344117164611816,387.0618412908737,NN,35
control,pytorch,1,6.913384781451711e-16,-3.1224226886530583e-16,0.0010409355163574219,1.0852813720703126e-05,0.001051788330078125,0.37369608879089355,355.295907079646,NN,35
control,pytorch,1,2.385116593082197e-16,-1.548295557451053e-16,0.0009806156158447266,1.0852813720703126e-05,0.0009914684295654298,0.29878997802734375,301.3610611467541,NN,35
control,pytorch,1,3.5366348014689367e-16,-3.225560047661235e-16,0.0012764930725097656,1.0852813720703126e-05,0.0012873458862304689,1.482008934020996,1151.2127003881826,NN,35
control,pytorch,1,2.1738279577480272e-16,-7.971481714587529e-16,0.001108407974243164,1.0852813720703126e-05,0.0011192607879638673,1.2273101806640625,1096.536387106669,NN,35
control,pytorch,1,2.935763515494661e-16,-1.5944349027448385e-16,0.0011477470397949219,1.0852813720703126e-05,0.001158599853515625,0.8343620300292969,720.1468457790069,NN,35
control,pytorch,1,8.007095266157853e-16,-4.806618511533378e-16,0.0011029243469238281,1.0852813720703126e-05,0.0011137771606445314,1.0700669288635254,960.7549577011335,NN,35
control,pytorch,1,5.347554359545031e-16,-5.001523848327435e-16,0.0010559558868408203,1.0852813720703126e-05,0.0010668087005615235,1.122680902481079,1052.3732154510426,NN,35
control,pytorch,1,1.0451923995292042e-14,-3.184396840604229e-16,0.0010068416595458984,1.0852813720703126e-05,0.0010176944732666017,1.214730978012085,1193.6106659919596,NN,35
control,pytorch,1,4.217832149759743e-16,-6.42865300959686e-16,0.0010068416595458984,1.0852813720703126e-05,0.0010176944732666017,1.3769631385803223,1353.0221247645552,NN,35
control,pytorch,1,6.017182419012907e-16,1.6059748309622866e-16,0.0010862350463867188,1.0852813720703126e-05,0.001097087860107422,0.8651981353759766,788.6315826074862,NN,35
control,pytorch,1,7.397091051199997e-16,-4.931642491768166e-16,0.0010349750518798828,1.0852813720703126e-05,0.001045827865600586,0.9590919017791748,917.0647802814075,NN,35
control,pytorch,1,3.860223052914681e-16,-1.6374969815414188e-16,0.0009746551513671875,1.0852813720703126e-05,0.0009855079650878907,1.340156078338623,1359.8632642396794,NN,35
control,pytorch,1,4.515562927448078e-16,-1.6103291147231248e-16,0.0010266304016113281,1.0852813720703126e-05,0.0010374832153320314,1.4441468715667725,1391.9713111740264,NN,35
control,pytorch,1,1.9562856719778364e-16,-8.409674221898014e-16,0.0010313987731933594,1.0852813720703126e-05,0.0010422515869140626,1.1192898750305176,1073.9152514457212,NN,35
control,pytorch,1,2.2349608482309454e-16,-1.6581009565115555e-16,0.001001119613647461,1.0852813720703126e-05,0.0010119724273681642,0.7983379364013672,788.8929725858283,NN,35
control,pytorch,1,2.003280610751964e-16,-1.30663285520071e-15,0.0010159015655517578,1.0852813720703126e-05,0.001026754379272461,1.4018549919128418,1365.3265281480174,NN,35
control,pytorch,1,3.1141322595200136e-16,-1.1601319919704235e-15,0.0009658336639404297,1.0852813720703126e-05,0.000976686477661133,0.855025053024292,875.4345151494438,NN,35
control,optimaltree,1,2.2999596159170493e-15,-4.846485400332065e-16,0.001295328140258789,8.613348007202148e-05,0.0013814616203308107,4.4456658363342285,3218.088559904871,OCT,35
control,optimaltree,1,2.1104798885812898e-16,0.0,0.0011501312255859375,8.613348007202148e-05,0.001236264705657959,3.909759044647217,3162.5581695842257,OCT,35
control,optimaltree,1,3.5106769050245877e-16,-3.1164687740678767e-16,0.0011806488037109375,8.613348007202148e-05,0.001266782283782959,2.3787219524383545,1877.7669871849162,OCT,35
control,optimaltree,1,2.303070771106008e-16,0.0,0.001241445541381836,8.613348007202148e-05,0.0013275790214538575,4.0263471603393555,3032.849340998191,OCT,35
control,optimaltree,1,2.2049138345213449e-16,-3.217254989731167e-16,0.0011355876922607422,8.613348007202148e-05,0.0012217211723327638,5.601553916931152,4584.969176097278,OCT,35
control,optimaltree,1,2.3674380452412087e-16,-3.2264507017575035e-16,0.0011565685272216797,8.613348007202148e-05,0.0012427020072937013,4.77297306060791,3840.8025677871633,OCT,35
control,optimaltree,1,4.2745658425994604e-16,1.6209705891541728e-16,0.0012173652648925781,8.613348007202148e-05,0.0013034987449645997,4.539498805999756,3482.5494259475017,OCT,35
control,optimaltree,1,1.3379962373905062e-15,-1.611621408868452e-16,0.0012309551239013672,8.613348007202148e-05,0.0013170886039733888,2.66117000579834,2020.4942915534539,OCT,35
control,optimaltree,1,1.0245282202384575e-15,0.0,0.0012052059173583984,8.613348007202148e-05,0.00129133939743042,2.0524120330810547,1589.3668520956303,OCT,35
control,optimaltree,1,3.0297205109777356e-16,-3.163607830920755e-16,0.0011444091796875,8.613348007202148e-05,0.0012305426597595216,1.8393218517303467,1494.7241667264063,OCT,35
control,optimaltree,1,3.040867642130225e-16,-6.465762308110153e-16,0.00131988525390625,8.613348007202148e-05,0.0014060187339782716,2.0764448642730713,1476.8258872325669,OCT,35
control,optimaltree,1,4.260554009293732e-16,0.0,0.0012288093566894531,8.613348007202148e-05,0.0013149428367614747,1.8969669342041016,1442.6231172725904,OCT,35
control,optimaltree,1,2.1492738485003032e-16,0.0,0.0011701583862304688,8.613348007202148e-05,0.0012562918663024903,1.9703378677368164,1568.3758850846511,OCT,35
control,optimaltree,1,1.8995883616884637e-16,-1.5764947209174282e-16,0.0012638568878173828,8.613348007202148e-05,0.0013499903678894044,1.3427650928497314,994.6479062284207,OCT,35
control,optimaltree,1,3.2887952314276176e-16,0.0,0.0013055801391601562,8.613348007202148e-05,0.0013917136192321778,1.153649091720581,828.9414400910014,OCT,35
control,optimaltree,1,2.2151075728694976e-16,-6.429036209324569e-16,0.0012979507446289062,8.613348007202148e-05,0.0013840842247009278,1.3593859672546387,982.1555242047311,OCT,35
control,optimaltree,1,3.991265192238723e-16,-1.6247462358654022e-16,0.0012137889862060547,8.613348007202148e-05,0.0012999224662780763,0.5473461151123047,421.0605857743655,OCT,35
control,optimaltree,1,8.982068276607188e-16,0.0,0.0011963844299316406,8.613348007202148e-05,0.0012825179100036622,0.63844895362854,497.8089963879857,OCT,35
control,optimaltree,1,2.1021832693686723e-16,-9.710283041205925e-16,0.0012292861938476562,8.613348007202148e-05,0.0013154196739196778,0.7251570224761963,551.2742715147165,OCT,35
control,optimaltree,1,1.9949619899355305e-16,-1.1524564346082156e-15,0.001157999038696289,8.613348007202148e-05,0.0012441325187683107,0.682880163192749,548.8805676977236,OCT,35
control,optimaltree,1,2.0979369481873402e-16,9.531619389864801e-16,0.0011687278747558594,8.613348007202148e-05,0.001254861354827881,0.6003458499908447,478.41607973750155,OCT,35
control,optimaltree,1,2.7718612672368054e-15,-4.73199892361215e-16,0.0012667179107666016,8.613348007202148e-05,0.0013528513908386232,1.035334825515747,765.2982674423317,OCT,35
control,optimaltree,1,7.595302240981227e-16,0.0,0.0011563301086425781,8.613348007202148e-05,0.0012424635887145997,1.3245370388031006,1066.057026406231,OCT,35
control,optimaltree,1,4.041356587741283e-05,-2.5111951193490493e-08,0.0012392997741699219,8.613348007202148e-05,0.0013254332542419435,1.6107590198516846,1215.2698106046296,OCT,35
control,optimaltree,1,3.0571770946781194e-16,-3.232339965070351e-16,0.0011508464813232422,8.613348007202148e-05,0.0012369799613952638,1.6817240715026855,1359.540270648983,OCT,35
control,optimaltree,0,2.0150837226679104e-16,0.0001654278166532858,0.0011627674102783203,8.613348007202148e-05,0.001248900890350342,1.3966588973999023,1118.3104345518652,OCT,35
control,optimaltree,1,3.0698204669944594e-16,-4.849198449617197e-16,0.001219034194946289,8.613348007202148e-05,0.0013051676750183107,1.2900269031524658,988.3993664908745,OCT,35
control,optimaltree,1,4.3479544506128795e-16,-7.990209718675093e-16,0.001188039779663086,8.613348007202148e-05,0.0012741732597351075,1.697314977645874,1332.0911929973597,OCT,35
control,optimaltree,1,2.548794632187979e-16,-1.5990342205428424e-16,0.0012252330780029297,8.613348007202148e-05,0.0013113665580749513,0.779616117477417,594.5066333107284,OCT,35
control,optimaltree,1,2.7082270254032853e-16,-1.1455847104060532e-15,0.0011990070343017578,8.613348007202148e-05,0.0012851405143737794,1.0805981159210205,840.8404402747914,OCT,35
control,optimaltree,1,3.7412268386868147e-16,7.721613966296926e-05,0.0011470317840576172,8.613348007202148e-05,0.0012331652641296388,1.2088830471038818,980.309032591106,OCT,35
control,optimaltree,1,7.038108431640592e-16,-6.385291041619036e-16,0.001123189926147461,8.613348007202148e-05,0.0012093234062194825,1.2946689128875732,1070.5729387434028,OCT,35
control,optimaltree,1,3.069586851864972e-16,-3.1322662406785324e-16,0.0012793540954589844,8.613348007202148e-05,0.001365487575531006,1.1767301559448242,861.7655532216919,OCT,35
control,optimaltree,1,8.179724491067881e-16,-1.5868366147885868e-16,0.0012087821960449219,8.613348007202148e-05,0.0012949156761169435,0.5679609775543213,438.6084654233724,OCT,35
control,optimaltree,1,8.920056528964589e-16,0.0,0.0011544227600097656,8.613348007202148e-05,0.0012405562400817872,1.2771668434143066,1029.5114418433022,OCT,35
control,optimaltree,1,3.269961522768884e-16,0.0,0.0011594295501708984,8.613348007202148e-05,0.00124556303024292,1.5909478664398193,1277.2921384231672,OCT,35
control,optimaltree,1,8.020283479772182e-16,1.5993776108024384e-16,0.001275777816772461,8.613348007202148e-05,0.0013619112968444825,0.45633888244628906,335.0723967879669,OCT,35
control,optimaltree,1,2.1271350919968367e-16,-4.696160435195011e-16,0.0011768341064453125,8.613348007202148e-05,0.001262967586517334,0.35976481437683105,284.85672808824165,OCT,35
control,optimaltree,1,2.0309595456904977e-16,-1.6127048061396664e-16,0.001148223876953125,8.613348007202148e-05,0.0012343573570251466,1.0841591358184814,878.3186891933393,OCT,35
control,optimaltree,1,2.130583968539391e-16,-7.971283471028992e-16,0.001195669174194336,8.613348007202148e-05,0.0012818026542663575,0.7893979549407959,615.8498364107456,OCT,35
control,optimaltree,1,2.1552285779431203e-16,-1.6411596812416467e-16,0.0011610984802246094,8.613348007202148e-05,0.001247231960296631,0.6807539463043213,545.811820074284,OCT,35
control,optimaltree,1,6.555450548622079e-16,-4.808136776356229e-16,0.0011665821075439453,8.613348007202148e-05,0.001252715587615967,0.7841689586639404,625.9752544121257,OCT,35
control,optimaltree,1,2.0732546352845604e-16,-1.6457137797259582e-16,0.0013241767883300781,8.613348007202148e-05,0.0014103102684020997,1.3194019794464111,935.5402204802147,OCT,35
control,optimaltree,1,1.6299530824243565e-15,-8.259037172005129e-16,0.001173257827758789,8.613348007202148e-05,0.0012593913078308107,1.5561189651489258,1235.6119622813676,OCT,35
control,optimaltree,1,2.9139531155793853e-16,-3.215734374152536e-16,0.0012049674987792969,8.613348007202148e-05,0.0012911009788513185,0.8523809909820557,660.19699848761,OCT,35
control,optimaltree,1,3.069232290299453e-16,-6.398120947216091e-16,0.0012507438659667969,8.613348007202148e-05,0.0013368773460388185,0.6656789779663086,497.9357155977864,OCT,35
control,optimaltree,1,3.2180776258369026e-16,0.0,0.001230001449584961,8.613348007202148e-05,0.0013161349296569825,0.7275140285491943,552.7655350191204,OCT,35
control,optimaltree,1,2.390553494871276e-16,-3.2577401093063665e-16,0.0012073516845703125,8.613348007202148e-05,0.001293485164642334,0.5740358829498291,443.79007865046344,OCT,35
control,optimaltree,1,2.1768302669509343e-16,-6.20114115979582e-16,0.0012786388397216797,8.613348007202148e-05,0.0013647723197937013,0.3149838447570801,230.7958918779163,OCT,35
control,optimaltree,1,2.346360095989953e-16,-3.1979210714488345e-16,0.0011627674102783203,8.613348007202148e-05,0.001248900890350342,1.0341198444366455,828.02394683741,OCT,35
control,optimaltree,1,4.418660796689743e-16,-1.626364142236524e-16,0.0012357234954833984,8.613348007202148e-05,0.00132185697555542,0.9556229114532471,722.9397197466934,OCT,35
control,optimaltree,1,9.391771604084859e-15,-3.270027730810769e-16,0.0011780261993408203,8.613348007202148e-05,0.001264159679412842,0.6625030040740967,524.0659189366064,OCT,35
control,optimaltree,0,3.1130359578428555e-16,0.0003479718941274592,0.0011754035949707031,8.613348007202148e-05,0.0012615370750427247,0.7442808151245117,589.979343333453,OCT,35
control,optimaltree,1,1.7745773078840398e-16,-3.3065382867239355e-16,0.0011172294616699219,8.613348007202148e-05,0.0012033629417419435,1.0622868537902832,882.765138381739,OCT,35
control,optimaltree,1,1.6254959954955823e-16,8.219758244429126e-16,0.0012938976287841797,8.613348007202148e-05,0.0013800311088562013,1.1410770416259766,826.8487821058795,OCT,35
control,optimaltree,1,2.948928991229644e-16,-1.6266963342719322e-16,0.00118255615234375,8.613348007202148e-05,0.0012686896324157716,1.5806381702423096,1245.8824679070972,OCT,35
control,optimaltree,1,2.7949238355593065e-16,-1.6163842099215257e-16,0.0011701583862304688,8.613348007202148e-05,0.0012562918663024903,0.9196650981903076,732.0473234432852,OCT,35
control,optimaltree,1,5.990424838388615e-16,-3.226452533524788e-16,0.0011796951293945312,8.613348007202148e-05,0.0012658286094665528,0.369736909866333,292.09081474477654,OCT,35
control,optimaltree,1,3.1232525665461756e-16,0.0,0.0012104511260986328,8.613348007202148e-05,0.0012965846061706544,0.4052400588989258,312.54424660783667,OCT,35
control,optimaltree,1,3.1216334626451486e-16,1.624135131263987e-16,0.0011241436004638672,8.613348007202148e-05,0.0012102770805358888,0.8304579257965088,686.1717363339617,OCT,35
control,optimaltree,1,2.6456477302143014e-16,-3.237002107273764e-16,0.0012471675872802734,8.613348007202148e-05,0.001333301067352295,1.0380918979644775,778.5877648969023,OCT,35
control,optimaltree,1,3.1125993363496876e-16,-9.545895894531526e-16,0.0011973381042480469,8.613348007202148e-05,0.0012834715843200685,0.7730929851531982,602.3452288293174,OCT,35
control,optimaltree,1,5.403088636321028e-15,1.2990537349076824e-15,0.0011739730834960938,8.613348007202148e-05,0.0012601065635681153,0.7550849914550781,599.2231238896026,OCT,35
control,optimaltree,1,2.731305443890445e-16,-1.3040451809926517e-15,0.001157999038696289,8.613348007202148e-05,0.0012441325187683107,1.1172001361846924,897.9751910115804,OCT,35
control,optimaltree,1,2.1924938617090683e-15,-3.323960791126737e-16,0.0011501312255859375,8.613348007202148e-05,0.001236264705657959,1.0824549198150635,875.5850707870563,OCT,35
control,optimaltree,1,2.0784352519486587e-16,-3.163888210517041e-16,0.0011186599731445312,8.613348007202148e-05,0.0012047934532165528,0.755511999130249,627.0884001844349,OCT,35
control,optimaltree,1,2.4975611690584165e-16,-1.6006423725866534e-16,0.001260519027709961,8.613348007202148e-05,0.0013466525077819825,0.5449919700622559,404.70126251046776,OCT,35
control,optimaltree,1,2.1677102678380135e-16,1.638022695103216e-16,0.001153707504272461,8.613348007202148e-05,0.0012398409843444825,1.0039939880371094,809.7764154553513,OCT,35
control,optimaltree,1,2.676073623053345e-16,0.0,0.0010845661163330078,8.613348007202148e-05,0.0011706995964050294,2.1322038173675537,1821.3073822824406,OCT,35
control,optimaltree,1,2.15644926736411e-16,0.0,0.0011868476867675781,8.613348007202148e-05,0.0012729811668395997,1.847681999206543,1451.4605929274974,OCT,35
control,optimaltree,1,3.5478685180892286e-16,-4.788406979130625e-16,0.0011854171752929688,8.613348007202148e-05,0.0012715506553649903,0.5920050144195557,465.5772162294427,OCT,35
control,optimaltree,1,3.366655434582005e-16,-8.105852085536503e-16,0.0010864734649658203,8.613348007202148e-05,0.001172606945037842,0.8664529323577881,738.9116498280899,OCT,35
control,optimaltree,1,3.0900058763899304e-16,-7.772232597507806e-16,0.0011184215545654297,8.613348007202148e-05,0.0012045550346374513,0.372967004776001,309.630522517601,OCT,35
control,optimaltree,1,4.709333915701207e-16,3.2940043710536386e-16,0.0012178421020507812,8.613348007202148e-05,0.0013039755821228028,0.8649258613586426,663.2991240147222,OCT,35
control,optimaltree,1,1.6637636691235814e-15,-8.1235370419822485e-16,0.0012121200561523438,8.613348007202148e-05,0.0012982535362243653,1.145749807357788,882.5316283673719,OCT,35
control,optimaltree,1,2.0047155313251363e-16,-3.22041843889501e-16,0.0012383460998535156,8.613348007202148e-05,0.0013244795799255372,0.7154090404510498,540.1435033760735,OCT,35
control,optimaltree,1,1.938833998639674e-16,0.0,0.0011637210845947266,8.613348007202148e-05,0.0012498545646667482,1.0927460193634033,874.2985386101822,OCT,35
control,optimaltree,1,3.0979854164930467e-16,-1.6157745733132068e-16,0.001146078109741211,8.613348007202148e-05,0.0012322115898132325,1.081859827041626,877.9821874631162,OCT,35
control,optimaltree,1,4.741605611562114e-16,0.0,0.0012028217315673828,8.613348007202148e-05,0.0012889552116394044,0.7577588558197021,587.8861026178862,OCT,35
control,optimaltree,1,2.6253503917136056e-16,-6.481132226506699e-16,0.0011560916900634766,8.613348007202148e-05,0.0012422251701354982,1.0917420387268066,878.8600206899066,OCT,35
control,optimaltree,1,3.0725791346965754e-16,-3.290061823451559e-16,0.0011742115020751953,8.613348007202148e-05,0.001260344982147217,1.3696370124816895,1086.7159641864678,OCT,35
control,optimaltree,1,2.1495071213641467e-16,-1.627222262293194e-16,0.0012946128845214844,8.613348007202148e-05,0.001380746364593506,1.2861120700836182,931.4614929022476,OCT,35
control,optimaltree,1,3.0114263522106566e-16,-6.375944180805081e-16,0.001180410385131836,8.613348007202148e-05,0.0012665438652038575,0.8838729858398438,697.8621192070433,OCT,35
control,optimaltree,1,3.0363222007113313e-16,-1.5612113443265292e-16,0.0011403560638427734,8.613348007202148e-05,0.001226489543914795,0.4683527946472168,381.864482229743,OCT,35
control,optimaltree,1,2.385116593082197e-16,-1.548295557451053e-16,0.0012090206146240234,8.613348007202148e-05,0.001295154094696045,0.31385207176208496,242.32797707035914,OCT,35
control,optimaltree,1,3.5366348014689367e-16,-3.225560047661235e-16,0.001224517822265625,8.613348007202148e-05,0.0013106513023376466,1.0219109058380127,779.697013244756,OCT,35
control,optimaltree,1,2.1738279577480272e-16,-7.971481714587529e-16,0.0011625289916992188,8.613348007202148e-05,0.0012486624717712403,0.9072220325469971,726.5550563556967,OCT,35
control,optimaltree,1,2.935763515494661e-16,-1.5944349027448385e-16,0.0011668205261230469,8.613348007202148e-05,0.0012529540061950685,0.9147989749908447,730.1137715093611,OCT,35
control,optimaltree,1,8.007095266157853e-16,-4.806618511533378e-16,0.0012280941009521484,8.613348007202148e-05,0.00131422758102417,1.5863211154937744,1207.0368468888496,OCT,35
control,optimaltree,1,5.347554359545031e-16,-5.001523848327435e-16,0.0012581348419189453,8.613348007202148e-05,0.001344268321990967,1.244304895401001,925.6372965466356,OCT,35
control,optimaltree,1,1.0451923995292042e-14,-3.184396840604229e-16,0.0012340545654296875,8.613348007202148e-05,0.001320188045501709,1.5605499744415283,1182.0664334590872,OCT,35
control,optimaltree,1,4.217832149759743e-16,-6.42865300959686e-16,0.0011687278747558594,8.613348007202148e-05,0.001254861354827881,1.4354901313781738,1143.9432140095414,OCT,35
control,optimaltree,1,6.017182419012907e-16,1.6059748309622866e-16,0.0011391639709472656,8.613348007202148e-05,0.0012252974510192872,0.554671049118042,452.6827740126516,OCT,35
control,optimaltree,1,7.397091051199997e-16,-4.931642491768166e-16,0.0011992454528808594,8.613348007202148e-05,0.001285378932952881,0.4643700122833252,361.27090648400093,OCT,35
control,optimaltree,1,3.860223052914681e-16,4.366239189922138e-05,0.0011615753173828125,8.613348007202148e-05,0.001247708797454834,1.1031889915466309,884.1718466656602,OCT,35
control,optimaltree,1,4.515562927448078e-16,-1.6103291147231248e-16,0.001119375228881836,8.613348007202148e-05,0.0012055087089538575,1.1890408992767334,986.3395348745221,OCT,35
control,optimaltree,1,1.9562856719778364e-16,-8.409674221898014e-16,0.0011997222900390625,8.613348007202148e-05,0.001285855770111084,1.533539056777954,1192.6213595833324,OCT,35
control,optimaltree,1,2.2349608482309454e-16,-1.6581009565115555e-16,0.0011680126190185547,8.613348007202148e-05,0.0012541460990905763,0.9258389472961426,738.2225627201645,OCT,35
control,optimaltree,1,2.003280610751964e-16,-1.30663285520071e-15,0.0011582374572753906,8.613348007202148e-05,0.0012443709373474122,1.79603910446167,1443.3309639087458,OCT,35
control,optimaltree,1,3.1141322595200136e-16,-1.1601319919704235e-15,0.0011434555053710938,8.613348007202148e-05,0.0012295889854431153,1.0924980640411377,888.506709945378,OCT,35
control,optimaltree,1,2.2999596159170493e-15,-4.846485400332065e-16,0.0012438297271728516,7.738590240478515e-05,0.0013212156295776367,6.23021388053894,4715.51633288701,OCT-H,35
control,optimaltree,1,2.1104798885812898e-16,0.0,0.0010950565338134766,7.738590240478515e-05,0.0011724424362182617,3.07561993598938,2623.2587980266717,OCT-H,35
control,optimaltree,1,3.5106769050245877e-16,-3.1164687740678767e-16,0.001077413558959961,7.738590240478515e-05,0.001154799461364746,3.562692165374756,3085.11761961194,OCT-H,35
control,optimaltree,1,2.1729379457760096e-16,0.0,0.001111745834350586,7.738590240478515e-05,0.001189131736755371,5.400959014892578,4541.934966456678,OCT-H,35
control,optimaltree,1,2.2049138345213449e-16,-3.217254989731167e-16,0.0010991096496582031,7.738590240478515e-05,0.0011764955520629883,5.894452095031738,5010.177968540383,OCT-H,35
control,optimaltree,1,2.3674380452412087e-16,-3.2264507017575035e-16,0.0010483264923095703,7.738590240478515e-05,0.0011257123947143555,6.324207067489624,5617.959877837504,OCT-H,35
control,optimaltree,1,4.2745658425994604e-16,1.6209705891541728e-16,0.0010030269622802734,7.738590240478515e-05,0.0010804128646850586,5.826215982437134,5392.582940166564,OCT-H,35
control,optimaltree,1,1.3379962373905062e-15,-1.611621408868452e-16,0.0010476112365722656,7.738590240478515e-05,0.0011249971389770508,3.427000045776367,3046.2300098758524,OCT-H,35
control,optimaltree,1,1.0245282202384575e-15,0.0,0.0010383129119873047,7.738590240478515e-05,0.0011156988143920898,5.362468957901001,4806.376854333082,OCT-H,35
control,optimaltree,1,2.17168281678651e-16,5.979875502232859e-05,0.001027822494506836,7.738590240478515e-05,0.001105208396911621,6.292341947555542,5693.353366784739,OCT-H,35
control,optimaltree,1,3.040867642130225e-16,-6.465762308110153e-16,0.0010170936584472656,7.738590240478515e-05,0.0010944795608520508,1.4158999919891357,1293.674219815361,OCT-H,35
control,optimaltree,1,4.260554009293732e-16,0.0,0.0010488033294677734,7.738590240478515e-05,0.0011261892318725586,1.4694139957427979,1304.7665118405955,OCT-H,35
control,optimaltree,1,2.1492738485003032e-16,0.0,0.0011038780212402344,7.738590240478515e-05,0.0011812639236450195,1.3534610271453857,1145.7736074500765,OCT-H,35
control,optimaltree,1,3.2063722661659744e-16,-1.5764947209174282e-16,0.0009975433349609375,7.738590240478515e-05,0.0010749292373657226,1.433117151260376,1333.2199938783388,OCT-H,35
control,optimaltree,1,3.2887952314276176e-16,0.0,0.0010738372802734375,7.738590240478515e-05,0.0011512231826782226,1.4405131340026855,1251.2891988949132,OCT-H,35
control,optimaltree,1,2.2151075728694976e-16,-6.429036209324569e-16,0.0009899139404296875,7.738590240478515e-05,0.0010672998428344726,1.464022159576416,1371.7065259640171,OCT-H,35
control,optimaltree,1,3.991265192238723e-16,-1.6247462358654022e-16,0.0010075569152832031,7.738590240478515e-05,0.0010849428176879883,0.6585090160369873,606.9527400902742,OCT-H,35
control,optimaltree,1,1.9131331054939448e-16,0.0,0.0010232925415039062,7.738590240478515e-05,0.0011006784439086914,0.669774055480957,608.5101958592725,OCT-H,35
control,optimaltree,1,2.1021832693686723e-16,-9.710283041205925e-16,0.0010442733764648438,7.738590240478515e-05,0.0011216592788696289,0.7689979076385498,685.5895744147193,OCT-H,35
control,optimaltree,1,1.9949619899355305e-16,-1.1524564346082156e-15,0.0010225772857666016,7.738590240478515e-05,0.0010999631881713867,0.8005011081695557,727.7526346134672,OCT-H,35
control,optimaltree,1,2.0979369481873402e-16,9.531619389864801e-16,0.0010356903076171875,7.738590240478515e-05,0.0011130762100219726,0.4290750026702881,385.4857365622952,OCT-H,35
control,optimaltree,1,2.7718612672368054e-15,-4.73199892361215e-16,0.0010759830474853516,7.738590240478515e-05,0.0011533689498901367,0.9111909866333008,790.0255913080507,OCT-H,35
control,optimaltree,1,7.595302240981227e-16,0.0,0.0010285377502441406,7.738590240478515e-05,0.0011059236526489258,1.2407128810882568,1121.8793251382967,OCT-H,35
control,optimaltree,1,4.041356587741283e-05,-2.5111951193490493e-08,0.0010726451873779297,7.738590240478515e-05,0.0011500310897827148,1.0018539428710938,871.1537903382965,OCT-H,35
control,optimaltree,1,3.0571770946781194e-16,-3.232339965070351e-16,0.001003265380859375,7.738590240478515e-05,0.0010806512832641601,1.2628099918365479,1168.5638201642332,OCT-H,35
control,optimaltree,1,1.8744534864701516e-15,-3.2783452717908657e-16,0.0010421276092529297,7.738590240478515e-05,0.0011195135116577148,1.297518014907837,1159.0016568773187,OCT-H,35
control,optimaltree,1,3.0698204669944594e-16,-4.849198449617197e-16,0.0010707378387451172,7.738590240478515e-05,0.0011481237411499023,1.3588759899139404,1183.5623123279024,OCT-H,35
control,optimaltree,1,4.3479544506128795e-16,-7.990209718675093e-16,0.0010750293731689453,7.738590240478515e-05,0.0011524152755737305,1.1316158771514893,981.951472821387,OCT-H,35
control,optimaltree,1,1.9494342148507934e-16,0.0,0.001039743423461914,7.738590240478515e-05,0.0011171293258666992,0.4811091423034668,430.66557395242427,OCT-H,35
control,optimaltree,1,2.7082270254032853e-16,-1.1455847104060532e-15,0.0010266304016113281,7.738590240478515e-05,0.0011040163040161133,1.2368879318237305,1120.3529579447932,OCT-H,35
control,optimaltree,1,2.3974265736832555e-16,-1.6379293527549454e-16,0.0010037422180175781,7.738590240478515e-05,0.0010811281204223633,1.3455381393432617,1244.5686259807965,OCT-H,35
control,optimaltree,1,7.038108431640592e-16,-6.385291041619036e-16,0.001117706298828125,7.738590240478515e-05,0.0011950922012329101,1.2971830368041992,1085.4250705225652,OCT-H,35
control,optimaltree,1,3.069586851864972e-16,-3.1322662406785324e-16,0.0010001659393310547,7.738590240478515e-05,0.0010775518417358398,1.3555350303649902,1257.9766261466773,OCT-H,35
control,optimaltree,1,8.179724491067881e-16,-1.5868366147885868e-16,0.00104522705078125,7.738590240478515e-05,0.0011226129531860351,0.5432181358337402,483.88728661294914,OCT-H,35
control,optimaltree,1,8.920056528964589e-16,0.0,0.0010938644409179688,7.738590240478515e-05,0.0011712503433227539,0.8522300720214844,727.6241811838179,OCT-H,35
control,optimaltree,1,3.793174714882273e-16,0.0,0.0011527538299560547,7.738590240478515e-05,0.0012301397323608398,1.0815811157226562,879.2343562848139,OCT-H,35
control,optimaltree,1,8.020283479772182e-16,1.5993776108024384e-16,0.0010769367218017578,7.738590240478515e-05,0.001154322624206543,0.9626131057739258,833.920331792514,OCT-H,35
control,optimaltree,1,3.078543523521123e-16,-6.261547246926681e-16,0.0010442733764648438,7.738590240478515e-05,0.0011216592788696289,0.3927628993988037,350.1623949428004,OCT-H,35
control,optimaltree,1,2.1106616486017608e-16,-1.6127048061396664e-16,0.001108407974243164,7.738590240478515e-05,0.0011857938766479492,0.9638919830322266,812.866385983537,OCT-H,35
control,optimaltree,1,2.130583968539391e-16,-7.971283471028992e-16,0.000989675521850586,7.738590240478515e-05,0.001067061424255371,0.5186631679534912,486.06683379584325,OCT-H,35
control,optimaltree,1,2.2035915431849061e-16,-3.2823193624832935e-16,0.001071929931640625,7.738590240478515e-05,0.0011493158340454101,0.5111792087554932,444.76826439971956,OCT-H,35
control,optimaltree,1,6.555450548622079e-16,-4.808136776356229e-16,0.0010690689086914062,7.738590240478515e-05,0.0011464548110961914,1.1912579536437988,1039.0797283189631,OCT-H,35
control,optimaltree,1,2.2528024273399393e-16,0.0,0.0011749267578125,7.738590240478515e-05,0.0012523126602172851,1.358077049255371,1084.455258177886,OCT-H,35
control,optimaltree,1,1.6299530824243565e-15,-9.910844606406155e-16,0.0011260509490966797,7.738590240478515e-05,0.0012034368515014648,0.8918838500976562,741.1139595608192,OCT-H,35
control,optimaltree,1,1.0179970320452418e-14,-3.215734374152536e-16,0.0010411739349365234,7.738590240478515e-05,0.0011185598373413086,0.6492490768432617,580.4330310897395,OCT-H,35
control,optimaltree,1,3.069232290299453e-16,-6.398120947216091e-16,0.0011010169982910156,7.738590240478515e-05,0.0011784029006958008,0.43953990936279297,372.99628938732405,OCT-H,35
control,optimaltree,1,3.2180776258369026e-16,0.0,0.001089334487915039,7.738590240478515e-05,0.0011667203903198242,1.049109935760498,899.1956808716727,OCT-H,35
control,optimaltree,1,2.390553494871276e-16,-3.2577401093063665e-16,0.0010485649108886719,7.738590240478515e-05,0.001125950813293457,0.6112630367279053,542.8860919243295,OCT-H,35
control,optimaltree,1,1.821180236609674e-16,-6.20114115979582e-16,0.0011820793151855469,7.738590240478515e-05,0.001259465217590332,0.341994047164917,271.53909642636745,OCT-H,35
control,optimaltree,1,2.346360095989953e-16,-3.1979210714488345e-16,0.0010302066802978516,7.738590240478515e-05,0.0011075925827026367,1.0551280975341797,952.6319641465651,OCT-H,35
control,optimaltree,1,4.418660796689743e-16,-1.626364142236524e-16,0.001004934310913086,7.738590240478515e-05,0.001082320213317871,1.1386380195617676,1052.0343291670154,OCT-H,35
control,optimaltree,1,4.689609666288998e-16,-3.270027730810769e-16,0.0009975433349609375,7.738590240478515e-05,0.0010749292373657226,1.0737190246582031,998.8741466270977,OCT-H,35
control,optimaltree,1,3.5229046765018705e-16,-1.588573262618777e-16,0.0009839534759521484,7.738590240478515e-05,0.0010613393783569336,0.9202969074249268,867.1089815301533,OCT-H,35
control,optimaltree,1,1.7745773078840398e-16,-3.3065382867239355e-16,0.0010879039764404297,7.738590240478515e-05,0.0011652898788452148,1.2324810028076172,1057.660437271615,OCT-H,35
control,optimaltree,1,2.0403462881768078e-16,4.931854946657476e-16,0.0009794235229492188,7.738590240478515e-05,0.0010568094253540039,1.2108619213104248,1145.7713115160923,OCT-H,35
control,optimaltree,1,2.948928991229644e-16,-1.6266963342719322e-16,0.0009698867797851562,7.738590240478515e-05,0.0010472726821899414,1.2247538566589355,1169.469878750074,OCT-H,35
control,optimaltree,1,2.7949238355593065e-16,-1.6163842099215257e-16,0.0009768009185791016,7.738590240478515e-05,0.0010541868209838867,0.4208199977874756,399.18920385925395,OCT-H,35
control,optimaltree,1,5.990424838388615e-16,-3.226452533524788e-16,0.0011091232299804688,7.738590240478515e-05,0.0011865091323852539,0.6736080646514893,567.722612717971,OCT-H,35
control,optimaltree,1,3.1232525665461756e-16,0.0,0.0010128021240234375,7.738590240478515e-05,0.0010901880264282226,0.6732039451599121,617.5117767212383,OCT-H,35
control,optimaltree,1,3.1216334626451486e-16,1.624135131263987e-16,0.000995635986328125,7.738590240478515e-05,0.0010730218887329101,0.7229220867156982,673.7253865057393,OCT-H,35
control,optimaltree,1,2.6456477302143014e-16,-3.237002107273764e-16,0.001001119613647461,7.738590240478515e-05,0.001078505516052246,1.7274270057678223,1601.6858329022589,OCT-H,35
control,optimaltree,1,3.1125993363496876e-16,-9.545895894531526e-16,0.0010428428649902344,7.738590240478515e-05,0.0011202287673950195,0.7366089820861816,657.5522817532105,OCT-H,35
control,optimaltree,1,5.403088636321028e-15,1.136672018044222e-15,0.0010182857513427734,7.738590240478515e-05,0.0010956716537475586,0.5498929023742676,501.87745616440145,OCT-H,35
control,optimaltree,1,2.731305443890445e-16,-1.3040451809926517e-15,0.0011281967163085938,7.738590240478515e-05,0.0012055826187133789,0.992542028427124,823.2882699373886,OCT-H,35
control,optimaltree,1,2.1924938617090683e-15,-3.323960791126737e-16,0.0010924339294433594,7.738590240478515e-05,0.0011698198318481445,0.8258199691772461,705.9377407481383,OCT-H,35
control,optimaltree,1,2.0784352519486587e-16,-3.163888210517041e-16,0.000989675521850586,7.738590240478515e-05,0.001067061424255371,0.7215650081634521,676.2169372461223,OCT-H,35
control,optimaltree,1,2.4975611690584165e-16,-1.6006423725866534e-16,0.0009448528289794922,7.738590240478515e-05,0.0010222387313842773,0.5150229930877686,503.8187042574133,OCT-H,35
control,optimaltree,1,2.0678591686420293e-16,1.638022695103216e-16,0.0010342597961425781,7.738590240478515e-05,0.0011116456985473633,1.5340101718902588,1379.9452234599728,OCT-H,35
control,optimaltree,1,2.704609698274957e-16,-3.292410037386171e-16,0.0010800361633300781,7.738590240478515e-05,0.0011574220657348633,1.5540461540222168,1342.6788723226314,OCT-H,35
control,optimaltree,1,2.15644926736411e-16,0.0,0.0009987354278564453,7.738590240478515e-05,0.0010761213302612305,1.452895164489746,1350.1220760460656,OCT-H,35
control,optimaltree,1,3.5478685180892286e-16,-4.788406979130625e-16,0.0010671615600585938,7.738590240478515e-05,0.0011445474624633789,0.8065009117126465,704.6461052622808,OCT-H,35
control,optimaltree,1,3.366655434582005e-16,-8.105852085536503e-16,0.0010781288146972656,7.738590240478515e-05,0.0011555147171020508,1.1731770038604736,1015.2852114274395,OCT-H,35
control,optimaltree,1,3.0900058763899304e-16,-7.772232597507806e-16,0.001027822494506836,7.738590240478515e-05,0.001105208396911621,0.40375494956970215,365.3201972568697,OCT-H,35
control,optimaltree,1,4.709333915701207e-16,0.0,0.001039266586303711,7.738590240478515e-05,0.001116652488708496,0.9199440479278564,823.8409507257269,OCT-H,35
control,optimaltree,1,1.6637636691235814e-15,-8.1235370419822485e-16,0.0010464191436767578,7.738590240478515e-05,0.001123805046081543,1.302825927734375,1159.2988768621726,OCT-H,35
control,optimaltree,1,2.0047155313251363e-16,-3.22041843889501e-16,0.0010325908660888672,7.738590240478515e-05,0.0011099767684936523,1.052947998046875,948.6216540151818,OCT-H,35
control,optimaltree,1,1.938833998639674e-16,0.0,0.0010428428649902344,7.738590240478515e-05,0.0011202287673950195,1.0011868476867676,893.7342771645901,OCT-H,35
control,optimaltree,1,3.0979854164930467e-16,-1.6157745733132068e-16,0.0010535717010498047,7.738590240478515e-05,0.0011309576034545898,1.3122639656066895,1160.3122536143587,OCT-H,35
control,optimaltree,1,6.023386635368324e-16,0.0,0.0011398792266845703,7.738590240478515e-05,0.0012172651290893555,0.7973389625549316,655.0248943313003,OCT-H,35
control,optimaltree,1,2.6253503917136056e-16,-6.481132226506699e-16,0.0011022090911865234,7.738590240478515e-05,0.0011795949935913086,0.8823750019073486,748.0321692625486,OCT-H,35
control,optimaltree,1,3.0725791346965754e-16,-3.290061823451559e-16,0.0011243820190429688,7.738590240478515e-05,0.0012017679214477539,1.537217140197754,1279.1297826837388,OCT-H,35
control,optimaltree,1,2.323102253692464e-15,-1.627222262293194e-16,0.0010216236114501953,7.738590240478515e-05,0.0010990095138549805,1.7014398574829102,1548.157532790406,OCT-H,35
control,optimaltree,1,3.0114263522106566e-16,-6.375944180805081e-16,0.001009225845336914,7.738590240478515e-05,0.0010866117477416992,0.7527470588684082,692.7470280280324,OCT-H,35
control,optimaltree,1,6.913384781451711e-16,-3.1224226886530583e-16,0.0011527538299560547,7.738590240478515e-05,0.0012301397323608398,0.5040428638458252,409.74439779982094,OCT-H,35
control,optimaltree,1,2.385116593082197e-16,-1.548295557451053e-16,0.001163482666015625,7.738590240478515e-05,0.0012408685684204101,0.2906179428100586,234.20525767689227,OCT-H,35
control,optimaltree,1,3.5366348014689367e-16,-3.225560047661235e-16,0.0011196136474609375,7.738590240478515e-05,0.0011969995498657226,1.1399130821228027,952.3086974014955,OCT-H,35
control,optimaltree,1,2.1738279577480272e-16,-7.971481714587529e-16,0.0010995864868164062,7.738590240478515e-05,0.0011769723892211914,1.1140530109405518,946.5413302326713,OCT-H,35
control,optimaltree,1,2.935763515494661e-16,-1.5944349027448385e-16,0.0012509822845458984,7.738590240478515e-05,0.0013283681869506836,0.9072749614715576,682.9996159078753,OCT-H,35
control,optimaltree,1,8.007095266157853e-16,-4.806618511533378e-16,0.0011546611785888672,7.738590240478515e-05,0.0012320470809936523,1.5624949932098389,1268.2104582802783,OCT-H,35
control,optimaltree,1,5.347554359545031e-16,-5.001523848327435e-16,0.0011386871337890625,7.738590240478515e-05,0.0012160730361938476,1.3290069103240967,1092.8676738723832,OCT-H,35
control,optimaltree,1,1.0451923995292042e-14,-3.184396840604229e-16,0.001012563705444336,7.738590240478515e-05,0.001089949607849121,1.0321359634399414,946.9575070325795,OCT-H,35
control,optimaltree,1,4.217832149759743e-16,-6.42865300959686e-16,0.0010204315185546875,7.738590240478515e-05,0.0010978174209594726,0.943105936050415,859.0735745714051,OCT-H,35
control,optimaltree,1,6.017182419012907e-16,1.6059748309622866e-16,0.0009920597076416016,7.738590240478515e-05,0.0010694456100463867,0.396359920501709,370.62185938050374,OCT-H,35
control,optimaltree,1,7.397091051199997e-16,-4.931642491768166e-16,0.0010762214660644531,7.738590240478515e-05,0.0011536073684692383,0.5027289390563965,435.78859913445683,OCT-H,35
control,optimaltree,1,3.860223052914681e-16,-1.6374969815414188e-16,0.0010190010070800781,7.738590240478515e-05,0.0010963869094848633,1.2116808891296387,1105.1581140265039,OCT-H,35
control,optimaltree,1,4.515562927448078e-16,-1.6103291147231248e-16,0.000997304916381836,7.738590240478515e-05,0.001074690818786621,1.1955840587615967,1112.4911815209048,OCT-H,35
control,optimaltree,1,1.9562856719778364e-16,-8.409674221898014e-16,0.0010218620300292969,7.738590240478515e-05,0.001099247932434082,1.471963882446289,1339.0644994772892,OCT-H,35
control,optimaltree,1,2.2349608482309454e-16,-1.6581009565115555e-16,0.000993490219116211,7.738590240478515e-05,0.001070876121520996,1.184494972229004,1106.0989674012262,OCT-H,35
control,optimaltree,1,2.003280610751964e-16,-1.30663285520071e-15,0.0009870529174804688,7.738590240478515e-05,0.0010644388198852539,1.397914171218872,1313.287476089576,OCT-H,35
control,optimaltree,1,3.1141322595200136e-16,-1.1601319919704235e-15,0.0010294914245605469,7.738590240478515e-05,0.001106877326965332,1.3592610359191895,1228.0141645378217,OCT-H,35


==> data/benchmarks/control/control_T35_general.csv <==
T,accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
35.0,100.0,4.0413565961941343e-07,-2.511198365550096e-10,845.128667063275,0.0003,0.00040888000000000014,pytorch,4.041356587741283e-05,1.136672018044222e-15,1151.2127003881826,1.0852813720703127e-05,0.001067197322845459,0.9110910749435425,0.0010780501365661626,10.0,353.0,100.0,0.0,37.0,100.0,36.0,10000.0,176.0,NN,control,4.021099033585699e-06,1.6940658945086007e-21,5.884281987992558e-05,2.498607563250245e-09,0.3071099466213858,5.884281987992557e-05
35.0,98.0,4.041356594614654e-07,6.342531303628582e-06,1010.7264127926571,0.0003,0.00040888000000000014,optimaltree,4.041356587741283e-05,0.0003479718941274592,3971.8592726959205,8.613348007202145e-05,0.0011940145492553712,1.2938794255256654,0.0012801480293273932,10.0,353.0,98.0,0.0,37.0,100.0,36.0,10000.0,176.0,OCT,control,4.0210990336015735e-06,2.710505431213761e-20,5.126973902321052e-05,3.9025218591699964e-05,0.9574892970258215,5.126973902321052e-05
35.0,100.0,4.041356595075794e-07,5.977364304028585e-07,1250.1897275514964,0.0003,0.00040888000000000014,optimaltree,4.041356587741283e-05,5.979875502232859e-05,4760.884165712419,7.738590240478517e-05,0.00105621337890625,1.4172141766548156,0.0011335992813110356,10.0,353.0,100.0,0.0,37.0,100.0,36.0,10000.0,176.0,OCT-H,control,4.021099033596939e-06,1.3552527156068805e-20,5.776435604145258e-05,5.949926763253046e-06,1.34354997885749,5.776435604145258e-05


==> data/benchmarks/control/control_T40_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,T
control,pytorch,1,3.4534973297179733e-16,0.0,0.0010204315185546875,1.869916915893555e-05,0.0010391306877136231,3.7557220458984375,3614.2923025034243,NN,40
control,pytorch,1,2.2143755218452257e-16,0.0,0.0009601116180419922,1.869916915893555e-05,0.0009788107872009278,6.0000319480896,6129.920130169068,NN,40
control,pytorch,1,7.451733443751889e-16,5.04591312884702e-16,0.0009164810180664062,1.869916915893555e-05,0.0009351801872253418,8.336352109909058,8914.166728278135,NN,40
control,pytorch,1,2.2136149807368767e-16,6.791851967542337e-16,0.0009949207305908203,1.869916915893555e-05,0.001013619899749756,6.883188009262085,6790.699364684353,NN,40
control,pytorch,1,6.498071577878773e-14,-1.69490992144218e-16,0.0009508132934570312,1.869916915893555e-05,0.0009695124626159668,7.471551895141602,7706.504230983935,NN,40
control,pytorch,1,2.1917486328983967e-16,-5.114332122570258e-16,0.0009534358978271484,1.869916915893555e-05,0.0009721350669860839,6.527072191238403,6714.161861760963,NN,40
control,pytorch,1,2.103890236147178e-16,-5.13776132647332e-16,0.0009188652038574219,1.869916915893555e-05,0.0009375643730163574,6.751490116119385,7201.094997240892,NN,40
control,pytorch,1,2.9257570436245e-15,-8.614632738967379e-16,0.0009281635284423828,1.869916915893555e-05,0.0009468626976013183,5.26882004737854,5564.502710610536,NN,40
control,pytorch,1,3.2428221002373753e-16,0.0,0.0009737014770507812,1.869916915893555e-05,0.0009924006462097169,7.712468862533569,7771.527449110255,NN,40
control,pytorch,1,3.698862922915536e-16,0.0,0.0009386539459228516,1.869916915893555e-05,0.0009573531150817871,8.375032901763916,8748.112655431672,NN,40
control,pytorch,1,6.794689446562428e-16,0.0,0.0009837150573730469,1.869916915893555e-05,0.0010024142265319825,7.361835956573486,7344.105621927348,NN,40
control,pytorch,1,1.9389221738900532e-16,0.0,0.0009183883666992188,1.869916915893555e-05,0.0009370875358581543,3.894901990890503,4156.3907765816975,NN,40
control,pytorch,1,9.380149544176105e-16,8.540213259984336e-16,0.0009119510650634766,1.869916915893555e-05,0.0009306502342224121,2.994333028793335,3217.4633591482366,NN,40
control,pytorch,1,5.058276708976035e-16,-1.6999576380847998e-16,0.0008985996246337891,1.869916915893555e-05,0.0009172987937927246,6.024820804595947,6568.002536758304,NN,40
control,pytorch,1,1.9037786799170951e-16,0.0,0.0010173320770263672,1.869916915893555e-05,0.0010360312461853028,7.08800196647644,6841.4943975624965,NN,40
control,pytorch,1,1.8582591218600565e-16,-3.434673559494266e-16,0.0009531974792480469,1.869916915893555e-05,0.0009718966484069824,7.115616083145142,7321.371150737287,NN,40
control,pytorch,1,1.8495322520025815e-16,-5.179396813562086e-16,0.0009303092956542969,1.869916915893555e-05,0.0009490084648132324,5.552632093429565,5850.98268277548,NN,40
control,pytorch,1,2.1501133121992766e-16,0.0,0.0008859634399414062,1.869916915893555e-05,0.0009046626091003418,4.7438719272613525,5243.802362937253,NN,40
control,pytorch,1,3.0569008591397255e-16,-1.154956834001329e-15,0.00099945068359375,1.869916915893555e-05,0.0010181498527526856,4.788409948348999,4703.05027830921,NN,40
control,pytorch,1,1.1396482067524056e-15,6.9208622548062e-16,0.0009725093841552734,1.869916915893555e-05,0.000991208553314209,6.477242946624756,6534.692345992596,NN,40
control,pytorch,1,4.747643535863612e-16,0.0,0.0010020732879638672,1.869916915893555e-05,0.0010207724571228028,8.695511817932129,8518.560387534071,NN,40
control,pytorch,1,4.748786431327031e-16,-3.44767199938243e-16,0.0009412765502929688,1.869916915893555e-05,0.0009599757194519043,6.465464115142822,6735.028797222353,NN,40
control,pytorch,1,4.165848086613584e-16,-8.733029474552436e-16,0.0009062290191650391,1.869916915893555e-05,0.0009249281883239746,4.915498971939087,5314.465527152185,NN,40
control,pytorch,1,3.938754859820329e-16,-3.3745119503275614e-16,0.0008938312530517578,1.869916915893555e-05,0.0009125304222106933,8.565760135650635,9386.821444154433,NN,40
control,pytorch,1,9.30421416911536e-16,-1.6866587190120186e-16,0.0010128021240234375,1.869916915893555e-05,0.0010315012931823731,8.522913932800293,8262.630390414268,NN,40
control,pytorch,1,3.572469801038204e-16,5.137372739190366e-16,0.0009236335754394531,1.869916915893555e-05,0.0009423327445983886,7.405903100967407,7859.116796502405,NN,40
control,pytorch,1,2.9225642389525764e-16,-5.256291563726568e-16,0.0009377002716064453,1.869916915893555e-05,0.0009563994407653808,6.084781169891357,6362.175583270804,NN,40
control,pytorch,1,3.5322616616031433e-16,-6.756814763578526e-16,0.0009393692016601562,1.869916915893555e-05,0.0009580683708190918,5.595050096511841,5839.927782741021,NN,40
control,pytorch,1,2.316518903756433e-16,-1.650075021159892e-16,0.0010075569152832031,1.869916915893555e-05,0.0010262560844421387,3.330278158187866,3245.075189978696,NN,40
control,pytorch,1,2.1743578638148278e-16,-3.4007546109394307e-16,0.000965118408203125,1.869916915893555e-05,0.0009838175773620606,6.173491954803467,6275.037259810538,NN,40
control,pytorch,1,2.028196392013898e-16,-1.6573297530659635e-16,0.0009667873382568359,1.869916915893555e-05,0.0009854865074157716,5.441009044647217,5521.140070111263,NN,40
control,pytorch,1,1.9683911718002953e-16,-1.6911652871452488e-16,0.0009372234344482422,1.869916915893555e-05,0.0009559226036071777,6.980741024017334,7302.621569649552,NN,40
control,pytorch,1,2.0756762831202795e-16,1.6789967335440456e-16,0.0009074211120605469,1.869916915893555e-05,0.0009261202812194824,6.8076231479644775,7350.690062634672,NN,40
control,pytorch,1,1.9293370726711434e-16,0.0,0.0009632110595703125,1.869916915893555e-05,0.0009819102287292481,8.183007955551147,8333.763837190385,NN,40
control,pytorch,1,4.122833391853672e-16,-1.6944480421752554e-16,0.0010075569152832031,1.869916915893555e-05,0.0010262560844421387,6.1395909786224365,5982.513596457603,NN,40
control,pytorch,1,2.1001887497239918e-16,-6.875376138055523e-16,0.0009241104125976562,1.869916915893555e-05,0.0009428095817565918,7.489099025726318,7943.384508007475,NN,40
control,pytorch,1,2.359615489585519e-16,0.0,0.0009589195251464844,1.869916915893555e-05,0.00097761869430542,5.095256805419922,5211.906068387949,NN,40
control,pytorch,1,2.1596345424004124e-16,-1.7614921457081794e-16,0.0009455680847167969,1.869916915893555e-05,0.0009642672538757324,5.833899021148682,6050.085178875639,NN,40
control,pytorch,1,2.1119049962056855e-16,-5.155075074625009e-16,0.0009641647338867188,1.869916915893555e-05,0.0009828639030456544,9.870971918106079,10043.070955722716,NN,40
control,pytorch,1,3.5563638941851796e-16,-3.3740560315063635e-16,0.000980377197265625,1.869916915893555e-05,0.0009990763664245606,8.872014045715332,8880.216111473046,NN,40
control,pytorch,1,3.5614438489913216e-16,-8.628593900832469e-16,0.0009660720825195312,1.869916915893555e-05,0.0009847712516784669,8.57223105430603,8704.794173972201,NN,40
control,pytorch,1,3.439701582375789e-16,-1.1933189111363394e-15,0.0009100437164306641,1.869916915893555e-05,0.0009287428855895996,6.487381935119629,6985.121539855677,NN,40
control,pytorch,1,5.486860738840055e-16,-1.6280354953755041e-16,0.0009729862213134766,1.869916915893555e-05,0.0009916853904724122,5.4617791175842285,5507.572431799549,NN,40
control,pytorch,1,2.1494432448242024e-14,-1.185349932551057e-15,0.0009291172027587891,1.869916915893555e-05,0.0009478163719177246,6.481256008148193,6838.092483077303,NN,40
control,pytorch,1,8.192307802299923e-16,-3.465459872063627e-16,0.000982046127319336,1.869916915893555e-05,0.0010007452964782716,6.1825339794158936,6177.929590249271,NN,40
control,pytorch,1,4.282049204800432e-16,-3.4132053186560614e-16,0.0009396076202392578,1.869916915893555e-05,0.0009583067893981933,5.267987966537476,5497.183182690083,NN,40
control,pytorch,1,4.2894935418080085e-16,6.986975610740941e-16,0.0009248256683349609,1.869916915893555e-05,0.0009435248374938964,7.831532955169678,8300.293372213786,NN,40
control,pytorch,1,1.4501047587055542e-15,-3.433001922002711e-16,0.0009624958038330078,1.869916915893555e-05,0.0009811949729919434,7.738728046417236,7887.044124186294,NN,40
control,pytorch,1,2.545687275984033e-16,-1.7464284766031253e-16,0.001039743423461914,1.869916915893555e-05,0.0010584425926208497,6.18713903427124,5845.512149082201,NN,40
control,pytorch,1,2.254390336292499e-16,-1.697063402069244e-16,0.0009512901306152344,1.869916915893555e-05,0.0009699892997741699,6.4329071044921875,6631.936152274957,NN,40
control,pytorch,1,2.924014482253073e-16,-5.05736696505362e-16,0.0009508132934570312,1.869916915893555e-05,0.0009695124626159668,5.950312852859497,6137.4279158869085,NN,40
control,pytorch,1,2.3293744073918955e-15,-3.4005426414957333e-16,0.0009071826934814453,1.869916915893555e-05,0.0009258818626403808,3.4680259227752686,3745.6462457157722,NN,40
control,pytorch,1,2.138485198034501e-16,0.0,0.0009198188781738281,1.869916915893555e-05,0.0009385180473327636,4.446851968765259,4738.163513640532,NN,40
control,pytorch,1,1.8735213052540388e-16,0.0,0.0010018348693847656,1.869916915893555e-05,0.0010205340385437012,7.941900968551636,7782.1029662907695,NN,40
control,pytorch,1,2.1252814963189185e-16,3.4189446683661605e-16,0.0009169578552246094,1.869916915893555e-05,0.0009356570243835449,7.016119003295898,7498.601325542818,NN,40
control,pytorch,1,2.6516420510375674e-16,-5.234019358455952e-16,0.0009641647338867188,1.869916915893555e-05,0.0009828639030456544,8.193365097045898,8336.215290496139,NN,40
control,pytorch,1,1.8040490693268354e-16,-3.518835291548212e-16,0.0009343624114990234,1.869916915893555e-05,0.0009530615806579589,8.370782136917114,8783.044355998729,NN,40
control,pytorch,1,2.0514193460773925e-16,0.0,0.0009734630584716797,1.869916915893555e-05,0.0009921622276306153,6.264940977096558,6314.432058210758,NN,40
control,pytorch,1,2.0621156209144914e-15,0.0,0.0009734630584716797,1.869916915893555e-05,0.0009921622276306153,6.9078049659729,6962.374472236706,NN,40
control,pytorch,1,1.1542666126655854e-15,-1.7297421661790893e-16,0.0009121894836425781,1.869916915893555e-05,0.0009308886528015136,6.163403034210205,6620.98846694652,NN,40
control,pytorch,1,3.780660550836148e-15,-7.064194801944545e-16,0.0009427070617675781,1.869916915893555e-05,0.0009614062309265136,7.327893018722534,7622.0569234927825,NN,40
control,pytorch,1,3.3818790594926794e-16,-3.343289669753786e-16,0.0009799003601074219,1.869916915893555e-05,0.0009985995292663575,4.6223578453063965,4628.840400818444,NN,40
control,pytorch,1,2.800396260555659e-16,3.456129557651836e-16,0.0009093284606933594,1.869916915893555e-05,0.0009280276298522949,6.179383993148804,6658.620707373029,NN,40
control,pytorch,1,2.2356632485447077e-16,-3.253801712008082e-16,0.0009822845458984375,1.869916915893555e-05,0.0010009837150573731,4.798546075820923,4793.830312759769,NN,40
control,pytorch,1,2.4861713749757584e-16,-3.5342237883711356e-16,0.0010352134704589844,1.869916915893555e-05,0.00105391263961792,7.228492975234985,6858.721210379985,NN,40
control,pytorch,1,2.6489963467331006e-16,-1.6929911244901621e-16,0.0009248256683349609,1.869916915893555e-05,0.0009435248374938964,5.802799940109253,6150.129503238213,NN,40
control,pytorch,1,3.473294921651495e-16,-1.7364811133769325e-16,0.0009207725524902344,1.869916915893555e-05,0.0009394717216491699,4.763154029846191,5070.0344886218,NN,40
control,pytorch,1,2.187083591599336e-16,-1.7268704650419213e-16,0.0009143352508544922,1.869916915893555e-05,0.0009330344200134277,5.6797990798950195,6087.448606465428,NN,40
control,pytorch,1,1.3959119004803665e-15,-3.443192413499494e-16,0.0009865760803222656,1.869916915893555e-05,0.0010052752494812012,8.884107112884521,8837.487163311142,NN,40
control,pytorch,1,1.880109417365143e-16,-8.516632608227199e-16,0.0009272098541259766,1.869916915893555e-05,0.0009459090232849121,4.79297399520874,5067.056003508569,NN,40
control,pytorch,1,3.194165961113789e-16,-5.182492894324335e-16,0.0009808540344238281,1.869916915893555e-05,0.0009995532035827637,7.699082851409912,7702.524311676044,NN,40
control,pytorch,1,3.190302510386607e-16,1.694793680462737e-16,0.0009226799011230469,1.869916915893555e-05,0.0009413790702819824,5.709074020385742,6064.585670760277,NN,40
control,pytorch,1,5.327804211554897e-16,1.6953506894908151e-16,0.0010139942169189453,1.869916915893555e-05,0.001032693386077881,5.037623167037964,4878.1402446767,NN,40
control,pytorch,1,2.8268021192572874e-16,-8.259347013139322e-16,0.0010008811950683594,1.869916915893555e-05,0.001019580364227295,3.0107550621032715,2952.9355092916285,NN,40
control,pytorch,1,1.8848941742859777e-16,-6.639563969667247e-16,0.0010216236114501953,1.869916915893555e-05,0.001040322780609131,3.9149680137634277,3763.224344151275,NN,40
control,pytorch,1,3.490395885291232e-16,1.682900250848001e-16,0.0009603500366210938,1.869916915893555e-05,0.0009790492057800294,3.551407814025879,3627.404826089815,NN,40
control,pytorch,1,2.127832160238472e-16,-1.6793023598910864e-16,0.001020669937133789,1.869916915893555e-05,0.0010393691062927247,4.535392999649048,4363.601892908017,NN,40
control,pytorch,1,1.5036855882839226e-15,-1.7098680373855168e-16,0.0009846687316894531,1.869916915893555e-05,0.0010033679008483887,6.195688962936401,6174.892537121919,NN,40
control,pytorch,1,3.1590623307491643e-15,-5.219069681192946e-16,0.0010514259338378906,1.869916915893555e-05,0.0010701251029968262,5.929090976715088,5540.55872543406,NN,40
control,pytorch,1,1.514948693075549e-15,-1.710348441913423e-16,0.0009675025939941406,1.869916915893555e-05,0.0009862017631530762,7.374758005142212,7477.94039787933,NN,40
control,pytorch,1,2.1016162209457295e-16,6.73815514699499e-16,0.0009481906890869141,1.869916915893555e-05,0.0009668898582458496,6.445359945297241,6666.07462094032,NN,40
control,pytorch,1,5.974317084543499e-16,-5.112939072170532e-16,0.0009293556213378906,1.869916915893555e-05,0.0009480547904968261,7.00009298324585,7383.637584466469,NN,40
control,pytorch,1,2.2073477305866537e-16,0.0,0.0009222030639648438,1.869916915893555e-05,0.0009409022331237793,10.194191932678223,10834.485851769829,NN,40
control,pytorch,1,2.919593680723884e-16,-5.117163206211069e-16,0.0009176731109619141,1.869916915893555e-05,0.0009363722801208496,7.435714960098267,7940.981506990577,NN,40
control,pytorch,1,3.6456128956446237e-16,3.546740379997059e-16,0.0010311603546142578,1.869916915893555e-05,0.0010498595237731934,7.471489191055298,7116.656106716809,NN,40
control,pytorch,1,1.9738207299732886e-16,-5.327280561416585e-16,0.0009222030639648438,1.869916915893555e-05,0.0009409022331237793,6.967967987060547,7405.623816968754,NN,40
control,pytorch,1,3.36426622757248e-16,-3.467106797304353e-16,0.0009043216705322266,1.869916915893555e-05,0.0009230208396911621,6.564684152603149,7112.173279640857,NN,40
control,pytorch,1,6.227200277258247e-16,-3.423315002321578e-16,0.0009138584136962891,1.869916915893555e-05,0.0009325575828552246,6.504517078399658,6974.922726470882,NN,40
control,pytorch,1,8.668329572233172e-15,1.741896881244247e-16,0.0009598731994628906,1.869916915893555e-05,0.0009785723686218262,7.636940956115723,7804.165742868071,NN,40
control,pytorch,1,1.913714650747612e-16,-4.983775420929219e-16,0.00096893310546875,1.869916915893555e-05,0.0009876322746276856,4.646867036819458,4705.057900797357,NN,40
control,pytorch,1,5.026418685190112e-16,-6.956964095576301e-16,0.0009336471557617188,1.869916915893555e-05,0.0009523463249206543,7.763762950897217,8152.247504650226,NN,40
control,pytorch,1,3.4539313876278685e-16,1.5316488156865927e-15,0.0009353160858154297,1.869916915893555e-05,0.0009540152549743652,4.238692045211792,4443.002376650347,NN,40
control,pytorch,1,9.403593696763342e-16,-3.413524524769216e-16,0.0009100437164306641,1.869916915893555e-05,0.0009287428855895996,5.194501161575317,5593.045440426346,NN,40
control,pytorch,1,2.0391277717515892e-16,-1.724755833686888e-16,0.0009019374847412109,1.869916915893555e-05,0.0009206366539001464,6.485990047454834,7045.113856783627,NN,40
control,pytorch,1,5.771209389739338e-16,-3.3883758824623687e-16,0.001035928726196289,1.869916915893555e-05,0.0010546278953552247,6.389969110488892,6058.979796221483,NN,40
control,pytorch,1,2.409788333010444e-16,1.6959940332839471e-16,0.0009849071502685547,1.869916915893555e-05,0.0010036063194274903,4.762443780899048,4745.330602955744,NN,40
control,pytorch,1,4.3161439830516747e-16,-3.352687486102062e-16,0.0009410381317138672,1.869916915893555e-05,0.0009597373008728027,5.010746002197266,5220.9557736689,NN,40
control,pytorch,1,3.071798116530089e-16,-8.263728519122236e-16,0.000946044921875,1.869916915893555e-05,0.0009647440910339355,6.110878944396973,6334.1968105218675,NN,40
control,pytorch,1,4.220133200585872e-16,-1.7136896312963357e-16,0.0009603500366210938,1.869916915893555e-05,0.0009790492057800294,3.971560001373291,4056.547901705374,NN,40
control,pytorch,1,3.1788514455472757e-16,-3.4071019110962115e-16,0.0009369850158691406,1.869916915893555e-05,0.0009556841850280761,4.335137128829956,4536.160791132688,NN,40
control,optimaltree,1,3.4534973297179733e-16,0.0,0.0010540485382080078,0.00015332221984863282,0.0012073707580566406,13.483942031860352,11168.021042321607,OCT,40
control,optimaltree,1,2.2036866825133806e-16,0.0,0.0010979175567626953,0.00015332221984863282,0.001251239776611328,27.884915113449097,22285.828531577263,OCT,40
control,optimaltree,1,7.451733443751889e-16,5.04591312884702e-16,0.0009315013885498047,0.00015332221984863282,0.0010848236083984375,27.512278079986572,25361.06134397637,OCT,40
control,optimaltree,1,2.429396073917262e-16,6.791851967542337e-16,0.0009264945983886719,0.00015332221984863282,0.0010798168182373047,23.636230945587158,21889.111695973577,OCT,40
control,optimaltree,1,6.498071577878773e-14,-1.69490992144218e-16,0.0009214878082275391,0.00015332221984863282,0.0010748100280761719,25.420006036758423,23650.696748948554,OCT,40
control,optimaltree,1,2.1917486328983967e-16,-5.114332122570258e-16,0.0009450912475585938,0.00015332221984863282,0.0010984134674072265,17.55155301094055,15979.003837571738,OCT,40
control,optimaltree,1,2.103890236147178e-16,-5.13776132647332e-16,0.0009326934814453125,0.00015332221984863282,0.0010860157012939453,19.409276962280273,17872.00400432045,OCT,40
control,optimaltree,1,2.248557773658948e-16,-8.614632738967379e-16,0.0009436607360839844,0.00015332221984863282,0.0010969829559326172,18.396753072738647,16770.31805576082,OCT,40
control,optimaltree,1,3.2428221002373753e-16,0.0,0.000993490219116211,0.00015332221984863282,0.0011468124389648437,22.067370891571045,19242.35397332269,OCT,40
control,optimaltree,1,3.698862922915536e-16,0.0,0.0009586811065673828,0.00015332221984863282,0.0011120033264160156,16.518526077270508,14854.745201626045,OCT,40
control,optimaltree,1,6.794689446562428e-16,0.0,0.0009353160858154297,0.00015332221984863282,0.0010886383056640625,12.064255952835083,11081.968997477048,OCT,40
control,optimaltree,1,2.515007634805123e-16,3.370453518864467e-16,0.000997781753540039,0.00015332221984863282,0.0011511039733886719,6.143187046051025,5336.778595217975,OCT,40
control,optimaltree,1,9.380149544176105e-16,8.540213259984336e-16,0.0009541511535644531,0.00015332221984863282,0.001107473373413086,3.5332860946655273,3190.402748714769,OCT,40
control,optimaltree,1,5.058276708976035e-16,-1.6999576380847998e-16,0.0009815692901611328,0.00015332221984863282,0.0011348915100097656,5.342854976654053,4707.81121325692,OCT,40
control,optimaltree,1,1.9037786799170951e-16,0.0,0.0009639263153076172,0.00015332221984863282,0.00111724853515625,7.840406894683838,7017.603199262497,OCT,40
control,optimaltree,1,1.8582591218600565e-16,-3.434673559494266e-16,0.0009403228759765625,0.00015332221984863282,0.0010936450958251953,8.242720127105713,7536.924143463816,OCT,40
control,optimaltree,1,1.8495322520025815e-16,-5.179396813562086e-16,0.0010268688201904297,0.00015332221984863282,0.0011801910400390625,6.158736944198608,5218.423742646583,OCT,40
control,optimaltree,1,2.1501133121992766e-16,0.0,0.0009815692901611328,0.00015332221984863282,0.0011348915100097656,5.27899694442749,4651.543251373927,OCT,40
control,optimaltree,1,3.0569008591397255e-16,-1.154956834001329e-15,0.0009791851043701172,0.00015332221984863282,0.00113250732421875,4.728281021118164,4175.055578011318,OCT,40
control,optimaltree,1,1.1396482067524056e-15,6.9208622548062e-16,0.0009548664093017578,0.00015332221984863282,0.0011081886291503906,6.231468200683594,5623.111478287809,OCT,40
control,optimaltree,1,4.747643535863612e-16,0.0,0.0009176731109619141,0.00015332221984863282,0.0010709953308105469,6.181427001953125,5771.665687164966,OCT,40
control,optimaltree,1,4.748786431327031e-16,-3.44767199938243e-16,0.0010466575622558594,0.00015332221984863282,0.0011999797821044922,4.87628698348999,4063.640951465107,OCT,40
control,optimaltree,1,4.165848086613584e-16,-8.733029474552436e-16,0.0009572505950927734,0.00015332221984863282,0.0011105728149414062,5.09571099281311,4588.362801841102,OCT,40
control,optimaltree,1,3.938754859820329e-16,-3.3745119503275614e-16,0.000990152359008789,0.00015332221984863282,0.0011434745788574219,6.843114137649536,5984.491709896415,OCT,40
control,optimaltree,1,9.30421416911536e-16,-1.6866587190120186e-16,0.000957489013671875,0.00015332221984863282,0.0011108112335205078,6.175690174102783,5559.621642040918,OCT,40
control,optimaltree,1,3.572469801038204e-16,5.137372739190366e-16,0.0009300708770751953,0.00015332221984863282,0.001083393096923828,7.744645833969116,7148.509489269555,OCT,40
control,optimaltree,1,2.9225642389525764e-16,-5.256291563726568e-16,0.0010485649108886719,0.00015332221984863282,0.0012018871307373047,6.250530958175659,5200.59729264364,OCT,40
control,optimaltree,1,3.5322616616031433e-16,-6.756814763578526e-16,0.0009715557098388672,0.00015332221984863282,0.0011248779296875,6.867805004119873,6105.378035132935,OCT,40
control,optimaltree,1,2.316518903756433e-16,-1.650075021159892e-16,0.000980377197265625,0.00015332221984863282,0.0011336994171142578,4.17693305015564,3684.3390647475962,OCT,40
control,optimaltree,1,2.1743578638148278e-16,-3.4007546109394307e-16,0.0009603500366210938,0.00015332221984863282,0.0011136722564697265,6.446722984313965,5788.707536586828,OCT,40
control,optimaltree,1,2.028196392013898e-16,-1.6573297530659635e-16,0.0009286403656005859,0.00015332221984863282,0.0010819625854492187,5.1766698360443115,4784.518342558968,OCT,40
control,optimaltree,1,1.9683911718002953e-16,-1.6911652871452488e-16,0.0009589195251464844,0.00015332221984863282,0.0011122417449951172,6.2540740966796875,5622.94494413815,OCT,40
control,optimaltree,1,2.0756762831202795e-16,1.6789967335440456e-16,0.0009415149688720703,0.00015332221984863282,0.001094837188720703,6.554974794387817,5987.168559781188,OCT,40
control,optimaltree,1,1.9293370726711434e-16,0.0,0.0010418891906738281,0.00015332221984863282,0.001195211410522461,8.63001298904419,7220.490796077462,OCT,40
control,optimaltree,1,4.122833391853672e-16,-1.6944480421752554e-16,0.0009527206420898438,0.00015332221984863282,0.0011060428619384765,5.3685479164123535,4853.833518714918,OCT,40
control,optimaltree,1,2.1001887497239918e-16,-6.875376138055523e-16,0.0009202957153320312,0.00015332221984863282,0.001073617935180664,8.298521995544434,7729.492702772325,OCT,40
control,optimaltree,1,2.359615489585519e-16,0.0,0.0009965896606445312,0.00015332221984863282,0.001149911880493164,5.667420864105225,4928.569710641333,OCT,40
control,optimaltree,0,2.1596345424004124e-16,0.0002294368105154491,0.0009338855743408203,0.00015332221984863282,0.001087207794189453,7.130919933319092,6558.93010648936,OCT,40
control,optimaltree,1,2.1119049962056855e-16,-5.155075074625009e-16,0.0009799003601074219,0.00015332221984863282,0.0011332225799560547,8.385304927825928,7399.521573379788,OCT,40
control,optimaltree,1,3.5563638941851796e-16,-3.3740560315063635e-16,0.0009489059448242188,0.00015332221984863282,0.0011022281646728515,7.647248029708862,6937.990041271188,OCT,40
control,optimaltree,1,3.5614438489913216e-16,-8.628593900832469e-16,0.0009362697601318359,0.00015332221984863282,0.0010895919799804687,9.344155073165894,8575.829525960158,OCT,40
control,optimaltree,1,3.439701582375789e-16,-1.1933189111363394e-15,0.0009465217590332031,0.00015332221984863282,0.001099843978881836,7.6641929149627686,6968.436489286984,OCT,40
control,optimaltree,0,5.486860738840055e-16,0.03022862518404427,0.0009617805480957031,0.00015332221984863282,0.001115102767944336,4.876752853393555,4373.366288367956,OCT,40
control,optimaltree,1,2.1494432448242024e-14,-1.185349932551057e-15,0.0009655952453613281,0.00015332221984863282,0.001118917465209961,8.237488985061646,7362.016628738483,OCT,40
control,optimaltree,1,8.192307802299923e-16,-3.465459872063627e-16,0.000949859619140625,0.00015332221984863282,0.0011031818389892578,5.994848966598511,5434.143995781356,OCT,40
control,optimaltree,1,4.282049204800432e-16,-3.4132053186560614e-16,0.0009555816650390625,0.00015332221984863282,0.0011089038848876953,6.983363151550293,6297.536916157108,OCT,40
control,optimaltree,1,4.2894935418080085e-16,6.986975610740941e-16,0.0009138584136962891,0.00015332221984863282,0.0010671806335449219,8.9407479763031,8377.914380440028,OCT,40
control,optimaltree,1,3.4843930085304073e-16,-3.433001922002711e-16,0.0009410381317138672,0.00015332221984863282,0.0010943603515625,7.453666925430298,6810.980418641941,OCT,40
control,optimaltree,1,2.545687275984033e-16,-1.7464284766031253e-16,0.0009696483612060547,0.00015332221984863282,0.0011229705810546875,5.674266815185547,5052.907806236837,OCT,40
control,optimaltree,1,2.254390336292499e-16,-1.697063402069244e-16,0.0009484291076660156,0.00015332221984863282,0.0011017513275146484,5.4961090087890625,4988.52043245302,OCT,40
control,optimaltree,1,2.924014482253073e-16,-5.05736696505362e-16,0.0009458065032958984,0.00015332221984863282,0.0010991287231445312,4.994980096817017,4544.49055114011,OCT,40
control,optimaltree,1,2.3293744073918955e-15,-3.4005426414957333e-16,0.000911712646484375,0.00015332221984863282,0.0010650348663330078,5.3218019008636475,4996.8335019744445,OCT,40
control,optimaltree,1,2.138485198034501e-16,0.0,0.0009617805480957031,0.00015332221984863282,0.001115102767944336,5.809530019760132,5209.860639544331,OCT,40
control,optimaltree,1,1.8735213052540388e-16,0.0,0.0009801387786865234,0.00015332221984863282,0.0011334609985351562,6.856481075286865,6049.154831218659,OCT,40
control,optimaltree,1,2.1252814963189185e-16,3.4189446683661605e-16,0.0009524822235107422,0.00015332221984863282,0.001105804443359375,5.510958909988403,4983.665007934318,OCT,40
control,optimaltree,1,2.6516420510375674e-16,-5.234019358455952e-16,0.0009343624114990234,0.00015332221984863282,0.0010876846313476562,4.7946600914001465,4408.134447445025,OCT,40
control,optimaltree,1,2.886990782542412e-16,9.251728446166494e-05,0.0009882450103759766,0.00015332221984863282,0.0011415672302246094,6.25442099571228,5478.802150340011,OCT,40
control,optimaltree,1,2.0514193460773925e-16,0.0,0.0009839534759521484,0.00015332221984863282,0.0011372756958007812,5.283416032791138,4645.677430986482,OCT,40
control,optimaltree,1,2.818127797898064e-16,0.0,0.0009357929229736328,0.00015332221984863282,0.0010891151428222656,6.240797996520996,5730.154463144253,OCT,40
control,optimaltree,1,1.1542666126655854e-15,-1.7297421661790893e-16,0.0009114742279052734,0.00015332221984863282,0.0010647964477539062,6.4328999519348145,6041.436337907068,OCT,40
control,optimaltree,0,3.780660550836148e-15,0.00042406356720423846,0.000997304916381836,0.00015332221984863282,0.0011506271362304687,6.796321868896484,5906.624009548122,OCT,40
control,optimaltree,1,3.3818790594926794e-16,-3.343289669753786e-16,0.0010733604431152344,0.00015332221984863282,0.0012266826629638672,5.672224998474121,4624.036166590218,OCT,40
control,optimaltree,1,2.800396260555659e-16,3.456129557651836e-16,0.000978708267211914,0.00015332221984863282,0.0011320304870605469,7.563230037689209,6681.1186837627,OCT,40
control,optimaltree,0,2.0259705161848183e-16,0.031199629474100266,0.0009322166442871094,0.00015332221984863282,0.0010855388641357422,5.640389919281006,5195.935498607536,OCT,40
control,optimaltree,0,2.206363718752054e-16,0.00044613099716219677,0.0010006427764892578,0.00015332221984863282,0.0011539649963378906,6.480511903762817,5615.865233632502,OCT,40
control,optimaltree,1,2.6489963467331006e-16,-1.6929911244901621e-16,0.0009491443634033203,0.00015332221984863282,0.001102466583251953,5.398553848266602,4896.795903185066,OCT,40
control,optimaltree,1,3.473294921651495e-16,-1.7364811133769325e-16,0.0009949207305908203,0.00015332221984863282,0.001148242950439453,6.083703994750977,5298.272453945948,OCT,40
control,optimaltree,1,2.187083591599336e-16,-1.7268704650419213e-16,0.0009534358978271484,0.00015332221984863282,0.0011067581176757812,4.8723859786987305,4402.394616206529,OCT,40
control,optimaltree,1,1.3959119004803665e-15,-3.443192413499494e-16,0.0009558200836181641,0.00015332221984863282,0.0011091423034667969,5.506455183029175,4964.606584581521,OCT,40
control,optimaltree,1,1.880109417365143e-16,-8.516632608227199e-16,0.0009944438934326172,0.00015332221984863282,0.00114776611328125,4.177231073379517,3639.444504453603,OCT,40
control,optimaltree,1,2.1058459426176306e-16,-5.182492894324335e-16,0.0009763240814208984,0.00015332221984863282,0.0011296463012695312,7.071045875549316,6259.522000472765,OCT,40
control,optimaltree,1,3.190302510386607e-16,1.694793680462737e-16,0.0009243488311767578,0.00015332221984863282,0.0010776710510253906,5.230191946029663,4853.236004672483,OCT,40
control,optimaltree,1,5.327804211554897e-16,1.6953506894908151e-16,0.0010485649108886719,0.00015332221984863282,0.0012018871307373047,7.856369972229004,6536.695311322177,OCT,40
control,optimaltree,1,3.9346590595973223e-16,-8.259347013139322e-16,0.0009505748748779297,0.00015332221984863282,0.0011038970947265625,5.476500988006592,4961.061147971525,OCT,40
control,optimaltree,1,1.8848941742859777e-16,-6.639563969667247e-16,0.0010027885437011719,0.00015332221984863282,0.0011561107635498047,6.072605848312378,5252.615960140893,OCT,40
control,optimaltree,1,3.490395885291232e-16,1.682900250848001e-16,0.0010383129119873047,0.00015332221984863282,0.0011916351318359375,3.1401331424713135,2635.146496254562,OCT,40
control,optimaltree,1,2.127832160238472e-16,-1.6793023598910864e-16,0.0010826587677001953,0.00015332221984863282,0.001235980987548828,6.851447105407715,5543.327263468156,OCT,40
control,optimaltree,1,1.5036855882839226e-15,-1.7098680373855168e-16,0.0011119842529296875,0.00015332221984863282,0.0012653064727783203,5.773493051528931,4562.920664470857,OCT,40
control,optimaltree,1,3.1590623307491643e-15,-5.219069681192946e-16,0.0010833740234375,0.00015332221984863282,0.0012366962432861328,5.307739019393921,4291.869606792261,OCT,40
control,optimaltree,1,1.514948693075549e-15,-1.710348441913423e-16,0.0010428428649902344,0.00015332221984863282,0.0011961650848388672,4.921722173690796,4114.584379758744,OCT,40
control,optimaltree,1,4.821979525433922e-16,6.73815514699499e-16,0.0010385513305664062,0.00015332221984863282,0.001191873550415039,5.41356897354126,4542.066540243405,OCT,40
control,optimaltree,1,5.974317084543499e-16,-5.112939072170532e-16,0.0009298324584960938,0.00015332221984863282,0.0010831546783447265,5.092544078826904,4701.585268144078,OCT,40
control,optimaltree,1,2.2073477305866537e-16,0.0,0.0010421276092529297,0.00015332221984863282,0.0011954498291015625,6.013275861740112,5030.136535515987,OCT,40
control,optimaltree,1,2.919593680723884e-16,-5.117163206211069e-16,0.0010180473327636719,0.00015332221984863282,0.0011713695526123047,6.016251087188721,5136.082864516759,OCT,40
control,optimaltree,0,7.938617858209014e-16,0.0005334492635359485,0.0010111331939697266,0.00015332221984863282,0.0011644554138183594,5.401033163070679,4638.24814499353,OCT,40
control,optimaltree,0,2.221681582554732e-16,0.0005666478823302023,0.0009462833404541016,0.00015332221984863282,0.0010996055603027344,5.756357192993164,5234.929142599434,OCT,40
control,optimaltree,1,3.36426622757248e-16,-3.467106797304353e-16,0.0009424686431884766,0.00015332221984863282,0.0010957908630371094,5.470227003097534,4992.03560425406,OCT,40
control,optimaltree,1,4.107608021422069e-16,-3.423315002321578e-16,0.0010237693786621094,0.00015332221984863282,0.0011770915985107422,7.226034164428711,6138.888573812861,OCT,40
control,optimaltree,1,8.668329572233172e-15,1.741896881244247e-16,0.0009694099426269531,0.00015332221984863282,0.001122732162475586,8.90573501586914,7932.199070731438,OCT,40
control,optimaltree,1,1.913714650747612e-16,-4.983775420929219e-16,0.0009760856628417969,0.00015332221984863282,0.0011294078826904297,8.143660068511963,7210.557136463814,OCT,40
control,optimaltree,1,1.9379813589350139e-16,-5.217723071682225e-16,0.0009682178497314453,0.00015332221984863282,0.001121540069580078,8.015517950057983,7146.885044472033,OCT,40
control,optimaltree,1,3.4539313876278685e-16,1.5316488156865927e-15,0.0009088516235351562,0.00015332221984863282,0.001062173843383789,5.754472970962524,5417.637618179696,OCT,40
control,optimaltree,1,9.403593696763342e-16,-3.413524524769216e-16,0.0010325908660888672,0.00015332221984863282,0.0011859130859375,6.997320175170898,5900.365092640247,OCT,40
control,optimaltree,1,2.0391277717515892e-16,-1.724755833686888e-16,0.0009634494781494141,0.00015332221984863282,0.0011167716979980469,7.592988014221191,6799.051254461922,OCT,40
control,optimaltree,1,5.771209389739338e-16,-3.3883758824623687e-16,0.00096893310546875,0.00015332221984863282,0.0011222553253173828,5.054898977279663,4504.2325603134,OCT,40
control,optimaltree,1,2.1245511828581395e-16,1.6959940332839471e-16,0.0009546279907226562,0.00015332221984863282,0.001107950210571289,6.072533845901489,5480.872504884788,OCT,40
control,optimaltree,1,4.3161439830516747e-16,-3.352687486102062e-16,0.0009074211120605469,0.00015332221984863282,0.0010607433319091797,5.394412994384766,5085.5026207665405,OCT,40
control,optimaltree,1,3.071798116530089e-16,-8.263728519122236e-16,0.0010190010070800781,0.00015332221984863282,0.001172323226928711,5.695695161819458,4858.468237246496,OCT,40
control,optimaltree,1,4.220133200585872e-16,-1.7136896312963357e-16,0.0009555816650390625,0.00015332221984863282,0.0011089038848876953,3.7854249477386475,3413.6637082140064,OCT,40
control,optimaltree,1,3.1788514455472757e-16,-3.4071019110962115e-16,0.0009579658508300781,0.00015332221984863282,0.001111288070678711,2.7729861736297607,2495.290147347825,OCT,40
control,optimaltree,1,3.4534973297179733e-16,0.0,0.0010569095611572266,8.506298065185546e-05,0.001141972541809082,9.935552835464478,8700.343022017712,OCT-H,40
control,optimaltree,1,2.2036866825133806e-16,0.0,0.0010254383087158203,8.506298065185546e-05,0.0011105012893676757,15.055305004119873,13557.215239878225,OCT-H,40
control,optimaltree,0,2.2001212807367386e-16,0.0022311929994724465,0.0009436607360839844,8.506298065185546e-05,0.0010287237167358398,16.146825075149536,15695.978242227879,OCT-H,40
control,optimaltree,1,1.9076145142033933e-16,8.489814959427921e-16,0.000926971435546875,8.506298065185546e-05,0.0010120344161987304,11.589700937271118,11451.884196589694,OCT-H,40
control,optimaltree,1,6.498071577878773e-14,-1.69490992144218e-16,0.0009174346923828125,8.506298065185546e-05,0.001002497673034668,13.411664009094238,13378.249516027,OCT-H,40
control,optimaltree,1,3.7298627472347137e-16,-1.704777374190086e-16,0.0009050369262695312,8.506298065185546e-05,0.0009900999069213867,12.221204042434692,12343.404899850222,OCT-H,40
control,optimaltree,1,2.103890236147178e-16,-5.13776132647332e-16,0.0009348392486572266,8.506298065185546e-05,0.001019902229309082,10.948208093643188,10734.566293731796,OCT-H,40
control,optimaltree,1,2.248557773658948e-16,-8.614632738967379e-16,0.0009407997131347656,8.506298065185546e-05,0.001025862693786621,8.073194980621338,7869.664263569135,OCT-H,40
control,optimaltree,1,3.2428221002373753e-16,0.0,0.0008785724639892578,8.506298065185546e-05,0.0009636354446411132,13.96415400505066,14491.117032594551,OCT-H,40
control,optimaltree,1,9.633711824957454e-16,1.7046543820193476e-16,0.0009396076202392578,8.506298065185546e-05,0.0010246706008911132,14.31236481666565,13967.771500635212,OCT-H,40
control,optimaltree,0,6.794689446562428e-16,0.0010042174089925793,0.0009996891021728516,8.506298065185546e-05,0.001084752082824707,12.632531881332397,11645.547477020868,OCT-H,40
control,optimaltree,1,3.692262345909479e-16,6.740907037728934e-16,0.0009515285491943359,8.506298065185546e-05,0.0010365915298461913,8.994149208068848,8676.657052564758,OCT-H,40
control,optimaltree,1,9.380149544176105e-16,8.540213259984336e-16,0.0009162425994873047,8.506298065185546e-05,0.00100130558013916,6.167558193206787,6159.516450861712,OCT-H,40
control,optimaltree,1,5.058276708976035e-16,-1.6999576380847998e-16,0.0010974407196044922,8.506298065185546e-05,0.0011825037002563476,9.273612022399902,7842.35349148551,OCT-H,40
control,optimaltree,1,1.9037786799170951e-16,0.0,0.0009715557098388672,8.506298065185546e-05,0.0010566186904907226,6.981384992599487,6607.288944848346,OCT-H,40
control,optimaltree,1,1.8582591218600565e-16,-3.434673559494266e-16,0.0009815692901611328,8.506298065185546e-05,0.0010666322708129882,7.667730093002319,7188.728770748674,OCT-H,40
control,optimaltree,1,1.8495322520025815e-16,-5.179396813562086e-16,0.0009870529174804688,8.506298065185546e-05,0.0010721158981323242,5.327441930770874,4969.091438762848,OCT-H,40
control,optimaltree,1,2.1198549112774928e-16,3.388780859153979e-16,0.0009453296661376953,8.506298065185546e-05,0.0010303926467895507,4.86196494102478,4718.555548871067,OCT-H,40
control,optimaltree,1,3.0569008591397255e-16,-1.154956834001329e-15,0.0010099411010742188,8.506298065185546e-05,0.0010950040817260742,3.7702419757843018,3443.130522254495,OCT-H,40
control,optimaltree,1,1.1396482067524056e-15,6.9208622548062e-16,0.0009698867797851562,8.506298065185546e-05,0.0010549497604370117,5.777293920516968,5476.368768616745,OCT-H,40
control,optimaltree,1,2.9582947800870237e-15,0.0,0.0009515285491943359,8.506298065185546e-05,0.0010365915298461913,7.65890908241272,7388.550708637512,OCT-H,40
control,optimaltree,1,4.748786431327031e-16,-3.44767199938243e-16,0.0009765625,8.506298065185546e-05,0.0010616254806518554,5.283904075622559,4977.182793670471,OCT-H,40
control,optimaltree,1,3.1438303946918885e-16,-6.986423579641949e-16,0.0009520053863525391,8.506298065185546e-05,0.0010370683670043945,4.459389925003052,4299.996091756365,OCT-H,40
control,optimaltree,1,2.121149130385059e-16,-3.3745119503275614e-16,0.001027822494506836,8.506298065185546e-05,0.0011128854751586913,8.697006940841675,7814.826534241117,OCT-H,40
control,optimaltree,1,9.30421416911536e-16,-1.6866587190120186e-16,0.0009477138519287109,8.506298065185546e-05,0.0010327768325805663,8.418806076049805,8151.6217351758405,OCT-H,40
control,optimaltree,1,3.572469801038204e-16,5.137372739190366e-16,0.0009958744049072266,8.506298065185546e-05,0.001080937385559082,8.466088056564331,7832.1724918280115,OCT-H,40
control,optimaltree,1,2.9225642389525764e-16,-5.256291563726568e-16,0.0010166168212890625,8.506298065185546e-05,0.001101679801940918,5.322996139526367,4831.7089322581905,OCT-H,40
control,optimaltree,0,1.1004870182563182e-15,0.0007938216574494463,0.0009949207305908203,8.506298065185546e-05,0.0010799837112426757,6.131756067276001,5677.637545311251,OCT-H,40
control,optimaltree,1,2.1403966014618479e-16,0.0,0.0010826587677001953,8.506298065185546e-05,0.0011677217483520507,4.525753974914551,3875.712669821838,OCT-H,40
control,optimaltree,1,2.1743578638148278e-16,-3.4007546109394307e-16,0.000986337661743164,8.506298065185546e-05,0.0010714006423950195,5.979621887207031,5581.125911815888,OCT-H,40
control,optimaltree,1,2.028196392013898e-16,-1.6573297530659635e-16,0.0009808540344238281,8.506298065185546e-05,0.0010659170150756835,4.856181859970093,4555.872353370106,OCT-H,40
control,optimaltree,0,1.0547447577808784e-15,0.0004993600356452314,0.0010211467742919922,8.506298065185546e-05,0.0011062097549438476,6.883609056472778,6222.697843432232,OCT-H,40
control,optimaltree,1,2.179422829383508e-16,5.036990200632137e-16,0.0009207725524902344,8.506298065185546e-05,0.0010058355331420898,6.7259228229522705,6686.901189443394,OCT-H,40
control,optimaltree,1,4.120532850949208e-16,0.0,0.001010894775390625,8.506298065185546e-05,0.0010959577560424804,6.8239099979400635,6226.435243801096,OCT-H,40
control,optimaltree,1,4.122833391853672e-16,9.739828662356472e-05,0.0009245872497558594,8.506298065185546e-05,0.0010096502304077148,6.181474924087524,6122.392426525109,OCT-H,40
control,optimaltree,1,2.0953441937628236e-16,-6.875376138055523e-16,0.0009655952453613281,8.506298065185546e-05,0.0010506582260131835,10.047258138656616,9562.822514398269,OCT-H,40
control,optimaltree,1,2.359615489585519e-16,0.0,0.0009388923645019531,8.506298065185546e-05,0.0010239553451538085,8.900771141052246,8692.538383805457,OCT-H,40
control,optimaltree,0,2.1596345424004124e-16,0.0002294368105154491,0.0010285377502441406,8.506298065185546e-05,0.001113600730895996,9.359073877334595,8404.335250215168,OCT-H,40
control,optimaltree,1,2.1119049962056855e-16,-5.155075074625009e-16,0.00110626220703125,8.506298065185546e-05,0.0011913251876831054,7.5748021602630615,6358.299344778037,OCT-H,40
control,optimaltree,1,3.5563638941851796e-16,-3.3740560315063635e-16,0.0010018348693847656,8.506298065185546e-05,0.001086897850036621,5.397090911865234,4965.59167145596,OCT-H,40
control,optimaltree,1,3.5614438489913216e-16,-8.628593900832469e-16,0.0009398460388183594,8.506298065185546e-05,0.0010249090194702148,8.443273782730103,8238.071499355632,OCT-H,40
control,optimaltree,1,3.439701582375789e-16,-1.1933189111363394e-15,0.0009658336639404297,8.506298065185546e-05,0.001050896644592285,7.157047986984253,6810.420438406636,OCT-H,40
control,optimaltree,0,5.486860738840055e-16,0.030228625184043786,0.0009424686431884766,8.506298065185546e-05,0.001027531623840332,4.257166147232056,4143.09987980825,OCT-H,40
control,optimaltree,0,2.1821711518016853e-16,0.00021838195635159912,0.0010364055633544922,8.506298065185546e-05,0.0011214685440063476,5.296203136444092,4722.560578938641,OCT-H,40
control,optimaltree,1,8.192307802299923e-16,-3.465459872063627e-16,0.0009493827819824219,8.506298065185546e-05,0.0010344457626342773,5.449827194213867,5268.354698786295,OCT-H,40
control,optimaltree,1,3.2484588042196756e-16,-1.7066026593280307e-16,0.0009319782257080078,8.506298065185546e-05,0.0010170412063598632,5.49753999710083,5405.425033639804,OCT-H,40
control,optimaltree,1,4.2894935418080085e-16,6.986975610740941e-16,0.0009419918060302734,8.506298065185546e-05,0.0010270547866821288,8.593575954437256,8367.203060509126,OCT-H,40
control,optimaltree,1,1.4501047587055542e-15,-3.433001922002711e-16,0.0009565353393554688,8.506298065185546e-05,0.0010415983200073242,8.535001993179321,8194.139553834251,OCT-H,40
control,optimaltree,1,2.545687275984033e-16,-1.7464284766031253e-16,0.0010027885437011719,8.506298065185546e-05,0.0010878515243530273,6.947650194168091,6386.579453754071,OCT-H,40
control,optimaltree,1,2.254390336292499e-16,1.697063402069244e-16,0.00096893310546875,8.506298065185546e-05,0.0010539960861206054,8.673677921295166,8229.326498943627,OCT-H,40
control,optimaltree,1,2.924014482253073e-16,-5.05736696505362e-16,0.0009207725524902344,8.506298065185546e-05,0.0010058355331420898,6.515906095504761,6478.102911268187,OCT-H,40
control,optimaltree,1,2.3293744073918955e-15,-3.4005426414957333e-16,0.0009548664093017578,8.506298065185546e-05,0.0010399293899536132,6.12464714050293,5889.483651169936,OCT-H,40
control,optimaltree,1,2.389697890936044e-16,0.0,0.000926971435546875,8.506298065185546e-05,0.0010120344161987304,3.844517946243286,3798.801586890251,OCT-H,40
control,optimaltree,1,1.8735213052540388e-16,0.0,0.001043558120727539,8.506298065185546e-05,0.0011286211013793945,6.25810980796814,5544.916536045191,OCT-H,40
control,optimaltree,1,2.1252814963189185e-16,3.4189446683661605e-16,0.0009417533874511719,8.506298065185546e-05,0.0010268163681030273,6.244726896286011,6081.6394150618335,OCT-H,40
control,optimaltree,1,2.6516420510375674e-16,-5.234019358455952e-16,0.00093841552734375,8.506298065185546e-05,0.0010234785079956054,4.428276062011719,4326.691794128747,OCT-H,40
control,optimaltree,1,2.0419709071973426e-16,-1.759417645774106e-16,0.0009717941284179688,8.506298065185546e-05,0.0010568571090698242,5.446704149246216,5153.680760155027,OCT-H,40
control,optimaltree,1,2.0514193460773925e-16,0.0,0.0009438991546630859,8.506298065185546e-05,0.0010289621353149413,5.958377122879028,5790.667040488625,OCT-H,40
control,optimaltree,1,2.0621156209144914e-15,0.0,0.0010085105895996094,8.506298065185546e-05,0.0010935735702514648,4.980691194534302,4554.5094815971115,OCT-H,40
control,optimaltree,1,1.1542666126655854e-15,-1.7297421661790893e-16,0.0009660720825195312,8.506298065185546e-05,0.0010511350631713867,6.031735897064209,5738.307196095066,OCT-H,40
control,optimaltree,0,3.780660550836148e-15,0.00042406356720423846,0.0009958744049072266,8.506298065185546e-05,0.001080937385559082,6.673208951950073,6173.538857200835,OCT-H,40
control,optimaltree,1,3.3818790594926794e-16,-1.671644834876893e-16,0.0010488033294677734,8.506298065185546e-05,0.0011338663101196288,5.885274887084961,5190.448675085896,OCT-H,40
control,optimaltree,1,2.800396260555659e-16,3.456129557651836e-16,0.0010237693786621094,8.506298065185546e-05,0.0011088323593139648,7.577648162841797,6833.898829873699,OCT-H,40
control,optimaltree,1,2.1744111360757919e-16,-3.253801712008082e-16,0.001119852066040039,8.506298065185546e-05,0.0012049150466918945,4.8856401443481445,4054.759012066216,OCT-H,40
control,optimaltree,0,2.206363718752054e-16,0.00044613099716219677,0.0009565353393554688,8.506298065185546e-05,0.0010415983200073242,6.85929012298584,6585.350601312037,OCT-H,40
control,optimaltree,1,2.6489963467331006e-16,-1.6929911244901621e-16,0.0009417533874511719,8.506298065185546e-05,0.0010268163681030273,6.020913124084473,5863.670770273848,OCT-H,40
control,optimaltree,1,3.473294921651495e-16,-1.7364811133769325e-16,0.0009512901306152344,8.506298065185546e-05,0.0010363531112670898,4.899413824081421,4727.552579150544,OCT-H,40
control,optimaltree,1,2.187083591599336e-16,-1.7268704650419213e-16,0.0009810924530029297,8.506298065185546e-05,0.001066155433654785,6.501455068588257,6098.036799663669,OCT-H,40
control,optimaltree,1,1.3959119004803665e-15,-3.443192413499494e-16,0.0010461807250976562,8.506298065185546e-05,0.0011312437057495117,8.780725002288818,7762.010040507674,OCT-H,40
control,optimaltree,1,1.880109417365143e-16,-8.516632608227199e-16,0.0009522438049316406,8.506298065185546e-05,0.001037306785583496,4.684323072433472,4515.851180707828,OCT-H,40
control,optimaltree,1,3.194165961113789e-16,-5.182492894324335e-16,0.000942230224609375,8.506298065185546e-05,0.0010272932052612304,7.284144878387451,7090.619154377806,OCT-H,40
control,optimaltree,1,2.1941702576919738e-16,6.168517622747543e-05,0.0009508132934570312,8.506298065185546e-05,0.0010358762741088867,4.72618293762207,4562.497525766552,OCT-H,40
control,optimaltree,1,5.327804211554897e-16,1.6953506894908151e-16,0.0009458065032958984,8.506298065185546e-05,0.0010308694839477538,5.958049058914185,5779.6347177701,OCT-H,40
control,optimaltree,0,9.974812481946257e-16,0.00028863842867497976,0.0010294914245605469,8.506298065185546e-05,0.0011145544052124023,3.860337018966675,3463.569836441501,OCT-H,40
control,optimaltree,1,1.8848941742859777e-16,-6.639563969667247e-16,0.0010685920715332031,8.506298065185546e-05,0.0011536550521850585,4.2646331787109375,3696.6276623446406,OCT-H,40
control,optimaltree,0,1.3509222243298085e-15,0.0020155051405538146,0.0010094642639160156,8.506298065185546e-05,0.001094527244567871,3.4753050804138184,3175.165440295549,OCT-H,40
control,optimaltree,1,2.127832160238472e-16,-1.6793023598910864e-16,0.001013040542602539,8.506298065185546e-05,0.0010981035232543945,7.858019113540649,7155.991167619817,OCT-H,40
control,optimaltree,1,1.5036855882839226e-15,-1.7098680373855168e-16,0.0010385513305664062,8.506298065185546e-05,0.0011236143112182617,6.59964394569397,5873.584805571234,OCT-H,40
control,optimaltree,1,3.1590623307491643e-15,-5.219069681192946e-16,0.0010547637939453125,8.506298065185546e-05,0.001139826774597168,6.654419183731079,5838.096921422864,OCT-H,40
control,optimaltree,1,7.297706407488126e-16,1.710348441913423e-16,0.0010178089141845703,8.506298065185546e-05,0.0011028718948364257,5.422628879547119,4916.8257029084825,OCT-H,40
control,optimaltree,1,2.1016162209457295e-16,6.73815514699499e-16,0.0009753704071044922,8.506298065185546e-05,0.0010604333877563476,7.939341068267822,7486.88334405029,OCT-H,40
control,optimaltree,1,5.974317084543499e-16,-3.408626048113688e-16,0.0009634494781494141,8.506298065185546e-05,0.0010485124588012695,7.8021931648254395,7441.20215199487,OCT-H,40
control,optimaltree,1,3.7742148024531677e-16,1.7544694246024312e-16,0.0009427070617675781,8.506298065185546e-05,0.0010277700424194335,7.459918975830078,7258.354172562738,OCT-H,40
control,optimaltree,1,2.1734376334487265e-16,-3.411442137474046e-16,0.0009882450103759766,8.506298065185546e-05,0.001073307991027832,6.888056039810181,6417.5950401841055,OCT-H,40
control,optimaltree,1,3.6456128956446237e-16,3.546740379997059e-16,0.0009644031524658203,8.506298065185546e-05,0.0010494661331176757,6.280084848403931,5984.075760260622,OCT-H,40
control,optimaltree,1,4.489005885096394e-16,-3.5515203742777233e-16,0.0009500980377197266,8.506298065185546e-05,0.001035161018371582,5.341468811035156,5160.0366669891155,OCT-H,40
control,optimaltree,1,2.311804293755544e-16,-3.467106797304353e-16,0.0009586811065673828,8.506298065185546e-05,0.0010437440872192382,5.344388961791992,5120.4016647707285,OCT-H,40
control,optimaltree,1,6.227200277258247e-16,-3.423315002321578e-16,0.000946044921875,8.506298065185546e-05,0.0010311079025268554,7.442237138748169,7217.709340128285,OCT-H,40
control,optimaltree,1,8.668329572233172e-15,1.741896881244247e-16,0.0009443759918212891,8.506298065185546e-05,0.0010294389724731445,6.4629340171813965,6278.112826498803,OCT-H,40
control,optimaltree,1,2.43255760171368e-16,-3.3225169472861456e-16,0.0010175704956054688,8.506298065185546e-05,0.0011026334762573242,7.303348064422607,6623.550093193622,OCT-H,40
control,optimaltree,1,5.026418685190112e-16,-6.956964095576301e-16,0.0009508132934570312,8.506298065185546e-05,0.0010358762741088867,7.534505128860474,7273.5570040370285,OCT-H,40
control,optimaltree,1,3.4539313876278685e-16,1.5316488156865927e-15,0.0009655952453613281,8.506298065185546e-05,0.0010506582260131835,4.801915884017944,4570.388129200914,OCT-H,40
control,optimaltree,1,1.1787849772998974e-15,-1.706762262384608e-16,0.0009703636169433594,8.506298065185546e-05,0.0010554265975952148,3.58266282081604,3394.516330154198,OCT-H,40
control,optimaltree,1,2.0391277717515892e-16,-1.724755833686888e-16,0.0009162425994873047,8.506298065185546e-05,0.00100130558013916,4.4388861656188965,4433.098400392401,OCT-H,40
control,optimaltree,1,5.771209389739338e-16,-3.3883758824623687e-16,0.0010094642639160156,8.506298065185546e-05,0.001094527244567871,4.58660101890564,4190.485930495472,OCT-H,40
control,optimaltree,1,2.0566975016463455e-16,1.6959940332839471e-16,0.0009369850158691406,8.506298065185546e-05,0.001022047996520996,5.213037967681885,5100.580389009933,OCT-H,40
control,optimaltree,1,7.727406413320058e-16,0.0,0.000949859619140625,8.506298065185546e-05,0.0010349225997924804,4.692495107650757,4534.150774745553,OCT-H,40
control,optimaltree,1,3.071798116530089e-16,-8.263728519122236e-16,0.0009620189666748047,8.506298065185546e-05,0.00104708194732666,6.4488139152526855,6158.843566845334,OCT-H,40
control,optimaltree,1,4.220133200585872e-16,-1.7136896312963357e-16,0.0009577274322509766,8.506298065185546e-05,0.001042790412902832,4.271889925003052,4096.59493618792,OCT-H,40
control,optimaltree,1,3.1788514455472757e-16,-3.4071019110962115e-16,0.0009248256683349609,8.506298065185546e-05,0.0010098886489868163,3.410698890686035,3377.301937305526,OCT-H,40


==> data/benchmarks/control/control_T40_general.csv <==
T,accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
40.0,100.0,1.4679614879603982e-15,-2.079534651816084e-16,6461.459786523925,0.0002,0.00029998000000000015,pytorch,6.498071577878773e-14,1.5316488156865927e-15,9526.168392957003,1.8699169158935555e-05,0.0009549617767333985,6.291271047592163,0.000973660945892334,10.0,403.0,100.0,0.0,35.0,100.0,41.0,10000.0,201.0,NN,control,6.79008099276823e-15,6.776263578034403e-21,3.8091141852567085e-05,4.3493166692624977e-16,1.5186156884238737,3.809114185256713e-05
40.0,93.0,1.41529491065667e-15,0.000637205004633362,6846.486822515289,0.0002,0.00029998000000000015,optimaltree,6.498071577878773e-14,0.031199629474100266,22038.071971781093,0.00015332221984863282,0.0009740447998046875,7.718503444194794,0.0011273670196533206,10.0,403.0,93.0,0.0,35.0,100.0,41.0,10000.0,201.0,OCT,control,6.790707964585691e-15,0.0,4.492329052727274e-05,0.00429840593645891,4.915845492348019,4.492329052727274e-05
40.0,89.0,1.287657499700929e-15,0.0003853845764890452,6551.657296646687,0.0002,0.00029998000000000015,optimaltree,6.498071577878773e-14,0.030228625184043786,13400.799599507696,8.506298065185544e-05,0.0009766650199890137,6.95607800245285,0.0010617280006408694,10.0,403.0,89.0,0.0,35.0,100.0,41.0,10000.0,201.0,OCT-H,control,6.482771632236728e-15,2.710505431213761e-20,4.625709083539525e-05,0.0030173198383965606,2.5680240300602994,4.6257090835395244e-05


==> data/benchmarks/control/control_detail.csv <==
,problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,T
0,control,pytorch,1,1.5822273643784542e-16,2.942269664338251e-15,0.0008771419525146484,1.3761520385742187e-05,0.0008909034729003906,0.0016410350799560547,1.8419897664261706,NN,10
1,control,pytorch,1,1.9261990433079557e-16,2.3590602532778587e-15,0.0008518695831298828,1.3761520385742187e-05,0.000865631103515625,0.0018990039825439453,2.19377974616605,NN,10
2,control,pytorch,1,2.7188401719700603e-16,2.620411979441783e-15,0.0007767677307128906,1.3761520385742187e-05,0.0007905292510986328,0.0015888214111328125,2.009819888289723,NN,10
3,control,pytorch,1,1.4467084275993338e-16,2.2711432448239494e-15,0.000797271728515625,1.3761520385742187e-05,0.0008110332489013671,0.002074003219604492,2.5572357513258,NN,10
4,control,pytorch,1,1.5747282846917816e-15,1.8058023074733774e-15,0.0007784366607666016,1.3761520385742187e-05,0.0007921981811523437,0.001605987548828125,2.027254779217027,NN,10
5,control,pytorch,1,8.100389023149697e-16,1.5105922345336997e-15,0.0007948875427246094,1.3761520385742187e-05,0.0008086490631103515,0.0019500255584716797,2.411460851721251,NN,10
6,control,pytorch,1,1.7111078033654113e-15,6.905450030986937e-16,0.0008366107940673828,1.3761520385742187e-05,0.000850372314453125,0.0020210742950439453,2.3766934326215683,NN,10
7,control,pytorch,1,9.052106033313305e-16,2.2917090121333155e-15,0.0007710456848144531,1.3761520385742187e-05,0.0007848072052001953,0.0016260147094726562,2.0718651647163187,NN,10
8,control,pytorch,1,3.042484100904732e-16,1.0688446611879999e-15,0.0008127689361572266,1.3761520385742187e-05,0.0008265304565429687,0.001680135726928711,2.0327571883509488,NN,10
9,control,pytorch,1,2.600615906487605e-16,1.2373091624231917e-15,0.0008194446563720703,1.3761520385742187e-05,0.0008332061767578125,0.0020170211791992188,2.42079479901108,NN,10
10,control,pytorch,1,1.1689028438955087e-14,1.2263339313844099e-15,0.0007829666137695312,1.3761520385742187e-05,0.0007967281341552734,0.0015571117401123047,1.9543827729432748,NN,10
11,control,pytorch,1,1.6629658168473645e-16,0.0,0.0007984638214111328,1.3761520385742187e-05,0.000812225341796875,0.0028619766235351562,3.5236238962990796,NN,10
12,control,pytorch,1,2.1013187253051551e-16,2.3702262808739208e-15,0.0007786750793457031,1.3761520385742187e-05,0.0007924365997314453,0.0017330646514892578,2.187007329137232,NN,10
13,control,pytorch,1,1.6331081129687368e-16,2.573300539668687e-15,0.0008065700531005859,1.3761520385742187e-05,0.0008203315734863281,0.0016319751739501953,1.989409193424632,NN,10
14,control,pytorch,1,5.175435079582738e-16,7.138043146081151e-16,0.0008358955383300781,1.3761520385742187e-05,0.0008496570587158203,0.002257108688354492,2.656493776166478,NN,10
15,control,pytorch,1,2.033463965495066e-16,2.9666963735111747e-15,0.0007805824279785156,1.3761520385742187e-05,0.0007943439483642578,0.0015728473663330078,1.9800583482405485,NN,10
16,control,pytorch,1,1.8352432012106795e-15,2.448685650572916e-15,0.0008339881896972656,1.3761520385742187e-05,0.0008477497100830078,0.0020029544830322266,2.362671976421091,NN,10
17,control,pytorch,1,1.7364689121448848e-16,1.2321804781856769e-15,0.0007908344268798828,1.3761520385742187e-05,0.000804595947265625,0.0017709732055664062,2.2010714963019153,NN,10
18,control,pytorch,1,1.9511960564330754e-16,2.298878357000846e-15,0.0008144378662109375,1.3761520385742187e-05,0.0008281993865966796,0.0017101764678955078,2.064933270384487,NN,10
19,control,pytorch,1,1.9212127104475316e-16,2.668819680460637e-15,0.0007965564727783203,1.3761520385742187e-05,0.0008103179931640625,0.001828908920288086,2.2570261745598343,NN,10
20,control,pytorch,1,2.966055770577082e-16,2.206977845585834e-15,0.0008270740509033203,1.3761520385742187e-05,0.0008408355712890625,0.0025398731231689453,3.0206537519281373,NN,10
21,control,pytorch,1,1.8018125810756533e-16,2.336998563374356e-15,0.0008077621459960938,1.3761520385742187e-05,0.0008215236663818359,0.002758026123046875,3.357208362838536,NN,10
22,control,pytorch,1,1.8272598093782507e-15,2.608151884606432e-16,0.0008895397186279297,1.3761520385742187e-05,0.0009033012390136718,0.002624034881591797,2.9049388711754895,NN,10
23,control,pytorch,1,1.73604877172893e-16,2.472629811893868e-15,0.0008981227874755859,1.3761520385742187e-05,0.0009118843078613281,0.0017590522766113281,1.929030098935347,NN,10
24,control,pytorch,1,1.672362439095009e-16,4.3125207367935167e-16,0.0008008480072021484,1.3761520385742187e-05,0.0008146095275878906,0.002707958221435547,3.3242407923388515,NN,10
25,control,pytorch,1,1.4996822952849327e-16,1.76936919308535e-15,0.0008056163787841797,1.3761520385742187e-05,0.0008193778991699218,0.0018219947814941406,2.2236318350054707,NN,10
26,control,pytorch,1,1.6133186483625455e-16,2.7933627350357034e-15,0.0008783340454101562,1.3761520385742187e-05,0.0008920955657958984,0.002148151397705078,2.407983494221909,NN,10
27,control,pytorch,1,1.4537013056012414e-16,1.761374290295274e-15,0.000759124755859375,1.3761520385742187e-05,0.0007728862762451171,0.0022628307342529297,2.927766741112743,NN,10
28,control,pytorch,1,2.7311238763128867e-16,3.3412797903749335e-15,0.0008027553558349609,1.3761520385742187e-05,0.0008165168762207031,0.0022461414337158203,2.750881823915532,NN,10
29,control,pytorch,1,2.007704329585369e-16,2.7149559179591918e-15,0.0007543563842773438,1.3761520385742187e-05,0.0007681179046630859,0.0019428730010986328,2.5293942366189492,NN,10
30,control,pytorch,1,1.6191677334492899e-16,1.1461023389398786e-15,0.0007970333099365234,1.3761520385742187e-05,0.0008107948303222656,0.0023260116577148438,2.868804253216966,NN,10
31,control,pytorch,1,1.6756292466666667e-16,2.0266191524352443e-15,0.000766754150390625,1.3761520385742187e-05,0.0007805156707763671,0.002355813980102539,3.018278899844825,NN,10
32,control,pytorch,1,3.589222094050116e-15,2.821904713012738e-15,0.0008037090301513672,1.3761520385742187e-05,0.0008174705505371093,0.0023870468139648438,2.920040131594298,NN,10
33,control,pytorch,1,1.8356482077265044e-16,1.8582709237921123e-15,0.0008134841918945312,1.3761520385742187e-05,0.0008272457122802734,0.002318859100341797,2.8031080317720165,NN,10
34,control,pytorch,1,2.0064492914839667e-16,1.902818701087206e-15,0.0007712841033935547,1.3761520385742187e-05,0.0007850456237792968,0.002377033233642578,3.027891834106757,NN,10
35,control,pytorch,1,3.4570809017108056e-16,2.2706161659900943e-15,0.00079345703125,1.3761520385742187e-05,0.0008072185516357421,0.002279996871948242,2.824510000827003,NN,10
36,control,pytorch,1,1.968866256780115e-16,1.229188630457521e-15,0.0007781982421875,1.3761520385742187e-05,0.0007919597625732421,0.002043008804321289,2.579687631708874,NN,10
37,control,pytorch,1,1.509573305503609e-16,1.3455287197128669e-15,0.0008513927459716797,1.3761520385742187e-05,0.0008651542663574218,0.002174854278564453,2.513834079234551,NN,10
38,control,pytorch,1,1.4999698786492106e-16,2.099501555336615e-15,0.0008690357208251953,1.3761520385742187e-05,0.0008827972412109375,0.0028340816497802734,3.2103426670123585,NN,10
39,control,pytorch,1,2.0091493307248335e-16,1.960007404589035e-15,0.0008382797241210938,1.3761520385742187e-05,0.0008520412445068359,0.0022459030151367188,2.635908800913334,NN,10
40,control,pytorch,1,1.4605088964647027e-16,2.1156932228496193e-15,0.0008597373962402344,1.3761520385742187e-05,0.0008734989166259765,0.0031380653381347656,3.592523446114878,NN,10
41,control,pytorch,1,1.6763775464395996e-16,2.6770897399058805e-15,0.0008630752563476562,1.3761520385742187e-05,0.0008768367767333984,0.0021848678588867188,2.491761199873835,NN,10
42,control,pytorch,1,1.5796439488063445e-16,2.6021680128265945e-15,0.0009112358093261719,1.3761520385742187e-05,0.000924997329711914,0.0019481182098388672,2.10607982019321,NN,10
43,control,pytorch,1,1.4653550024891977e-16,3.22699317448594e-15,0.0008172988891601562,1.3761520385742187e-05,0.0008310604095458984,0.002187013626098633,2.631594046567137,NN,10
44,control,pytorch,1,9.07080871443345e-15,3.0244486773036987e-16,0.0008738040924072266,1.3761520385742187e-05,0.0008875656127929687,0.003495931625366211,3.9387866936003784,NN,10
45,control,pytorch,1,1.5806259282313264e-16,1.103681349316694e-15,0.0008218288421630859,1.3761520385742187e-05,0.0008355903625488281,0.002816915512084961,3.3711680248350797,NN,10
46,control,pytorch,1,1.9432045196190773e-16,2.2682420049003503e-15,0.0007863044738769531,1.3761520385742187e-05,0.0008000659942626953,0.0020568370819091797,2.570834276995697,NN,10
47,control,pytorch,1,2.1293435662377777e-16,1.6958438944505361e-15,0.0008387565612792969,1.3761520385742187e-05,0.000852518081665039,0.0022149085998535156,2.5980781492958065,NN,10
48,control,pytorch,1,1.9446807005835632e-16,3.0375462086892316e-15,0.0007905960083007812,1.3761520385742187e-05,0.0008043575286865234,0.0022199153900146484,2.7598615178497328,NN,10
49,control,pytorch,1,2.1963125303443135e-16,1.8708150595927316e-15,0.0007941722869873047,1.3761520385742187e-05,0.0008079338073730468,0.002321004867553711,2.872766118180316,NN,10
50,control,pytorch,1,2.842170943040401e-16,7.51036338368475e-16,0.000823974609375,1.3761520385742187e-05,0.0008377361297607421,0.002747058868408203,3.2791457486652327,NN,10
51,control,pytorch,1,1.4741145328739784e-16,2.421888562713073e-15,0.00078582763671875,1.3761520385742187e-05,0.0007995891571044921,0.0022110939025878906,2.7652875016399703,NN,10
52,control,pytorch,1,1.5083831708563193e-16,2.5227045400829027e-15,0.0008082389831542969,1.3761520385742187e-05,0.000822000503540039,0.0019080638885498047,2.3212441845625515,NN,10
53,control,pytorch,1,3.602727237119162e-16,2.663278990700881e-15,0.0007815361022949219,1.3761520385742187e-05,0.000795297622680664,0.0022339820861816406,2.808988764044944,NN,10
54,control,pytorch,1,1.4780632097703382e-16,3.410994751243469e-15,0.0007832050323486328,1.3761520385742187e-05,0.000796966552734375,0.0022199153900146484,2.7854561554662074,NN,10
55,control,pytorch,1,1.6738979966710514e-16,1.3437624331459238e-15,0.0007457733154296875,1.3761520385742187e-05,0.0007595348358154296,0.002218008041381836,2.9202189771856912,NN,10
56,control,pytorch,1,1.494391522868153e-16,1.4694992017114018e-15,0.0008232593536376953,1.3761520385742187e-05,0.0008370208740234375,0.003226041793823242,3.854195150852247,NN,10
57,control,pytorch,1,1.9840566051113175e-16,4.219275810908291e-16,0.0007920265197753906,1.3761520385742187e-05,0.0008057880401611328,0.003222942352294922,3.9997396234007554,NN,10
58,control,pytorch,1,5.568598255331612e-16,2.5549913315441225e-15,0.0007991790771484375,1.3761520385742187e-05,0.0008129405975341796,0.0019068717956542969,2.345647149912603,NN,10
59,control,pytorch,1,2.842776019029759e-16,1.0161722855518355e-15,0.0008108615875244141,1.3761520385742187e-05,0.0008246231079101562,0.0030879974365234375,3.744737937734191,NN,10
60,control,pytorch,1,1.881878691599317e-16,1.9479439809613733e-15,0.0007994174957275391,1.3761520385742187e-05,0.0008131790161132812,0.0021200180053710938,2.607074166158465,NN,10
61,control,pytorch,1,6.623636610774841e-16,1.9052553285082733e-15,0.0008981227874755859,1.3761520385742187e-05,0.0009118843078613281,0.0029058456420898438,3.18663849902738,NN,10
62,control,pytorch,1,2.922801420753257e-16,2.559318302612263e-15,0.0007996559143066406,1.3761520385742187e-05,0.0008134174346923828,0.002897977828979492,3.5627190976985217,NN,10
63,control,pytorch,1,1.551930159265828e-16,1.8412277336332785e-15,0.0007960796356201172,1.3761520385742187e-05,0.0008098411560058593,0.0023720264434814453,2.9290020961398056,NN,10
64,control,pytorch,1,1.8030363493561865e-16,1.0478644134200106e-15,0.0008342266082763672,1.3761520385742187e-05,0.0008479881286621093,0.0030570030212402344,3.605006860253267,NN,10
65,control,pytorch,1,1.6628853328973334e-16,2.596639462792645e-15,0.0009629726409912109,1.3761520385742187e-05,0.0009767341613769532,0.0022208690643310547,2.2737702357007556,NN,10
66,control,pytorch,1,1.9117946418297795e-16,1.7961721501401413e-15,0.0008594989776611328,1.3761520385742187e-05,0.000873260498046875,0.0032041072845458984,3.6691311375152895,NN,10
67,control,pytorch,1,1.9420065029705695e-16,1.8855758655870345e-15,0.0007836818695068359,1.3761520385742187e-05,0.0007974433898925781,0.0022950172424316406,2.877968858379775,NN,10
68,control,pytorch,1,1.752719099044543e-16,9.001295870486684e-16,0.0008141994476318359,1.3761520385742187e-05,0.0008279609680175781,0.0020890235900878906,2.5230942892027,NN,10
69,control,pytorch,1,1.9889605566063014e-16,3.042447558667109e-15,0.0008139610290527344,1.3761520385742187e-05,0.0008277225494384765,0.002209901809692383,2.6698581682854607,NN,10
70,control,pytorch,1,2.0974101702401003e-16,1.371351839399918e-15,0.0007691383361816406,1.3761520385742187e-05,0.0007828998565673828,0.0021848678588867188,2.790737334486497,NN,10
71,control,pytorch,1,3.673259865046363e-16,1.0441166881681288e-15,0.0008413791656494141,1.3761520385742187e-05,0.0008551406860351562,0.0027780532836914062,3.2486505776865773,NN,10
72,control,pytorch,1,1.6820316461289866e-16,7.065980745454737e-16,0.0008282661437988281,1.3761520385742187e-05,0.0008420276641845703,0.002157926559448242,2.562773945839421,NN,10
73,control,pytorch,1,1.6151736040927385e-16,2.533828332376812e-15,0.0008199214935302734,1.3761520385742187e-05,0.0008336830139160156,0.0022439956665039062,2.691665332082638,NN,10
74,control,pytorch,1,2.236850088005424e-16,2.2919081243141467e-15,0.0007567405700683594,1.3761520385742187e-05,0.0007705020904541015,0.0021109580993652344,2.7397175497877293,NN,10
75,control,pytorch,1,2.0648183250748892e-16,1.9971738643168683e-15,0.000865936279296875,1.3761520385742187e-05,0.0008796977996826171,0.0019040107727050781,2.1643918779744804,NN,10
76,control,pytorch,1,1.522241224085146e-16,1.4689152545652468e-15,0.0008041858673095703,1.3761520385742187e-05,0.0008179473876953125,0.0034770965576171875,4.251002704971551,NN,10
77,control,pytorch,1,5.404561356715091e-16,2.607817760221516e-15,0.0007715225219726562,1.3761520385742187e-05,0.0007852840423583984,0.0021271705627441406,2.708791275518259,NN,10
78,control,pytorch,1,1.6267648475600155e-16,3.777265400106323e-15,0.0008089542388916016,1.3761520385742187e-05,0.0008227157592773437,0.0023288726806640625,2.830713590207261,NN,10
79,control,pytorch,1,1.6271625775957312e-16,1.6050857866343263e-15,0.0008168220520019531,1.3761520385742187e-05,0.0008305835723876953,0.0031239986419677734,3.7612092820318512,NN,10
80,control,pytorch,1,2.0938115182167264e-16,1.7511149539042015e-15,0.0007939338684082031,1.3761520385742187e-05,0.0008076953887939453,0.0021800994873046875,2.699160497325635,NN,10
81,control,pytorch,1,1.9368842292860601e-16,2.478449213463782e-15,0.0008122920989990234,1.3761520385742187e-05,0.0008260536193847656,0.002074003219604492,2.510736798356,NN,10
82,control,pytorch,1,1.9891052862266016e-16,9.679116738429855e-16,0.0008714199066162109,1.3761520385742187e-05,0.0008851814270019531,0.0020449161529541016,2.3101661315693076,NN,10
83,control,pytorch,1,0.0,2.4747436330840917e-15,0.0008330345153808594,1.3761520385742187e-05,0.0008467960357666015,0.002257108688354492,2.665469124818398,NN,10
84,control,pytorch,1,2.695745203146913e-16,2.0407520217627806e-15,0.0008013248443603516,1.3761520385742187e-05,0.0008150863647460937,0.002309083938598633,2.832931623531614,NN,10
85,control,pytorch,1,1.904836374416971e-16,1.850347795087917e-15,0.0008304119110107422,1.3761520385742187e-05,0.0008441734313964843,0.002547025680541992,3.017182945841524,NN,10
86,control,pytorch,1,2.9152118556302145e-16,9.331982388813215e-16,0.0008032321929931641,1.3761520385742187e-05,0.0008169937133789062,0.0030689239501953125,3.7563617686884254,NN,10
87,control,pytorch,1,4.344568652779706e-16,6.071619176643044e-16,0.0008783340454101562,1.3761520385742187e-05,0.0008920955657958984,0.0028619766235351562,3.2081502624461478,NN,10
88,control,pytorch,1,2.533481841465083e-16,1.5639181811221973e-15,0.0008058547973632812,1.3761520385742187e-05,0.0008196163177490234,0.0021200180053710938,2.5865980940856153,NN,10
89,control,pytorch,1,1.5135796139274813e-16,2.25683138657532e-15,0.0008680820465087891,1.3761520385742187e-05,0.0008818435668945312,0.0019609928131103516,2.2237422675952763,NN,10
90,control,pytorch,1,1.9735076846520986e-15,1.1670278387654944e-15,0.0008308887481689453,1.3761520385742187e-05,0.0008446502685546875,0.003262042999267578,3.8620043356517026,NN,10
91,control,pytorch,1,2.1236476789813023e-16,6.16969451555249e-16,0.0008823871612548828,1.3761520385742187e-05,0.000896148681640625,0.0021839141845703125,2.43699982972927,NN,10
92,control,pytorch,1,2.1635426392398934e-16,1.1745995620933233e-15,0.0007832050323486328,1.3761520385742187e-05,0.000796966552734375,0.0032508373260498047,4.079013497989662,NN,10
93,control,pytorch,1,5.214683079858803e-16,2.5132413834915847e-15,0.0007860660552978516,1.3761520385742187e-05,0.0007998275756835937,0.002210855484008789,2.7641651166118186,NN,10
94,control,pytorch,1,2.457004052221427e-16,1.4402427824692183e-15,0.0008325576782226562,1.3761520385742187e-05,0.0008463191986083984,0.003175973892211914,3.75269035304193,NN,10
95,control,pytorch,1,2.1033224553263937e-16,2.0200813770161834e-15,0.0007908344268798828,1.3761520385742187e-05,0.000804595947265625,0.0033729076385498047,4.192051488716102,NN,10
96,control,pytorch,1,3.1530495037389277e-15,2.213549526879715e-15,0.0008206367492675781,1.3761520385742187e-05,0.0008343982696533203,0.0021209716796875,2.541917639125416,NN,10
97,control,pytorch,1,1.768027137694344e-16,3.27464408099622e-15,0.000827789306640625,1.3761520385742187e-05,0.0008415508270263671,0.002199888229370117,2.6140883696157204,NN,10
98,control,pytorch,1,3.560956488350803e-16,2.270962883247559e-15,0.0007963180541992188,1.3761520385742187e-05,0.0008100795745849609,0.001943826675415039,2.399550286662821,NN,10
99,control,pytorch,1,2.1284636406675362e-16,2.0608504167661928e-15,0.0007939338684082031,1.3761520385742187e-05,0.0008076953887939453,0.001977205276489258,2.4479590993352462,NN,10
0,control,optimaltree,1,1.5822273643784542e-16,2.942269664338251e-15,0.0010571479797363281,0.02322510480880737,0.0242822527885437,0.00896000862121582,0.36899412501969864,OCT,10
1,control,optimaltree,1,1.9261990433079557e-16,2.3590602532778587e-15,0.0007977485656738281,0.02322510480880737,0.0240228533744812,0.021133899688720703,0.8797414428367052,OCT,10
2,control,optimaltree,1,2.7188401719700603e-16,2.620411979441783e-15,0.0008096694946289062,0.02322510480880737,0.024034774303436278,0.012972831726074219,0.5397525919026199,OCT,10
3,control,optimaltree,1,1.4467084275993338e-16,2.2711432448239494e-15,0.0008122920989990234,0.02322510480880737,0.024037396907806395,0.004681825637817383,0.1947725727446349,OCT,10
4,control,optimaltree,1,1.5747282846917816e-15,1.8058023074733774e-15,0.0007989406585693359,0.02322510480880737,0.024024045467376708,0.004601001739501953,0.19151652646303274,OCT,10
5,control,optimaltree,1,8.100389023149697e-16,1.5105922345336997e-15,0.0007827281951904297,0.02322510480880737,0.0240078330039978,0.003359079360961914,0.13991597494045205,OCT,10
6,control,optimaltree,1,1.7111078033654113e-15,6.905450030986937e-16,0.0009489059448242188,0.02322510480880737,0.02417401075363159,0.004346132278442383,0.17978532080322981,OCT,10
7,control,optimaltree,1,9.052106033313305e-16,2.2917090121333155e-15,0.0008792877197265625,0.02322510480880737,0.024104392528533934,0.003194093704223633,0.1325108567014322,OCT,10
8,control,optimaltree,1,3.042484100904732e-16,1.0688446611879999e-15,0.0007808208465576172,0.02322510480880737,0.02400592565536499,0.004323005676269531,0.18008077415266843,OCT,10
9,control,optimaltree,1,2.600615906487605e-16,1.2373091624231917e-15,0.0008485317230224609,0.02322510480880737,0.024073636531829833,0.0024099349975585938,0.10010681163073185,OCT,10
10,control,optimaltree,1,1.1689028438955087e-14,1.2263339313844099e-15,0.0007770061492919922,0.02322510480880737,0.024002110958099364,0.0020639896392822266,0.08599200474013916,OCT,10
11,control,optimaltree,1,1.6629658168473645e-16,0.0,0.0007958412170410156,0.02322510480880737,0.024020946025848387,0.003155946731567383,0.1313831157262225,OCT,10
12,control,optimaltree,1,2.1013187253051551e-16,2.3702262808739208e-15,0.0008192062377929688,0.02322510480880737,0.02404431104660034,0.0037980079650878906,0.15795869375200486,OCT,10
13,control,optimaltree,1,1.6331081129687368e-16,2.573300539668687e-15,0.0007565021514892578,0.02322510480880737,0.02398160696029663,0.002001047134399414,0.08344091109958976,OCT,10
14,control,optimaltree,1,5.175435079582738e-16,7.138043146081151e-16,0.000782012939453125,0.02322510480880737,0.024007117748260497,0.0028269290924072266,0.11775378960733675,OCT,10
15,control,optimaltree,1,2.033463965495066e-16,2.9666963735111747e-15,0.0009047985076904297,0.02322510480880737,0.0241299033164978,0.0023000240325927734,0.09531841062206947,OCT,10
16,control,optimaltree,1,1.8352432012106795e-15,2.448685650572916e-15,0.0007953643798828125,0.02322510480880737,0.024020469188690184,0.0021250247955322266,0.08846724761449601,OCT,10
17,control,optimaltree,1,1.7364689121448848e-16,1.2321804781856769e-15,0.0008158683776855469,0.02322510480880737,0.02404097318649292,0.0016629695892333984,0.06917230747412981,OCT,10
18,control,optimaltree,1,1.9511960564330754e-16,2.298878357000846e-15,0.0007669925689697266,0.02322510480880737,0.023992097377777098,0.001699209213256836,0.07082370442655606,OCT,10
19,control,optimaltree,1,1.9212127104475316e-16,2.668819680460637e-15,0.0007958412170410156,0.02322510480880737,0.024020946025848387,0.001764059066772461,0.07343836770101383,OCT,10
20,control,optimaltree,1,2.966055770577082e-16,2.206977845585834e-15,0.0008423328399658203,0.02322510480880737,0.024067437648773192,0.0022020339965820312,0.09149432643047804,OCT,10
21,control,optimaltree,1,1.8018125810756533e-16,2.336998563374356e-15,0.0007913112640380859,0.02322510480880737,0.024016416072845458,0.0018529891967773438,0.07715510887040533,OCT,10
22,control,optimaltree,1,1.8272598093782507e-15,2.608151884606432e-16,0.0007708072662353516,0.02322510480880737,0.023995912075042723,0.003052949905395508,0.12722791681549667,OCT,10
23,control,optimaltree,1,1.73604877172893e-16,2.472629811893868e-15,0.0007915496826171875,0.02322510480880737,0.02401665449142456,0.0025620460510253906,0.10667789104182686,OCT,10
24,control,optimaltree,1,1.672362439095009e-16,4.3125207367935167e-16,0.0007734298706054688,0.02322510480880737,0.02399853467941284,0.001714944839477539,0.07146039799457864,OCT,10
25,control,optimaltree,1,1.4996822952849327e-16,1.76936919308535e-15,0.0007636547088623047,0.02322510480880737,0.023988759517669676,0.0017139911651611328,0.07144976228965232,OCT,10
26,control,optimaltree,1,1.6133186483625455e-16,2.7933627350357034e-15,0.0008587837219238281,0.02322510480880737,0.0240838885307312,0.0021619796752929688,0.08976871291088516,OCT,10
27,control,optimaltree,1,1.4537013056012414e-16,1.761374290295274e-15,0.0008053779602050781,0.02322510480880737,0.02403048276901245,0.002053976058959961,0.0854737742351387,OCT,10
28,control,optimaltree,1,2.7311238763128867e-16,3.3412797903749335e-15,0.0008149147033691406,0.02322510480880737,0.024040019512176512,0.0025129318237304688,0.10453118902243999,OCT,10
29,control,optimaltree,1,2.007704329585369e-16,2.7149559179591918e-15,0.0007805824279785156,0.02322510480880737,0.024005687236785887,0.0020449161529541016,0.08518465365242735,OCT,10
30,control,optimaltree,1,1.6191677334492899e-16,1.1461023389398786e-15,0.0007808208465576172,0.02322510480880737,0.02400592565536499,0.0021140575408935547,0.08806398766885677,OCT,10
31,control,optimaltree,1,1.6756292466666667e-16,2.0266191524352443e-15,0.0007734298706054688,0.02322510480880737,0.02399853467941284,0.0020759105682373047,0.08650155503111305,OCT,10
32,control,optimaltree,1,3.589222094050116e-15,2.821904713012738e-15,0.000751495361328125,0.02322510480880737,0.023976600170135497,0.002468109130859375,0.10293824451114526,OCT,10
33,control,optimaltree,1,1.8356482077265044e-16,1.8582709237921123e-15,0.0008003711700439453,0.02322510480880737,0.024025475978851317,0.0021059513092041016,0.08765492559056427,OCT,10
34,control,optimaltree,1,2.0064492914839667e-16,1.902818701087206e-15,0.0008194446563720703,0.02322510480880737,0.024044549465179442,0.0023009777069091797,0.09569643674302915,OCT,10
35,control,optimaltree,1,3.4570809017108056e-16,2.2706161659900943e-15,0.0008442401885986328,0.02322510480880737,0.024069344997406004,0.002190113067626953,0.09099180172385188,OCT,10
36,control,optimaltree,1,1.968866256780115e-16,1.229188630457521e-15,0.0008156299591064453,0.02322510480880737,0.024040734767913817,0.002599000930786133,0.10810821532189244,OCT,10
37,control,optimaltree,1,1.509573305503609e-16,1.3455287197128669e-15,0.0008175373077392578,0.02322510480880737,0.02404264211654663,0.0020780563354492188,0.08643211196905262,OCT,10
38,control,optimaltree,0,0.0009365109756893283,-0.0020415251390848255,0.0008206367492675781,0.02322510480880737,0.02404574155807495,0.00345611572265625,0.14373088533406575,OCT,10
39,control,optimaltree,1,2.0091493307248335e-16,1.960007404589035e-15,0.0007677078247070312,0.02322510480880737,0.023992812633514403,0.0018720626831054688,0.07802597851701949,OCT,10
40,control,optimaltree,1,1.4605088964647027e-16,2.1156932228496193e-15,0.0007989406585693359,0.02322510480880737,0.024024045467376708,0.0033829212188720703,0.14081397004787913,OCT,10
41,control,optimaltree,1,1.6763775464395996e-16,2.6770897399058805e-15,0.0008111000061035156,0.02322510480880737,0.024036204814910887,0.002154111862182617,0.0896194669154388,OCT,10
42,control,optimaltree,1,1.5796439488063445e-16,2.6021680128265945e-15,0.000762939453125,0.02322510480880737,0.02398804426193237,0.0023071765899658203,0.09618027067038454,OCT,10
43,control,optimaltree,1,1.4653550024891977e-16,3.22699317448594e-15,0.0008411407470703125,0.02322510480880737,0.024066245555877684,0.0023741722106933594,0.09865154102167452,OCT,10
44,control,optimaltree,1,9.07080871443345e-15,3.0244486773036987e-16,0.0008170604705810547,0.02322510480880737,0.024042165279388426,0.004029035568237305,0.1675820593285512,OCT,10
45,control,optimaltree,1,1.5806259282313264e-16,1.103681349316694e-15,0.0007765293121337891,0.02322510480880737,0.02400163412094116,0.003604888916015625,0.15019347840447245,OCT,10
46,control,optimaltree,1,1.9432045196190773e-16,2.2682420049003503e-15,0.0007867813110351562,0.02322510480880737,0.024011886119842528,0.002474069595336914,0.10303520443953942,OCT,10
47,control,optimaltree,1,2.1293435662377777e-16,1.6958438944505361e-15,0.0007855892181396484,0.02322510480880737,0.02401069402694702,0.002254009246826172,0.09387522261107964,OCT,10
48,control,optimaltree,1,1.9446807005835632e-16,3.0375462086892316e-15,0.0008854866027832031,0.02322510480880737,0.024110591411590575,0.0024290084838867188,0.10074445883227205,OCT,10
49,control,optimaltree,1,2.1963125303443135e-16,1.8708150595927316e-15,0.0007982254028320312,0.02322510480880737,0.024023330211639403,0.0023679733276367188,0.0985697364510032,OCT,10
50,control,optimaltree,1,2.842170943040401e-16,7.51036338368475e-16,0.0007998943328857422,0.02322510480880737,0.024024999141693114,0.004071950912475586,0.1694880773339592,OCT,10
51,control,optimaltree,1,1.4741145328739784e-16,2.421888562713073e-15,0.0007948875427246094,0.02322510480880737,0.02401999235153198,0.002355813980102539,0.09807721608005786,OCT,10
52,control,optimaltree,1,1.5083831708563193e-16,2.5227045400829027e-15,0.0007479190826416016,0.02322510480880737,0.023973023891448973,0.002376079559326172,0.09911472036590697,OCT,10
53,control,optimaltree,1,3.602727237119162e-16,2.663278990700881e-15,0.0008423328399658203,0.02322510480880737,0.024067437648773192,0.002187013626098633,0.09087023130649362,OCT,10
54,control,optimaltree,1,1.4780632097703382e-16,3.410994751243469e-15,0.0008182525634765625,0.02322510480880737,0.024043357372283934,0.0024290084838867188,0.10102617726286292,OCT,10
55,control,optimaltree,1,1.6738979966710514e-16,1.3437624331459238e-15,0.0007607936859130859,0.02322510480880737,0.023985898494720458,0.0021860599517822266,0.09113938142710813,OCT,10
56,control,optimaltree,1,1.494391522868153e-16,1.4694992017114018e-15,0.000858306884765625,0.02322510480880737,0.024083411693572997,0.003072977066040039,0.12759724847705473,OCT,10
57,control,optimaltree,1,1.9840566051113175e-16,4.219275810908291e-16,0.0007677078247070312,0.02322510480880737,0.023992812633514403,0.002905130386352539,0.12108336070171709,OCT,10
58,control,optimaltree,1,5.568598255331612e-16,2.5549913315441225e-15,0.0007891654968261719,0.02322510480880737,0.024014270305633544,0.0022079944610595703,0.09194509901646246,OCT,10
59,control,optimaltree,1,2.842776019029759e-16,1.0161722855518355e-15,0.0008387565612792969,0.02322510480880737,0.02406386137008667,0.0027239322662353516,0.11319597567252529,OCT,10
60,control,optimaltree,1,1.881878691599317e-16,1.9479439809613733e-15,0.0007894039154052734,0.02322510480880737,0.024014508724212645,0.0023679733276367188,0.0986059450489282,OCT,10
61,control,optimaltree,1,6.623636610774841e-16,1.9052553285082733e-15,0.0008330345153808594,0.02322510480880737,0.02405813932418823,0.0040130615234375,0.16680681200489758,OCT,10
62,control,optimaltree,1,2.922801420753257e-16,2.559318302612263e-15,0.0007669925689697266,0.02322510480880737,0.023992097377777098,0.0035698413848876953,0.14879238478726306,OCT,10
63,control,optimaltree,1,1.551930159265828e-16,1.8412277336332785e-15,0.0007915496826171875,0.02322510480880737,0.02401665449142456,0.0023109912872314453,0.09622452985933629,OCT,10
64,control,optimaltree,1,1.8030363493561865e-16,1.0478644134200106e-15,0.0008692741394042969,0.02322510480880737,0.02409437894821167,0.0031108856201171875,0.12911250490430606,OCT,10
65,control,optimaltree,1,1.6628853328973334e-16,2.596639462792645e-15,0.0008435249328613281,0.02322510480880737,0.0240686297416687,0.002170085906982422,0.0901624201408305,OCT,10
66,control,optimaltree,1,1.9117946418297795e-16,1.7961721501401413e-15,0.0008368492126464844,0.02322510480880737,0.024061954021453856,0.0024199485778808594,0.10057157351905882,OCT,10
67,control,optimaltree,1,1.9420065029705695e-16,1.8855758655870345e-15,0.0007839202880859375,0.02322510480880737,0.02400902509689331,0.0029439926147460938,0.12262024813023487,OCT,10
68,control,optimaltree,1,1.752719099044543e-16,9.001295870486684e-16,0.0008223056793212891,0.02322510480880737,0.02404741048812866,0.002331972122192383,0.09697393918333092,OCT,10
69,control,optimaltree,1,1.9889605566063014e-16,3.042447558667109e-15,0.0008091926574707031,0.02322510480880737,0.024034297466278075,0.002354145050048828,0.09794940140654707,OCT,10
70,control,optimaltree,1,2.0974101702401003e-16,1.371351839399918e-15,0.0008547306060791016,0.02322510480880737,0.024079835414886473,0.0023870468139648438,0.09913052862849468,OCT,10
71,control,optimaltree,1,3.673259865046363e-16,1.0441166881681288e-15,0.0007739067077636719,0.02322510480880737,0.023999011516571044,0.0031189918518066406,0.1299633466008803,OCT,10
72,control,optimaltree,1,1.6820316461289866e-16,7.065980745454737e-16,0.0008592605590820312,0.02322510480880737,0.024084365367889403,0.0023751258850097656,0.09861691801837609,OCT,10
73,control,optimaltree,1,1.6151736040927385e-16,2.533828332376812e-15,0.000774383544921875,0.02322510480880737,0.023999488353729247,0.002315998077392578,0.0965019771778884,OCT,10
74,control,optimaltree,1,2.236850088005424e-16,2.2919081243141467e-15,0.0007686614990234375,0.02322510480880737,0.02399376630783081,0.002277851104736328,0.0949351208773301,OCT,10
75,control,optimaltree,1,2.0648183250748892e-16,1.9971738643168683e-15,0.0008375644683837891,0.02322510480880737,0.02406266927719116,0.0018689632415771484,0.0776706532449717,OCT,10
76,control,optimaltree,1,1.522241224085146e-16,1.4689152545652468e-15,0.0007462501525878906,0.02322510480880737,0.023971354961395262,0.002869844436645508,0.11971974222013136,OCT,10
77,control,optimaltree,1,5.404561356715091e-16,2.607817760221516e-15,0.0008025169372558594,0.02322510480880737,0.02402762174606323,0.0022139549255371094,0.0921420750224625,OCT,10
78,control,optimaltree,1,1.6267648475600155e-16,3.777265400106323e-15,0.0008797645568847656,0.02322510480880737,0.024104869365692137,0.002040863037109375,0.08466600694439294,OCT,10
79,control,optimaltree,1,1.6271625775957312e-16,1.6050857866343263e-15,0.0007939338684082031,0.02322510480880737,0.024019038677215575,0.0037229061126708984,0.15499813138660049,OCT,10
80,control,optimaltree,1,2.0938115182167264e-16,1.7511149539042015e-15,0.0008068084716796875,0.02322510480880737,0.02403191328048706,0.002260923385620117,0.09408004095353888,OCT,10
81,control,optimaltree,1,1.9368842292860601e-16,2.478449213463782e-15,0.0007884502410888672,0.02322510480880737,0.02401355504989624,0.0023698806762695312,0.09868928908465685,OCT,10
82,control,optimaltree,1,1.9891052862266016e-16,9.679116738429855e-16,0.0007939338684082031,0.02322510480880737,0.024019038677215575,0.002376079559326172,0.09892484005115981,OCT,10
83,control,optimaltree,1,0.0,2.4747436330840917e-15,0.0008108615875244141,0.02322510480880737,0.024035966396331786,0.0025658607482910156,0.10675088764821208,OCT,10
84,control,optimaltree,1,2.695745203146913e-16,2.0407520217627806e-15,0.0007834434509277344,0.02322510480880737,0.024008548259735106,0.0024199485778808594,0.10079528973183985,OCT,10
85,control,optimaltree,1,1.904836374416971e-16,1.850347795087917e-15,0.0008463859558105469,0.02322510480880737,0.02407149076461792,0.0020568370819091797,0.08544701705523253,OCT,10
86,control,optimaltree,1,2.9152118556302145e-16,9.331982388813215e-16,0.0007739067077636719,0.02322510480880737,0.023999011516571044,0.0036721229553222656,0.1530114251908545,OCT,10
87,control,optimaltree,1,4.344568652779706e-16,6.071619176643044e-16,0.0008215904235839844,0.02322510480880737,0.024046695232391356,0.0034308433532714844,0.14267421448624146,OCT,10
88,control,optimaltree,1,2.533481841465083e-16,1.5639181811221973e-15,0.0008172988891601562,0.02322510480880737,0.024042403697967528,0.0020678043365478516,0.08600655585542212,OCT,10
89,control,optimaltree,1,1.5135796139274813e-16,2.25683138657532e-15,0.0007736682891845703,0.02322510480880737,0.023998773097991942,0.0020868778228759766,0.08695768797658213,OCT,10
90,control,optimaltree,1,1.9735076846520986e-15,1.1670278387654944e-15,0.0007777214050292969,0.02322510480880737,0.02400282621383667,0.003439188003540039,0.14328262734150385,OCT,10
91,control,optimaltree,1,2.1236476789813023e-16,6.16969451555249e-16,0.0007636547088623047,0.02322510480880737,0.023988759517669676,0.002340078353881836,0.09754895213144213,OCT,10
92,control,optimaltree,1,2.1635426392398934e-16,1.1745995620933233e-15,0.0008172988891601562,0.02322510480880737,0.024042403697967528,0.003222942352294922,0.1340524180852757,OCT,10
93,control,optimaltree,1,5.214683079858803e-16,2.5132413834915847e-15,0.0009012222290039062,0.02322510480880737,0.024126327037811278,0.0019180774688720703,0.0795014287034251,OCT,10
94,control,optimaltree,1,2.457004052221427e-16,1.4402427824692183e-15,0.0007960796356201172,0.02322510480880737,0.02402118444442749,0.0032699108123779297,0.13612612733326288,OCT,10
95,control,optimaltree,1,2.1033224553263937e-16,2.0200813770161834e-15,0.000904083251953125,0.02322510480880737,0.024129188060760497,0.0027341842651367188,0.1133143916095179,OCT,10
96,control,optimaltree,1,3.1530495037389277e-15,2.213549526879715e-15,0.0008192062377929688,0.02322510480880737,0.02404431104660034,0.002348184585571289,0.09766071404667269,OCT,10
97,control,optimaltree,1,1.768027137694344e-16,3.27464408099622e-15,0.0008451938629150391,0.02322510480880737,0.02407029867172241,0.002351045608520508,0.09767413527288288,OCT,10
98,control,optimaltree,1,3.560956488350803e-16,2.270962883247559e-15,0.0007450580596923828,0.02322510480880737,0.023970162868499754,0.002418994903564453,0.10091691561859852,OCT,10
99,control,optimaltree,1,2.1284636406675362e-16,2.0608504167661928e-15,0.0008637905120849609,0.02322510480880737,0.024088895320892333,0.0025098323822021484,0.10419043085074006,OCT,10
0,control,optimaltree,1,1.5822273643784542e-16,2.942269664338251e-15,0.0010678768157958984,0.0001055908203125,0.0011734676361083985,0.01032400131225586,8.797857729160402,OCT-H,10
1,control,optimaltree,1,1.9261990433079557e-16,2.3590602532778587e-15,0.0007946491241455078,0.0001055908203125,0.0009002399444580078,0.006228923797607422,6.919181753657425,OCT-H,10
2,control,optimaltree,1,2.7188401719700603e-16,2.620411979441783e-15,0.00079345703125,0.0001055908203125,0.0008990478515625,0.004345893859863281,4.833884928716905,OCT-H,10
3,control,optimaltree,1,1.4467084275993338e-16,2.2711432448239494e-15,0.0009105205535888672,0.0001055908203125,0.0010161113739013672,0.01346898078918457,13.255417796840831,OCT-H,10
4,control,optimaltree,1,1.5747282846917816e-15,1.8058023074733774e-15,0.0007848739624023438,0.0001055908203125,0.0008904647827148438,0.004374027252197266,4.912072141541361,OCT-H,10
5,control,optimaltree,1,8.100389023149697e-16,1.5105922345336997e-15,0.0009059906005859375,0.0001055908203125,0.0010115814208984375,0.003323078155517578,3.285032807904065,OCT-H,10
6,control,optimaltree,1,1.7111078033654113e-15,6.905450030986937e-16,0.0009055137634277344,0.0001055908203125,0.0010111045837402344,0.004748821258544922,4.696666729546698,OCT-H,10
7,control,optimaltree,1,9.052106033313305e-16,2.2917090121333155e-15,0.0009019374847412109,0.0001055908203125,0.001007528305053711,0.00535893440246582,5.31889215973951,OCT-H,10
8,control,optimaltree,1,3.042484100904732e-16,1.0688446611879999e-15,0.0008363723754882812,0.0001055908203125,0.0009419631958007813,0.004055976867675781,4.305876159235411,OCT-H,10
9,control,optimaltree,1,2.600615906487605e-16,1.2373091624231917e-15,0.0009584426879882812,0.0001055908203125,0.0010640335083007813,0.0017991065979003906,1.69083641056896,OCT-H,10
10,control,optimaltree,1,1.1689028438955087e-14,1.2263339313844099e-15,0.0008368492126464844,0.0001055908203125,0.0009424400329589844,0.002231121063232422,2.3673878286211574,OCT-H,10
11,control,optimaltree,1,1.6629658168473645e-16,0.0,0.0008056163787841797,0.0001055908203125,0.0009112071990966797,0.003242015838623047,3.5579348383518057,OCT-H,10
12,control,optimaltree,1,2.1013187253051551e-16,2.3702262808739208e-15,0.0007848739624023438,0.0001055908203125,0.0008904647827148438,0.0024662017822265625,2.7695668937154605,OCT-H,10
13,control,optimaltree,1,1.6331081129687368e-16,2.573300539668687e-15,0.0008289813995361328,0.0001055908203125,0.0009345722198486328,0.0031452178955078125,3.3654091451779133,OCT-H,10
14,control,optimaltree,1,5.175435079582738e-16,7.138043146081151e-16,0.0008084774017333984,0.0001055908203125,0.0009140682220458985,0.0027849674224853516,3.0467828935699606,OCT-H,10
15,control,optimaltree,1,2.033463965495066e-16,2.9666963735111747e-15,0.0008089542388916016,0.0001055908203125,0.0009145450592041016,0.0018219947814941406,1.9922416759648371,OCT-H,10
16,control,optimaltree,1,1.8352432012106795e-15,2.448685650572916e-15,0.0007889270782470703,0.0001055908203125,0.0008945178985595703,0.003760814666748047,4.2042922481529255,OCT-H,10
17,control,optimaltree,1,1.7364689121448848e-16,1.2321804781856769e-15,0.0008499622344970703,0.0001055908203125,0.0009555530548095703,0.0019919872283935547,2.0846432527919996,OCT-H,10
18,control,optimaltree,1,1.9511960564330754e-16,2.298878357000846e-15,0.0007910728454589844,0.0001055908203125,0.0008966636657714844,0.0026521682739257812,2.957818382931654,OCT-H,10
19,control,optimaltree,1,1.9212127104475316e-16,2.668819680460637e-15,0.000759124755859375,0.0001055908203125,0.000864715576171875,0.0018138885498046875,2.0976707252514557,OCT-H,10
20,control,optimaltree,1,2.966055770577082e-16,2.206977845585834e-15,0.000820159912109375,0.0001055908203125,0.000925750732421875,0.002057790756225586,2.2228345970001646,OCT-H,10
21,control,optimaltree,1,1.8018125810756533e-16,2.336998563374356e-15,0.0007419586181640625,0.0001055908203125,0.0008475494384765625,0.0018849372863769531,2.2239850571608604,OCT-H,10
22,control,optimaltree,1,1.8272598093782507e-15,2.608151884606432e-16,0.000812530517578125,0.0001055908203125,0.000918121337890625,0.0027811527252197266,3.029177746385242,OCT-H,10
23,control,optimaltree,1,1.73604877172893e-16,2.472629811893868e-15,0.0007655620574951172,0.0001055908203125,0.0008711528778076172,0.0024569034576416016,2.820289664685211,OCT-H,10
24,control,optimaltree,1,1.672362439095009e-16,4.3125207367935167e-16,0.0007627010345458984,0.0001055908203125,0.0008682918548583985,0.0019719600677490234,2.2710797719858973,OCT-H,10
25,control,optimaltree,1,1.4996822952849327e-16,1.76936919308535e-15,0.0008070468902587891,0.0001055908203125,0.0009126377105712891,0.0019080638885498047,2.090713397494174,OCT-H,10
26,control,optimaltree,1,1.6133186483625455e-16,2.7933627350357034e-15,0.0008118152618408203,0.0001055908203125,0.0009174060821533203,0.0021240711212158203,2.31530089295924,OCT-H,10
27,control,optimaltree,1,1.4537013056012414e-16,1.761374290295274e-15,0.0007998943328857422,0.0001055908203125,0.0009054851531982422,0.0016469955444335938,1.818909496877205,OCT-H,10
28,control,optimaltree,1,2.7311238763128867e-16,3.3412797903749335e-15,0.0007789134979248047,0.0001055908203125,0.0008845043182373047,0.0023250579833984375,2.6286564524998113,OCT-H,10
29,control,optimaltree,1,2.007704329585369e-16,2.7149559179591918e-15,0.0007612705230712891,0.0001055908203125,0.0008668613433837891,0.0019598007202148438,2.260800686491303,OCT-H,10
30,control,optimaltree,1,1.6191677334492899e-16,1.1461023389398786e-15,0.0007996559143066406,0.0001055908203125,0.0009052467346191407,0.0016210079193115234,1.7906807694738838,OCT-H,10
31,control,optimaltree,1,1.6756292466666667e-16,2.0266191524352443e-15,0.0007877349853515625,0.0001055908203125,0.0008933258056640625,0.0015840530395507812,1.7732086429242462,OCT-H,10
32,control,optimaltree,1,3.589222094050116e-15,2.821904713012738e-15,0.0007793903350830078,0.0001055908203125,0.0008849811553955078,0.0022771358489990234,2.573089647294632,OCT-H,10
33,control,optimaltree,1,1.8356482077265044e-16,1.8582709237921123e-15,0.0008225440979003906,0.0001055908203125,0.0009281349182128907,0.0027968883514404297,3.0134501962557283,OCT-H,10
34,control,optimaltree,1,2.0064492914839667e-16,1.902818701087206e-15,0.0007421970367431641,0.0001055908203125,0.0008477878570556641,0.0019130706787109375,2.2565440903517553,OCT-H,10
35,control,optimaltree,1,3.4570809017108056e-16,2.2706161659900943e-15,0.0007948875427246094,0.0001055908203125,0.0009004783630371094,0.0016520023345947266,1.834583042087649,OCT-H,10
36,control,optimaltree,1,1.968866256780115e-16,1.229188630457521e-15,0.0007994174957275391,0.0001055908203125,0.0009050083160400391,0.0023021697998046875,2.5438106578711657,OCT-H,10
37,control,optimaltree,1,1.509573305503609e-16,1.3455287197128669e-15,0.0007927417755126953,0.0001055908203125,0.0008983325958251953,0.0024878978729248047,2.769461872458783,OCT-H,10
38,control,optimaltree,1,1.4999698786492106e-16,2.099501555336615e-15,0.000797271728515625,0.0001055908203125,0.000902862548828125,0.0027790069580078125,3.077995605881359,OCT-H,10
39,control,optimaltree,1,2.0091493307248335e-16,1.960007404589035e-15,0.0008077621459960938,0.0001055908203125,0.0009133529663085938,0.002160787582397461,2.365774965543165,OCT-H,10
40,control,optimaltree,1,1.4605088964647027e-16,2.1156932228496193e-15,0.0008006095886230469,0.0001055908203125,0.0009062004089355469,0.00339508056640625,3.746500810338658,OCT-H,10
41,control,optimaltree,1,1.6763775464395996e-16,2.6770897399058805e-15,0.0007898807525634766,0.0001055908203125,0.0008954715728759766,0.0022580623626708984,2.52164605897952,OCT-H,10
42,control,optimaltree,1,1.5796439488063445e-16,2.6021680128265945e-15,0.0007622241973876953,0.0001055908203125,0.0008678150177001953,0.002646923065185547,3.0501005527654756,OCT-H,10
43,control,optimaltree,1,1.4653550024891977e-16,3.22699317448594e-15,0.0008563995361328125,0.0001055908203125,0.0009619903564453125,0.002237081527709961,2.3254718851613925,OCT-H,10
44,control,optimaltree,1,9.07080871443345e-15,3.0244486773036987e-16,0.0007691383361816406,0.0001055908203125,0.0008747291564941407,0.0035200119018554688,4.0241163515841345,OCT-H,10
45,control,optimaltree,1,1.5806259282313264e-16,1.103681349316694e-15,0.0008461475372314453,0.0001055908203125,0.0009517383575439453,0.0028848648071289062,3.031153241079391,OCT-H,10
46,control,optimaltree,1,1.9432045196190773e-16,2.2682420049003503e-15,0.0007843971252441406,0.0001055908203125,0.0008899879455566407,0.0019221305847167969,2.1597265382224986,OCT-H,10
47,control,optimaltree,1,2.1293435662377777e-16,1.6958438944505361e-15,0.0007851123809814453,0.0001055908203125,0.0008907032012939453,0.002859830856323242,3.2107562341402827,OCT-H,10
48,control,optimaltree,1,1.9446807005835632e-16,3.0375462086892316e-15,0.0008237361907958984,0.0001055908203125,0.0009293270111083985,0.002335071563720703,2.5126479009102383,OCT-H,10
49,control,optimaltree,1,2.1963125303443135e-16,1.8708150595927316e-15,0.0008141994476318359,0.0001055908203125,0.000919790267944336,0.0024509429931640625,2.664675936006304,OCT-H,10
50,control,optimaltree,1,2.842170943040401e-16,7.51036338368475e-16,0.0008285045623779297,0.0001055908203125,0.0009340953826904297,0.0029458999633789062,3.1537464138768927,OCT-H,10
51,control,optimaltree,1,1.4741145328739784e-16,2.421888562713073e-15,0.0007817745208740234,0.0001055908203125,0.0008873653411865235,0.0022211074829101562,2.503036100035466,OCT-H,10
52,control,optimaltree,1,1.5083831708563193e-16,2.5227045400829027e-15,0.0008044242858886719,0.0001055908203125,0.0009100151062011719,0.002095937728881836,2.303190040032697,OCT-H,10
53,control,optimaltree,1,3.602727237119162e-16,2.663278990700881e-15,0.0007879734039306641,0.0001055908203125,0.0008935642242431641,0.002724885940551758,3.0494572931897497,OCT-H,10
54,control,optimaltree,1,1.4780632097703382e-16,3.410994751243469e-15,0.0007696151733398438,0.0001055908203125,0.0008752059936523438,0.0022699832916259766,2.5936560170858214,OCT-H,10
55,control,optimaltree,1,1.6738979966710514e-16,1.3437624331459238e-15,0.0007419586181640625,0.0001055908203125,0.0008475494384765625,0.0019409656524658203,2.2900913673597985,OCT-H,10
56,control,optimaltree,1,1.494391522868153e-16,1.4694992017114018e-15,0.0008025169372558594,0.0001055908203125,0.0009081077575683594,0.002743959426879883,3.0216231543130787,OCT-H,10
57,control,optimaltree,1,1.9840566051113175e-16,4.219275810908291e-16,0.0007920265197753906,0.0001055908203125,0.0008976173400878907,0.0039730072021484375,4.426170289624105,OCT-H,10
58,control,optimaltree,1,5.568598255331612e-16,2.5549913315441225e-15,0.0007786750793457031,0.0001055908203125,0.0008842658996582032,0.0021560192108154297,2.438202368369966,OCT-H,10
59,control,optimaltree,1,2.842776019029759e-16,1.0161722855518355e-15,0.0008141994476318359,0.0001055908203125,0.000919790267944336,0.0023708343505859375,2.577581469615436,OCT-H,10
60,control,optimaltree,1,1.881878691599317e-16,1.9479439809613733e-15,0.0007870197296142578,0.0001055908203125,0.0008926105499267578,0.0023758411407470703,2.6616771905082426,OCT-H,10
61,control,optimaltree,1,6.623636610774841e-16,1.9052553285082733e-15,0.0008211135864257812,0.0001055908203125,0.0009267044067382813,0.003584146499633789,3.867626476762853,OCT-H,10
62,control,optimaltree,1,2.922801420753257e-16,2.559318302612263e-15,0.0009319782257080078,0.0001055908203125,0.0010375690460205078,0.0031099319458007812,2.997325293895971,OCT-H,10
63,control,optimaltree,1,1.551930159265828e-16,1.8412277336332785e-15,0.0008292198181152344,0.0001055908203125,0.0009348106384277344,0.0021851062774658203,2.3374854624472055,OCT-H,10
64,control,optimaltree,1,1.8030363493561865e-16,1.0478644134200106e-15,0.0008189678192138672,0.0001055908203125,0.0009245586395263672,0.0031561851501464844,3.4137208990479335,OCT-H,10
65,control,optimaltree,1,1.6628853328973334e-16,2.596639462792645e-15,0.0008459091186523438,0.0001055908203125,0.0009514999389648438,0.0019898414611816406,2.0912680912480455,OCT-H,10
66,control,optimaltree,1,1.9117946418297795e-16,1.7961721501401413e-15,0.0008304119110107422,0.0001055908203125,0.0009360027313232422,0.002287149429321289,2.4435285846740094,OCT-H,10
67,control,optimaltree,1,1.9420065029705695e-16,1.8855758655870345e-15,0.0008337497711181641,0.0001055908203125,0.0009393405914306641,0.0019872188568115234,2.1155466663959306,OCT-H,10
68,control,optimaltree,1,1.752719099044543e-16,9.001295870486684e-16,0.0008568763732910156,0.0001055908203125,0.0009624671936035157,0.0022330284118652344,2.3201085987198034,OCT-H,10
69,control,optimaltree,1,1.9889605566063014e-16,3.042447558667109e-15,0.000789642333984375,0.0001055908203125,0.000895233154296875,0.0016851425170898438,1.8823504346343958,OCT-H,10
70,control,optimaltree,1,2.0974101702401003e-16,1.371351839399918e-15,0.0008015632629394531,0.0001055908203125,0.0009071540832519532,0.0030298233032226562,3.33992136414289,OCT-H,10
71,control,optimaltree,1,3.673259865046363e-16,1.0441166881681288e-15,0.0008554458618164062,0.0001055908203125,0.0009610366821289063,0.003069162368774414,3.1935954431786606,OCT-H,10
72,control,optimaltree,1,1.6820316461289866e-16,7.065980745454737e-16,0.0007755756378173828,0.0001055908203125,0.0008811664581298828,0.0022029876708984375,2.500081171466606,OCT-H,10
73,control,optimaltree,1,1.6151736040927385e-16,2.533828332376812e-15,0.000835418701171875,0.0001055908203125,0.000941009521484375,0.002630949020385742,2.7958792767958487,OCT-H,10
74,control,optimaltree,1,2.236850088005424e-16,2.2919081243141467e-15,0.0007870197296142578,0.0001055908203125,0.0008926105499267578,0.0029821395874023438,3.340919046550637,OCT-H,10
75,control,optimaltree,1,2.0648183250748892e-16,1.9971738643168683e-15,0.0008552074432373047,0.0001055908203125,0.0009607982635498047,0.002235889434814453,2.327116440191767,OCT-H,10
76,control,optimaltree,1,1.522241224085146e-16,1.4689152545652468e-15,0.000881195068359375,0.0001055908203125,0.000986785888671875,0.003348827362060547,3.393671717952683,OCT-H,10
77,control,optimaltree,1,5.404561356715091e-16,2.607817760221516e-15,0.0007991790771484375,0.0001055908203125,0.0009047698974609375,0.0018849372863769531,2.0833333333333335,OCT-H,10
78,control,optimaltree,1,1.6267648475600155e-16,3.777265400106323e-15,0.0009765625,0.0001055908203125,0.0010821533203125,0.002321004867553711,2.144802241962775,OCT-H,10
79,control,optimaltree,1,1.6271625775957312e-16,1.6050857866343263e-15,0.0008103847503662109,0.0001055908203125,0.000915975570678711,0.003047943115234375,3.327537559736379,OCT-H,10
80,control,optimaltree,1,2.0938115182167264e-16,1.7511149539042015e-15,0.0007684230804443359,0.0001055908203125,0.000874013900756836,0.0023009777069091797,2.6326557334118954,OCT-H,10
81,control,optimaltree,1,1.9368842292860601e-16,2.478449213463782e-15,0.0007765293121337891,0.0001055908203125,0.0008821201324462891,0.0019102096557617188,2.1654756370476878,OCT-H,10
82,control,optimaltree,1,1.9891052862266016e-16,9.679116738429855e-16,0.0008263587951660156,0.0001055908203125,0.0009319496154785157,0.002023935317993164,2.1717218231309223,OCT-H,10
83,control,optimaltree,1,0.0,2.4747436330840917e-15,0.0008058547973632812,0.0001055908203125,0.0009114456176757813,0.0019271373748779297,2.1143745029925083,OCT-H,10
84,control,optimaltree,1,2.695745203146913e-16,2.0407520217627806e-15,0.0008471012115478516,0.0001055908203125,0.0009526920318603516,0.0020558834075927734,2.15797271189325,OCT-H,10
85,control,optimaltree,1,1.904836374416971e-16,1.850347795087917e-15,0.0008833408355712891,0.0001055908203125,0.000988931655883789,0.0023920536041259766,2.4188260026808877,OCT-H,10
86,control,optimaltree,1,2.9152118556302145e-16,9.331982388813215e-16,0.0007581710815429688,0.0001055908203125,0.0008637619018554688,0.0027360916137695312,3.167645629996025,OCT-H,10
87,control,optimaltree,1,4.344568652779706e-16,6.071619176643044e-16,0.0009043216705322266,0.0001055908203125,0.0010099124908447266,0.002685070037841797,2.658715544349698,OCT-H,10
88,control,optimaltree,1,2.533481841465083e-16,1.5639181811221973e-15,0.0007524490356445312,0.0001055908203125,0.0008580398559570313,0.001981973648071289,2.309885297648157,OCT-H,10
89,control,optimaltree,1,1.5135796139274813e-16,2.25683138657532e-15,0.0008347034454345703,0.0001055908203125,0.0009402942657470703,0.0022881031036376953,2.4333904682698257,OCT-H,10
90,control,optimaltree,1,1.9735076846520986e-15,1.1670278387654944e-15,0.0007741451263427734,0.0001055908203125,0.0008797359466552735,0.003072023391723633,3.491983479137533,OCT-H,10
91,control,optimaltree,1,2.1236476789813023e-16,6.16969451555249e-16,0.0008552074432373047,0.0001055908203125,0.0009607982635498047,0.0019838809967041016,2.0648257516352846,OCT-H,10
92,control,optimaltree,1,2.1635426392398934e-16,1.1745995620933233e-15,0.0008037090301513672,0.0001055908203125,0.0009092998504638672,0.0034148693084716797,3.7554930936474142,OCT-H,10
93,control,optimaltree,1,5.214683079858803e-16,2.5132413834915847e-15,0.0008063316345214844,0.0001055908203125,0.0009119224548339844,0.0019071102142333984,2.0913074397105267,OCT-H,10
94,control,optimaltree,1,2.457004052221427e-16,1.4402427824692183e-15,0.0009131431579589844,0.0001055908203125,0.0010187339782714844,0.0026350021362304688,2.5865458426166894,OCT-H,10
95,control,optimaltree,1,2.1033224553263937e-16,2.0200813770161834e-15,0.0007932186126708984,0.0001055908203125,0.0008988094329833985,0.0031540393829345703,3.5091302640932867,OCT-H,10
96,control,optimaltree,1,3.1530495037389277e-15,2.213549526879715e-15,0.0007855892181396484,0.0001055908203125,0.0008911800384521485,0.0022361278533935547,2.5091763245476044,OCT-H,10
97,control,optimaltree,1,1.768027137694344e-16,3.27464408099622e-15,0.0008218288421630859,0.0001055908203125,0.000927419662475586,0.0018498897552490234,1.9946630744393143,OCT-H,10
98,control,optimaltree,1,3.560956488350803e-16,2.270962883247559e-15,0.0007965564727783203,0.0001055908203125,0.0009021472930908203,0.002192974090576172,2.4308381872575238,OCT-H,10
99,control,optimaltree,1,2.1284636406675362e-16,2.0608504167661928e-15,0.0007908344268798828,0.0001055908203125,0.0008964252471923828,0.002213001251220703,2.4686958094407268,OCT-H,10
0,control,pytorch,1,6.222489429663607e-15,2.768559645031828e-15,0.0009784698486328125,1.117706298828125e-05,0.0009896469116210938,0.0025730133056640625,2.599930617122152,NN,15
1,control,pytorch,1,2.2124493190885914e-16,2.557551661894474e-15,0.0008842945098876953,1.117706298828125e-05,0.0008954715728759766,0.0023398399353027344,2.612969530442932,NN,15
2,control,pytorch,1,2.1004395685155043e-16,2.4318624391390518e-15,0.0009200572967529297,1.117706298828125e-05,0.000931234359741211,0.0041658878326416016,4.473511731031163,NN,15
3,control,pytorch,1,1.5532925208877708e-16,2.9141560641617267e-15,0.0008611679077148438,1.117706298828125e-05,0.000872344970703125,0.0037140846252441406,4.257587021164946,NN,15
4,control,pytorch,1,1.6042372556307368e-15,2.039759426287074e-15,0.0009100437164306641,1.117706298828125e-05,0.0009212207794189453,0.0040760040283203125,4.424568050767622,NN,15
5,control,pytorch,1,9.054428604638775e-16,2.4627690986288857e-15,0.000997781753540039,1.117706298828125e-05,0.0010089588165283203,0.005224943161010742,5.178549486280329,NN,15
6,control,pytorch,1,2.1331573863430648e-16,2.213107316905793e-15,0.0008785724639892578,1.117706298828125e-05,0.0008897495269775391,0.002476930618286133,2.7838515707900573,NN,15
7,control,pytorch,1,2.1194419007685804e-16,2.3414401106323852e-15,0.00086212158203125,1.117706298828125e-05,0.0008732986450195313,0.00541996955871582,6.2063185253134145,NN,15
8,control,pytorch,1,2.0686509636063865e-16,1.735613885539984e-15,0.0009202957153320312,1.117706298828125e-05,0.0009314727783203125,0.0022890567779541016,2.457459660905889,NN,15
9,control,pytorch,1,4.178666875840913e-16,2.115211742092408e-15,0.0009169578552246094,1.117706298828125e-05,0.0009281349182128907,0.00609898567199707,6.571227471691909,NN,15
10,control,pytorch,1,2.695105073771821e-15,2.3769742911109158e-15,0.0008606910705566406,1.117706298828125e-05,0.0008718681335449219,0.004458904266357422,5.114195707816499,NN,15
11,control,pytorch,1,2.149874139879564e-16,2.2055547048700246e-15,0.0009601116180419922,1.117706298828125e-05,0.0009712886810302735,0.003732919692993164,3.843264897346019,NN,15
12,control,pytorch,1,2.1323674147116005e-16,2.967152205212668e-15,0.0008566379547119141,1.117706298828125e-05,0.0008678150177001953,0.0043599605560302734,5.024066727474532,NN,15
13,control,pytorch,1,2.1758798444153723e-16,1.7761021119443463e-15,0.0008957386016845703,1.117706298828125e-05,0.0009069156646728516,0.0032999515533447266,3.638653164663449,NN,15
14,control,pytorch,1,1.7919784803792267e-16,3.830108593270025e-15,0.0008504390716552734,1.117706298828125e-05,0.0008616161346435547,0.0031418800354003906,3.6464962865396746,NN,15
15,control,pytorch,1,2.1009277386178393e-16,1.920566356898542e-15,0.0008594989776611328,1.117706298828125e-05,0.0008706760406494141,0.0032320022583007812,3.712060637260808,NN,15
16,control,pytorch,1,1.86687973516706e-16,3.603478758734458e-15,0.0009047985076904297,1.117706298828125e-05,0.000915975570678711,0.0062711238861083984,6.846387706018928,NN,15
17,control,pytorch,1,2.1005150208253775e-16,4.041338038678802e-15,0.0008723735809326172,1.117706298828125e-05,0.0008835506439208985,0.00465703010559082,5.2708128703573776,NN,15
18,control,pytorch,1,2.1967134047170695e-16,3.7610842610039486e-15,0.0010483264923095703,1.117706298828125e-05,0.0010595035552978516,0.003810882568359375,3.596856800813703,NN,15
19,control,pytorch,1,3.0294964670577236e-16,1.4638807398109859e-15,0.0008497238159179688,1.117706298828125e-05,0.00086090087890625,0.005697011947631836,6.617500443105282,NN,15
20,control,pytorch,1,1.1552285224522719e-15,2.128390878514805e-15,0.0008482933044433594,1.117706298828125e-05,0.0008594703674316407,0.0031211376190185547,3.6314662346596833,NN,15
21,control,pytorch,1,2.6514616746301557e-16,2.0019744920411126e-15,0.000911712646484375,1.117706298828125e-05,0.0009228897094726563,0.0037012100219726562,4.010457570371595,NN,15
22,control,pytorch,1,2.2109766510508595e-16,2.9632843666797238e-15,0.0008749961853027344,1.117706298828125e-05,0.0008861732482910157,0.004119157791137695,4.648253373797378,NN,15
23,control,pytorch,1,3.052114094005991e-16,2.9952333134305444e-15,0.0008335113525390625,1.117706298828125e-05,0.0008446884155273438,0.0029320716857910156,3.4711872826626924,NN,15
24,control,pytorch,1,4.5125523621438186e-15,2.427974379360984e-15,0.0009486675262451172,1.117706298828125e-05,0.0009598445892333985,0.00459599494934082,4.788269893787197,NN,15
25,control,pytorch,1,5.1966036257142546e-15,1.5474783219625325e-15,0.0008835792541503906,1.117706298828125e-05,0.0008947563171386719,0.005436897277832031,6.076399991473215,NN,15
26,control,pytorch,1,9.458354245535568e-16,2.1295074715376455e-15,0.0009515285491943359,1.117706298828125e-05,0.0009627056121826172,0.004964113235473633,5.156418714771117,NN,15
27,control,pytorch,1,7.141980863221567e-16,2.8795830773696896e-15,0.0008533000946044922,1.117706298828125e-05,0.0008644771575927735,0.002880096435546875,3.331605017264774,NN,15
28,control,pytorch,1,2.4227959083269844e-16,3.867509929843483e-15,0.0008530616760253906,1.117706298828125e-05,0.0008642387390136719,0.003050088882446289,3.5292202776367767,NN,15
29,control,pytorch,1,2.7974531892432555e-15,2.2243033112551488e-15,0.0008635520935058594,1.117706298828125e-05,0.0008747291564941407,0.0037970542907714844,4.3408342600466625,NN,15
30,control,pytorch,0,7.267116658959505e-05,-0.00013709469872850896,0.0008673667907714844,1.117706298828125e-05,0.0008785438537597657,0.003050088882446289,3.4717548468335466,NN,15
31,control,pytorch,1,1.615284180353192e-16,2.775237873961294e-15,0.0009539127349853516,1.117706298828125e-05,0.0009650897979736328,0.0031011104583740234,3.2132869551468914,NN,15
32,control,pytorch,1,2.4560600028868246e-16,2.3008220944950775e-15,0.0008568763732910156,1.117706298828125e-05,0.0008680534362792969,0.0031719207763671875,3.654061655423963,NN,15
33,control,pytorch,1,1.5437478443363757e-16,2.9780351166147536e-15,0.0008754730224609375,1.117706298828125e-05,0.0008866500854492188,0.0055010318756103516,6.2042873123090825,NN,15
34,control,pytorch,1,2.1511892599678534e-16,2.8633728861058624e-15,0.0008661746978759766,1.117706298828125e-05,0.0008773517608642578,0.0035800933837890625,4.080567844603628,NN,15
35,control,pytorch,1,2.1352980503701276e-16,1.873511037993912e-15,0.0008637905120849609,1.117706298828125e-05,0.0008749675750732422,0.00515294075012207,5.889293382889903,NN,15
36,control,pytorch,1,2.1681113253177764e-16,1.3323341516927126e-15,0.0008845329284667969,1.117706298828125e-05,0.0008957099914550782,0.0033419132232666016,3.731021485913843,NN,15
37,control,pytorch,1,2.756080411928036e-15,2.1864181067483778e-15,0.0009794235229492188,1.117706298828125e-05,0.0009906005859375,0.0029211044311523438,2.948821626617375,NN,15
38,control,pytorch,1,3.3169908249328414e-16,1.3853166227515372e-15,0.0008594989776611328,1.117706298828125e-05,0.0008706760406494141,0.005594968795776367,6.426005235659441,NN,15
39,control,pytorch,1,1.582915316115286e-16,3.6974316601770696e-15,0.0009241104125976562,1.117706298828125e-05,0.0009352874755859375,0.0028531551361083984,3.0505648911004157,NN,15
40,control,pytorch,1,1.2180885790248544e-15,3.0576814315241323e-15,0.0008785724639892578,1.117706298828125e-05,0.0008897495269775391,0.002959012985229492,3.3256696356796036,NN,15
41,control,pytorch,1,2.153606877608736e-16,2.4386033264495737e-15,0.0008471012115478516,1.117706298828125e-05,0.0008582782745361328,0.0030031204223632812,3.499005522406302,NN,15
42,control,pytorch,1,2.1388666528160916e-16,2.952986372737042e-15,0.0008862018585205078,1.117706298828125e-05,0.0008973789215087891,0.003231048583984375,3.6005398684336374,NN,15
43,control,pytorch,1,1.182276308820276e-15,2.57792726168103e-15,0.0008640289306640625,1.117706298828125e-05,0.0008752059936523438,0.0157320499420166,17.975253890075404,NN,15
44,control,pytorch,1,2.033054395277961e-16,3.8871938511771825e-15,0.001001119613647461,1.117706298828125e-05,0.0010122966766357422,0.0028350353240966797,2.8005972848973593,NN,15
45,control,pytorch,1,2.0014766028803472e-16,1.3648671184102214e-15,0.0009224414825439453,1.117706298828125e-05,0.0009336185455322266,0.004024982452392578,4.311163774170812,NN,15
46,control,pytorch,1,2.2072184299161272e-16,3.4743892137727022e-15,0.0008537769317626953,1.117706298828125e-05,0.0008649539947509766,0.0028858184814453125,3.3363837833665944,NN,15
47,control,pytorch,1,1.8309151293981148e-16,2.524994394656213e-15,0.0008800029754638672,1.117706298828125e-05,0.0008911800384521485,0.002981901168823242,3.34601431827667,NN,15
48,control,pytorch,1,2.1540305835811752e-16,3.024826405945429e-15,0.0008530616760253906,1.117706298828125e-05,0.0008642387390136719,0.0029060840606689453,3.3625940720796272,NN,15
49,control,pytorch,1,1.4526929263675986e-16,2.590855304699878e-15,0.0009002685546875,1.117706298828125e-05,0.0009114456176757813,0.0028710365295410156,3.149981166031892,NN,15
50,control,pytorch,1,2.344071819764783e-16,2.482198071664438e-15,0.0009276866912841797,1.117706298828125e-05,0.000938863754272461,0.0024950504302978516,2.6575213058803215,NN,15
51,control,pytorch,1,7.464515263258628e-14,3.5313289247518748e-15,0.0008497238159179688,1.117706298828125e-05,0.00086090087890625,0.0029680728912353516,3.4476360333215172,NN,15
52,control,pytorch,1,2.1982803372186098e-16,2.4415932595294844e-15,0.0008857250213623047,1.117706298828125e-05,0.000896902084350586,0.0027151107788085938,3.0272097993556413,NN,15
53,control,pytorch,1,4.576177912545459e-16,1.4089890207871075e-15,0.0008940696716308594,1.117706298828125e-05,0.0009052467346191407,0.003838062286376953,4.239796885864183,NN,15
54,control,pytorch,1,1.7499354285076376e-16,3.303776126919686e-15,0.0008873939514160156,1.117706298828125e-05,0.0008985710144042969,0.002476930618286133,2.7565218314194135,NN,15
55,control,pytorch,1,2.1064766652843874e-16,2.835403326655142e-15,0.0009329319000244141,1.117706298828125e-05,0.0009441089630126953,0.0032510757446289062,3.4435386930917096,NN,15
56,control,pytorch,1,2.2179144884050713e-16,2.691953448178686e-15,0.0008957386016845703,1.117706298828125e-05,0.0009069156646728516,0.0029718875885009766,3.276917252910186,NN,15
57,control,pytorch,1,1.0713844312021338e-15,2.4389218692510636e-15,0.00092315673828125,1.117706298828125e-05,0.0009343338012695313,0.0029668807983398438,3.1753970522190014,NN,15
58,control,pytorch,1,2.94204817195248e-16,1.939422127032177e-15,0.0008563995361328125,1.117706298828125e-05,0.0008675765991210938,0.0037338733673095703,4.303796772633338,NN,15
59,control,pytorch,1,2.15394258219697e-16,2.7197425356082676e-15,0.0008900165557861328,1.117706298828125e-05,0.0009011936187744141,0.0030679702758789062,3.404340878546409,NN,15
60,control,pytorch,1,1.4838984781742737e-15,1.8280086366606754e-15,0.0009138584136962891,1.117706298828125e-05,0.0009250354766845703,0.003956794738769531,4.27745187995505,NN,15
61,control,pytorch,1,2.0445422061670612e-16,1.6598641680510996e-15,0.0008826255798339844,1.117706298828125e-05,0.0008938026428222657,0.002836942672729492,3.1740146390388597,NN,15
62,control,pytorch,1,1.7465581575271922e-16,3.673148358308341e-15,0.0009064674377441406,1.117706298828125e-05,0.0009176445007324219,0.0030028820037841797,3.272380536675604,NN,15
63,control,pytorch,1,1.5171392054281597e-16,3.2462745344838706e-15,0.0009772777557373047,1.117706298828125e-05,0.000988454818725586,0.0031719207763671875,3.2089689040686173,NN,15
64,control,pytorch,1,1.5400364506217668e-16,4.2871033554385475e-15,0.0008895397186279297,1.117706298828125e-05,0.000900716781616211,0.0029609203338623047,3.2872934026491047,NN,15
65,control,pytorch,1,1.7047177404830106e-16,2.4499966642883664e-15,0.0008821487426757812,1.117706298828125e-05,0.0008933258056640625,0.002610921859741211,2.922698351695277,NN,15
66,control,pytorch,1,1.9093693467360023e-16,2.694641263200238e-15,0.0008742809295654297,1.117706298828125e-05,0.000885457992553711,0.0028891563415527344,3.2628948700550366,NN,15
67,control,pytorch,1,1.0045410265939013e-15,2.3514495733102e-15,0.0008952617645263672,1.117706298828125e-05,0.0009064388275146485,0.0037009716033935547,4.0829799993687335,NN,15
68,control,pytorch,1,2.1991488310582236e-16,1.474668085905145e-15,0.0008904933929443359,1.117706298828125e-05,0.0009016704559326172,0.005441904067993164,6.035358075877606,NN,15
69,control,pytorch,1,4.365554260870401e-15,1.3550486092839029e-15,0.0008563995361328125,1.117706298828125e-05,0.0008675765991210938,0.0029668807983398438,3.419733544387284,NN,15
70,control,pytorch,1,8.074505374047767e-15,2.0349023251718695e-15,0.0009846687316894531,1.117706298828125e-05,0.0009958457946777344,0.0033540725708007812,3.368064201030434,NN,15
71,control,pytorch,1,2.088849409238553e-16,2.3088521359584298e-15,0.0008809566497802734,1.117706298828125e-05,0.0008921337127685547,0.00386810302734375,4.335788427207714,NN,15
72,control,pytorch,1,2.1654042612973227e-16,1.0463317003578846e-15,0.0009047985076904297,1.117706298828125e-05,0.000915975570678711,0.002580881118774414,2.8176309515133213,NN,15
73,control,pytorch,1,8.98210587814291e-16,2.5106863353319093e-15,0.0009052753448486328,1.117706298828125e-05,0.0009164524078369141,0.00327301025390625,3.5713914065995818,NN,15
74,control,pytorch,1,2.889314621379289e-16,2.120141528961089e-15,0.0008556842803955078,1.117706298828125e-05,0.0008668613433837891,0.015568971633911133,17.960163701772334,NN,15
75,control,pytorch,1,3.651565048446006e-16,1.964660253110066e-15,0.0008790493011474609,1.117706298828125e-05,0.0008902263641357422,0.0030198097229003906,3.3921818590849195,NN,15
76,control,pytorch,1,1.8447652178676862e-16,3.479032674162544e-15,0.0009362697601318359,1.117706298828125e-05,0.0009474468231201172,0.0029909610748291016,3.1568643240359546,NN,15
77,control,pytorch,1,1.587476114862798e-16,3.0669888567332252e-15,0.0008878707885742188,1.117706298828125e-05,0.0008990478515625,0.0030040740966796875,3.341395112016293,NN,15
78,control,pytorch,1,2.0940979483403054e-16,2.1596195920338257e-15,0.0009319782257080078,1.117706298828125e-05,0.0009431552886962891,0.004027128219604492,4.269846405856598,NN,15
79,control,pytorch,1,1.5304078794460427e-16,3.4170195737357267e-15,0.0008699893951416016,1.117706298828125e-05,0.0008811664581298828,0.002733945846557617,3.1026440252389147,NN,15
80,control,pytorch,1,3.0695334922148636e-16,1.5606555784110945e-15,0.0008971691131591797,1.117706298828125e-05,0.000908346176147461,0.002727031707763672,3.002194294833433,NN,15
81,control,pytorch,1,2.1596497120308613e-16,2.639440643917413e-15,0.0008492469787597656,1.117706298828125e-05,0.0008604240417480469,0.0030059814453125,3.4936046640508964,NN,15
82,control,pytorch,1,2.2141238847501117e-16,3.2656561139542112e-15,0.0008962154388427734,1.117706298828125e-05,0.0009073925018310547,0.0030150413513183594,3.3227532134486637,NN,15
83,control,pytorch,1,4.925722639523564e-16,1.3410685965917065e-15,0.0009675025939941406,1.117706298828125e-05,0.000978679656982422,0.003899097442626953,3.9840385102609575,NN,15
84,control,pytorch,1,2.0825410754406435e-16,3.584625270211455e-15,0.0009300708770751953,1.117706298828125e-05,0.0009412479400634766,0.0028548240661621094,3.0330202539084268,NN,15
85,control,pytorch,1,1.5962062125442655e-16,2.507431442781546e-15,0.0008668899536132812,1.117706298828125e-05,0.0008780670166015625,0.003281831741333008,3.737564080284994,NN,15
86,control,pytorch,1,2.1475796875032832e-16,1.3228414940250773e-15,0.0008647441864013672,1.117706298828125e-05,0.0008759212493896485,0.003757953643798828,4.290287107907716,NN,15
87,control,pytorch,1,4.735082760217643e-16,2.6201218081168523e-15,0.0008974075317382812,1.117706298828125e-05,0.0009085845947265625,0.002591848373413086,2.8526219665798975,NN,15
88,control,pytorch,1,1.9246835432532166e-16,1.9091982523783796e-15,0.0008831024169921875,1.117706298828125e-05,0.0008942794799804688,0.015952110290527344,17.837947361685792,NN,15
89,control,pytorch,1,2.0676497202903115e-16,2.697762688467544e-15,0.0009560585021972656,1.117706298828125e-05,0.0009672355651855469,0.0030798912048339844,3.1842203861095224,NN,15
90,control,pytorch,1,2.1272646501019785e-16,1.5457012945301243e-15,0.0008802413940429688,1.117706298828125e-05,0.00089141845703125,0.003020048141479492,3.387912957891133,NN,15
91,control,pytorch,1,2.0711635196397515e-16,3.0058017212257113e-15,0.0009260177612304688,1.117706298828125e-05,0.00093719482421875,0.0023970603942871094,2.5576970042331486,NN,15
92,control,pytorch,1,2.015614598364604e-16,3.4156279021068095e-15,0.0008871555328369141,1.117706298828125e-05,0.0008983325958251953,0.0026619434356689453,2.963204772975785,NN,15
93,control,pytorch,1,7.522107499048719e-16,2.551743362200946e-15,0.0008652210235595703,1.117706298828125e-05,0.0008763980865478516,0.002872943878173828,3.278126598256744,NN,15
94,control,pytorch,1,2.3432551064503186e-15,2.7079411732718343e-15,0.0008890628814697266,1.117706298828125e-05,0.0009002399444580078,0.002947092056274414,3.273673951502696,NN,15
95,control,pytorch,1,5.048300200266323e-16,1.3002666075391555e-15,0.0008785724639892578,1.117706298828125e-05,0.0008897495269775391,0.002610921859741211,2.9344459093004063,NN,15
96,control,pytorch,1,1.6494995518674799e-16,2.4339194677192047e-15,0.0009140968322753906,1.117706298828125e-05,0.0009252738952636719,0.0029392242431640625,3.176599121848653,NN,15
97,control,pytorch,1,1.769643896828431e-16,3.186284458210363e-15,0.0008540153503417969,1.117706298828125e-05,0.0008651924133300782,0.002418041229248047,2.7948017019025153,NN,15
98,control,pytorch,1,1.7649452502917544e-16,3.0084415393815537e-15,0.0009200572967529297,1.117706298828125e-05,0.000931234359741211,0.00263214111328125,2.8265077268118834,NN,15
99,control,pytorch,1,2.9922268325566527e-15,2.192167114482124e-15,0.0008635520935058594,1.117706298828125e-05,0.0008747291564941407,0.002807140350341797,3.2091537471926035,NN,15
0,control,optimaltree,1,6.222489429663607e-15,2.768559645031828e-15,0.00101470947265625,9.066104888916015e-05,0.0011053705215454102,0.01773810386657715,16.047201839413663,OCT,15
1,control,optimaltree,1,2.2124493190885914e-16,2.557551661894474e-15,0.0010027885437011719,9.066104888916015e-05,0.001093449592590332,0.004220008850097656,3.859353808985971,OCT,15
2,control,optimaltree,1,2.1004395685155043e-16,2.4318624391390518e-15,0.0008649826049804688,9.066104888916015e-05,0.000955643653869629,0.0042209625244140625,4.41687914456647,OCT,15
3,control,optimaltree,1,1.5532925208877708e-16,2.9141560641617267e-15,0.0008866786956787109,9.066104888916015e-05,0.0009773397445678711,0.004373073577880859,4.474466123153935,OCT,15
4,control,optimaltree,1,1.6042372556307368e-15,2.039759426287074e-15,0.0008852481842041016,9.066104888916015e-05,0.0009759092330932618,0.005925893783569336,6.072177188842145,OCT,15
5,control,optimaltree,1,9.054428604638775e-16,2.4627690986288857e-15,0.0008618831634521484,9.066104888916015e-05,0.0009525442123413086,0.0036020278930664062,3.7814810550502345,OCT,15
6,control,optimaltree,1,2.1331573863430648e-16,2.213107316905793e-15,0.0008697509765625,9.066104888916015e-05,0.0009604120254516602,0.0048389434814453125,5.038403678014825,OCT,15
7,control,optimaltree,1,2.1194419007685804e-16,2.3414401106323852e-15,0.0009105205535888672,9.066104888916015e-05,0.0010011816024780274,0.004030942916870117,4.0261855660283,OCT,15
8,control,optimaltree,1,2.0686509636063865e-16,1.735613885539984e-15,0.0008840560913085938,9.066104888916015e-05,0.000974717140197754,0.0028319358825683594,2.9053925141747343,OCT,15
9,control,optimaltree,1,4.178666875840913e-16,2.115211742092408e-15,0.00098419189453125,9.066104888916015e-05,0.0010748529434204102,0.00391697883605957,3.6441997577779452,OCT,15
10,control,optimaltree,1,2.695105073771821e-15,2.3769742911109158e-15,0.0009255409240722656,9.066104888916015e-05,0.0010162019729614258,0.004590034484863281,4.51685256178647,OCT,15
11,control,optimaltree,1,2.149874139879564e-16,2.2055547048700246e-15,0.0009076595306396484,9.066104888916015e-05,0.0009983205795288086,0.0029900074005126953,2.995037327512502,OCT,15
12,control,optimaltree,1,2.1323674147116005e-16,2.967152205212668e-15,0.0008759498596191406,9.066104888916015e-05,0.0009666109085083008,0.002732992172241211,2.827396368264492,OCT,15
13,control,optimaltree,1,2.1758798444153723e-16,1.7761021119443463e-15,0.0008683204650878906,9.066104888916015e-05,0.0009589815139770508,0.005223989486694336,5.447435024090933,OCT,15
14,control,optimaltree,1,1.7919784803792267e-16,3.830108593270025e-15,0.0008699893951416016,9.066104888916015e-05,0.0009606504440307618,0.0025539398193359375,2.658552687093908,OCT,15
15,control,optimaltree,1,2.1009277386178393e-16,1.920566356898542e-15,0.0008406639099121094,9.066104888916015e-05,0.0009313249588012696,0.003062009811401367,3.287799583233067,OCT,15
16,control,optimaltree,1,1.86687973516706e-16,3.603478758734458e-15,0.0008816719055175781,9.066104888916015e-05,0.0009723329544067383,0.004322052001953125,4.445032930710646,OCT,15
17,control,optimaltree,1,2.1005150208253775e-16,4.041338038678802e-15,0.0008752346038818359,9.066104888916015e-05,0.0009658956527709961,0.002601146697998047,2.6929893415875554,OCT,15
18,control,optimaltree,1,2.1967134047170695e-16,3.7610842610039486e-15,0.0008454322814941406,9.066104888916015e-05,0.0009360933303833008,0.002771139144897461,2.9603235649192867,OCT,15
19,control,optimaltree,1,3.0294964670577236e-16,1.4638807398109859e-15,0.0009124279022216797,9.066104888916015e-05,0.00100308895111084,0.004927158355712891,4.91198547273047,OCT,15
20,control,optimaltree,1,1.1552285224522719e-15,2.128390878514805e-15,0.0008630752563476562,9.066104888916015e-05,0.0009537363052368165,0.0022079944610595703,2.3150995185312953,OCT,15
21,control,optimaltree,1,2.6514616746301557e-16,2.0019744920411126e-15,0.0008180141448974609,9.066104888916015e-05,0.0009086751937866211,0.005263090133666992,5.792047774226896,OCT,15
22,control,optimaltree,1,2.2109766510508595e-16,2.9632843666797238e-15,0.0008726119995117188,9.066104888916015e-05,0.000963273048400879,0.002897977828979492,3.008469751946657,OCT,15
23,control,optimaltree,1,3.052114094005991e-16,2.9952333134305444e-15,0.0009043216705322266,9.066104888916015e-05,0.0009949827194213868,0.002902984619140625,2.917623153122499,OCT,15
24,control,optimaltree,1,4.5125523621438186e-15,2.427974379360984e-15,0.0008726119995117188,9.066104888916015e-05,0.000963273048400879,0.0029120445251464844,3.023072772544341,OCT,15
25,control,optimaltree,1,5.1966036257142546e-15,1.5474783219625325e-15,0.0009102821350097656,9.066104888916015e-05,0.0010009431838989258,0.0043179988861083984,4.313930056737791,OCT,15
26,control,optimaltree,1,9.458354245535568e-16,2.1295074715376455e-15,0.0009043216705322266,9.066104888916015e-05,0.0009949827194213868,0.0029449462890625,2.9597964181479224,OCT,15
27,control,optimaltree,1,7.141980863221567e-16,2.8795830773696896e-15,0.0009236335754394531,9.066104888916015e-05,0.0010142946243286133,0.003340005874633789,3.2929346114247835,OCT,15
28,control,optimaltree,1,2.4227959083269844e-16,3.867509929843483e-15,0.0008769035339355469,9.066104888916015e-05,0.0009675645828247071,0.002833127975463867,2.9281021915796424,OCT,15
29,control,optimaltree,1,2.7974531892432555e-15,2.2243033112551488e-15,0.0008766651153564453,9.066104888916015e-05,0.0009673261642456055,0.003762960433959961,3.8900637375963085,OCT,15
30,control,optimaltree,0,7.267116658959505e-05,-0.00013709469872850896,0.0008947849273681641,9.066104888916015e-05,0.0009854459762573243,0.0033600330352783203,3.409657268112821,OCT,15
31,control,optimaltree,1,1.615284180353192e-16,2.775237873961294e-15,0.0008974075317382812,9.066104888916015e-05,0.0009880685806274415,0.003319978713989258,3.3600691076332083,OCT,15
32,control,optimaltree,1,2.4560600028868246e-16,2.3008220944950775e-15,0.0008876323699951172,9.066104888916015e-05,0.0009782934188842774,0.003412008285522461,3.4877146464031035,OCT,15
33,control,optimaltree,1,1.5437478443363757e-16,2.9780351166147536e-15,0.0008754730224609375,9.066104888916015e-05,0.0009661340713500977,0.0028581619262695312,2.958349168118531,OCT,15
34,control,optimaltree,1,2.1511892599678534e-16,2.8633728861058624e-15,0.0009005069732666016,9.066104888916015e-05,0.0009911680221557618,0.0032699108123779297,3.2990479306081406,OCT,15
35,control,optimaltree,1,2.1352980503701276e-16,1.873511037993912e-15,0.0008442401885986328,9.066104888916015e-05,0.000934901237487793,0.003442049026489258,3.6817247517379617,OCT,15
36,control,optimaltree,1,2.1681113253177764e-16,1.3323341516927126e-15,0.0008988380432128906,9.066104888916015e-05,0.0009894990921020508,0.0038390159606933594,3.8797569308910766,OCT,15
37,control,optimaltree,1,2.756080411928036e-15,2.1864181067483778e-15,0.0009591579437255859,9.066104888916015e-05,0.0010498189926147461,0.0032510757446289062,3.0967964644377117,OCT,15
38,control,optimaltree,1,3.3169908249328414e-16,1.3853166227515372e-15,0.0008966922760009766,9.066104888916015e-05,0.0009873533248901368,0.004305839538574219,4.360991582272062,OCT,15
39,control,optimaltree,1,1.582915316115286e-16,3.6974316601770696e-15,0.0008947849273681641,9.066104888916015e-05,0.0009854459762573243,0.00393986701965332,3.998054804198139,OCT,15
40,control,optimaltree,1,1.2180885790248544e-15,3.0576814315241323e-15,0.0008759498596191406,9.066104888916015e-05,0.0009666109085083008,0.003136873245239258,3.2452284757267664,OCT,15
41,control,optimaltree,1,2.153606877608736e-16,2.4386033264495737e-15,0.0008480548858642578,9.066104888916015e-05,0.000938715934753418,0.0031769275665283203,3.384333267297562,OCT,15
42,control,optimaltree,1,2.1388666528160916e-16,2.952986372737042e-15,0.0008900165557861328,9.066104888916015e-05,0.000980677604675293,0.003628969192504883,3.700471159129255,OCT,15
43,control,optimaltree,1,1.182276308820276e-15,2.57792726168103e-15,0.0008823871612548828,9.066104888916015e-05,0.000973048210144043,0.0032320022583007812,3.321523255073188,OCT,15
44,control,optimaltree,1,2.033054395277961e-16,3.8871938511771825e-15,0.0009617805480957031,9.066104888916015e-05,0.0010524415969848633,0.003796100616455078,3.6069465776823293,OCT,15
45,control,optimaltree,1,2.0014766028803472e-16,1.3648671184102214e-15,0.0009431838989257812,9.066104888916015e-05,0.0010338449478149415,0.003918886184692383,3.7905937374603917,OCT,15
46,control,optimaltree,1,2.2072184299161272e-16,3.4743892137727022e-15,0.000942230224609375,9.066104888916015e-05,0.0010328912734985352,0.0032041072845458984,3.1020760526838185,OCT,15
47,control,optimaltree,1,1.8309151293981148e-16,2.524994394656213e-15,0.0009403228759765625,9.066104888916015e-05,0.0010309839248657227,0.003300189971923828,3.201010115025461,OCT,15
48,control,optimaltree,1,2.1540305835811752e-16,3.024826405945429e-15,0.0009160041809082031,9.066104888916015e-05,0.0010066652297973633,0.0029740333557128906,2.9543419874664276,OCT,15
49,control,optimaltree,1,1.4526929263675986e-16,2.590855304699878e-15,0.0008840560913085938,9.066104888916015e-05,0.000974717140197754,0.0033698081970214844,3.4572165175404694,OCT,15
50,control,optimaltree,1,2.344071819764783e-16,2.482198071664438e-15,0.0009260177612304688,9.066104888916015e-05,0.001016678810119629,0.0033261775970458984,3.271611018089891,OCT,15
51,control,optimaltree,1,7.464515263258628e-14,3.5313289247518748e-15,0.0008981227874755859,9.066104888916015e-05,0.0009887838363647461,0.0032351016998291016,3.2717987297637476,OCT,15
52,control,optimaltree,1,2.1982803372186098e-16,2.4415932595294844e-15,0.0008764266967773438,9.066104888916015e-05,0.000967087745666504,0.0028009414672851562,2.896264046190333,OCT,15
53,control,optimaltree,1,4.576177912545459e-16,1.4089890207871075e-15,0.0009350776672363281,9.066104888916015e-05,0.0010257387161254883,0.0041179656982421875,4.0146341690181435,OCT,15
54,control,optimaltree,1,1.7499354285076376e-16,3.303776126919686e-15,0.0008938312530517578,9.066104888916015e-05,0.000984492301940918,0.0033130645751953125,3.3652518853256996,OCT,15
55,control,optimaltree,1,2.1064766652843874e-16,2.835403326655142e-15,0.0009126663208007812,9.066104888916015e-05,0.0010033273696899415,0.0032799243927001953,3.2690470645825114,OCT,15
56,control,optimaltree,1,2.2179144884050713e-16,2.691953448178686e-15,0.0008645057678222656,9.066104888916015e-05,0.0009551668167114258,0.0033140182495117188,3.469570122757884,OCT,15
57,control,optimaltree,1,1.0713844312021338e-15,2.4389218692510636e-15,0.0009636878967285156,9.066104888916015e-05,0.0010543489456176758,0.003387928009033203,3.2132891327059014,OCT,15
58,control,optimaltree,1,2.94204817195248e-16,1.939422127032177e-15,0.0009114742279052734,9.066104888916015e-05,0.0010021352767944336,0.004167079925537109,4.15820101540233,OCT,15
59,control,optimaltree,1,2.15394258219697e-16,2.7197425356082676e-15,0.0009543895721435547,9.066104888916015e-05,0.001045050621032715,0.003276824951171875,3.135565766119281,OCT,15
60,control,optimaltree,1,1.4838984781742737e-15,1.8280086366606754e-15,0.0008974075317382812,9.066104888916015e-05,0.0009880685806274415,0.0035979747772216797,3.641422111547055,OCT,15
61,control,optimaltree,1,2.0445422061670612e-16,1.6598641680510996e-15,0.0009608268737792969,9.066104888916015e-05,0.001051487922668457,0.00412297248840332,3.9210840177223107,OCT,15
62,control,optimaltree,1,1.7465581575271922e-16,3.673148358308341e-15,0.0008668899536132812,9.066104888916015e-05,0.0009575510025024415,0.003640890121459961,3.8022936762062214,OCT,15
63,control,optimaltree,1,1.5171392054281597e-16,3.2462745344838706e-15,0.0009374618530273438,9.066104888916015e-05,0.001028122901916504,0.003389120101928711,3.2964153367375806,OCT,15
64,control,optimaltree,1,1.5400364506217668e-16,4.2871033554385475e-15,0.000919342041015625,9.066104888916015e-05,0.0010100030899047852,0.003350973129272461,3.3177850273590384,OCT,15
65,control,optimaltree,1,1.7047177404830106e-16,2.4499966642883664e-15,0.0008637905120849609,9.066104888916015e-05,0.0009544515609741211,0.003019094467163086,3.163172014807931,OCT,15
66,control,optimaltree,1,1.9093693467360023e-16,2.694641263200238e-15,0.0009238719940185547,9.066104888916015e-05,0.001014533042907715,0.0032219886779785156,3.175834144094603,OCT,15
67,control,optimaltree,1,1.0045410265939013e-15,2.3514495733102e-15,0.0009365081787109375,9.066104888916015e-05,0.0010271692276000977,0.003911018371582031,3.8075696452860317,OCT,15
68,control,optimaltree,1,2.1991488310582236e-16,1.474668085905145e-15,0.0009396076202392578,9.066104888916015e-05,0.001030268669128418,0.0036759376525878906,3.567940832072127,OCT,15
69,control,optimaltree,1,4.365554260870401e-15,1.3550486092839029e-15,0.0009002685546875,9.066104888916015e-05,0.0009909296035766602,0.0033571720123291016,3.387901623093839,OCT,15
70,control,optimaltree,1,8.074505374047767e-15,2.0349023251718695e-15,0.0010223388671875,9.066104888916015e-05,0.0011129999160766602,0.0029840469360351562,2.681084601114762,OCT,15
71,control,optimaltree,1,2.088849409238553e-16,2.3088521359584298e-15,0.0009179115295410156,9.066104888916015e-05,0.0010085725784301758,0.004232883453369141,4.196905154765901,OCT,15
72,control,optimaltree,1,2.1654042612973227e-16,1.0463317003578846e-15,0.0009064674377441406,9.066104888916015e-05,0.0009971284866333008,0.003339052200317383,3.348667945082324,OCT,15
73,control,optimaltree,1,8.98210587814291e-16,2.5106863353319093e-15,0.0009086132049560547,9.066104888916015e-05,0.000999274253845215,0.0040988922119140625,4.101869127660894,OCT,15
74,control,optimaltree,1,2.889314621379289e-16,2.120141528961089e-15,0.0008962154388427734,9.066104888916015e-05,0.0009868764877319336,0.004356861114501953,4.414798780458343,OCT,15
75,control,optimaltree,1,3.651565048446006e-16,1.964660253110066e-15,0.0008938312530517578,9.066104888916015e-05,0.000984492301940918,0.0032579898834228516,3.309309658389154,OCT,15
76,control,optimaltree,1,1.8447652178676862e-16,3.479032674162544e-15,0.0009210109710693359,9.066104888916015e-05,0.0010116720199584961,0.003206014633178711,3.1690257019367185,OCT,15
77,control,optimaltree,1,1.587476114862798e-16,3.0669888567332252e-15,0.0009181499481201172,9.066104888916015e-05,0.0010088109970092774,0.0033218860626220703,3.292872572236166,OCT,15
78,control,optimaltree,1,2.0940979483403054e-16,2.1596195920338257e-15,0.0009005069732666016,9.066104888916015e-05,0.0009911680221557618,0.004360198974609375,4.399051298210841,OCT,15
79,control,optimaltree,1,1.5304078794460427e-16,3.4170195737357267e-15,0.0008554458618164062,9.066104888916015e-05,0.0009461069107055665,0.0032210350036621094,3.4045148251374657,OCT,15
80,control,optimaltree,1,3.0695334922148636e-16,1.5606555784110945e-15,0.0008883476257324219,9.066104888916015e-05,0.000979008674621582,0.0032579898834228516,3.327845776935703,OCT,15
81,control,optimaltree,1,2.1596497120308613e-16,2.639440643917413e-15,0.0009095668792724609,9.066104888916015e-05,0.0010002279281616211,0.0032989978790283203,3.2982461158545595,OCT,15
82,control,optimaltree,1,2.2141238847501117e-16,3.2656561139542112e-15,0.0008764266967773438,9.066104888916015e-05,0.000967087745666504,0.002805948257446289,2.901441229112532,OCT,15
83,control,optimaltree,1,4.925722639523564e-16,1.3410685965917065e-15,0.0008602142333984375,9.066104888916015e-05,0.0009508752822875977,0.004294872283935547,4.516756680858319,OCT,15
84,control,optimaltree,1,2.0825410754406435e-16,3.584625270211455e-15,0.0010099411010742188,9.066104888916015e-05,0.001100602149963379,0.0033597946166992188,3.052687673571246,OCT,15
85,control,optimaltree,1,1.5962062125442655e-16,2.507431442781546e-15,0.0009067058563232422,9.066104888916015e-05,0.0009973669052124024,0.0032320022583007812,3.240534893838776,OCT,15
86,control,optimaltree,1,2.1475796875032832e-16,1.3228414940250773e-15,0.0009195804595947266,9.066104888916015e-05,0.0010102415084838868,0.00380706787109375,3.7684730226608703,OCT,15
87,control,optimaltree,1,4.735082760217643e-16,2.6201218081168523e-15,0.0008940696716308594,9.066104888916015e-05,0.0009847307205200196,0.003289937973022461,3.3409519013330877,OCT,15
88,control,optimaltree,1,1.9246835432532166e-16,1.9091982523783796e-15,0.0009264945983886719,9.066104888916015e-05,0.001017155647277832,0.0032091140747070312,3.1549882098137476,OCT,15
89,control,optimaltree,1,2.0676497202903115e-16,2.697762688467544e-15,0.0008816719055175781,9.066104888916015e-05,0.0009723329544067383,0.0033240318298339844,3.4186148014104054,OCT,15
90,control,optimaltree,1,2.1272646501019785e-16,1.5457012945301243e-15,0.0009744167327880859,9.066104888916015e-05,0.0010650777816772461,0.003362894058227539,3.1574164028957346,OCT,15
91,control,optimaltree,1,2.0711635196397515e-16,3.0058017212257113e-15,0.0008664131164550781,9.066104888916015e-05,0.0009570741653442383,0.002830982208251953,2.9579548908142472,OCT,15
92,control,optimaltree,1,2.015614598364604e-16,3.4156279021068095e-15,0.0008609294891357422,9.066104888916015e-05,0.0009515905380249024,0.0029320716857910156,3.0812324929971986,OCT,15
93,control,optimaltree,1,7.522107499048719e-16,2.551743362200946e-15,0.0009601116180419922,9.066104888916015e-05,0.0010507726669311524,0.0033240318298339844,3.1634167260384003,OCT,15
94,control,optimaltree,1,2.3432551064503186e-15,2.7079411732718343e-15,0.0008521080017089844,9.066104888916015e-05,0.0009427690505981446,0.0034627914428710938,3.67300076373329,OCT,15
95,control,optimaltree,1,5.048300200266323e-16,1.3002666075391555e-15,0.0008807182312011719,9.066104888916015e-05,0.0009713792800903321,0.0032508373260498047,3.3466199997054678,OCT,15
96,control,optimaltree,1,1.6494995518674799e-16,2.4339194677192047e-15,0.0008878707885742188,9.066104888916015e-05,0.000978531837463379,0.003348827362060547,3.422297807643765,OCT,15
97,control,optimaltree,1,1.769643896828431e-16,3.186284458210363e-15,0.000997304916381836,9.066104888916015e-05,0.0010879659652709961,0.0033409595489501953,3.0708309410377668,OCT,15
98,control,optimaltree,1,1.7649452502917544e-16,3.0084415393815537e-15,0.0008466243743896484,9.066104888916015e-05,0.0009372854232788086,0.0032291412353515625,3.4452058627513824,OCT,15
99,control,optimaltree,1,2.9922268325566527e-15,2.192167114482124e-15,0.0009090900421142578,9.066104888916015e-05,0.000999751091003418,0.0030100345611572266,3.0107839723747154,OCT,15
0,control,optimaltree,1,6.222489429663607e-15,2.768559645031828e-15,0.0011374950408935547,8.723258972167969e-05,0.0012247276306152344,0.013689041137695312,11.177212627119964,OCT-H,15
1,control,optimaltree,1,2.2124493190885914e-16,2.557551661894474e-15,0.0009679794311523438,8.723258972167969e-05,0.0010552120208740235,0.005697011947631836,5.398926315218668,OCT-H,15
2,control,optimaltree,1,2.1004395685155043e-16,2.4318624391390518e-15,0.0009431838989257812,8.723258972167969e-05,0.001030416488647461,0.005052089691162109,4.902958897516822,OCT-H,15
3,control,optimaltree,1,1.5532925208877708e-16,2.9141560641617267e-15,0.0009751319885253906,8.723258972167969e-05,0.0010623645782470703,0.004954099655151367,4.663276389848918,OCT-H,15
4,control,optimaltree,1,1.6042372556307368e-15,2.039759426287074e-15,0.0009953975677490234,8.723258972167969e-05,0.0010826301574707032,0.011130094528198242,10.280606402283258,OCT-H,15
5,control,optimaltree,1,9.054428604638775e-16,2.4627690986288857e-15,0.0009779930114746094,8.723258972167969e-05,0.001065225601196289,0.003983974456787109,3.7400288279900087,OCT-H,15
6,control,optimaltree,1,2.1331573863430648e-16,2.213107316905793e-15,0.0010981559753417969,8.723258972167969e-05,0.0011853885650634766,0.005641937255859375,4.759567809359839,OCT-H,15
7,control,optimaltree,1,2.1194419007685804e-16,2.3414401106323852e-15,0.0009753704071044922,8.723258972167969e-05,0.001062602996826172,0.005972146987915039,5.620299402272441,OCT-H,15
8,control,optimaltree,1,2.0686509636063865e-16,1.735613885539984e-15,0.0009822845458984375,8.723258972167969e-05,0.0010695171356201172,0.004312992095947266,4.032653570759806,OCT-H,15
9,control,optimaltree,1,4.178666875840913e-16,2.115211742092408e-15,0.0010025501251220703,8.723258972167969e-05,0.00108978271484375,0.005403041839599609,4.9579074488938675,OCT-H,15
10,control,optimaltree,1,2.695105073771821e-15,2.3769742911109158e-15,0.0010306835174560547,8.723258972167969e-05,0.0011179161071777344,0.004706144332885742,4.209747317056525,OCT-H,15
11,control,optimaltree,1,2.149874139879564e-16,2.2055547048700246e-15,0.0010089874267578125,8.723258972167969e-05,0.0010962200164794922,0.003618001937866211,3.300434113113,OCT-H,15
12,control,optimaltree,1,2.1323674147116005e-16,2.967152205212668e-15,0.0009760856628417969,8.723258972167969e-05,0.0010633182525634766,0.0031828880310058594,2.9933540812757293,OCT-H,15
13,control,optimaltree,1,2.1758798444153723e-16,1.7761021119443463e-15,0.0010159015655517578,8.723258972167969e-05,0.0011031341552734375,0.002878904342651367,2.609749982709731,OCT-H,15
14,control,optimaltree,1,1.7919784803792267e-16,3.830108593270025e-15,0.0009624958038330078,8.723258972167969e-05,0.0010497283935546875,0.003100156784057617,2.953294207427865,OCT-H,15
15,control,optimaltree,1,2.1009277386178393e-16,1.920566356898542e-15,0.0011317729949951172,8.723258972167969e-05,0.001219005584716797,0.0029489994049072266,2.4191844909327034,OCT-H,15
16,control,optimaltree,1,1.86687973516706e-16,3.603478758734458e-15,0.0009894371032714844,8.723258972167969e-05,0.001076669692993164,0.0028879642486572266,2.6823121960725262,OCT-H,15
17,control,optimaltree,1,2.1005150208253775e-16,4.041338038678802e-15,0.0009615421295166016,8.723258972167969e-05,0.0010487747192382813,0.002972126007080078,2.8339031753537265,OCT-H,15
18,control,optimaltree,1,2.1967134047170695e-16,3.7610842610039486e-15,0.0010039806365966797,8.723258972167969e-05,0.0010912132263183594,0.0027790069580078125,2.546713044694202,OCT-H,15
19,control,optimaltree,1,3.0294964670577236e-16,1.4638807398109859e-15,0.0010116100311279297,8.723258972167969e-05,0.0010988426208496094,0.002973794937133789,2.7062974084810194,OCT-H,15
20,control,optimaltree,1,1.1552285224522719e-15,2.128390878514805e-15,0.0009541511535644531,8.723258972167969e-05,0.0010413837432861328,0.0030679702758789062,2.9460516314550764,OCT-H,15
21,control,optimaltree,1,2.6514616746301557e-16,2.0019744920411126e-15,0.0009455680847167969,8.723258972167969e-05,0.0010328006744384766,0.0030961036682128906,2.9977746382632944,OCT-H,15
22,control,optimaltree,1,2.2109766510508595e-16,2.9632843666797238e-15,0.0009486675262451172,8.723258972167969e-05,0.001035900115966797,0.003412008285522461,3.293761853031614,OCT-H,15
23,control,optimaltree,1,3.052114094005991e-16,2.9952333134305444e-15,0.0010445117950439453,8.723258972167969e-05,0.001131744384765625,0.0034439563751220703,3.0430514358905216,OCT-H,15
24,control,optimaltree,1,4.5125523621438186e-15,2.427974379360984e-15,0.0013458728790283203,8.723258972167969e-05,0.00143310546875,0.0029020309448242188,2.0249946763202726,OCT-H,15
25,control,optimaltree,1,5.1966036257142546e-15,1.5474783219625325e-15,0.0013885498046875,8.723258972167969e-05,0.0014757823944091797,0.005171060562133789,3.5039451491789824,OCT-H,15
26,control,optimaltree,1,9.458354245535568e-16,2.1295074715376455e-15,0.0013842582702636719,8.723258972167969e-05,0.0014714908599853516,0.0033631324768066406,2.285527262357661,OCT-H,15
27,control,optimaltree,1,7.141980863221567e-16,2.8795830773696896e-15,0.0013165473937988281,8.723258972167969e-05,0.0014037799835205078,0.0034568309783935547,2.4625162197599137,OCT-H,15
28,control,optimaltree,1,2.4227959083269844e-16,3.867509929843483e-15,0.0013463497161865234,8.723258972167969e-05,0.0014335823059082032,0.002532958984375,1.7668737776240337,OCT-H,15
29,control,optimaltree,1,2.7974531892432555e-15,2.2243033112551488e-15,0.0013625621795654297,8.723258972167969e-05,0.0014497947692871094,0.0042018890380859375,2.898264724842457,OCT-H,15
30,control,optimaltree,0,7.267116658959505e-05,-0.00013709469872850896,0.0013585090637207031,8.723258972167969e-05,0.0014457416534423828,0.0035080909729003906,2.426499205129389,OCT-H,15
31,control,optimaltree,1,1.615284180353192e-16,2.775237873961294e-15,0.0014700889587402344,8.723258972167969e-05,0.001557321548461914,0.0035169124603271484,2.2583084808661518,OCT-H,15
32,control,optimaltree,1,2.4560600028868246e-16,2.3008220944950775e-15,0.0013546943664550781,8.723258972167969e-05,0.0014419269561767578,0.003170013427734375,2.1984563185777497,OCT-H,15
33,control,optimaltree,1,1.5437478443363757e-16,2.9780351166147536e-15,0.001331329345703125,8.723258972167969e-05,0.0014185619354248047,0.0032041072845458984,2.2587010158188066,OCT-H,15
34,control,optimaltree,1,2.1511892599678534e-16,2.8633728861058624e-15,0.0012810230255126953,8.723258972167969e-05,0.001368255615234375,0.003329038619995117,2.433053139288502,OCT-H,15
35,control,optimaltree,1,2.1352980503701276e-16,1.873511037993912e-15,0.0013167858123779297,8.723258972167969e-05,0.0014040184020996094,0.0033330917358398438,2.3739658474956187,OCT-H,15
36,control,optimaltree,1,2.1681113253177764e-16,1.3323341516927126e-15,0.0013496875762939453,8.723258972167969e-05,0.001436920166015625,0.0033190250396728516,2.3098186789848145,OCT-H,15
37,control,optimaltree,1,2.756080411928036e-15,2.1864181067483778e-15,0.0013275146484375,8.723258972167969e-05,0.0014147472381591797,0.0033080577850341797,2.3382677101660296,OCT-H,15
38,control,optimaltree,1,3.3169908249328414e-16,1.3853166227515372e-15,0.0013279914855957031,8.723258972167969e-05,0.0014152240753173828,0.003638029098510742,2.5706382204492004,OCT-H,15
39,control,optimaltree,1,1.582915316115286e-16,3.6974316601770696e-15,0.00127410888671875,8.723258972167969e-05,0.0013613414764404297,0.0038461685180664062,2.825278289561252,OCT-H,15
40,control,optimaltree,1,1.2180885790248544e-15,3.0576814315241323e-15,0.0012924671173095703,8.723258972167969e-05,0.00137969970703125,0.003353118896484375,2.4303251493032514,OCT-H,15
41,control,optimaltree,1,2.153606877608736e-16,2.4386033264495737e-15,0.0012900829315185547,8.723258972167969e-05,0.0013773155212402344,0.003942966461181641,2.8627909875226765,OCT-H,15
42,control,optimaltree,1,2.1388666528160916e-16,2.952986372737042e-15,0.0012001991271972656,8.723258972167969e-05,0.0012874317169189453,0.0030770301818847656,2.390053112291384,OCT-H,15
43,control,optimaltree,1,1.182276308820276e-15,2.57792726168103e-15,0.0012278556823730469,8.723258972167969e-05,0.0013150882720947266,0.003010988235473633,2.289571201694018,OCT-H,15
44,control,optimaltree,1,2.033054395277961e-16,3.8871938511771825e-15,0.0012607574462890625,8.723258972167969e-05,0.0013479900360107422,0.0032410621643066406,2.4043665588940693,OCT-H,15
45,control,optimaltree,1,2.0014766028803472e-16,1.3648671184102214e-15,0.001308441162109375,8.723258972167969e-05,0.0013956737518310547,0.0044400691986083984,3.1813088071501294,OCT-H,15
46,control,optimaltree,1,2.2072184299161272e-16,3.4743892137727022e-15,0.001247406005859375,8.723258972167969e-05,0.0013346385955810547,0.0033240318298339844,2.490585721737515,OCT-H,15
47,control,optimaltree,1,1.8309151293981148e-16,2.524994394656213e-15,0.0012421607971191406,8.723258972167969e-05,0.0013293933868408203,0.0035200119018554688,2.64783316714133,OCT-H,15
48,control,optimaltree,1,2.1540305835811752e-16,3.024826405945429e-15,0.0013124942779541016,8.723258972167969e-05,0.0013997268676757813,0.003543853759765625,2.5318180579402063,OCT-H,15
49,control,optimaltree,1,1.4526929263675986e-16,2.590855304699878e-15,0.0012629032135009766,8.723258972167969e-05,0.0013501358032226563,0.0034999847412109375,2.592320515356144,OCT-H,15
50,control,optimaltree,1,2.344071819764783e-16,2.482198071664438e-15,0.0012652873992919922,8.723258972167969e-05,0.001352519989013672,0.0033698081970214844,2.4915034338819084,OCT-H,15
51,control,optimaltree,1,7.464515263258628e-14,3.5313289247518748e-15,0.0013020038604736328,8.723258972167969e-05,0.0013892364501953125,0.00345611572265625,2.4877807677522106,OCT-H,15
52,control,optimaltree,1,2.1982803372186098e-16,2.4415932595294844e-15,0.0012857913970947266,8.723258972167969e-05,0.0013730239868164063,0.003111124038696289,2.2658919789959158,OCT-H,15
53,control,optimaltree,1,4.576177912545459e-16,1.4089890207871075e-15,0.001279592514038086,8.723258972167969e-05,0.0013668251037597657,0.004067182540893555,2.975642260085681,OCT-H,15
54,control,optimaltree,1,1.7499354285076376e-16,3.303776126919686e-15,0.001233816146850586,8.723258972167969e-05,0.0013210487365722657,0.003667116165161133,2.775912851388227,OCT-H,15
55,control,optimaltree,1,2.1064766652843874e-16,2.835403326655142e-15,0.0012786388397216797,8.723258972167969e-05,0.0013658714294433594,0.003276824951171875,2.3990727681501447,OCT-H,15
56,control,optimaltree,1,2.2179144884050713e-16,2.691953448178686e-15,0.0012905597686767578,8.723258972167969e-05,0.0013777923583984375,0.0031969547271728516,2.3203458109529875,OCT-H,15
57,control,optimaltree,1,1.0713844312021338e-15,2.4389218692510636e-15,0.0012891292572021484,8.723258972167969e-05,0.0013763618469238282,0.0031800270080566406,2.3104585579468133,OCT-H,15
58,control,optimaltree,1,2.94204817195248e-16,1.939422127032177e-15,0.001256704330444336,8.723258972167969e-05,0.0013439369201660157,0.004148960113525391,3.0871687884077716,OCT-H,15
59,control,optimaltree,1,2.15394258219697e-16,2.7197425356082676e-15,0.0012123584747314453,8.723258972167969e-05,0.001299591064453125,0.0034360885620117188,2.643976752377598,OCT-H,15
60,control,optimaltree,1,1.4838984781742737e-15,1.8280086366606754e-15,0.0012309551239013672,8.723258972167969e-05,0.001318187713623047,0.004282951354980469,3.2491209792941786,OCT-H,15
61,control,optimaltree,1,2.0445422061670612e-16,1.6598641680510996e-15,0.0012636184692382812,8.723258972167969e-05,0.001350851058959961,0.004283905029296875,3.171263775441767,OCT-H,15
62,control,optimaltree,1,1.7465581575271922e-16,3.673148358308341e-15,0.0013394355773925781,8.723258972167969e-05,0.0014266681671142578,0.004703998565673828,3.2971917886053865,OCT-H,15
63,control,optimaltree,1,1.5171392054281597e-16,3.2462745344838706e-15,0.0013422966003417969,8.723258972167969e-05,0.0014295291900634766,0.0034029483795166016,2.3804679213059634,OCT-H,15
64,control,optimaltree,1,1.5400364506217668e-16,4.2871033554385475e-15,0.0012459754943847656,8.723258972167969e-05,0.0013332080841064453,0.0034341812133789062,2.575877880068957,OCT-H,15
65,control,optimaltree,1,1.7047177404830106e-16,2.4499966642883664e-15,0.00130462646484375,8.723258972167969e-05,0.0013918590545654297,0.0031900405883789062,2.291927891631894,OCT-H,15
66,control,optimaltree,1,1.9093693467360023e-16,2.694641263200238e-15,0.0012097358703613281,8.723258972167969e-05,0.0012969684600830078,0.0031609535217285156,2.4371861143995823,OCT-H,15
67,control,optimaltree,1,1.0045410265939013e-15,2.3514495733102e-15,0.0012309551239013672,8.723258972167969e-05,0.001318187713623047,0.004073143005371094,3.0899567362648495,OCT-H,15
68,control,optimaltree,1,2.1991488310582236e-16,1.474668085905145e-15,0.0012335777282714844,8.723258972167969e-05,0.001320810317993164,0.0040700435638427734,3.081474688982433,OCT-H,15
69,control,optimaltree,1,4.365554260870401e-15,1.3550486092839029e-15,0.0012209415435791016,8.723258972167969e-05,0.0013081741333007813,0.00533294677734375,4.0766337153354915,OCT-H,15
70,control,optimaltree,1,8.074505374047767e-15,2.0349023251718695e-15,0.0013391971588134766,8.723258972167969e-05,0.0014264297485351563,0.0032510757446289062,2.279169898109272,OCT-H,15
71,control,optimaltree,1,2.088849409238553e-16,2.3088521359584298e-15,0.0013017654418945312,8.723258972167969e-05,0.001388998031616211,0.003545999526977539,2.5529190439899208,OCT-H,15
72,control,optimaltree,1,2.1654042612973227e-16,1.0463317003578846e-15,0.0012505054473876953,8.723258972167969e-05,0.001337738037109375,0.004075050354003906,3.046224478156724,OCT-H,15
73,control,optimaltree,1,8.98210587814291e-16,2.5106863353319093e-15,0.0012998580932617188,8.723258972167969e-05,0.0013870906829833985,0.0038139820098876953,2.7496270119012425,OCT-H,15
74,control,optimaltree,1,2.889314621379289e-16,2.120141528961089e-15,0.0012671947479248047,8.723258972167969e-05,0.0013544273376464844,0.004396200180053711,3.245799946487164,OCT-H,15
75,control,optimaltree,1,3.651565048446006e-16,1.964660253110066e-15,0.0012385845184326172,8.723258972167969e-05,0.001325817108154297,0.003398895263671875,2.5636230236940913,OCT-H,15
76,control,optimaltree,1,1.8447652178676862e-16,3.479032674162544e-15,0.0012290477752685547,8.723258972167969e-05,0.0013162803649902344,0.002760171890258789,2.0969483125878483,OCT-H,15
77,control,optimaltree,1,1.587476114862798e-16,3.0669888567332252e-15,0.0013344287872314453,8.723258972167969e-05,0.001421661376953125,0.0034189224243164062,2.404878179671568,OCT-H,15
78,control,optimaltree,1,2.0940979483403054e-16,2.1596195920338257e-15,0.0012521743774414062,8.723258972167969e-05,0.001339406967163086,0.004383087158203125,3.2724088090169245,OCT-H,15
79,control,optimaltree,1,1.5304078794460427e-16,3.4170195737357267e-15,0.0013222694396972656,8.723258972167969e-05,0.0014095020294189453,0.0030438899993896484,2.1595499232054776,OCT-H,15
80,control,optimaltree,1,3.0695334922148636e-16,1.5606555784110945e-15,0.0012774467468261719,8.723258972167969e-05,0.0013646793365478516,0.0034410953521728516,2.521541332103398,OCT-H,15
81,control,optimaltree,1,2.1596497120308613e-16,2.639440643917413e-15,0.0012989044189453125,8.723258972167969e-05,0.0013861370086669922,0.0033500194549560547,2.4168025483842115,OCT-H,15
82,control,optimaltree,1,2.2141238847501117e-16,3.2656561139542112e-15,0.0012359619140625,8.723258972167969e-05,0.0013231945037841797,0.002933979034423828,2.217345239897079,OCT-H,15
83,control,optimaltree,1,4.925722639523564e-16,1.3410685965917065e-15,0.0012242794036865234,8.723258972167969e-05,0.0013115119934082032,0.004373073577880859,3.3343755908145605,OCT-H,15
84,control,optimaltree,1,2.0825410754406435e-16,3.584625270211455e-15,0.0012364387512207031,8.723258972167969e-05,0.0013236713409423828,0.005403041839599609,4.081860558945799,OCT-H,15
85,control,optimaltree,1,1.5962062125442655e-16,2.507431442781546e-15,0.0013632774353027344,8.723258972167969e-05,0.001450510025024414,0.0029768943786621094,2.0523087240379496,OCT-H,15
86,control,optimaltree,1,2.1475796875032832e-16,1.3228414940250773e-15,0.000985860824584961,8.723258972167969e-05,0.0010730934143066407,0.0042572021484375,3.9672241872700447,OCT-H,15
87,control,optimaltree,1,4.735082760217643e-16,2.6201218081168523e-15,0.0008780956268310547,8.723258972167969e-05,0.0009653282165527344,0.002989053726196289,3.0964118472268876,OCT-H,15
88,control,optimaltree,1,1.9246835432532166e-16,1.9091982523783796e-15,0.0008509159088134766,8.723258972167969e-05,0.0009381484985351563,0.0033168792724609375,3.535558898873663,OCT-H,15
89,control,optimaltree,1,2.0676497202903115e-16,2.697762688467544e-15,0.0008547306060791016,8.723258972167969e-05,0.0009419631958007813,0.0034618377685546875,3.6751306038148464,OCT-H,15
90,control,optimaltree,1,2.1272646501019785e-16,1.5457012945301243e-15,0.0008513927459716797,8.723258972167969e-05,0.0009386253356933594,0.0033550262451171875,3.574404096645059,OCT-H,15
91,control,optimaltree,1,2.0711635196397515e-16,3.0058017212257113e-15,0.0008573532104492188,8.723258972167969e-05,0.0009445858001708985,0.0035600662231445312,3.7689177865053964,OCT-H,15
92,control,optimaltree,1,2.015614598364604e-16,3.4156279021068095e-15,0.0009403228759765625,8.723258972167969e-05,0.0010275554656982422,0.003000020980834961,2.9195708465200885,OCT-H,15
93,control,optimaltree,1,7.522107499048719e-16,2.551743362200946e-15,0.0008924007415771484,8.723258972167969e-05,0.0009796333312988282,0.003194093704223633,3.260499211463951,OCT-H,15
94,control,optimaltree,1,2.3432551064503186e-15,2.7079411732718343e-15,0.0008416175842285156,8.723258972167969e-05,0.0009288501739501953,0.003443002700805664,3.706736347115414,OCT-H,15
95,control,optimaltree,1,5.048300200266323e-16,1.3002666075391555e-15,0.0008411407470703125,8.723258972167969e-05,0.0009283733367919922,0.0029740333557128906,3.203488551265062,OCT-H,15
96,control,optimaltree,1,1.6494995518674799e-16,2.4339194677192047e-15,0.0008752346038818359,8.723258972167969e-05,0.0009624671936035157,0.003361940383911133,3.4930441330928836,OCT-H,15
97,control,optimaltree,1,1.769643896828431e-16,3.186284458210363e-15,0.0009124279022216797,8.723258972167969e-05,0.0009996604919433594,0.002752065658569336,2.75300032435939,OCT-H,15
98,control,optimaltree,1,1.7649452502917544e-16,3.0084415393815537e-15,0.0009047985076904297,8.723258972167969e-05,0.0009920310974121094,0.003793001174926758,3.8234700351848647,OCT-H,15
99,control,optimaltree,1,2.9922268325566527e-15,2.192167114482124e-15,0.0008542537689208984,8.723258972167969e-05,0.0009414863586425782,0.003222942352294922,3.423249123802192,OCT-H,15
0,control,pytorch,1,7.985674850363654e-15,5.025142084311594e-15,0.001035451889038086,1.4853477478027343e-05,0.0010503053665161133,0.0030260086059570312,2.881075068667287,NN,20
1,control,pytorch,1,5.855033420591509e-16,4.540267398498163e-15,0.0008471012115478516,1.4853477478027343e-05,0.000861954689025879,0.0030879974365234375,3.582551932066495,NN,20
2,control,pytorch,1,2.180080278644724e-16,4.466627436044399e-15,0.00095367431640625,1.4853477478027343e-05,0.0009685277938842774,0.0023660659790039062,2.442951037589543,NN,20
3,control,pytorch,1,1.4636107759479117e-14,5.309946777288233e-15,0.0008673667907714844,1.4853477478027343e-05,0.0008822202682495118,0.0029268264770507812,3.317568845769262,NN,20
4,control,pytorch,1,1.4510708328890172e-16,3.845512493876444e-15,0.0008590221405029297,1.4853477478027343e-05,0.0008738756179809571,0.003741025924682617,4.280959266635746,NN,20
5,control,pytorch,1,1.6347717314207417e-16,3.6593566690836215e-15,0.0009202957153320312,1.4853477478027343e-05,0.0009351491928100586,0.0025551319122314453,2.732325421308926,NN,20
6,control,pytorch,1,2.2113547809578718e-16,3.906848665180794e-15,0.0009407997131347656,1.4853477478027343e-05,0.000955653190612793,0.002919912338256836,3.0554100241997855,NN,20
7,control,pytorch,1,2.2441742741810946e-16,4.013366947959293e-15,0.0008490085601806641,1.4853477478027343e-05,0.0008638620376586914,0.0027420520782470703,3.1741782353103525,NN,20
8,control,pytorch,1,2.2182536596109068e-16,4.296002383336118e-15,0.0009455680847167969,1.4853477478027343e-05,0.0009604215621948243,0.0030100345611572266,3.13407640940347,NN,20
9,control,pytorch,1,2.1374268339341102e-16,5.237664240135509e-15,0.0009191036224365234,1.4853477478027343e-05,0.0009339570999145508,0.003017902374267578,3.2313072779720726,NN,20
10,control,pytorch,1,2.0830445908757889e-16,1.5052668364654553e-15,0.0009732246398925781,1.4853477478027343e-05,0.0009880781173706055,0.003201007843017578,3.2396303356417246,NN,20
11,control,pytorch,1,9.236338117944281e-16,4.245847188833214e-15,0.0008647441864013672,1.4853477478027343e-05,0.0008795976638793946,0.0037560462951660156,4.270186756295232,NN,20
12,control,pytorch,1,1.866765719359552e-15,4.1765552857095846e-15,0.0009324550628662109,1.4853477478027343e-05,0.0009473085403442383,0.0028929710388183594,3.053884680240606,NN,20
13,control,pytorch,1,2.135247703879817e-16,5.087425313203761e-15,0.0008947849273681641,1.4853477478027343e-05,0.0009096384048461914,0.0023000240325927734,2.528503656331088,NN,20
14,control,pytorch,1,2.0571311404660855e-16,-1.7588746776493493e-05,0.0009138584136962891,1.4853477478027343e-05,0.0009287118911743164,0.0038750171661376953,4.172464251790619,NN,20
15,control,pytorch,1,1.5285979202207404e-15,4.52686978176013e-15,0.0009315013885498047,1.4853477478027343e-05,0.0009463548660278321,0.003042936325073242,3.2154284130703146,NN,20
16,control,pytorch,1,2.0063825468599313e-15,4.140710996289238e-15,0.0008845329284667969,1.4853477478027343e-05,0.0008993864059448243,0.0028791427612304688,3.2012300188214087,NN,20
17,control,pytorch,1,2.616664810350655e-16,4.938422090848167e-15,0.0008714199066162109,1.4853477478027343e-05,0.0008862733840942383,0.0029480457305908203,3.3263390094961394,NN,20
18,control,pytorch,1,1.861465222396558e-15,3.741541984561048e-15,0.0008771419525146484,1.4853477478027343e-05,0.0008919954299926758,0.004348039627075195,4.874508860556491,NN,20
19,control,pytorch,1,1.9415873339725386e-16,5.238285075565357e-15,0.0008871555328369141,1.4853477478027343e-05,0.0009020090103149414,0.0032570362091064453,3.6108688182274733,NN,20
20,control,pytorch,1,2.1311426372824045e-16,3.0026141391299643e-15,0.0008463859558105469,1.4853477478027343e-05,0.0008612394332885743,0.004720926284790039,5.481549151510118,NN,20
21,control,pytorch,1,2.154210733231281e-16,4.146436739544013e-15,0.0009598731994628906,1.4853477478027343e-05,0.000974726676940918,0.004182100296020508,4.290536408776264,NN,20
22,control,pytorch,1,3.0760611786091368e-15,3.38274037783617e-15,0.0008790493011474609,1.4853477478027343e-05,0.0008939027786254883,0.0043430328369140625,4.8585069212919745,NN,20
23,control,pytorch,1,1.9327547549145695e-16,4.593677992313546e-15,0.0008828639984130859,1.4853477478027343e-05,0.0008977174758911133,0.0029418468475341797,3.27702971874751,NN,20
24,control,pytorch,1,2.0817652710247465e-16,4.141454712497991e-15,0.0008769035339355469,1.4853477478027343e-05,0.0008917570114135743,0.0037889480590820312,4.248857043552656,NN,20
25,control,pytorch,1,4.1195945718490015e-16,2.3248738400086676e-15,0.0009181499481201172,1.4853477478027343e-05,0.0009330034255981446,0.0042760372161865234,4.583088441979914,NN,20
26,control,pytorch,1,2.1586080975180456e-16,4.6547059727348074e-15,0.0009131431579589844,1.4853477478027343e-05,0.0009279966354370118,0.0030221939086914062,3.2566862780361223,NN,20
27,control,pytorch,1,2.215922674952761e-16,2.654868890586691e-15,0.0009708404541015625,1.4853477478027343e-05,0.0009856939315795899,0.0034470558166503906,3.4970853590692497,NN,20
28,control,pytorch,1,7.279532726006895e-16,4.1044133023550284e-15,0.0009350776672363281,1.4853477478027343e-05,0.0009499311447143555,0.0041961669921875,4.417338051853525,NN,20
29,control,pytorch,1,3.0078373142787724e-16,4.263513663483954e-15,0.0009033679962158203,1.4853477478027343e-05,0.0009182214736938477,0.0036058425903320312,3.926985693142575,NN,20
30,control,pytorch,1,2.0624424103889528e-16,4.398771896343044e-15,0.0008671283721923828,1.4853477478027343e-05,0.0008819818496704102,0.004233837127685547,4.800367637120536,NN,20
31,control,pytorch,1,4.145561054462724e-16,4.514520668476108e-15,0.0008308887481689453,1.4853477478027343e-05,0.0008457422256469727,0.004235029220581055,5.0074704704986885,NN,20
32,control,pytorch,1,1.6330953826058603e-16,5.2682119039861506e-15,0.0008504390716552734,1.4853477478027343e-05,0.0008652925491333008,0.0035359859466552734,4.086462954288706,NN,20
33,control,pytorch,1,2.7453349652556017e-16,5.52494417523981e-15,0.001058816909790039,1.4853477478027343e-05,0.0010736703872680664,0.0035691261291503906,3.324228898807541,NN,20
34,control,pytorch,1,2.114085984156248e-16,4.08235486752045e-15,0.0008573532104492188,1.4853477478027343e-05,0.0008722066879272461,0.003621816635131836,4.15247519339584,NN,20
35,control,pytorch,1,2.165751834417415e-16,4.0985188217671356e-15,0.0009284019470214844,1.4853477478027343e-05,0.0009432554244995118,0.003490924835205078,3.700932689634254,NN,20
36,control,pytorch,1,2.1832661257196784e-16,3.915254732895441e-15,0.0009152889251708984,1.4853477478027343e-05,0.0009301424026489258,0.003392934799194336,3.6477584394945275,NN,20
37,control,pytorch,1,1.526462479256511e-16,4.488160490786421e-15,0.0008828639984130859,1.4853477478027343e-05,0.0008977174758911133,0.003050088882446289,3.397604440549226,NN,20
38,control,pytorch,1,2.0653790135060785e-16,3.0650404891757292e-15,0.0008983612060546875,1.4853477478027343e-05,0.0009132146835327149,0.0039370059967041016,4.311150562619116,NN,20
39,control,pytorch,1,2.1207879686601402e-16,4.418072315845431e-15,0.0008785724639892578,1.4853477478027343e-05,0.0008934259414672852,0.0035729408264160156,3.99914605182398,NN,20
40,control,pytorch,1,2.314512926071112e-16,4.374308435725607e-15,0.0008487701416015625,1.4853477478027343e-05,0.0008636236190795899,0.004312038421630859,4.99296027385915,NN,20
41,control,pytorch,1,3.3165719816603986e-16,4.1272157017210855e-15,0.0009043216705322266,1.4853477478027343e-05,0.000919175148010254,0.004302978515625,4.6813477550385185,NN,20
42,control,pytorch,1,2.0758684757855675e-16,3.529680030024827e-15,0.0008783340454101562,1.4853477478027343e-05,0.0008931875228881836,0.003020048141479492,3.3812027867495926,NN,20
43,control,pytorch,1,4.544155994118495e-16,3.1945484753513473e-15,0.0008666515350341797,1.4853477478027343e-05,0.0008815050125122071,0.0037899017333984375,4.299353582343873,NN,20
44,control,pytorch,1,2.0783014650752437e-16,3.6057080811056914e-15,0.0008513927459716797,1.4853477478027343e-05,0.0008662462234497071,0.003595113754272461,4.150221561665703,NN,20
45,control,pytorch,1,2.8603423716111937e-16,3.6695380296076786e-15,0.0010466575622558594,1.4853477478027343e-05,0.0010615110397338868,0.00406193733215332,3.8265615524560337,NN,20
46,control,pytorch,1,2.697626351386508e-15,3.433352699598812e-15,0.0009090900421142578,1.4853477478027343e-05,0.0009239435195922852,0.0034999847412109375,3.788093824994194,NN,20
47,control,pytorch,1,2.1170174634945418e-16,3.0136070644670923e-15,0.000843048095703125,1.4853477478027343e-05,0.0008579015731811524,0.0052030086517333984,6.064808381735819,NN,20
48,control,pytorch,1,2.1489392448298434e-16,4.124872721173673e-15,0.0008656978607177734,1.4853477478027343e-05,0.0008805513381958008,0.002964019775390625,3.366095361871497,NN,20
49,control,pytorch,1,2.2052318733053665e-16,4.767791699485802e-15,0.0009043216705322266,1.4853477478027343e-05,0.000919175148010254,0.0030579566955566406,3.3268487536637874,NN,20
50,control,pytorch,1,2.2869211322624427e-16,4.723215729449673e-15,0.0009319782257080078,1.4853477478027343e-05,0.0009468317031860352,0.004601955413818359,4.860373177548913,NN,20
51,control,pytorch,1,5.126099796699016e-16,4.958133473201302e-15,0.0009181499481201172,1.4853477478027343e-05,0.0009330034255981446,0.004307985305786133,4.617330641657936,NN,20
52,control,pytorch,1,5.854225668557877e-16,4.619958137760675e-15,0.0008900165557861328,1.4853477478027343e-05,0.0009048700332641602,0.003571033477783203,3.9464600953811293,NN,20
53,control,pytorch,1,2.4717008527321366e-16,6.043923096149303e-15,0.0009279251098632812,1.4853477478027343e-05,0.0009427785873413086,0.0038368701934814453,4.069746857850947,NN,20
54,control,pytorch,1,2.162110007616835e-16,5.491940541936049e-15,0.0008928775787353516,1.4853477478027343e-05,0.000907731056213379,0.003787994384765625,4.173036009770703,NN,20
55,control,pytorch,1,5.2441437714293996e-15,4.106797339019669e-15,0.0009188652038574219,1.4853477478027343e-05,0.0009337186813354493,0.0027761459350585938,2.973214513699155,NN,20
56,control,pytorch,1,5.021515511914289e-15,3.619150377747004e-15,0.0010466575622558594,1.4853477478027343e-05,0.0010615110397338868,0.0028591156005859375,2.6934393459560226,NN,20
57,control,pytorch,1,5.825994419974663e-16,4.76541239111532e-15,0.0009453296661376953,1.4853477478027343e-05,0.0009601831436157227,0.004034996032714844,4.202319171653465,NN,20
58,control,pytorch,1,2.0384910321766107e-16,2.9756790619551614e-15,0.0009667873382568359,1.4853477478027343e-05,0.0009816408157348633,0.0030488967895507812,3.1059189274524566,NN,20
59,control,pytorch,1,3.048614428402841e-16,2.881064483698882e-15,0.0009303092956542969,1.4853477478027343e-05,0.0009451627731323243,0.003741025924682617,3.9580758267537774,NN,20
60,control,pytorch,1,2.2059587235174538e-16,5.527542070894597e-15,0.0008876323699951172,1.4853477478027343e-05,0.0009024858474731446,0.004334926605224609,4.803318098961773,NN,20
61,control,pytorch,1,4.482664549503443e-16,3.983500144465337e-15,0.0009887218475341797,1.4853477478027343e-05,0.001003575325012207,0.003907918930053711,3.893996626517473,NN,20
62,control,pytorch,1,2.1708253700550785e-16,3.72384874356253e-15,0.0008845329284667969,1.4853477478027343e-05,0.0008993864059448243,0.0031909942626953125,3.5479680831323064,NN,20
63,control,pytorch,1,1.721161759624681e-16,4.846123877160035e-15,0.0008471012115478516,1.4853477478027343e-05,0.000861954689025879,0.00428009033203125,4.9655630238154504,NN,20
64,control,pytorch,1,2.0858978247429703e-16,3.2382197119367735e-15,0.0008912086486816406,1.4853477478027343e-05,0.000906062126159668,0.0043561458587646484,4.807778333289477,NN,20
65,control,pytorch,1,1.544062450362183e-16,3.8945709805941175e-15,0.0009260177612304688,1.4853477478027343e-05,0.0009408712387084961,0.002292156219482422,2.4362060664419833,NN,20
66,control,pytorch,1,1.7162121077426315e-16,5.182755023132351e-15,0.0008518695831298828,1.4853477478027343e-05,0.0008667230606079102,0.003387928009033203,3.9088933513052564,NN,20
67,control,pytorch,1,1.6296636244239013e-16,4.360251247188085e-15,0.0008375644683837891,1.4853477478027343e-05,0.0008524179458618164,0.003943920135498047,4.626744608844013,NN,20
68,control,pytorch,1,1.9830294997081414e-16,2.9930570846050456e-15,0.0010251998901367188,1.4853477478027343e-05,0.0010400533676147461,0.004132986068725586,3.973821149393668,NN,20
69,control,pytorch,1,7.110463737634498e-16,2.761376851432425e-15,0.0009829998016357422,1.4853477478027343e-05,0.0009978532791137696,0.003484010696411133,3.491505985234033,NN,20
70,control,pytorch,1,2.8323111210005286e-16,4.433050755503183e-15,0.0008614063262939453,1.4853477478027343e-05,0.0008762598037719727,0.004321098327636719,4.931298125323103,NN,20
71,control,pytorch,1,2.0708120347039963e-16,3.793525280027416e-15,0.0009164810180664062,1.4853477478027343e-05,0.0009313344955444336,0.004305124282836914,4.622532831579756,NN,20
72,control,pytorch,1,1.5227427424656812e-16,4.3792002966723526e-15,0.0008537769317626953,1.4853477478027343e-05,0.0008686304092407227,0.0031630992889404297,3.6414788790382344,NN,20
73,control,pytorch,1,2.1553455330425978e-16,2.967620378260321e-15,0.0009598731994628906,1.4853477478027343e-05,0.000974726676940918,0.0035240650177001953,3.6154391800993078,NN,20
74,control,pytorch,1,4.136867560875566e-16,3.2014274744456486e-15,0.0008666515350341797,1.4853477478027343e-05,0.0008815050125122071,0.0031681060791015625,3.5939739810131717,NN,20
75,control,pytorch,1,3.455921322654208e-16,3.317198284354657e-15,0.0008499622344970703,1.4853477478027343e-05,0.0008648157119750977,0.003489971160888672,4.035508504948584,NN,20
76,control,pytorch,1,1.842220223671363e-15,2.7645754523855513e-15,0.0008988380432128906,1.4853477478027343e-05,0.000913691520690918,0.0038089752197265625,4.168775930903113,NN,20
77,control,pytorch,1,2.1480786533877015e-16,4.841957191164341e-15,0.0008900165557861328,1.4853477478027343e-05,0.0009048700332641602,0.0037958621978759766,4.194925302347641,NN,20
78,control,pytorch,1,1.876902984961215e-16,4.509665911800621e-15,0.0008533000946044922,1.4853477478027343e-05,0.0008681535720825196,0.0033538341522216797,3.863180732156098,NN,20
79,control,pytorch,1,3.383017593684747e-15,4.685447485009355e-15,0.0009708404541015625,1.4853477478027343e-05,0.0009856939315795899,0.003464937210083008,3.5152262777253704,NN,20
80,control,pytorch,1,2.142279011965351e-16,3.214247819779631e-15,0.0009131431579589844,1.4853477478027343e-05,0.0009279966354370118,0.004374027252197266,4.713408524522776,NN,20
81,control,pytorch,1,3.7423654562180425e-16,3.515527330999661e-15,0.0008757114410400391,1.4853477478027343e-05,0.0008905649185180664,0.0040509700775146484,4.548764490134661,NN,20
82,control,pytorch,1,1.7040843015433043e-16,3.8938493045950715e-15,0.0008411407470703125,1.4853477478027343e-05,0.0008559942245483399,0.0035271644592285156,4.120547029496143,NN,20
83,control,pytorch,1,2.1324794113341557e-16,4.143352830722167e-15,0.0008614063262939453,1.4853477478027343e-05,0.0008762598037719727,0.004374027252197266,4.991701357712295,NN,20
84,control,pytorch,1,1.6377623054234617e-16,4.7070840710937975e-15,0.0008873939514160156,1.4853477478027343e-05,0.000902247428894043,0.0028960704803466797,3.2098406574531615,NN,20
85,control,pytorch,1,1.1792310147417303e-15,4.197788843248893e-15,0.0009002685546875,1.4853477478027343e-05,0.0009151220321655274,0.0035490989685058594,3.8782794466300183,NN,20
86,control,pytorch,1,2.030117918571106e-16,4.070830682706645e-15,0.0008573532104492188,1.4853477478027343e-05,0.0008722066879272461,0.0028710365295410156,3.291692862805128,NN,20
87,control,pytorch,1,6.389296475039771e-16,3.953111720913793e-15,0.0008766651153564453,1.4853477478027343e-05,0.0008915185928344727,0.003805875778198242,4.268980825288155,NN,20
88,control,pytorch,1,2.1683634854726966e-16,3.799543751330976e-15,0.0008943080902099609,1.4853477478027343e-05,0.0009091615676879883,0.0034809112548828125,3.8287047963705976,NN,20
89,control,pytorch,1,2.1587371647596597e-16,4.3676835291457774e-15,0.0008697509765625,1.4853477478027343e-05,0.0008846044540405274,0.003033161163330078,3.428833247985338,NN,20
90,control,pytorch,1,3.4082505796757444e-16,3.2112627338266246e-15,0.0009248256683349609,1.4853477478027343e-05,0.0009396791458129883,0.005181074142456055,5.513663004592393,NN,20
91,control,pytorch,1,1.74302420957951e-15,3.756492467650496e-15,0.0009996891021728516,1.4853477478027343e-05,0.001014542579650879,0.004224061965942383,4.163513735811811,NN,20
92,control,pytorch,1,2.494928414812745e-16,5.226794348674831e-15,0.0009057521820068359,1.4853477478027343e-05,0.0009206056594848633,0.0034308433532714844,3.726724160256908,NN,20
93,control,pytorch,1,2.0222597734449564e-16,2.790008425110677e-15,0.0009808540344238281,1.4853477478027343e-05,0.0009957075119018555,0.0038509368896484375,3.8675382515623875,NN,20
94,control,pytorch,1,1.5546236943377885e-15,3.3701765704168287e-15,0.0008697509765625,1.4853477478027343e-05,0.0008846044540405274,0.0029230117797851562,3.304315014958359,NN,20
95,control,pytorch,1,2.2725114129415943e-16,3.8251305845606484e-15,0.00086212158203125,1.4853477478027343e-05,0.0008769750595092774,0.004225969314575195,4.818802164043172,NN,20
96,control,pytorch,1,1.6128280182034741e-16,3.52842955165613e-15,0.0009968280792236328,1.4853477478027343e-05,0.0010116815567016602,0.003759145736694336,3.7157401079348618,NN,20
97,control,pytorch,1,1.0345841760576101e-14,4.141729720699978e-15,0.0009214878082275391,1.4853477478027343e-05,0.0009363412857055664,0.0030281543731689453,3.2340284673949022,NN,20
98,control,pytorch,1,8.144365383029856e-16,4.526871801960621e-15,0.0009157657623291016,1.4853477478027343e-05,0.000930619239807129,0.0035810470581054688,3.8480260292572948,NN,20
99,control,pytorch,1,4.432263391624381e-16,4.159106560072908e-15,0.000896453857421875,1.4853477478027343e-05,0.0009113073348999024,0.0028171539306640625,3.09133244381655,NN,20
0,control,optimaltree,1,7.985674850363654e-15,5.025142084311594e-15,0.00110626220703125,9.809017181396485e-05,0.0012043523788452149,0.006877899169921875,5.710869418896073,OCT,20
1,control,optimaltree,1,5.855033420591509e-16,4.540267398498163e-15,0.0009419918060302734,9.809017181396485e-05,0.0010400819778442383,0.004781007766723633,4.5967605136598495,OCT,20
2,control,optimaltree,1,2.180080278644724e-16,4.466627436044399e-15,0.0009455680847167969,9.809017181396485e-05,0.0010436582565307617,0.004828929901123047,4.6269263630174855,OCT,20
3,control,optimaltree,1,1.4636107759479117e-14,5.309946777288233e-15,0.00093841552734375,9.809017181396485e-05,0.0010365056991577149,0.004439830780029297,4.283460075171021,OCT,20
4,control,optimaltree,1,1.4510708328890172e-16,3.845512493876444e-15,0.0009696483612060547,9.809017181396485e-05,0.0010677385330200195,0.004579067230224609,4.288566056778953,OCT,20
5,control,optimaltree,1,1.6347717314207417e-16,3.6593566690836215e-15,0.0009434223175048828,9.809017181396485e-05,0.0010415124893188477,0.004201173782348633,4.033723863547919,OCT,20
6,control,optimaltree,1,2.2113547809578718e-16,3.906848665180794e-15,0.0009679794311523438,9.809017181396485e-05,0.0010660696029663086,0.0053670406341552734,5.034418596329577,OCT,20
7,control,optimaltree,1,2.2441742741810946e-16,4.013366947959293e-15,0.00091552734375,9.809017181396485e-05,0.0010136175155639649,0.004456043243408203,4.396178218101246,OCT,20
8,control,optimaltree,1,2.2182536596109068e-16,4.296002383336118e-15,0.0009713172912597656,9.809017181396485e-05,0.0010694074630737305,0.003161907196044922,2.9566907892683405,OCT,20
9,control,optimaltree,1,2.1374268339341102e-16,5.237664240135509e-15,0.0009684562683105469,9.809017181396485e-05,0.0010665464401245117,0.0031969547271728516,2.997482910167165,OCT,20
10,control,optimaltree,1,2.0830445908757889e-16,1.5052668364654553e-15,0.0009219646453857422,9.809017181396485e-05,0.001020054817199707,0.008316993713378906,8.153477218225419,OCT,20
11,control,optimaltree,1,9.236338117944281e-16,4.245847188833214e-15,0.0009405612945556641,9.809017181396485e-05,0.001038651466369629,0.004094123840332031,3.9417686999876045,OCT,20
12,control,optimaltree,1,1.866765719359552e-15,4.1765552857095846e-15,0.0009508132934570312,9.809017181396485e-05,0.0010489034652709961,0.0030820369720458984,2.938341872337717,OCT,20
13,control,optimaltree,1,2.135247703879817e-16,5.087425313203761e-15,0.0009899139404296875,9.809017181396485e-05,0.0010880041122436524,0.0047969818115234375,4.408973971275929,OCT,20
14,control,optimaltree,1,2.0571311404660855e-16,-1.7588746776493493e-05,0.0009329319000244141,9.809017181396485e-05,0.001031022071838379,0.003164052963256836,3.0688508516749065,OCT,20
15,control,optimaltree,1,1.5285979202207404e-15,4.52686978176013e-15,0.0009758472442626953,9.809017181396485e-05,0.0010739374160766602,0.003378152847290039,3.1455770110247268,OCT,20
16,control,optimaltree,1,2.0063825468599313e-15,4.140710996289238e-15,0.0009596347808837891,9.809017181396485e-05,0.001057724952697754,0.002850055694580078,2.6945149467363323,OCT,20
17,control,optimaltree,1,2.616664810350655e-16,4.938422090848167e-15,0.0009949207305908203,9.809017181396485e-05,0.0010930109024047852,0.0030601024627685547,2.7996998529803117,OCT,20
18,control,optimaltree,1,1.861465222396558e-15,3.741541984561048e-15,0.0009081363677978516,9.809017181396485e-05,0.0010062265396118164,0.003406047821044922,3.3849711640073736,OCT,20
19,control,optimaltree,1,1.9415873339725386e-16,5.238285075565357e-15,0.0009326934814453125,9.809017181396485e-05,0.0010307836532592774,0.00414586067199707,4.022047360654296,OCT,20
20,control,optimaltree,1,2.1311426372824045e-16,3.0026141391299643e-15,0.0009629726409912109,9.809017181396485e-05,0.0010610628128051758,0.004106044769287109,3.8697471249904503,OCT,20
21,control,optimaltree,1,2.154210733231281e-16,4.146436739544013e-15,0.0009701251983642578,9.809017181396485e-05,0.0010682153701782227,0.0037851333618164062,3.5434178045808205,OCT,20
22,control,optimaltree,1,3.0760611786091368e-15,3.38274037783617e-15,0.0009160041809082031,9.809017181396485e-05,0.001014094352722168,0.0043179988861083984,4.257985338856732,OCT,20
23,control,optimaltree,1,1.9327547549145695e-16,4.593677992313546e-15,0.00106048583984375,9.809017181396485e-05,0.0011585760116577149,0.0037560462951660156,3.241950685472752,OCT,20
24,control,optimaltree,1,2.0817652710247465e-16,4.141454712497991e-15,0.0009481906890869141,9.809017181396485e-05,0.001046280860900879,0.014640092849731445,13.992507553971588,OCT,20
25,control,optimaltree,1,4.1195945718490015e-16,2.3248738400086676e-15,0.0009546279907226562,9.809017181396485e-05,0.0010527181625366211,0.005012035369873047,4.761041984680959,OCT,20
26,control,optimaltree,1,2.1586080975180456e-16,4.6547059727348074e-15,0.00089263916015625,9.809017181396485e-05,0.0009907293319702149,0.003919839859008789,3.9565194372650656,OCT,20
27,control,optimaltree,1,2.215922674952761e-16,2.654868890586691e-15,0.0009202957153320312,9.809017181396485e-05,0.0010183858871459961,0.0040531158447265625,3.9799410968717663,OCT,20
28,control,optimaltree,1,7.279532726006895e-16,4.1044133023550284e-15,0.0009894371032714844,9.809017181396485e-05,0.0010875272750854492,0.005330085754394531,4.901105357542169,OCT,20
29,control,optimaltree,1,3.0078373142787724e-16,4.263513663483954e-15,0.0008599758148193359,9.809017181396485e-05,0.0009580659866333008,0.003589153289794922,3.746248525539889,OCT,20
30,control,optimaltree,1,2.0624424103889528e-16,4.398771896343044e-15,0.0009000301361083984,9.809017181396485e-05,0.0009981203079223633,0.00452113151550293,4.529645854930943,OCT,20
31,control,optimaltree,1,4.145561054462724e-16,4.514520668476108e-15,0.001087188720703125,9.809017181396485e-05,0.0011852788925170899,0.003495931625366211,2.9494591082628303,OCT,20
32,control,optimaltree,1,1.6330953826058603e-16,5.2682119039861506e-15,0.0008883476257324219,9.809017181396485e-05,0.0009864377975463867,0.0036880970001220703,3.738803408887664,OCT,20
33,control,optimaltree,1,2.7453349652556017e-16,5.52494417523981e-15,0.0008752346038818359,9.809017181396485e-05,0.0009733247756958008,0.003953218460083008,4.06156152478187,OCT,20
34,control,optimaltree,1,2.114085984156248e-16,4.08235486752045e-15,0.0008769035339355469,9.809017181396485e-05,0.0009749937057495117,0.003958940505981445,4.060478013997095,OCT,20
35,control,optimaltree,1,2.165751834417415e-16,4.0985188217671356e-15,0.0008988380432128906,9.809017181396485e-05,0.0009969282150268555,0.0035140514373779297,3.5248791080542015,OCT,20
36,control,optimaltree,1,2.1832661257196784e-16,3.915254732895441e-15,0.0008542537689208984,9.809017181396485e-05,0.0009523439407348633,0.003983974456787109,4.183335753375959,OCT,20
37,control,optimaltree,1,1.526462479256511e-16,4.488160490786421e-15,0.000911712646484375,9.809017181396485e-05,0.0010098028182983399,0.003910064697265625,3.8721071345934996,OCT,20
38,control,optimaltree,1,2.0653790135060785e-16,3.0650404891757292e-15,0.0009336471557617188,9.809017181396485e-05,0.0010317373275756836,0.003960847854614258,3.839008000147894,OCT,20
39,control,optimaltree,1,2.1207879686601402e-16,4.418072315845431e-15,0.0009610652923583984,9.809017181396485e-05,0.0010591554641723633,0.003814220428466797,3.6011903422008724,OCT,20
40,control,optimaltree,1,2.314512926071112e-16,4.374308435725607e-15,0.0009050369262695312,9.809017181396485e-05,0.0010031270980834961,0.0035109519958496094,3.5000071302603497,OCT,20
41,control,optimaltree,1,3.3165719816603986e-16,4.1272157017210855e-15,0.0008876323699951172,9.809017181396485e-05,0.000985722541809082,0.0027229785919189453,2.7624189124472114,OCT,20
42,control,optimaltree,1,2.0758684757855675e-16,3.529680030024827e-15,0.0008699893951416016,9.809017181396485e-05,0.0009680795669555664,0.003276824951171875,3.384871515754528,OCT,20
43,control,optimaltree,1,4.544155994118495e-16,3.1945484753513473e-15,0.0009167194366455078,9.809017181396485e-05,0.0010148096084594727,0.0042150020599365234,4.153490492009717,OCT,20
44,control,optimaltree,1,2.0783014650752437e-16,3.6057080811056914e-15,0.0009925365447998047,9.809017181396485e-05,0.0010906267166137695,0.003760099411010742,3.4476501939043636,OCT,20
45,control,optimaltree,1,2.8603423716111937e-16,3.6695380296076786e-15,0.0008909702301025391,9.809017181396485e-05,0.000989060401916504,0.004519939422607422,4.569932649056749,OCT,20
46,control,optimaltree,1,2.697626351386508e-15,3.433352699598812e-15,0.0008633136749267578,9.809017181396485e-05,0.0009614038467407227,0.014973163604736328,15.574270537295222,OCT,20
47,control,optimaltree,1,2.1170174634945418e-16,3.0136070644670923e-15,0.0009019374847412109,9.809017181396485e-05,0.0010000276565551758,0.005399942398071289,5.399793058396631,OCT,20
48,control,optimaltree,1,2.1489392448298434e-16,4.124872721173673e-15,0.00089263916015625,9.809017181396485e-05,0.0009907293319702149,0.0033218860626220703,3.3529703375350746,OCT,20
49,control,optimaltree,1,2.2052318733053665e-16,4.767791699485802e-15,0.0009467601776123047,9.809017181396485e-05,0.0010448503494262695,0.003981828689575195,3.8109081283856865,OCT,20
50,control,optimaltree,1,2.2869211322624427e-16,4.723215729449673e-15,0.0008981227874755859,9.809017181396485e-05,0.0009962129592895508,0.003912925720214844,3.927800460461131,OCT,20
51,control,optimaltree,1,5.126099796699016e-16,4.958133473201302e-15,0.0009388923645019531,9.809017181396485e-05,0.001036982536315918,0.003756999969482422,3.6230118038727004,OCT,20
52,control,optimaltree,1,5.854225668557877e-16,4.619958137760675e-15,0.0009288787841796875,9.809017181396485e-05,0.0010269689559936524,0.0037059783935546875,3.608656690083623,OCT,20
53,control,optimaltree,1,2.4717008527321366e-16,6.043923096149303e-15,0.0008623600006103516,9.809017181396485e-05,0.0009604501724243164,0.0039980411529541016,4.162674199810348,OCT,20
54,control,optimaltree,1,2.162110007616835e-16,5.491940541936049e-15,0.00098419189453125,9.809017181396485e-05,0.0010822820663452149,0.0038099288940429688,3.5202735151186717,OCT,20
55,control,optimaltree,1,5.2441437714293996e-15,4.106797339019669e-15,0.0009453296661376953,9.809017181396485e-05,0.0010434198379516602,0.00393986701965332,3.775917302269892,OCT,20
56,control,optimaltree,1,5.021515511914289e-15,3.619150377747004e-15,0.0008523464202880859,9.809017181396485e-05,0.0009504365921020508,0.0039789676666259766,4.186463042027684,OCT,20
57,control,optimaltree,1,5.825994419974663e-16,4.76541239111532e-15,0.0008981227874755859,9.809017181396485e-05,0.0009962129592895508,0.003596067428588867,3.6097376520311504,OCT,20
58,control,optimaltree,1,2.0384910321766107e-16,2.9756790619551614e-15,0.0009183883666992188,9.809017181396485e-05,0.0010164785385131836,0.0035262107849121094,3.469045977173255,OCT,20
59,control,optimaltree,1,3.048614428402841e-16,2.881064483698882e-15,0.0009284019470214844,9.809017181396485e-05,0.0010264921188354492,0.006658077239990234,6.486242921712632,OCT,20
60,control,optimaltree,1,2.2059587235174538e-16,5.527542070894597e-15,0.0008990764617919922,9.809017181396485e-05,0.000997166633605957,0.003342151641845703,3.351648088905466,OCT,20
61,control,optimaltree,1,4.482664549503443e-16,3.983500144465337e-15,0.0009129047393798828,9.809017181396485e-05,0.0010109949111938477,0.0040740966796875,4.029789501983294,OCT,20
62,control,optimaltree,1,2.1708253700550785e-16,3.72384874356253e-15,0.0008802413940429688,9.809017181396485e-05,0.0009783315658569336,0.0039598941802978516,4.04759931959195,OCT,20
63,control,optimaltree,1,1.721161759624681e-16,4.846123877160035e-15,0.0009062290191650391,9.809017181396485e-05,0.001004319190979004,0.0033740997314453125,3.35958902483608,OCT,20
64,control,optimaltree,1,2.0858978247429703e-16,3.2382197119367735e-15,0.0009984970092773438,9.809017181396485e-05,0.0010965871810913086,0.0048770904541015625,4.447517295659018,OCT,20
65,control,optimaltree,1,1.544062450362183e-16,3.8945709805941175e-15,0.0008919239044189453,9.809017181396485e-05,0.0009900140762329102,0.003412008285522461,3.446424012985199,OCT,20
66,control,optimaltree,1,1.7162121077426315e-16,5.182755023132351e-15,0.0008714199066162109,9.809017181396485e-05,0.0009695100784301758,0.0038661956787109375,3.9877828655180725,OCT,20
67,control,optimaltree,1,1.6296636244239013e-16,4.360251247188085e-15,0.0009975433349609375,9.809017181396485e-05,0.0010956335067749024,0.0033299922943115234,3.0393304638096192,OCT,20
68,control,optimaltree,1,1.9830294997081414e-16,2.9930570846050456e-15,0.0009131431579589844,9.809017181396485e-05,0.0010112333297729492,0.004655122756958008,4.603411121746962,OCT,20
69,control,optimaltree,1,7.110463737634498e-16,2.761376851432425e-15,0.0009174346923828125,9.809017181396485e-05,0.0010155248641967774,0.0039119720458984375,3.8521676660202564,OCT,20
70,control,optimaltree,1,2.8323111210005286e-16,4.433050755503183e-15,0.0009074211120605469,9.809017181396485e-05,0.0010055112838745117,0.004081010818481445,4.058642487587198,OCT,20
71,control,optimaltree,1,2.0708120347039963e-16,3.793525280027416e-15,0.0009393692016601562,9.809017181396485e-05,0.0010374593734741211,0.0036668777465820312,3.5344784001544323,OCT,20
72,control,optimaltree,1,1.5227427424656812e-16,4.3792002966723526e-15,0.0009009838104248047,9.809017181396485e-05,0.0009990739822387695,0.0037109851837158203,3.714424807059913,OCT,20
73,control,optimaltree,1,2.1553455330425978e-16,2.967620378260321e-15,0.0008842945098876953,9.809017181396485e-05,0.0009823846817016602,0.0039310455322265625,4.001533824221802,OCT,20
74,control,optimaltree,1,4.136867560875566e-16,3.2014274744456486e-15,0.0009598731994628906,9.809017181396485e-05,0.0010579633712768555,0.004055976867675781,3.833759256504906,OCT,20
75,control,optimaltree,1,3.455921322654208e-16,3.317198284354657e-15,0.0009629726409912109,9.809017181396485e-05,0.0010610628128051758,0.0037200450897216797,3.505961235119382,OCT,20
76,control,optimaltree,1,1.842220223671363e-15,2.7645754523855513e-15,0.0008721351623535156,9.809017181396485e-05,0.0009702253341674805,0.004694938659667969,4.8390188282359645,OCT,20
77,control,optimaltree,1,2.1480786533877015e-16,4.841957191164341e-15,0.0009114742279052734,9.809017181396485e-05,0.0010095643997192383,0.0033991336822509766,3.3669310082608717,OCT,20
78,control,optimaltree,1,1.876902984961215e-16,4.509665911800621e-15,0.00096893310546875,9.809017181396485e-05,0.0010670232772827149,0.003626108169555664,3.3983402675056196,OCT,20
79,control,optimaltree,1,3.383017593684747e-15,4.685447485009355e-15,0.0009150505065917969,9.809017181396485e-05,0.0010131406784057617,0.004568815231323242,4.5095565983122405,OCT,20
80,control,optimaltree,1,2.142279011965351e-16,3.214247819779631e-15,0.000885009765625,9.809017181396485e-05,0.0009830999374389649,0.0032689571380615234,3.3251524220186157,OCT,20
81,control,optimaltree,1,3.7423654562180425e-16,3.515527330999661e-15,0.0008928775787353516,9.809017181396485e-05,0.0009909677505493164,0.003509044647216797,3.541028096294407,OCT,20
82,control,optimaltree,1,1.7040843015433043e-16,3.8938493045950715e-15,0.0009260177612304688,9.809017181396485e-05,0.0010241079330444336,0.003970146179199219,3.876687262246765,OCT,20
83,control,optimaltree,1,2.1324794113341557e-16,4.143352830722167e-15,0.0008535385131835938,9.809017181396485e-05,0.0009516286849975586,0.004459857940673828,4.686552655445931,OCT,20
84,control,optimaltree,1,1.6377623054234617e-16,4.7070840710937975e-15,0.0008654594421386719,9.809017181396485e-05,0.0009635496139526367,0.0037021636962890625,3.8422138753210504,OCT,20
85,control,optimaltree,1,1.1792310147417303e-15,4.197788843248893e-15,0.0009546279907226562,9.809017181396485e-05,0.0010527181625366211,0.0034990310668945312,3.32380611583949,OCT,20
86,control,optimaltree,1,2.030117918571106e-16,4.070830682706645e-15,0.0009341239929199219,9.809017181396485e-05,0.0010322141647338867,0.004498004913330078,4.3576275805997104,OCT,20
87,control,optimaltree,1,6.389296475039771e-16,3.953111720913793e-15,0.0009601116180419922,9.809017181396485e-05,0.001058201789855957,0.0034890174865722656,3.297119245136783,OCT,20
88,control,optimaltree,1,2.1683634854726966e-16,3.799543751330976e-15,0.0009243488311767578,9.809017181396485e-05,0.0010224390029907227,0.0039980411529541016,3.910297965217959,OCT,20
89,control,optimaltree,1,2.1587371647596597e-16,4.3676835291457774e-15,0.0009503364562988281,9.809017181396485e-05,0.001048426628112793,0.0034859180450439453,3.3249041483415276,OCT,20
90,control,optimaltree,0,0.00022294019992936725,-7.315345523860032e-08,0.000957489013671875,9.809017181396485e-05,0.0010555791854858399,0.004854917526245117,4.599292590267018,OCT,20
91,control,optimaltree,1,1.74302420957951e-15,3.756492467650496e-15,0.0010008811950683594,9.809017181396485e-05,0.0010989713668823242,0.004456043243408203,4.054740075757905,OCT,20
92,control,optimaltree,1,2.494928414812745e-16,5.226794348674831e-15,0.0009281635284423828,9.809017181396485e-05,0.0010262537002563477,0.003924846649169922,3.824440923515828,OCT,20
93,control,optimaltree,1,2.0222597734449564e-16,2.790008425110677e-15,0.000911712646484375,9.809017181396485e-05,0.0010098028182983399,0.004736900329589844,4.690916131103881,OCT,20
94,control,optimaltree,1,1.5546236943377885e-15,3.3701765704168287e-15,0.0010831356048583984,9.809017181396485e-05,0.0011812257766723633,0.003952980041503906,3.3465067555839028,OCT,20
95,control,optimaltree,1,2.2725114129415943e-16,3.8251305845606484e-15,0.0009222030639648438,9.809017181396485e-05,0.0010202932357788086,0.004910945892333984,4.813269087867047,OCT,20
96,control,optimaltree,1,1.6128280182034741e-16,3.52842955165613e-15,0.0008511543273925781,9.809017181396485e-05,0.000949244499206543,0.004945039749145508,5.209447885427812,OCT,20
97,control,optimaltree,1,1.0345841760576101e-14,4.141729720699978e-15,0.0009291172027587891,9.809017181396485e-05,0.001027207374572754,0.003662109375,3.5651120364309885,OCT,20
98,control,optimaltree,1,8.144365383029856e-16,4.526871801960621e-15,0.0009298324584960938,9.809017181396485e-05,0.0010279226303100586,0.003728151321411133,3.626879311224608,OCT,20
99,control,optimaltree,1,4.432263391624381e-16,4.159106560072908e-15,0.0008802413940429688,9.809017181396485e-05,0.0009783315658569336,0.00392603874206543,4.012994039118589,OCT,20
0,control,optimaltree,1,7.985674850363654e-15,5.025142084311594e-15,0.001123189926147461,0.00010200977325439453,0.0012251996994018554,0.015143871307373047,12.360328944551906,OCT-H,20
1,control,optimaltree,1,5.855033420591509e-16,4.540267398498163e-15,0.0008940696716308594,0.00010200977325439453,0.0009960794448852538,0.00659489631652832,6.620853738516849,OCT-H,20
2,control,optimaltree,1,2.180080278644724e-16,4.466627436044399e-15,0.00089263916015625,0.00010200977325439453,0.0009946489334106445,0.021899938583374023,22.017757067590956,OCT-H,20
3,control,optimaltree,1,1.4636107759479117e-14,5.309946777288233e-15,0.000942230224609375,0.00010200977325439453,0.0010442399978637695,0.011923074722290039,11.41794486581763,OCT-H,20
4,control,optimaltree,1,1.4510708328890172e-16,3.845512493876444e-15,0.0008406639099121094,0.00010200977325439453,0.0009426736831665039,0.0062100887298583984,6.587739576009267,OCT-H,20
5,control,optimaltree,1,1.6347717314207417e-16,3.6593566690836215e-15,0.000881195068359375,0.00010200977325439453,0.0009832048416137695,0.006064891815185547,6.168492625840839,OCT-H,20
6,control,optimaltree,1,2.2113547809578718e-16,3.906848665180794e-15,0.0008924007415771484,0.00010200977325439453,0.0009944105148315429,0.00444793701171875,4.472938434759259,OCT-H,20
7,control,optimaltree,1,2.2441742741810946e-16,4.013366947959293e-15,0.0008504390716552734,0.00010200977325439453,0.000952448844909668,0.0055179595947265625,5.79344457628052,OCT-H,20
8,control,optimaltree,1,2.2182536596109068e-16,4.296002383336118e-15,0.0008597373962402344,0.00010200977325439453,0.0009617471694946289,0.004206180572509766,4.373478504459748,OCT-H,20
9,control,optimaltree,1,2.1374268339341102e-16,5.237664240135509e-15,0.0008671283721923828,0.00010200977325439453,0.0009691381454467774,0.004925966262817383,5.082831881048794,OCT-H,20
10,control,optimaltree,1,2.0830445908757889e-16,1.5052668364654553e-15,0.0009508132934570312,0.00010200977325439453,0.0010528230667114257,0.0033490657806396484,3.1810338190069434,OCT-H,20
11,control,optimaltree,1,9.236338117944281e-16,4.245847188833214e-15,0.0008900165557861328,0.00010200977325439453,0.0009920263290405273,0.0030488967895507812,3.0734030945525688,OCT-H,20
12,control,optimaltree,1,1.866765719359552e-15,4.1765552857095846e-15,0.0008618831634521484,0.00010200977325439453,0.000963892936706543,0.003314971923828125,3.439149512968542,OCT-H,20
13,control,optimaltree,1,2.135247703879817e-16,5.087425313203761e-15,0.0009129047393798828,0.00010200977325439453,0.0010149145126342773,0.0030329227447509766,2.9883529174086068,OCT-H,20
14,control,optimaltree,1,2.0571311404660855e-16,-1.7588746776493493e-05,0.0009415149688720703,0.00010200977325439453,0.0010435247421264648,0.002792835235595703,2.67634788409956,OCT-H,20
15,control,optimaltree,1,1.5285979202207404e-15,4.52686978176013e-15,0.0008711814880371094,0.00010200977325439453,0.0009731912612915039,0.003763914108276367,3.867599574703689,OCT-H,20
16,control,optimaltree,1,2.0063825468599313e-15,4.140710996289238e-15,0.0008761882781982422,0.00010200977325439453,0.0009781980514526366,0.0032498836517333984,3.322316627913212,OCT-H,20
17,control,optimaltree,1,2.616664810350655e-16,4.938422090848167e-15,0.0009076595306396484,0.00010200977325439453,0.0010096693038940429,0.003000974655151367,2.9722352096645466,OCT-H,20
18,control,optimaltree,1,1.861465222396558e-15,3.741541984561048e-15,0.0008656978607177734,0.00010200977325439453,0.000967707633972168,0.003640890121459961,3.7623864829040667,OCT-H,20
19,control,optimaltree,1,1.9415873339725386e-16,5.238285075565357e-15,0.0008509159088134766,0.00010200977325439453,0.0009529256820678711,0.00341796875,3.586815650285474,OCT-H,20
20,control,optimaltree,1,2.1311426372824045e-16,3.0026141391299643e-15,0.0009016990661621094,0.00010200977325439453,0.0010037088394165038,0.003968954086303711,3.9542882661181133,OCT-H,20
21,control,optimaltree,1,2.154210733231281e-16,4.146436739544013e-15,0.0009210109710693359,0.00010200977325439453,0.0010230207443237304,0.003286123275756836,3.2121765799862967,OCT-H,20
22,control,optimaltree,1,3.0760611786091368e-15,3.38274037783617e-15,0.0008642673492431641,0.00010200977325439453,0.0009662771224975586,0.0041828155517578125,4.32879497441313,OCT-H,20
23,control,optimaltree,1,1.9327547549145695e-16,4.593677992313546e-15,0.0008931159973144531,0.00010200977325439453,0.0009951257705688476,0.004078865051269531,4.098843756139401,OCT-H,20
24,control,optimaltree,1,2.0817652710247465e-16,4.141454712497991e-15,0.0008969306945800781,0.00010200977325439453,0.0009989404678344726,0.003484010696411133,3.4877060331371457,OCT-H,20
25,control,optimaltree,1,4.1195945718490015e-16,2.3248738400086676e-15,0.0009036064147949219,0.00010200977325439453,0.0010056161880493163,0.004622220993041992,4.59640670861527,OCT-H,20
26,control,optimaltree,1,2.1586080975180456e-16,4.6547059727348074e-15,0.0008671283721923828,0.00010200977325439453,0.0009691381454467774,0.003598928451538086,3.7135350294967107,OCT-H,20
27,control,optimaltree,1,2.215922674952761e-16,2.654868890586691e-15,0.0008814334869384766,0.00010200977325439453,0.000983443260192871,0.003304004669189453,3.359629175293222,OCT-H,20
28,control,optimaltree,1,7.279532726006895e-16,4.1044133023550284e-15,0.0008835792541503906,0.00010200977325439453,0.000985589027404785,0.004464864730834961,4.5301485778425015,OCT-H,20
29,control,optimaltree,1,3.0078373142787724e-16,4.263513663483954e-15,0.0008919239044189453,0.00010200977325439453,0.0009939336776733398,0.004288196563720703,4.314368916202511,OCT-H,20
30,control,optimaltree,1,2.0624424103889528e-16,4.398771896343044e-15,0.0008487701416015625,0.00010200977325439453,0.0009507799148559571,0.0037407875061035156,3.934441028521563,OCT-H,20
31,control,optimaltree,1,4.145561054462724e-16,4.514520668476108e-15,0.0009098052978515625,0.00010200977325439453,0.001011815071105957,0.003320932388305664,3.2821535111902844,OCT-H,20
32,control,optimaltree,1,1.6330953826058603e-16,5.2682119039861506e-15,0.0008602142333984375,0.00010200977325439453,0.0009622240066528321,0.003339052200317383,3.4701401931682465,OCT-H,20
33,control,optimaltree,1,2.7453349652556017e-16,5.52494417523981e-15,0.0008981227874755859,0.00010200977325439453,0.0010001325607299804,0.003923892974853516,3.9233728896792743,OCT-H,20
34,control,optimaltree,1,2.114085984156248e-16,4.08235486752045e-15,0.0008692741394042969,0.00010200977325439453,0.0009712839126586914,0.0035598278045654297,3.665074401182171,OCT-H,20
35,control,optimaltree,1,2.165751834417415e-16,4.0985188217671356e-15,0.0008809566497802734,0.00010200977325439453,0.0009829664230346679,0.0038890838623046875,3.9564768146383824,OCT-H,20
36,control,optimaltree,1,2.1832661257196784e-16,3.915254732895441e-15,0.0009741783142089844,0.00010200977325439453,0.0010761880874633788,0.00392603874206543,3.6480971939758877,OCT-H,20
37,control,optimaltree,1,1.526462479256511e-16,4.488160490786421e-15,0.0009865760803222656,0.00010200977325439453,0.00108858585357666,0.003222942352294922,2.960668964882848,OCT-H,20
38,control,optimaltree,1,2.0653790135060785e-16,3.0650404891757292e-15,0.0008854866027832031,0.00010200977325439453,0.0009874963760375976,0.006644010543823242,6.728136634265765,OCT-H,20
39,control,optimaltree,1,2.1207879686601402e-16,4.418072315845431e-15,0.0009167194366455078,0.00010200977325439453,0.0010187292098999023,0.004702091217041016,4.6156438544675,OCT-H,20
40,control,optimaltree,1,2.314512926071112e-16,4.374308435725607e-15,0.0008809566497802734,0.00010200977325439453,0.0009829664230346679,0.00333404541015625,3.3918202412888143,OCT-H,20
41,control,optimaltree,1,3.3165719816603986e-16,4.1272157017210855e-15,0.0008952617645263672,0.00010200977325439453,0.0009972715377807616,0.0039348602294921875,3.945625720201011,OCT-H,20
42,control,optimaltree,1,2.0758684757855675e-16,3.529680030024827e-15,0.0009131431579589844,0.00010200977325439453,0.0010151529312133788,0.0040318965911865234,3.971713489875196,OCT-H,20
43,control,optimaltree,1,4.544155994118495e-16,3.1945484753513473e-15,0.0009641647338867188,0.00010200977325439453,0.0010661745071411132,0.004792928695678711,4.495444848452323,OCT-H,20
44,control,optimaltree,1,2.0783014650752437e-16,3.6057080811056914e-15,0.0009641647338867188,0.00010200977325439453,0.0010661745071411132,0.0037419795989990234,3.509725259735323,OCT-H,20
45,control,optimaltree,1,2.8603423716111937e-16,3.6695380296076786e-15,0.0009067058563232422,0.00010200977325439453,0.0010087156295776366,0.003983974456787109,3.94955162780144,OCT-H,20
46,control,optimaltree,1,2.697626351386508e-15,3.433352699598812e-15,0.0008568763732910156,0.00010200977325439453,0.0009588861465454102,0.0038399696350097656,4.004614780226064,OCT-H,20
47,control,optimaltree,1,2.1170174634945418e-16,3.0136070644670923e-15,0.0008535385131835938,0.00010200977325439453,0.0009555482864379883,0.004620075225830078,4.834999226519888,OCT-H,20
48,control,optimaltree,1,2.1489392448298434e-16,4.124872721173673e-15,0.0008907318115234375,0.00010200977325439453,0.000992741584777832,0.003925800323486328,3.954503753728512,OCT-H,20
49,control,optimaltree,1,2.2052318733053665e-16,4.767791699485802e-15,0.0008809566497802734,0.00010200977325439453,0.0009829664230346679,0.0040361881256103516,4.106130210581975,OCT-H,20
50,control,optimaltree,1,2.2869211322624427e-16,4.723215729449673e-15,0.0008490085601806641,0.00010200977325439453,0.0009510183334350586,0.003195047378540039,3.359606504113957,OCT-H,20
51,control,optimaltree,1,5.126099796699016e-16,4.958133473201302e-15,0.0010223388671875,0.00010200977325439453,0.0011243486404418945,0.0035250186920166016,3.1351651660566686,OCT-H,20
52,control,optimaltree,1,5.854225668557877e-16,4.619958137760675e-15,0.0008566379547119141,0.00010200977325439453,0.0009586477279663086,0.0032880306243896484,3.429863263083022,OCT-H,20
53,control,optimaltree,1,2.4717008527321366e-16,6.043923096149303e-15,0.0008802413940429688,0.00010200977325439453,0.0009822511672973632,0.0032918453216552734,3.351327472292748,OCT-H,20
54,control,optimaltree,1,2.162110007616835e-16,5.491940541936049e-15,0.0008943080902099609,0.00010200977325439453,0.0009963178634643554,0.0033550262451171875,3.3674255658241723,OCT-H,20
55,control,optimaltree,1,5.2441437714293996e-15,4.106797339019669e-15,0.0009109973907470703,0.00010200977325439453,0.0010130071640014648,0.002733945846557617,2.6988415716215646,OCT-H,20
56,control,optimaltree,1,5.021515511914289e-15,3.619150377747004e-15,0.0009210109710693359,0.00010200977325439453,0.0010230207443237304,0.0032749176025390625,3.201223064840149,OCT-H,20
57,control,optimaltree,1,5.825994419974663e-16,4.76541239111532e-15,0.0008814334869384766,0.00010200977325439453,0.000983443260192871,0.0038399696350097656,3.904617368831912,OCT-H,20
58,control,optimaltree,1,2.0384910321766107e-16,2.9756790619551614e-15,0.0009009838104248047,0.00010200977325439453,0.0010029935836791991,0.003573179244995117,3.562514559552731,OCT-H,20
59,control,optimaltree,1,3.048614428402841e-16,2.881064483698882e-15,0.0009424686431884766,0.00010200977325439453,0.001044478416442871,0.0041658878326416016,3.9884862789497957,OCT-H,20
60,control,optimaltree,1,2.2059587235174538e-16,5.527542070894597e-15,0.0008654594421386719,0.00010200977325439453,0.0009674692153930664,0.003782987594604492,3.9101891144593455,OCT-H,20
61,control,optimaltree,1,4.482664549503443e-16,3.983500144465337e-15,0.0008747577667236328,0.00010200977325439453,0.0009767675399780273,0.003638029098510742,3.7245597848108067,OCT-H,20
62,control,optimaltree,1,2.1708253700550785e-16,3.72384874356253e-15,0.0008733272552490234,0.00010200977325439453,0.000975337028503418,0.0039250850677490234,4.02433718093506,OCT-H,20
63,control,optimaltree,1,1.721161759624681e-16,4.846123877160035e-15,0.0010175704956054688,0.00010200977325439453,0.0011195802688598632,0.003865957260131836,3.4530416153803567,OCT-H,20
64,control,optimaltree,1,2.0858978247429703e-16,3.2382197119367735e-15,0.0008943080902099609,0.00010200977325439453,0.0009963178634643554,0.004142045974731445,4.157353919490005,OCT-H,20
65,control,optimaltree,1,1.544062450362183e-16,3.8945709805941175e-15,0.0008416175842285156,0.00010200977325439453,0.0009436273574829102,0.0033829212188720703,3.5850181663828433,OCT-H,20
66,control,optimaltree,1,1.7162121077426315e-16,5.182755023132351e-15,0.0009121894836425781,0.00010200977325439453,0.0010141992568969726,0.003930091857910156,3.875068761078174,OCT-H,20
67,control,optimaltree,1,1.6296636244239013e-16,4.360251247188085e-15,0.0009338855743408203,0.00010200977325439453,0.0010358953475952148,0.00333404541015625,3.2185156713910232,OCT-H,20
68,control,optimaltree,1,1.9830294997081414e-16,2.9930570846050456e-15,0.0009608268737792969,0.00010200977325439453,0.0010628366470336913,0.004487037658691406,4.221756627619531,OCT-H,20
69,control,optimaltree,1,7.110463737634498e-16,2.761376851432425e-15,0.0008883476257324219,0.00010200977325439453,0.0009903573989868163,0.003849029541015625,3.886505563499974,OCT-H,20
70,control,optimaltree,1,2.8323111210005286e-16,4.433050755503183e-15,0.0009098052978515625,0.00010200977325439453,0.001011815071105957,0.0032160282135009766,3.1784743134787674,OCT-H,20
71,control,optimaltree,1,2.0708120347039963e-16,3.793525280027416e-15,0.0010082721710205078,0.00010200977325439453,0.0011102819442749023,0.003922939300537109,3.533282082776807,OCT-H,20
72,control,optimaltree,1,1.5227427424656812e-16,4.3792002966723526e-15,0.0008656978607177734,0.00010200977325439453,0.000967707633972168,0.003933906555175781,4.06518086359224,OCT-H,20
73,control,optimaltree,1,2.1553455330425978e-16,2.967620378260321e-15,0.0008387565612792969,0.00010200977325439453,0.0009407663345336914,0.0032699108123779297,3.4757948837515773,OCT-H,20
74,control,optimaltree,1,4.136867560875566e-16,3.2014274744456486e-15,0.0009839534759521484,0.00010200977325439453,0.0010859632492065429,0.0038700103759765625,3.563666062184129,OCT-H,20
75,control,optimaltree,1,3.455921322654208e-16,3.317198284354657e-15,0.0008914470672607422,0.00010200977325439453,0.0009934568405151366,0.003966093063354492,3.992214761235079,OCT-H,20
76,control,optimaltree,1,1.842220223671363e-15,2.7645754523855513e-15,0.0009560585021972656,0.00010200977325439453,0.00105806827545166,0.004029989242553711,3.8088177635166502,OCT-H,20
77,control,optimaltree,1,2.1480786533877015e-16,4.841957191164341e-15,0.000865936279296875,0.00010200977325439453,0.0009679460525512696,0.003813028335571289,3.939298399452198,OCT-H,20
78,control,optimaltree,1,1.876902984961215e-16,4.509665911800621e-15,0.0009031295776367188,0.00010200977325439453,0.0010051393508911132,0.003924131393432617,3.90406702309849,OCT-H,20
79,control,optimaltree,1,3.383017593684747e-15,4.685447485009355e-15,0.0009465217590332031,0.00010200977325439453,0.0010485315322875976,0.0032520294189453125,3.1015084609332724,OCT-H,20
80,control,optimaltree,1,2.142279011965351e-16,3.214247819779631e-15,0.0009398460388183594,0.00010200977325439453,0.0010418558120727538,0.0038590431213378906,3.704008824081321,OCT-H,20
81,control,optimaltree,1,3.7423654562180425e-16,3.515527330999661e-15,0.0008983612060546875,0.00010200977325439453,0.001000370979309082,0.011934041976928711,11.92961633610273,OCT-H,20
82,control,optimaltree,1,1.7040843015433043e-16,3.8938493045950715e-15,0.0009741783142089844,0.00010200977325439453,0.0010761880874633788,0.003907918930053711,3.6312601631419676,OCT-H,20
83,control,optimaltree,1,2.1324794113341557e-16,4.143352830722167e-15,0.0009315013885498047,0.00010200977325439453,0.0010335111618041991,0.0037488937377929688,3.6273374457306584,OCT-H,20
84,control,optimaltree,1,1.6377623054234617e-16,4.7070840710937975e-15,0.0008733272552490234,0.00010200977325439453,0.000975337028503418,0.0044019222259521484,4.5132319365610165,OCT-H,20
85,control,optimaltree,1,1.1792310147417303e-15,4.197788843248893e-15,0.0008857250213623047,0.00010200977325439453,0.0009877347946166991,0.003239870071411133,3.2801011861371134,OCT-H,20
86,control,optimaltree,1,2.030117918571106e-16,4.070830682706645e-15,0.0009195804595947266,0.00010200977325439453,0.001021590232849121,0.003818035125732422,3.7373449774321683,OCT-H,20
87,control,optimaltree,1,6.389296475039771e-16,3.953111720913793e-15,0.0009210109710693359,0.00010200977325439453,0.0010230207443237304,0.00308990478515625,3.0203735381718353,OCT-H,20
88,control,optimaltree,1,2.1683634854726966e-16,3.799543751330976e-15,0.0008580684661865234,0.00010200977325439453,0.000960078239440918,0.003401041030883789,3.5424623652175637,OCT-H,20
89,control,optimaltree,1,2.1587371647596597e-16,4.3676835291457774e-15,0.0009229183197021484,0.00010200977325439453,0.0010249280929565429,0.003226041793823242,3.1475786603890334,OCT-H,20
90,control,optimaltree,1,3.4082505796757444e-16,3.2112627338266246e-15,0.0009341239929199219,0.00010200977325439453,0.0010361337661743163,0.004629850387573242,4.468390606232139,OCT-H,20
91,control,optimaltree,1,1.74302420957951e-15,3.756492467650496e-15,0.0009586811065673828,0.00010200977325439453,0.0010606908798217773,0.0037078857421875,3.495726995230239,OCT-H,20
92,control,optimaltree,1,2.494928414812745e-16,5.226794348674831e-15,0.0008826255798339844,0.00010200977325439453,0.0009846353530883788,0.0038881301879882812,3.9488021385712835,OCT-H,20
93,control,optimaltree,1,2.0222597734449564e-16,2.790008425110677e-15,0.0008945465087890625,0.00010200977325439453,0.000996556282043457,0.004693031311035156,4.709248635121751,OCT-H,20
94,control,optimaltree,1,1.5546236943377885e-15,3.3701765704168287e-15,0.0009188652038574219,0.00010200977325439453,0.0010208749771118163,0.0038819313049316406,3.802553096084412,OCT-H,20
95,control,optimaltree,1,2.2725114129415943e-16,3.8251305845606484e-15,0.0008630752563476562,0.00010200977325439453,0.0009650850296020508,0.004759073257446289,4.931247622200372,OCT-H,20
96,control,optimaltree,1,1.6128280182034741e-16,3.52842955165613e-15,0.0008828639984130859,0.00010200977325439453,0.0009848737716674804,0.00503993034362793,5.1173363415850455,OCT-H,20
97,control,optimaltree,1,1.0345841760576101e-14,4.141729720699978e-15,0.0009701251983642578,0.00010200977325439453,0.0010721349716186523,0.0038809776306152344,3.6198591906352435,OCT-H,20
98,control,optimaltree,1,8.144365383029856e-16,4.526871801960621e-15,0.0009288787841796875,0.00010200977325439453,0.001030888557434082,0.0037310123443603516,3.6192198637328685,OCT-H,20
99,control,optimaltree,1,4.432263391624381e-16,4.159106560072908e-15,0.00089263916015625,0.00010200977325439453,0.0009946489334106445,0.004261016845703125,4.283940496565082,OCT-H,20
0,control,pytorch,1,2.121518432170569e-16,4.911645875088776e-15,0.0009942054748535156,1.3976097106933593e-05,0.0010081815719604492,0.002816915512084961,2.7940557439542926,NN,25
1,control,pytorch,1,2.86570861220263e-16,3.985293793954179e-15,0.0009944438934326172,1.3976097106933593e-05,0.0010084199905395508,0.002777099609375,2.7539116989233077,NN,25
2,control,pytorch,1,1.36690094797731e-15,4.9215930984416146e-15,0.0010342597961425781,1.3976097106933593e-05,0.0010482358932495117,0.0026590824127197266,2.53672139052272,NN,25
3,control,pytorch,1,1.6317986411296465e-15,5.154670612886721e-15,0.0009670257568359375,1.3976097106933593e-05,0.000981001853942871,0.004119873046875,4.19965877772431,NN,25
4,control,pytorch,1,2.0956078374359628e-16,4.994511801459872e-15,0.0009660720825195312,1.3976097106933593e-05,0.0009800481796264648,0.0034270286560058594,3.4967961037507727,NN,25
5,control,pytorch,1,2.699303033792821e-16,3.557939891062577e-15,0.0009453296661376953,1.3976097106933593e-05,0.0009593057632446289,0.003407001495361328,3.5515282258264946,NN,25
6,control,pytorch,1,1.527535124822498e-15,3.5448250655558304e-15,0.0009100437164306641,1.3976097106933593e-05,0.0009240198135375976,0.004937887191772461,5.34391916648175,NN,25
7,control,pytorch,1,1.2627295145040514e-15,4.408367776092644e-15,0.0009877681732177734,1.3976097106933593e-05,0.001001744270324707,0.0033729076385498047,3.3670346199799126,NN,25
8,control,pytorch,1,2.0985179392987697e-16,5.383525709890787e-15,0.000995635986328125,1.3976097106933593e-05,0.0010096120834350586,0.004208803176879883,4.168732967775148,NN,25
9,control,pytorch,1,2.184134731218284e-16,3.9441204437257835e-15,0.0009312629699707031,1.3976097106933593e-05,0.0009452390670776367,0.003654003143310547,3.865692046148181,NN,25
10,control,pytorch,1,2.0539169250879904e-16,3.580105850959861e-15,0.000965118408203125,1.3976097106933593e-05,0.0009790945053100586,0.00477910041809082,4.881143129873229,NN,25
11,control,pytorch,1,2.7504402848876027e-16,5.904227988118453e-15,0.0009846687316894531,1.3976097106933593e-05,0.0009986448287963867,0.004129171371459961,4.134774699065564,NN,25
12,control,pytorch,1,2.1563748149574168e-16,5.151937568967153e-15,0.0009455680847167969,1.3976097106933593e-05,0.0009595441818237304,0.003762960433959961,3.9216124752150514,NN,25
13,control,pytorch,1,1.9010307302765218e-16,5.742850116289326e-15,0.0009052753448486328,1.3976097106933593e-05,0.0009192514419555664,0.00481104850769043,5.233658918669371,NN,25
14,control,pytorch,1,2.2883229631408567e-16,5.0187137354146876e-15,0.0009965896606445312,1.3976097106933593e-05,0.0010105657577514648,0.004225015640258789,4.180841877780976,NN,25
15,control,pytorch,1,2.116549880976474e-16,2.7499715701207325e-15,0.00090789794921875,1.3976097106933593e-05,0.0009218740463256836,0.0051670074462890625,5.604895231494173,NN,25
16,control,pytorch,1,4.0896548847028086e-16,4.69500772852579e-15,0.00106048583984375,1.3976097106933593e-05,0.0010744619369506836,0.005266904830932617,4.901899871744234,NN,25
17,control,pytorch,1,2.472292408405382e-16,5.710249834259699e-15,0.0009617805480957031,1.3976097106933593e-05,0.0009757566452026367,0.004725933074951172,4.843352180265942,NN,25
18,control,pytorch,1,1.170996326727362e-15,4.2447727110746124e-15,0.0010547637939453125,1.3976097106933593e-05,0.001068739891052246,0.004148960113525391,3.8821046620057023,NN,25
19,control,pytorch,1,2.763561836477929e-16,3.598032848645429e-15,0.0009660720825195312,1.3976097106933593e-05,0.0009800481796264648,0.004049777984619141,4.132223362899028,NN,25
20,control,pytorch,1,2.3028760456898546e-05,-3.6546444915632045e-05,0.0010030269622802734,1.3976097106933593e-05,0.001017003059387207,0.004069089889526367,4.001059634941697,NN,25
21,control,pytorch,1,1.955485249950449e-16,5.115244568592388e-15,0.0010044574737548828,1.3976097106933593e-05,0.0010184335708618164,0.004160881042480469,4.0855694092639325,NN,25
22,control,pytorch,1,2.055940395194531e-16,5.600333758997876e-15,0.0009016990661621094,1.3976097106933593e-05,0.0009156751632690429,0.004272937774658203,4.666434065333202,NN,25
23,control,pytorch,1,2.2076315206695903e-16,5.238695814730306e-15,0.0009448528289794922,1.3976097106933593e-05,0.0009588289260864258,0.004225015640258789,4.406433228400496,NN,25
24,control,pytorch,1,2.6622346651748206e-16,4.692130250777305e-15,0.0009534358978271484,1.3976097106933593e-05,0.000967411994934082,0.004198789596557617,4.340229001237178,NN,25
25,control,pytorch,1,7.343103832320403e-16,3.919453301425722e-15,0.0011126995086669922,1.3976097106933593e-05,0.0011266756057739258,0.004734039306640625,4.201776698084061,NN,25
26,control,pytorch,1,2.1395321302278243e-16,5.706804710498651e-15,0.0008785724639892578,1.3976097106933593e-05,0.0008925485610961914,0.004092216491699219,4.584867053814222,NN,25
27,control,pytorch,1,1.3630550673142185e-15,3.0061233609045097e-15,0.0009500980377197266,1.3976097106933593e-05,0.0009640741348266601,0.004238128662109375,4.396060955282643,NN,25
28,control,pytorch,1,2.1796866103032205e-16,4.8625513404159575e-15,0.0010383129119873047,1.3976097106933593e-05,0.0010522890090942383,0.004011869430541992,3.812516709639706,NN,25
29,control,pytorch,1,5.025999216437058e-16,5.155433506863272e-15,0.0009682178497314453,1.3976097106933593e-05,0.0009821939468383789,0.0040929317474365234,4.167131919934363,NN,25
30,control,pytorch,1,2.6828682779077625e-16,4.935213169342251e-15,0.001007080078125,1.3976097106933593e-05,0.0010210561752319336,0.0036821365356445312,3.6062036790562786,NN,25
31,control,pytorch,1,2.144719169502632e-16,5.209783200815874e-15,0.0010066032409667969,1.3976097106933593e-05,0.0010205793380737304,0.004237174987792969,4.15173502903785,NN,25
32,control,pytorch,1,2.0706137354169266e-16,6.051583462473456e-15,0.0009300708770751953,1.3976097106933593e-05,0.0009440469741821289,0.004232883453369141,4.483763593476142,NN,25
33,control,pytorch,1,6.238685845265378e-16,5.610048310366699e-15,0.0009741783142089844,1.3976097106933593e-05,0.000988154411315918,0.004088163375854492,4.1371705970631805,NN,25
34,control,pytorch,1,1.4252868538898139e-15,5.785429811069506e-15,0.0009272098541259766,1.3976097106933593e-05,0.0009411859512329101,0.004088878631591797,4.344389784224419,NN,25
35,control,pytorch,1,3.280395673781663e-16,3.6602833590127246e-15,0.0010671615600585938,1.3976097106933593e-05,0.0010811376571655273,0.005321979522705078,4.9225734460660435,NN,25
36,control,pytorch,1,2.1114398452784881e-16,-1.5690912049137488e-05,0.0009629726409912109,1.3976097106933593e-05,0.0009769487380981445,0.0037589073181152344,3.847599338152391,NN,25
37,control,pytorch,1,2.0640386177474676e-16,4.818611744871912e-15,0.000993490219116211,1.3976097106933593e-05,0.0010074663162231445,0.0035550594329833984,3.5287129462658733,NN,25
38,control,pytorch,1,2.8712563667463164e-16,3.72268833816601e-15,0.0009331703186035156,1.3976097106933593e-05,0.0009471464157104492,0.004969120025634766,5.2464116880043905,NN,25
39,control,pytorch,1,2.045161204842257e-16,5.790565136154943e-15,0.0010089874267578125,1.3976097106933593e-05,0.001022963523864746,0.004189968109130859,4.095911546583012,NN,25
40,control,pytorch,1,1.0866658499061608e-15,5.811382432543282e-15,0.0009431838989257812,1.3976097106933593e-05,0.0009571599960327148,0.0041959285736083984,4.383727476074946,NN,25
41,control,pytorch,1,8.134482563022655e-16,4.3978618297192015e-15,0.0009093284606933594,1.3976097106933593e-05,0.0009233045578002929,0.0048370361328125,5.238830559156334,NN,25
42,control,pytorch,1,2.2940845707388026e-16,4.266627418131045e-15,0.001016378402709961,1.3976097106933593e-05,0.0010303544998168945,0.004097938537597656,3.9772122491102873,NN,25
43,control,pytorch,1,2.858978126802534e-16,4.083212400497733e-15,0.0009298324584960938,1.3976097106933593e-05,0.0009438085556030273,0.004722118377685547,5.003258711369114,NN,25
44,control,pytorch,1,7.903220153079868e-16,5.133880662405808e-15,0.0009996891021728516,1.3976097106933593e-05,0.0010136651992797851,0.004171848297119141,4.115607697771673,NN,25
45,control,pytorch,1,2.0453383128549301e-16,2.959411398902998e-15,0.0009465217590332031,1.3976097106933593e-05,0.0009604978561401367,0.0035719871520996094,3.7188913325158492,NN,25
46,control,pytorch,1,6.446460886205843e-16,4.684567470745321e-15,0.0009319782257080078,1.3976097106933593e-05,0.0009459543228149414,0.004347801208496094,4.596206289916878,NN,25
47,control,pytorch,1,2.0798159613328962e-16,5.1841459302736365e-15,0.0009467601776123047,1.3976097106933593e-05,0.0009607362747192383,0.0040590763092041016,4.224964140539306,NN,25
48,control,pytorch,1,2.179055338706947e-16,3.2252637665451556e-15,0.0010318756103515625,1.3976097106933593e-05,0.001045851707458496,0.004853010177612305,4.64024693271813,NN,25
49,control,pytorch,1,2.1978845440177278e-16,4.402037834347784e-15,0.0009884834289550781,1.3976097106933593e-05,0.0010024595260620117,0.004243135452270508,4.232724954930529,NN,25
50,control,pytorch,1,2.1951497190246215e-16,5.2509667560811205e-15,0.0009207725524902344,1.3976097106933593e-05,0.0009347486495971679,0.0036029815673828125,3.8544924017119744,NN,25
51,control,pytorch,1,2.0947952701497426e-16,4.4736676084190356e-15,0.0009758472442626953,1.3976097106933593e-05,0.0009898233413696289,0.0037441253662109375,3.7826197966095165,NN,25
52,control,pytorch,1,6.212173429291495e-16,6.326408474558817e-15,0.0009450912475585938,1.3976097106933593e-05,0.0009590673446655273,0.0038459300994873047,4.010073036975902,NN,25
53,control,pytorch,1,2.172070550970535e-16,3.9168970497259576e-15,0.001027822494506836,1.3976097106933593e-05,0.0010417985916137695,0.004683017730712891,4.495127722776809,NN,25
54,control,pytorch,1,2.3684001598921877e-16,4.855604890072729e-15,0.0009965896606445312,1.3976097106933593e-05,0.0010105657577514648,0.0039899349212646484,3.9482189958052385,NN,25
55,control,pytorch,1,6.43915249134855e-16,4.305367806665677e-15,0.0010051727294921875,1.3976097106933593e-05,0.001019148826599121,0.004168987274169922,4.090656011528511,NN,25
56,control,pytorch,1,2.0151861032541276e-16,5.0331215593127765e-15,0.0009548664093017578,1.3976097106933593e-05,0.0009688425064086914,0.004146099090576172,4.279435577145501,NN,25
57,control,pytorch,1,2.1701275848655026e-16,3.5820966047125014e-15,0.0009734630584716797,1.3976097106933593e-05,0.0009874391555786133,0.004049062728881836,4.100569342431223,NN,25
58,control,pytorch,1,2.8676631572260625e-16,3.2440109318528835e-15,0.0009808540344238281,1.3976097106933593e-05,0.0009948301315307617,0.005430936813354492,5.459159952260211,NN,25
59,control,pytorch,1,2.1591578660180333e-16,4.9560935829018514e-15,0.0009191036224365234,1.3976097106933593e-05,0.000933079719543457,0.0047719478607177734,5.114190953643941,NN,25
60,control,pytorch,1,5.3225787513097e-16,4.854179431994355e-15,0.0009565353393554688,1.3976097106933593e-05,0.0009705114364624023,0.004199981689453125,4.327596287543421,NN,25
61,control,pytorch,1,2.1834710386896944e-16,3.777423596077808e-15,0.0009968280792236328,1.3976097106933593e-05,0.0010108041763305664,0.003509044647216797,3.4715375434590836,NN,25
62,control,pytorch,1,2.842170943040401e-16,4.853963707591239e-15,0.0009016990661621094,1.3976097106933593e-05,0.0009156751632690429,0.005091190338134766,5.560039785243008,NN,25
63,control,pytorch,1,8.690708553798692e-16,3.49908567630346e-15,0.0010676383972167969,1.3976097106933593e-05,0.0010816144943237304,0.003735065460205078,3.4532317011343245,NN,25
64,control,pytorch,1,2.1748078894176522e-16,5.043506487027681e-15,0.0009579658508300781,1.3976097106933593e-05,0.0009719419479370117,0.004223823547363281,4.345757024201422,NN,25
65,control,pytorch,1,2.0653399680406101e-16,4.295346909828361e-15,0.0009496212005615234,1.3976097106933593e-05,0.000963597297668457,0.004041910171508789,4.194605133585048,NN,25
66,control,pytorch,1,5.237526486230681e-16,3.936075173973025e-15,0.0009377002716064453,1.3976097106933593e-05,0.0009516763687133789,0.0035028457641601562,3.680711089732991,NN,25
67,control,pytorch,1,3.8031045112599533e-16,5.066515829372236e-15,0.0010721683502197266,1.3976097106933593e-05,0.0010861444473266601,0.004076957702636719,3.7536054368011382,NN,25
68,control,pytorch,1,2.842170943040401e-16,3.531382687819605e-15,0.0009167194366455078,1.3976097106933593e-05,0.0009306955337524414,0.005270957946777344,5.6634610950861,NN,25
69,control,pytorch,1,8.785424197276818e-16,5.844173884151494e-15,0.0009357929229736328,1.3976097106933593e-05,0.0009497690200805664,0.004247903823852539,4.472565154306887,NN,25
70,control,pytorch,1,1.8886945430679092e-16,5.030878052618223e-15,0.0009713172912597656,1.3976097106933593e-05,0.0009852933883666992,0.00469517707824707,4.7652578751494215,NN,25
71,control,pytorch,1,3.985012524318174e-15,4.189601679598749e-15,0.0008876323699951172,1.3976097106933593e-05,0.0009016084671020508,0.004182100296020508,4.638488266933219,NN,25
72,control,pytorch,1,2.6479503839772414e-16,7.192080559085468e-16,0.0011265277862548828,1.3976097106933593e-05,0.0011405038833618164,0.006145000457763672,5.387969780208294,NN,25
73,control,pytorch,1,2.164707298164678e-16,5.850844745718919e-15,0.0009889602661132812,1.3976097106933593e-05,0.0010029363632202148,0.0037980079650878906,3.786888285606972,NN,25
74,control,pytorch,1,3.2130311884849534e-16,5.277685522903997e-15,0.0008947849273681641,1.3976097106933593e-05,0.0009087610244750976,0.0047740936279296875,5.253409311526333,NN,25
75,control,pytorch,1,2.199800038307749e-16,5.004772224128305e-15,0.0009315013885498047,1.3976097106933593e-05,0.0009454774856567383,0.00403285026550293,4.265411209344315,NN,25
76,control,pytorch,1,5.746443506526215e-16,5.372450657461322e-15,0.0009937286376953125,1.3976097106933593e-05,0.001007704734802246,0.0037369728088378906,3.708400565936848,NN,25
77,control,pytorch,1,3.145483287021399e-16,4.096220414863185e-15,0.0009658336639404297,1.3976097106933593e-05,0.0009798097610473633,0.0059659481048583984,6.088884130406218,NN,25
78,control,pytorch,1,5.489883775435924e-05,-8.699099685705185e-05,0.0009703636169433594,1.3976097106933593e-05,0.000984339714050293,0.005160093307495117,5.242187462154424,NN,25
79,control,pytorch,1,2.1723348650712866e-16,3.74692441972569e-15,0.0010035037994384766,1.3976097106933593e-05,0.0010174798965454101,0.003384828567504883,3.3266785702569583,NN,25
80,control,pytorch,1,2.2136192530243587e-16,3.878549230903988e-15,0.0009453296661376953,1.3976097106933593e-05,0.0009593057632446289,0.004338979721069336,4.523041440295057,NN,25
81,control,pytorch,1,1.6155647651797677e-15,4.413207395940206e-15,0.0009267330169677734,1.3976097106933593e-05,0.000940709114074707,0.0034961700439453125,3.716526173326372,NN,25
82,control,pytorch,1,2.217266087150485e-16,4.308270525425768e-15,0.0009179115295410156,1.3976097106933593e-05,0.0009318876266479492,0.005368947982788086,5.761368462526416,NN,25
83,control,pytorch,1,4.757298568669647e-16,4.112216630192614e-15,0.000957489013671875,1.3976097106933593e-05,0.0009714651107788086,0.003947019577026367,4.06295556395443,NN,25
84,control,pytorch,1,9.01703743444732e-16,5.3858647091052095e-15,0.001010894775390625,1.3976097106933593e-05,0.0010248708724975586,0.0048449039459228516,4.727331096956698,NN,25
85,control,pytorch,1,1.8112852733225303e-16,5.578195465192213e-15,0.0010714530944824219,1.3976097106933593e-05,0.0010854291915893554,0.004086017608642578,3.764425759233145,NN,25
86,control,pytorch,1,3.5200968239101683e-16,4.5802218376717155e-15,0.0010311603546142578,1.3976097106933593e-05,0.0010451364517211914,0.004209041595458984,4.027265137032863,NN,25
87,control,pytorch,1,6.062376797915235e-16,5.036633746243043e-15,0.0009620189666748047,1.3976097106933593e-05,0.0009759950637817383,0.004151105880737305,4.253203765860046,NN,25
88,control,pytorch,1,2.1425587460137129e-16,3.596858643353706e-15,0.0009715557098388672,1.3976097106933593e-05,0.0009855318069458008,0.004191160202026367,4.252688926413168,NN,25
89,control,pytorch,1,2.0925844352849654e-14,4.786252229562709e-15,0.0009050369262695312,1.3976097106933593e-05,0.0009190130233764648,0.004240989685058594,4.614722073771215,NN,25
90,control,pytorch,1,5.997758942635165e-16,3.4410446758553153e-15,0.0010781288146972656,1.3976097106933593e-05,0.0010921049118041992,0.004922151565551758,4.5070317991887565,NN,25
91,control,pytorch,1,2.0684963725939702e-16,4.6084822469459864e-15,0.0009984970092773438,1.3976097106933593e-05,0.0010124731063842773,0.004221200942993164,4.169198091658778,NN,25
92,control,pytorch,1,3.6719574613650496e-16,4.345752921973235e-15,0.0009527206420898438,1.3976097106933593e-05,0.0009666967391967773,0.004065990447998047,4.20606616649649,NN,25
93,control,pytorch,1,2.1892950939517414e-16,4.574719836808899e-15,0.0009682178497314453,1.3976097106933593e-05,0.0009821939468383789,0.004121065139770508,4.195775338502095,NN,25
94,control,pytorch,1,4.874807864140205e-16,4.3322453519389935e-15,0.0010056495666503906,1.3976097106933593e-05,0.0010196256637573242,0.004112958908081055,4.033793042168815,NN,25
95,control,pytorch,1,2.3786989697903495e-16,5.045856502907202e-15,0.0011022090911865234,1.3976097106933593e-05,0.001116185188293457,0.003822803497314453,3.4248828397007873,NN,25
96,control,pytorch,1,2.0643127545184668e-16,5.007399215456173e-15,0.0009341239929199219,1.3976097106933593e-05,0.0009481000900268554,0.0040400028228759766,4.261156459505812,NN,25
97,control,pytorch,1,2.0115412338827037e-16,4.36662145661718e-15,0.000997304916381836,1.3976097106933593e-05,0.0010112810134887695,0.0034902095794677734,3.4512756918347236,NN,25
98,control,pytorch,1,4.0948183637146403e-16,4.407426300129058e-15,0.0009996891021728516,1.3976097106933593e-05,0.0010136651992797851,0.004433155059814453,4.373391789482597,NN,25
99,control,pytorch,1,4.1289032401786145e-16,4.5556154953247934e-15,0.0009524822235107422,1.3976097106933593e-05,0.0009664583206176758,0.003945827484130859,4.082770461957461,NN,25
0,control,optimaltree,1,2.121518432170569e-16,4.911645875088776e-15,0.0011165142059326172,7.825374603271485e-05,0.001194767951965332,0.00469207763671875,3.9271873914934883,OCT,25
1,control,optimaltree,1,2.86570861220263e-16,3.985293793954179e-15,0.0009851455688476562,7.825374603271485e-05,0.0010633993148803712,0.005037069320678711,4.736761863764567,OCT,25
2,control,optimaltree,1,1.36690094797731e-15,4.9215930984416146e-15,0.0010335445404052734,7.825374603271485e-05,0.0011117982864379883,0.00479578971862793,4.313543002474685,OCT,25
3,control,optimaltree,1,1.6317986411296465e-15,5.154670612886721e-15,0.0009748935699462891,7.825374603271485e-05,0.001053147315979004,0.006098031997680664,5.790293442481922,OCT,25
4,control,optimaltree,1,2.0956078374359628e-16,4.994511801459872e-15,0.0009548664093017578,7.825374603271485e-05,0.0010331201553344727,0.005072116851806641,4.909513018032779,OCT,25
5,control,optimaltree,1,2.699303033792821e-16,3.557939891062577e-15,0.0009443759918212891,7.825374603271485e-05,0.001022629737854004,0.005447864532470703,5.327308927963593,OCT,25
6,control,optimaltree,1,1.527535124822498e-15,3.5448250655558304e-15,0.0009610652923583984,7.825374603271485e-05,0.0010393190383911133,0.004549980163574219,4.37784741306931,OCT,25
7,control,optimaltree,1,1.2627295145040514e-15,4.408367776092644e-15,0.0010707378387451172,7.825374603271485e-05,0.001148991584777832,0.0031290054321289062,2.7232622706579073,OCT,25
8,control,optimaltree,1,2.0985179392987697e-16,5.383525709890787e-15,0.0009872913360595703,7.825374603271485e-05,0.0010655450820922852,0.003942966461181641,3.7004219975745207,OCT,25
9,control,optimaltree,1,2.184134731218284e-16,3.9441204437257835e-15,0.0009379386901855469,7.825374603271485e-05,0.0010161924362182618,0.004477024078369141,4.405685300148749,OCT,25
10,control,optimaltree,1,2.0539169250879904e-16,3.580105850959861e-15,0.0009529590606689453,7.825374603271485e-05,0.0010312128067016602,0.00533294677734375,5.171528847087547,OCT,25
11,control,optimaltree,1,2.7504402848876027e-16,5.904227988118453e-15,0.0009455680847167969,7.825374603271485e-05,0.0010238218307495118,0.003111124038696289,3.038735789037357,OCT,25
12,control,optimaltree,1,2.1563748149574168e-16,5.151937568967153e-15,0.000993490219116211,7.825374603271485e-05,0.0010717439651489258,0.004380941390991211,4.087675352930446,OCT,25
13,control,optimaltree,1,1.9010307302765218e-16,5.742850116289326e-15,0.0009758472442626953,7.825374603271485e-05,0.0010541009902954102,0.004682064056396484,4.441760419069849,OCT,25
14,control,optimaltree,1,2.2883229631408567e-16,5.0187137354146876e-15,0.0009367465972900391,7.825374603271485e-05,0.001015000343322754,0.003473043441772461,3.421716519230859,OCT,25
15,control,optimaltree,1,2.116549880976474e-16,2.7499715701207325e-15,0.0009548664093017578,7.825374603271485e-05,0.0010331201553344727,0.008356094360351562,8.08821153784022,OCT,25
16,control,optimaltree,1,4.0896548847028086e-16,4.69500772852579e-15,0.0009865760803222656,7.825374603271485e-05,0.0010648298263549805,0.005461931228637695,5.129393536368562,OCT,25
17,control,optimaltree,1,2.472292408405382e-16,5.710249834259699e-15,0.0009069442749023438,7.825374603271485e-05,0.0009851980209350587,0.0043981075286865234,4.464186321154246,OCT,25
18,control,optimaltree,1,1.170996326727362e-15,4.2447727110746124e-15,0.0009713172912597656,7.825374603271485e-05,0.0010495710372924805,0.004851102828979492,4.621986179700242,OCT,25
19,control,optimaltree,1,2.763561836477929e-16,3.598032848645429e-15,0.0009381771087646484,7.825374603271485e-05,0.0010164308547973633,0.00518798828125,5.104123174501902,OCT,25
20,control,optimaltree,1,2.3028760456898546e-05,-3.6546444915632045e-05,0.0009577274322509766,7.825374603271485e-05,0.0010359811782836915,0.003492116928100586,3.3708304757871868,OCT,25
21,control,optimaltree,1,1.955485249950449e-16,5.115244568592388e-15,0.0009834766387939453,7.825374603271485e-05,0.0010617303848266602,0.003092050552368164,2.91227471357804,OCT,25
22,control,optimaltree,1,2.055940395194531e-16,5.600333758997876e-15,0.000926971435546875,7.825374603271485e-05,0.00100522518157959,0.00398707389831543,3.9663490045585856,OCT,25
23,control,optimaltree,1,2.2076315206695903e-16,5.238695814730306e-15,0.0009124279022216797,7.825374603271485e-05,0.0009906816482543946,0.004673004150390625,4.7169584281939345,OCT,25
24,control,optimaltree,1,2.6622346651748206e-16,4.692130250777305e-15,0.0010139942169189453,7.825374603271485e-05,0.0010922479629516602,0.005407094955444336,4.950428051916301,OCT,25
25,control,optimaltree,1,7.343103832320403e-16,3.919453301425722e-15,0.0009605884552001953,7.825374603271485e-05,0.0010388422012329102,0.004552125930786133,4.381922418422755,OCT,25
26,control,optimaltree,1,2.1395321302278243e-16,5.706804710498651e-15,0.0009951591491699219,7.825374603271485e-05,0.0010734128952026368,0.005037069320678711,4.692573885771908,OCT,25
27,control,optimaltree,1,1.3630550673142185e-15,3.0061233609045097e-15,0.0009963512420654297,7.825374603271485e-05,0.0010746049880981446,0.0037889480590820312,3.5258984473799813,OCT,25
28,control,optimaltree,1,2.1796866103032205e-16,4.8625513404159575e-15,0.0009708404541015625,7.825374603271485e-05,0.0010490942001342774,0.004472970962524414,4.263650453840944,OCT,25
29,control,optimaltree,1,5.025999216437058e-16,5.155433506863272e-15,0.0009961128234863281,7.825374603271485e-05,0.001074366569519043,0.004302024841308594,4.004243024086707,OCT,25
30,control,optimaltree,1,2.6828682779077625e-16,4.935213169342251e-15,0.0009310245513916016,7.825374603271485e-05,0.0010092782974243165,0.00457000732421875,4.5279952376677794,OCT,25
31,control,optimaltree,1,2.144719169502632e-16,5.209783200815874e-15,0.0009348392486572266,7.825374603271485e-05,0.0010130929946899415,0.004840850830078125,4.77828872122413,OCT,25
32,control,optimaltree,1,2.0706137354169266e-16,6.051583462473456e-15,0.0010981559753417969,7.825374603271485e-05,0.0011764097213745118,0.004467964172363281,3.797966041238534,OCT,25
33,control,optimaltree,1,6.238685845265378e-16,5.610048310366699e-15,0.0009953975677490234,7.825374603271485e-05,0.0010736513137817383,0.004090070724487305,3.8094963159694615,OCT,25
34,control,optimaltree,1,1.4252868538898139e-15,5.785429811069506e-15,0.0009622573852539062,7.825374603271485e-05,0.0010405111312866212,0.0044422149658203125,4.2692623194981,OCT,25
35,control,optimaltree,1,3.280395673781663e-16,3.6602833590127246e-15,0.0009489059448242188,7.825374603271485e-05,0.0010271596908569337,0.005627870559692383,5.479060957889801,OCT,25
36,control,optimaltree,1,2.1114398452784881e-16,-1.5690912049137488e-05,0.000980377197265625,7.825374603271485e-05,0.00105863094329834,0.004683017730712891,4.423654683776929,OCT,25
37,control,optimaltree,1,2.0640386177474676e-16,4.818611744871912e-15,0.0009949207305908203,7.825374603271485e-05,0.0010731744766235352,0.004483938217163086,4.17820057673253,OCT,25
38,control,optimaltree,1,2.8712563667463164e-16,3.72268833816601e-15,0.0009236335754394531,7.825374603271485e-05,0.001001887321472168,0.00480198860168457,4.792942777865033,OCT,25
39,control,optimaltree,1,2.045161204842257e-16,5.790565136154943e-15,0.0009512901306152344,7.825374603271485e-05,0.0010295438766479493,0.004494905471801758,4.365919290818902,OCT,25
40,control,optimaltree,1,1.0866658499061608e-15,5.811382432543282e-15,0.0009541511535644531,7.825374603271485e-05,0.001032404899597168,0.0044841766357421875,4.34342827847084,OCT,25
41,control,optimaltree,1,8.134482563022655e-16,4.3978618297192015e-15,0.0010738372802734375,7.825374603271485e-05,0.0011520910263061524,0.0042231082916259766,3.6656029733745563,OCT,25
42,control,optimaltree,1,2.2940845707388026e-16,4.266627418131045e-15,0.0009860992431640625,7.825374603271485e-05,0.0010643529891967774,0.004606962203979492,4.328415714279314,OCT,25
43,control,optimaltree,1,2.858978126802534e-16,4.083212400497733e-15,0.0009868144989013672,7.825374603271485e-05,0.001065068244934082,0.005005836486816406,4.700014774289155,OCT,25
44,control,optimaltree,1,7.903220153079868e-16,5.133880662405808e-15,0.0009636878967285156,7.825374603271485e-05,0.0010419416427612305,0.004574775695800781,4.390625643560278,OCT,25
45,control,optimaltree,1,2.0453383128549301e-16,2.959411398902998e-15,0.0009944438934326172,7.825374603271485e-05,0.001072697639465332,0.003920078277587891,3.6544112090540137,OCT,25
46,control,optimaltree,1,6.446460886205843e-16,4.684567470745321e-15,0.0010249614715576172,7.825374603271485e-05,0.001103215217590332,0.0045430660247802734,4.11802334879258,OCT,25
47,control,optimaltree,1,2.0798159613328962e-16,5.1841459302736365e-15,0.0009751319885253906,7.825374603271485e-05,0.0010533857345581055,0.004637956619262695,4.402904337040709,OCT,25
48,control,optimaltree,1,2.179055338706947e-16,3.2252637665451556e-15,0.0010330677032470703,7.825374603271485e-05,0.0011113214492797852,0.003983974456787109,3.584898374245369,OCT,25
49,control,optimaltree,1,2.1978845440177278e-16,4.402037834347784e-15,0.0009644031524658203,7.825374603271485e-05,0.0010426568984985352,0.004541873931884766,4.356058007600806,OCT,25
50,control,optimaltree,1,2.1951497190246215e-16,5.2509667560811205e-15,0.0010886192321777344,7.825374603271485e-05,0.0011668729782104493,0.004526853561401367,3.8794741552280034,OCT,25
51,control,optimaltree,1,2.0947952701497426e-16,4.4736676084190356e-15,0.0009474754333496094,7.825374603271485e-05,0.0010257291793823243,0.004285097122192383,4.1776106289311095,OCT,25
52,control,optimaltree,1,6.212173429291495e-16,6.326408474558817e-15,0.000985860824584961,7.825374603271485e-05,0.0010641145706176758,0.004456996917724609,4.188455868184853,OCT,25
53,control,optimaltree,1,2.172070550970535e-16,3.9168970497259576e-15,0.0010132789611816406,7.825374603271485e-05,0.0010915327072143555,0.0045549869537353516,4.173019208338611,OCT,25
54,control,optimaltree,1,2.3684001598921877e-16,4.855604890072729e-15,0.0010273456573486328,7.825374603271485e-05,0.0011055994033813477,0.003859996795654297,3.4913159177265687,OCT,25
55,control,optimaltree,1,6.43915249134855e-16,4.305367806665677e-15,0.0009741783142089844,7.825374603271485e-05,0.0010524320602416993,0.0038728713989257812,3.679925332221774,OCT,25
56,control,optimaltree,1,2.0151861032541276e-16,5.0331215593127765e-15,0.000946044921875,7.825374603271485e-05,0.001024298667907715,0.004496097564697266,4.3894400193658605,OCT,25
57,control,optimaltree,1,2.1701275848655026e-16,3.5820966047125014e-15,0.0009682178497314453,7.825374603271485e-05,0.0010464715957641602,0.0044498443603515625,4.252236160411189,OCT,25
58,control,optimaltree,1,2.8676631572260625e-16,3.2440109318528835e-15,0.0009915828704833984,7.825374603271485e-05,0.0010698366165161133,0.00568699836730957,5.31576343482156,OCT,25
59,control,optimaltree,1,2.1591578660180333e-16,4.9560935829018514e-15,0.0010221004486083984,7.825374603271485e-05,0.0011003541946411133,0.004438161849975586,4.033393857714258,OCT,25
60,control,optimaltree,1,5.3225787513097e-16,4.854179431994355e-15,0.0009937286376953125,7.825374603271485e-05,0.0010719823837280274,0.005073070526123047,4.732419676973102,OCT,25
61,control,optimaltree,1,2.1834710386896944e-16,3.777423596077808e-15,0.001010894775390625,7.825374603271485e-05,0.00108914852142334,0.004444122314453125,4.080363905416114,OCT,25
62,control,optimaltree,1,2.842170943040401e-16,4.853963707591239e-15,0.0009601116180419922,7.825374603271485e-05,0.001038365364074707,0.005738019943237305,5.526012463205073,OCT,25
63,control,optimaltree,1,8.690708553798692e-16,3.49908567630346e-15,0.0009918212890625,7.825374603271485e-05,0.001070075035095215,0.004509925842285156,4.214588411441507,OCT,25
64,control,optimaltree,1,2.1748078894176522e-16,5.043506487027681e-15,0.0009441375732421875,7.825374603271485e-05,0.0010223913192749024,0.004882097244262695,4.7751747811446235,OCT,25
65,control,optimaltree,1,2.0653399680406101e-16,4.295346909828361e-15,0.0009758472442626953,7.825374603271485e-05,0.0010541009902954102,0.0039539337158203125,3.751000854967633,OCT,25
66,control,optimaltree,1,5.237526486230681e-16,3.936075173973025e-15,0.0009112358093261719,7.825374603271485e-05,0.0009894895553588868,0.004498004913330078,4.54578311511197,OCT,25
67,control,optimaltree,1,3.8031045112599533e-16,5.066515829372236e-15,0.0009310245513916016,7.825374603271485e-05,0.0010092782974243165,0.004568815231323242,4.526814103684665,OCT,25
68,control,optimaltree,1,2.842170943040401e-16,3.531382687819605e-15,0.0010178089141845703,7.825374603271485e-05,0.0010960626602172852,0.005545854568481445,5.0597970077568615,OCT,25
69,control,optimaltree,1,8.785424197276818e-16,5.844173884151494e-15,0.0010073184967041016,7.825374603271485e-05,0.0010855722427368165,0.0049648284912109375,4.573466689507645,OCT,25
70,control,optimaltree,1,1.8886945430679092e-16,5.030878052618223e-15,0.0009334087371826172,7.825374603271485e-05,0.001011662483215332,0.00449681282043457,4.444973392847884,OCT,25
71,control,optimaltree,1,3.985012524318174e-15,4.189601679598749e-15,0.0009224414825439453,7.825374603271485e-05,0.0010006952285766602,0.0044710636138916016,4.467957362254063,OCT,25
72,control,optimaltree,1,2.6479503839772414e-16,7.192080559085468e-16,0.0010292530059814453,7.825374603271485e-05,0.0011075067520141602,0.005366802215576172,4.8458415317250845,OCT,25
73,control,optimaltree,1,2.164707298164678e-16,5.850844745718919e-15,0.001007080078125,7.825374603271485e-05,0.001085333824157715,0.004951000213623047,4.561730320590832,OCT,25
74,control,optimaltree,1,3.2130311884849534e-16,5.277685522903997e-15,0.0009810924530029297,7.825374603271485e-05,0.0010593461990356446,0.004249095916748047,4.01105504566508,OCT,25
75,control,optimaltree,1,2.199800038307749e-16,5.004772224128305e-15,0.0009343624114990234,7.825374603271485e-05,0.0010126161575317383,0.005088090896606445,5.0246985086715545,OCT,25
76,control,optimaltree,1,5.746443506526215e-16,5.372450657461322e-15,0.0009996891021728516,7.825374603271485e-05,0.0010779428482055665,0.00392603874206543,3.6421585324315116,OCT,25
77,control,optimaltree,1,3.145483287021399e-16,4.096220414863185e-15,0.0009627342224121094,7.825374603271485e-05,0.0010409879684448243,0.005635976791381836,5.414065255529954,OCT,25
78,control,optimaltree,1,5.489883775435924e-05,-8.699099685705185e-05,0.0010542869567871094,7.825374603271485e-05,0.0011325407028198243,0.005574941635131836,4.922508852221581,OCT,25
79,control,optimaltree,1,2.1723348650712866e-16,3.74692441972569e-15,0.0009410381317138672,7.825374603271485e-05,0.001019291877746582,0.004477977752685547,4.393224208344834,OCT,25
80,control,optimaltree,1,2.2136192530243587e-16,3.878549230903988e-15,0.0009260177612304688,7.825374603271485e-05,0.0010042715072631837,0.0045239925384521484,4.504750464125805,OCT,25
81,control,optimaltree,1,1.6155647651797677e-15,4.413207395940206e-15,0.0009975433349609375,7.825374603271485e-05,0.0010757970809936524,0.0049021244049072266,4.5567370385309225,OCT,25
82,control,optimaltree,1,2.217266087150485e-16,4.308270525425768e-15,0.0009868144989013672,7.825374603271485e-05,0.001065068244934082,0.005706071853637695,5.357470641696625,OCT,25
83,control,optimaltree,1,4.757298568669647e-16,4.112216630192614e-15,0.0009586811065673828,7.825374603271485e-05,0.0010369348526000977,0.0044820308685302734,4.322384243611498,OCT,25
84,control,optimaltree,1,9.01703743444732e-16,5.3858647091052095e-15,0.0009915828704833984,7.825374603271485e-05,0.0010698366165161133,0.004431962966918945,4.1426540263236475,OCT,25
85,control,optimaltree,1,1.8112852733225303e-16,5.578195465192213e-15,0.0009257793426513672,7.825374603271485e-05,0.001004033088684082,0.0044269561767578125,4.409173588651269,OCT,25
86,control,optimaltree,1,3.5200968239101683e-16,4.5802218376717155e-15,0.0010371208190917969,7.825374603271485e-05,0.0011153745651245118,0.0050220489501953125,4.502567215735899,OCT,25
87,control,optimaltree,1,6.062376797915235e-16,5.036633746243043e-15,0.0009722709655761719,7.825374603271485e-05,0.0010505247116088868,0.0044100284576416016,4.197929290866093,OCT,25
88,control,optimaltree,1,2.1425587460137129e-16,3.596858643353706e-15,0.0009660720825195312,7.825374603271485e-05,0.0010443258285522462,0.005401134490966797,5.171886343608311,OCT,25
89,control,optimaltree,1,2.0925844352849654e-14,4.786252229562709e-15,0.0009391307830810547,7.825374603271485e-05,0.0010173845291137696,0.004511833190917969,4.434737369997328,OCT,25
90,control,optimaltree,1,5.997758942635165e-16,3.4410446758553153e-15,0.0010371208190917969,7.825374603271485e-05,0.0011153745651245118,0.0054378509521484375,4.87535857655262,OCT,25
91,control,optimaltree,1,2.0684963725939702e-16,4.6084822469459864e-15,0.0009274482727050781,7.825374603271485e-05,0.001005702018737793,0.004456043243408203,4.4307788593292905,OCT,25
92,control,optimaltree,1,3.6719574613650496e-16,4.345752921973235e-15,0.0009489059448242188,7.825374603271485e-05,0.0010271596908569337,0.004338979721069336,4.224250386470514,OCT,25
93,control,optimaltree,1,2.1892950939517414e-16,4.574719836808899e-15,0.0010280609130859375,7.825374603271485e-05,0.0011063146591186524,0.004405021667480469,3.981707763856024,OCT,25
94,control,optimaltree,1,4.874807864140205e-16,4.3322453519389935e-15,0.0009455680847167969,7.825374603271485e-05,0.0010238218307495118,0.00440216064453125,4.299733129648691,OCT,25
95,control,optimaltree,1,2.3786989697903495e-16,5.045856502907202e-15,0.001007080078125,7.825374603271485e-05,0.001085333824157715,0.004433870315551758,4.085259499760556,OCT,25
96,control,optimaltree,1,2.0643127545184668e-16,5.007399215456173e-15,0.001056671142578125,7.825374603271485e-05,0.00113492488861084,0.004560947418212891,4.018721823781253,OCT,25
97,control,optimaltree,1,2.0115412338827037e-16,4.36662145661718e-15,0.0009927749633789062,7.825374603271485e-05,0.0010710287094116212,0.004137992858886719,3.8635685696604347,OCT,25
98,control,optimaltree,1,4.0948183637146403e-16,4.407426300129058e-15,0.0010514259338378906,7.825374603271485e-05,0.0011296796798706055,0.00410914421081543,3.6374419085648193,OCT,25
99,control,optimaltree,1,4.1289032401786145e-16,4.5556154953247934e-15,0.0010044574737548828,7.825374603271485e-05,0.0010827112197875977,0.004348039627075195,4.015881194921189,OCT,25
0,control,optimaltree,1,2.121518432170569e-16,4.911645875088776e-15,0.0011601448059082031,0.00011441707611083984,0.0012745618820190429,0.017452001571655273,13.69254943040461,OCT-H,25
1,control,optimaltree,1,2.86570861220263e-16,3.985293793954179e-15,0.0009191036224365234,0.00011441707611083984,0.0010335206985473632,0.015273094177246094,14.777734203787862,OCT-H,25
2,control,optimaltree,1,1.36690094797731e-15,4.9215930984416146e-15,0.0009529590606689453,0.00011441707611083984,0.001067376136779785,0.0157620906829834,14.767137974938016,OCT-H,25
3,control,optimaltree,1,1.6317986411296465e-15,5.154670612886721e-15,0.0009286403656005859,0.00011441707611083984,0.0010430574417114257,0.015461921691894531,14.823653112071135,OCT-H,25
4,control,optimaltree,1,2.0956078374359628e-16,4.994511801459872e-15,0.0009119510650634766,0.00011441707611083984,0.0010263681411743163,0.006815910339355469,6.640804664452136,OCT-H,25
5,control,optimaltree,1,2.699303033792821e-16,3.557939891062577e-15,0.0008833408355712891,0.00011441707611083984,0.0009977579116821288,0.014569997787475586,14.602738416688572,OCT-H,25
6,control,optimaltree,1,1.527535124822498e-15,3.5448250655558304e-15,0.0008871555328369141,0.00011441707611083984,0.0010015726089477538,0.01532292366027832,15.298864529029496,OCT-H,25
7,control,optimaltree,1,1.2627295145040514e-15,4.408367776092644e-15,0.0008921623229980469,0.00011441707611083984,0.0010065793991088866,0.005830049514770508,5.791942016627585,OCT-H,25
8,control,optimaltree,1,2.0985179392987697e-16,5.383525709890787e-15,0.0008809566497802734,0.00011441707611083984,0.0009953737258911132,0.015714168548583984,15.787204483939737,OCT-H,25
9,control,optimaltree,1,2.184134731218284e-16,3.9441204437257835e-15,0.0008871555328369141,0.00011441707611083984,0.0010015726089477538,0.01436614990234375,14.343593039586757,OCT-H,25
10,control,optimaltree,1,2.0539169250879904e-16,3.580105850959861e-15,0.0009329319000244141,0.00011441707611083984,0.0010473489761352538,0.0033380985260009766,3.187188417673974,OCT-H,25
11,control,optimaltree,1,2.7504402848876027e-16,5.904227988118453e-15,0.0008971691131591797,0.00011441707611083984,0.0010115861892700194,0.004106044769287109,4.05901623889321,OCT-H,25
12,control,optimaltree,1,2.1563748149574168e-16,5.151937568967153e-15,0.0009365081787109375,0.00011441707611083984,0.0010509252548217773,0.003297090530395508,3.1373216270786544,OCT-H,25
13,control,optimaltree,1,1.9010307302765218e-16,5.742850116289326e-15,0.0009098052978515625,0.00011441707611083984,0.0010242223739624023,0.0037529468536376953,3.6641914383481926,OCT-H,25
14,control,optimaltree,1,2.2883229631408567e-16,5.0187137354146876e-15,0.0008587837219238281,0.00011441707611083984,0.000973200798034668,0.004606008529663086,4.732844998652588,OCT-H,25
15,control,optimaltree,1,2.116549880976474e-16,2.7499715701207325e-15,0.0008916854858398438,0.00011441707611083984,0.0010061025619506835,0.005082845687866211,5.052015450603095,OCT-H,25
16,control,optimaltree,1,4.0896548847028086e-16,4.69500772852579e-15,0.0009510517120361328,0.00011441707611083984,0.0010654687881469726,0.0050618648529052734,4.750833538454653,OCT-H,25
17,control,optimaltree,1,2.472292408405382e-16,5.710249834259699e-15,0.0009007453918457031,0.00011441707611083984,0.0010151624679565429,0.0037860870361328125,3.7295380351816627,OCT-H,25
18,control,optimaltree,1,1.170996326727362e-15,4.2447727110746124e-15,0.0010404586791992188,0.00011441707611083984,0.0011548757553100585,0.004564046859741211,3.9519808418836067,OCT-H,25
19,control,optimaltree,1,2.763561836477929e-16,3.598032848645429e-15,0.0009562969207763672,0.00011441707611083984,0.001070713996887207,0.004615068435668945,4.310271883141464,OCT-H,25
20,control,optimaltree,1,2.3028760456898546e-05,-3.6546444915632045e-05,0.0008921623229980469,0.00011441707611083984,0.0010065793991088866,0.004077911376953125,4.051256543262513,OCT-H,25
21,control,optimaltree,1,1.955485249950449e-16,5.115244568592388e-15,0.0009541511535644531,0.00011441707611083984,0.0010685682296752929,0.003915071487426758,3.663847921640376,OCT-H,25
22,control,optimaltree,1,2.055940395194531e-16,5.600333758997876e-15,0.00092315673828125,0.00011441707611083984,0.0010375738143920898,0.00433802604675293,4.1809324662790965,OCT-H,25
23,control,optimaltree,1,2.2076315206695903e-16,5.238695814730306e-15,0.0009424686431884766,0.00011441707611083984,0.0010568857192993163,0.004579067230224609,4.332603938730854,OCT-H,25
24,control,optimaltree,1,2.6622346651748206e-16,4.692130250777305e-15,0.0011315345764160156,0.00011441707611083984,0.0012459516525268554,0.004969120025634766,3.9882125566888003,OCT-H,25
25,control,optimaltree,1,7.343103832320403e-16,3.919453301425722e-15,0.0010745525360107422,0.00011441707611083984,0.001188969612121582,0.003777027130126953,3.1767230142974596,OCT-H,25
26,control,optimaltree,1,2.1395321302278243e-16,5.706804710498651e-15,0.000995635986328125,0.00011441707611083984,0.0011100530624389648,0.00380706787109375,3.4296269249769114,OCT-H,25
27,control,optimaltree,1,1.3630550673142185e-15,3.0061233609045097e-15,0.0009644031524658203,0.00011441707611083984,0.00107882022857666,0.0048007965087890625,4.450043094875025,OCT-H,25
28,control,optimaltree,1,2.1796866103032205e-16,4.8625513404159575e-15,0.0009570121765136719,0.00011441707611083984,0.0010714292526245116,0.004812955856323242,4.492089276574913,OCT-H,25
29,control,optimaltree,1,5.025999216437058e-16,5.155433506863272e-15,0.0009450912475585938,0.00011441707611083984,0.0010595083236694335,0.004010915756225586,3.7856387407457417,OCT-H,25
30,control,optimaltree,1,2.6828682779077625e-16,4.935213169342251e-15,0.0009622573852539062,0.00011441707611083984,0.001076674461364746,0.005079984664916992,4.718217852476805,OCT-H,25
31,control,optimaltree,1,2.144719169502632e-16,5.209783200815874e-15,0.0009205341339111328,0.00011441707611083984,0.0010349512100219726,0.0046291351318359375,4.4728051786495895,OCT-H,25
32,control,optimaltree,1,2.0706137354169266e-16,6.051583462473456e-15,0.0009386539459228516,0.00011441707611083984,0.0010530710220336913,0.005134105682373047,4.875365075052639,OCT-H,25
33,control,optimaltree,1,6.238685845265378e-16,5.610048310366699e-15,0.0009374618530273438,0.00011441707611083984,0.0010518789291381835,0.004776954650878906,4.541354065142003,OCT-H,25
34,control,optimaltree,1,1.4252868538898139e-15,5.785429811069506e-15,0.0009694099426269531,0.00011441707611083984,0.0010838270187377929,0.0048940181732177734,4.515497481246838,OCT-H,25
35,control,optimaltree,1,3.280395673781663e-16,3.6602833590127246e-15,0.0010304450988769531,0.00011441707611083984,0.0011448621749877929,0.004252195358276367,3.7141548137195697,OCT-H,25
36,control,optimaltree,1,2.1114398452784881e-16,-1.5690912049137488e-05,0.0009620189666748047,0.00011441707611083984,0.0010764360427856444,0.0045931339263916016,4.266982657423199,OCT-H,25
37,control,optimaltree,1,2.0640386177474676e-16,4.818611744871912e-15,0.0010426044464111328,0.00011441707611083984,0.0011570215225219726,0.003882884979248047,3.355931504873375,OCT-H,25
38,control,optimaltree,1,2.8712563667463164e-16,3.72268833816601e-15,0.0009431838989257812,0.00011441707611083984,0.001057600975036621,0.004778146743774414,4.517910683288623,OCT-H,25
39,control,optimaltree,1,2.045161204842257e-16,5.790565136154943e-15,0.0009620189666748047,0.00011441707611083984,0.0010764360427856444,0.004585981369018555,4.260337991982104,OCT-H,25
40,control,optimaltree,1,1.0866658499061608e-15,5.811382432543282e-15,0.0009794235229492188,0.00011441707611083984,0.0010938405990600585,0.0038330554962158203,3.504217615902701,OCT-H,25
41,control,optimaltree,1,8.134482563022655e-16,4.3978618297192015e-15,0.0008637905120849609,0.00011441707611083984,0.0009782075881958007,0.0038149356842041016,3.8999244436861735,OCT-H,25
42,control,optimaltree,1,2.2940845707388026e-16,4.266627418131045e-15,0.0009431838989257812,0.00011441707611083984,0.001057600975036621,0.004392147064208984,4.152934015645078,OCT-H,25
43,control,optimaltree,1,2.858978126802534e-16,4.083212400497733e-15,0.0009076595306396484,0.00011441707611083984,0.0010220766067504882,0.004268169403076172,4.175977979425692,OCT-H,25
44,control,optimaltree,1,7.903220153079868e-16,5.133880662405808e-15,0.0008745193481445312,0.00011441707611083984,0.000988936424255371,0.003637075424194336,3.677764651992575,OCT-H,25
45,control,optimaltree,1,2.0453383128549301e-16,2.959411398902998e-15,0.0010275840759277344,0.00011441707611083984,0.0011420011520385741,0.0041348934173583984,3.6207436480928625,OCT-H,25
46,control,optimaltree,1,6.446460886205843e-16,4.684567470745321e-15,0.0009336471557617188,0.00011441707611083984,0.0010480642318725585,0.0045239925384521484,4.316522213881117,OCT-H,25
47,control,optimaltree,1,2.0798159613328962e-16,5.1841459302736365e-15,0.0009350776672363281,0.00011441707611083984,0.0010494947433471679,0.004439115524291992,4.229764419909585,OCT-H,25
48,control,optimaltree,1,2.179055338706947e-16,3.2252637665451556e-15,0.0009610652923583984,0.00011441707611083984,0.0010754823684692382,0.0038051605224609375,3.538096610432508,OCT-H,25
49,control,optimaltree,1,2.1978845440177278e-16,4.402037834347784e-15,0.0010268688201904297,0.00011441707611083984,0.0011412858963012694,0.0043599605560302734,3.8202176774112684,OCT-H,25
50,control,optimaltree,1,2.1951497190246215e-16,5.2509667560811205e-15,0.0008947849273681641,0.00011441707611083984,0.0010092020034790038,0.004354953765869141,4.315244867584871,OCT-H,25
51,control,optimaltree,1,2.0947952701497426e-16,4.4736676084190356e-15,0.0009298324584960938,0.00011441707611083984,0.0010442495346069335,0.004492044448852539,4.301696385762233,OCT-H,25
52,control,optimaltree,1,6.212173429291495e-16,6.326408474558817e-15,0.0009756088256835938,0.00011441707611083984,0.0010900259017944335,0.004372119903564453,4.0110238631641115,OCT-H,25
53,control,optimaltree,1,2.172070550970535e-16,3.9168970497259576e-15,0.0009095668792724609,0.00011441707611083984,0.0010239839553833007,0.004467964172363281,4.363314628978556,OCT-H,25
54,control,optimaltree,1,2.3684001598921877e-16,4.855604890072729e-15,0.0009434223175048828,0.00011441707611083984,0.0010578393936157226,0.0039031505584716797,3.6897383308165614,OCT-H,25
55,control,optimaltree,1,6.43915249134855e-16,4.305367806665677e-15,0.0010519027709960938,0.00011441707611083984,0.0011663198471069335,0.004341840744018555,3.7226844375396064,OCT-H,25
56,control,optimaltree,1,2.0151861032541276e-16,5.0331215593127765e-15,0.0009217262268066406,0.00011441707611083984,0.0010361433029174804,0.004233121871948242,4.085459858717412,OCT-H,25
57,control,optimaltree,1,2.1701275848655026e-16,3.5820966047125014e-15,0.0009281635284423828,0.00011441707611083984,0.0010425806045532226,0.004400968551635742,4.2212261885705145,OCT-H,25
58,control,optimaltree,1,2.8676631572260625e-16,3.2440109318528835e-15,0.0009107589721679688,0.00011441707611083984,0.0010251760482788085,0.005677938461303711,5.53850089536966,OCT-H,25
59,control,optimaltree,1,2.1591578660180333e-16,4.9560935829018514e-15,0.0009455680847167969,0.00011441707611083984,0.0010599851608276366,0.0044269561767578125,4.176432218448459,OCT-H,25
60,control,optimaltree,1,5.3225787513097e-16,4.854179431994355e-15,0.0009260177612304688,0.00011441707611083984,0.0010404348373413085,0.0045778751373291016,4.3999633355484775,OCT-H,25
61,control,optimaltree,1,2.1834710386896944e-16,3.777423596077808e-15,0.0009081363677978516,0.00011441707611083984,0.0010225534439086913,0.004492998123168945,4.393900533936441,OCT-H,25
62,control,optimaltree,1,2.842170943040401e-16,4.853963707591239e-15,0.0009028911590576172,0.00011441707611083984,0.001017308235168457,0.005708932876586914,5.6118024795519,OCT-H,25
63,control,optimaltree,1,8.690708553798692e-16,3.49908567630346e-15,0.0009987354278564453,0.00011441707611083984,0.001113152503967285,0.0044629573822021484,4.009295551414681,OCT-H,25
64,control,optimaltree,1,2.1748078894176522e-16,5.043506487027681e-15,0.0009424686431884766,0.00011441707611083984,0.0010568857192993163,0.004364967346191406,4.130027747073022,OCT-H,25
65,control,optimaltree,1,2.0653399680406101e-16,4.295346909828361e-15,0.0009741783142089844,0.00011441707611083984,0.0010885953903198241,0.0046770572662353516,4.2964147265599335,OCT-H,25
66,control,optimaltree,1,5.237526486230681e-16,3.936075173973025e-15,0.000982522964477539,0.00011441707611083984,0.0010969400405883788,0.004591226577758789,4.1854854484992075,OCT-H,25
67,control,optimaltree,1,3.8031045112599533e-16,5.066515829372236e-15,0.0009722709655761719,0.00011441707611083984,0.0010866880416870116,0.004519224166870117,4.158713442594178,OCT-H,25
68,control,optimaltree,1,2.842170943040401e-16,3.531382687819605e-15,0.0009107589721679688,0.00011441707611083984,0.0010251760482788085,0.005444049835205078,5.310356054791972,OCT-H,25
69,control,optimaltree,1,8.785424197276818e-16,5.844173884151494e-15,0.0009567737579345703,0.00011441707611083984,0.00107119083404541,0.004369974136352539,4.0795477308642525,OCT-H,25
70,control,optimaltree,1,1.8886945430679092e-16,5.030878052618223e-15,0.0010051727294921875,0.00011441707611083984,0.0011195898056030273,0.0042572021484375,3.802465980962116,OCT-H,25
71,control,optimaltree,1,3.985012524318174e-15,4.189601679598749e-15,0.0008859634399414062,0.00011441707611083984,0.001000380516052246,0.004498004913330078,4.496294001286971,OCT-H,25
72,control,optimaltree,1,2.6479503839772414e-16,7.192080559085468e-16,0.0009374618530273438,0.00011441707611083984,0.0010518789291381835,0.0055119991302490234,5.240145968856956,OCT-H,25
73,control,optimaltree,1,2.164707298164678e-16,5.850844745718919e-15,0.0009610652923583984,0.00011441707611083984,0.0010754823684692382,0.004389047622680664,4.081003790817797,OCT-H,25
74,control,optimaltree,1,3.2130311884849534e-16,5.277685522903997e-15,0.0008602142333984375,0.00011441707611083984,0.0009746313095092774,0.0043849945068359375,4.4991315834536065,OCT-H,25
75,control,optimaltree,1,2.199800038307749e-16,5.004772224128305e-15,0.0009067058563232422,0.00011441707611083984,0.001021122932434082,0.0041849613189697266,4.098391276938523,OCT-H,25
76,control,optimaltree,1,5.746443506526215e-16,5.372450657461322e-15,0.0009267330169677734,0.00011441707611083984,0.0010411500930786132,0.0043489933013916016,4.177105040188692,OCT-H,25
77,control,optimaltree,1,3.145483287021399e-16,4.096220414863185e-15,0.00090789794921875,0.00011441707611083984,0.0010223150253295898,0.0048410892486572266,4.735418270015626,OCT-H,25
78,control,optimaltree,1,5.489883775435924e-05,-8.699099685705185e-05,0.0009753704071044922,0.00011441707611083984,0.001089787483215332,0.005609035491943359,5.146907611192544,OCT-H,25
79,control,optimaltree,1,2.1723348650712866e-16,3.74692441972569e-15,0.0009591579437255859,0.00011441707611083984,0.0010735750198364257,0.0047760009765625,4.448688622887473,OCT-H,25
80,control,optimaltree,1,2.2136192530243587e-16,3.878549230903988e-15,0.0009047985076904297,0.00011441707611083984,0.0010192155838012694,0.005126953125,5.030293106271492,OCT-H,25
81,control,optimaltree,1,1.6155647651797677e-15,4.413207395940206e-15,0.0009059906005859375,0.00011441707611083984,0.0010204076766967773,0.004549980163574219,4.4589826865113675,OCT-H,25
82,control,optimaltree,1,2.217266087150485e-16,4.308270525425768e-15,0.0009188652038574219,0.00011441707611083984,0.0010332822799682616,0.005539894104003906,5.361452733104133,OCT-H,25
83,control,optimaltree,1,4.757298568669647e-16,4.112216630192614e-15,0.0009284019470214844,0.00011441707611083984,0.0010428190231323241,0.004355907440185547,4.177050229772058,OCT-H,25
84,control,optimaltree,1,9.01703743444732e-16,5.3858647091052095e-15,0.0009264945983886719,0.00011441707611083984,0.0010409116744995116,0.004505157470703125,4.328088137611948,OCT-H,25
85,control,optimaltree,1,1.8112852733225303e-16,5.578195465192213e-15,0.0010018348693847656,0.00011441707611083984,0.0011162519454956054,0.004575967788696289,4.099404088083898,OCT-H,25
86,control,optimaltree,1,3.5200968239101683e-16,4.5802218376717155e-15,0.0009212493896484375,0.00011441707611083984,0.0010356664657592773,0.004441022872924805,4.288082138170768,OCT-H,25
87,control,optimaltree,1,6.062376797915235e-16,5.036633746243043e-15,0.0009191036224365234,0.00011441707611083984,0.0010335206985473632,0.004483938217163086,4.338508385429884,OCT-H,25
88,control,optimaltree,1,2.1425587460137129e-16,3.596858643353706e-15,0.0009469985961914062,0.00011441707611083984,0.001061415672302246,0.005547046661376953,5.226083245355916,OCT-H,25
89,control,optimaltree,1,2.0925844352849654e-14,4.786252229562709e-15,0.0009186267852783203,0.00011441707611083984,0.00103304386138916,0.004534006118774414,4.3889773592743895,OCT-H,25
90,control,optimaltree,1,5.997758942635165e-16,3.4410446758553153e-15,0.0010685920715332031,0.00011441707611083984,0.0011830091476440429,0.005933046340942383,5.015215945504747,OCT-H,25
91,control,optimaltree,1,2.0684963725939702e-16,4.6084822469459864e-15,0.0010120868682861328,0.00011441707611083984,0.0011265039443969726,0.00452423095703125,4.01616965438422,OCT-H,25
92,control,optimaltree,1,3.6719574613650496e-16,4.345752921973235e-15,0.0010046958923339844,0.00011441707611083984,0.0011191129684448241,0.00495600700378418,4.428513602761031,OCT-H,25
93,control,optimaltree,1,2.1892950939517414e-16,4.574719836808899e-15,0.0009670257568359375,0.00011441707611083984,0.0010814428329467773,0.004868984222412109,4.502303842677308,OCT-H,25
94,control,optimaltree,1,4.874807864140205e-16,4.3322453519389935e-15,0.0009660720825195312,0.00011441707611083984,0.001080489158630371,0.004904031753540039,4.538714446479402,OCT-H,25
95,control,optimaltree,1,2.3786989697903495e-16,5.045856502907202e-15,0.0009534358978271484,0.00011441707611083984,0.0010678529739379882,0.0048999786376953125,4.588626671727433,OCT-H,25
96,control,optimaltree,1,2.0643127545184668e-16,5.007399215456173e-15,0.0009467601776123047,0.00011441707611083984,0.0010611772537231444,0.004498004913330078,4.238693297984677,OCT-H,25
97,control,optimaltree,1,2.0115412338827037e-16,4.36662145661718e-15,0.0008990764617919922,0.00011441707611083984,0.001013493537902832,0.004366159439086914,4.308028888000188,OCT-H,25
98,control,optimaltree,1,4.0948183637146403e-16,4.407426300129058e-15,0.0008523464202880859,0.00011441707611083984,0.0009667634963989258,0.003359079360961914,3.474561641470813,OCT-H,25
99,control,optimaltree,1,4.1289032401786145e-16,4.5556154953247934e-15,0.0009837150573730469,0.00011441707611083984,0.0010981321334838866,0.004769086837768555,4.3429080092924295,OCT-H,25
0,control,pytorch,1,6.805974430791061e-16,-8.022124174696609e-16,0.0010652542114257812,1.2192726135253906e-05,0.0010774469375610352,0.06441879272460938,59.78836681315471,NN,30
1,control,pytorch,1,2.305374214881082e-16,-3.1851701374177084e-16,0.0009992122650146484,1.2192726135253906e-05,0.0010114049911499024,0.08832001686096191,87.32408642807638,NN,30
2,control,pytorch,1,3.4975251257218324e-14,-1.1042692477201788e-15,0.0010809898376464844,1.2192726135253906e-05,0.0010931825637817384,0.07403683662414551,67.72595820411154,NN,30
3,control,pytorch,1,8.292922335034252e-16,0.0,0.0010180473327636719,1.2192726135253906e-05,0.0010302400588989259,0.0608820915222168,59.0950536201095,NN,30
4,control,pytorch,1,2.2194374370341146e-16,-1.608349356537517e-16,0.0010123252868652344,1.2192726135253906e-05,0.0010245180130004884,0.08015894889831543,78.24064377702378,NN,30
5,control,pytorch,1,9.864231581733999e-16,1.5816519566444558e-16,0.0009686946868896484,1.2192726135253906e-05,0.0009808874130249024,0.07336878776550293,74.79837827589726,NN,30
6,control,pytorch,1,2.2502512371285394e-16,-1.6196329205173842e-16,0.0009391307830810547,1.2192726135253906e-05,0.0009513235092163086,0.07908916473388672,83.13593006761668,NN,30
7,control,pytorch,1,2.611962725342977e-16,-3.2118810750313034e-16,0.001032114028930664,1.2192726135253906e-05,0.001044306755065918,0.12154197692871094,116.38532101713643,NN,30
8,control,pytorch,1,2.101490823900532e-16,-3.2419323238385365e-16,0.0009672641754150391,1.2192726135253906e-05,0.000979456901550293,0.09972000122070312,101.81152541052641,NN,30
9,control,pytorch,1,5.921910510033851e-16,0.0,0.0009057521820068359,1.2192726135253906e-05,0.0009179449081420898,0.060482025146484375,65.88851314497654,NN,30
10,control,pytorch,1,8.757366143639509e-16,1.619616218383918e-16,0.0010662078857421875,1.2192726135253906e-05,0.0010784006118774415,0.07765817642211914,72.01236309289564,NN,30
11,control,pytorch,1,3.9960430338533745e-16,0.0,0.0009789466857910156,1.2192726135253906e-05,0.0009911394119262696,0.019273042678833008,19.44533982497582,NN,30
12,control,pytorch,1,2.014896890781421e-15,0.0,0.0010080337524414062,1.2192726135253906e-05,0.0010202264785766602,0.09652090072631836,94.60732764060067,NN,30
13,control,pytorch,1,2.1210476463234927e-16,0.0,0.0009641647338867188,1.2192726135253906e-05,0.0009763574600219726,0.11996006965637207,122.86490815942801,NN,30
14,control,pytorch,1,2.1684875357931006e-16,0.0,0.0010228157043457031,1.2192726135253906e-05,0.0010350084304809571,0.08289504051208496,80.0911742076966,NN,30
15,control,pytorch,1,1.94821903226275e-16,-1.5673645999298831e-16,0.0009169578552246094,1.2192726135253906e-05,0.0009291505813598633,0.021636009216308594,23.285794197796335,NN,30
16,control,pytorch,1,2.2159218636844068e-16,-8.017355820148113e-16,0.0009968280792236328,1.2192726135253906e-05,0.0010090208053588868,0.08011698722839355,79.4007287093527,NN,30
17,control,pytorch,1,2.1347647819256464e-16,-8.065516469710834e-16,0.0008983612060546875,1.2192726135253906e-05,0.0009105539321899414,0.09394311904907227,103.17139460716287,NN,30
18,control,pytorch,1,5.699161333625374e-16,-8.076791331333085e-16,0.0009150505065917969,1.2192726135253906e-05,0.0009272432327270508,0.06026196479797363,64.99046061597166,NN,30
19,control,pytorch,1,2.0392894553416598e-16,-1.1204732199798494e-15,0.0010271072387695312,1.2192726135253906e-05,0.0010392999649047852,0.07276010513305664,70.0087631964103,NN,30
20,control,pytorch,1,5.6097387125283526e-15,-1.6140262889119027e-16,0.000982522964477539,1.2192726135253906e-05,0.000994715690612793,0.08097004890441895,81.40019270686027,NN,30
21,control,pytorch,1,2.961957276687438e-16,0.0,0.000972747802734375,1.2192726135253906e-05,0.000984940528869629,0.07907295227050781,80.28195607023727,NN,30
22,control,pytorch,1,3.0765869482466136e-16,0.0,0.0009455680847167969,1.2192726135253906e-05,0.0009577608108520508,0.11418914794921875,119.22512035926057,NN,30
23,control,pytorch,1,2.218455033373803e-16,-1.594037319572279e-16,0.0010223388671875,1.2192726135253906e-05,0.001034531593322754,0.05552220344543457,53.668929787930324,NN,30
24,control,pytorch,1,2.1824401174073133e-16,-1.5810469002403877e-16,0.0009453296661376953,1.2192726135253906e-05,0.0009575223922729492,0.1328599452972412,138.75387810185902,NN,30
25,control,pytorch,1,6.46439347961735e-16,-1.5637732420213866e-16,0.0010602474212646484,1.2192726135253906e-05,0.0010724401473999024,0.016326904296875,15.22407039354044,NN,30
26,control,pytorch,1,2.1479361952337184e-16,-3.23914028480989e-16,0.0009591579437255859,1.2192726135253906e-05,0.0009713506698608398,0.07981681823730469,82.1709612335364,NN,30
27,control,pytorch,1,2.58104742754588e-16,1.580775790470403e-16,0.0009284019470214844,1.2192726135253906e-05,0.0009405946731567383,0.08161401748657227,86.76853039435863,NN,30
28,control,pytorch,1,1.9535032456575342e-15,-3.187702541493586e-16,0.0010285377502441406,1.2192726135253906e-05,0.0010407304763793946,0.09604001045227051,92.28134721910408,NN,30
29,control,pytorch,1,2.055530701848954e-16,0.0,0.0010154247283935547,1.2192726135253906e-05,0.0010276174545288087,0.17218995094299316,167.56230656080777,NN,30
30,control,pytorch,1,2.234895983704982e-16,0.0,0.0009510517120361328,1.2192726135253906e-05,0.0009632444381713867,0.10958719253540039,113.76882979302698,NN,30
31,control,pytorch,1,2.469974769642147e-16,0.0,0.0009250640869140625,1.2192726135253906e-05,0.0009372568130493164,0.05537104606628418,59.07777387729768,NN,30
32,control,pytorch,1,8.923163523031383e-16,-4.787619130286791e-16,0.0009560585021972656,1.2192726135253906e-05,0.0009682512283325195,0.10541486740112305,108.87140064119927,NN,30
33,control,pytorch,1,1.756918811123357e-15,0.0,0.0010104179382324219,1.2192726135253906e-05,0.0010226106643676759,0.10271716117858887,100.44601015588206,NN,30
34,control,pytorch,1,2.3518279682898377e-15,-3.2494680471782837e-16,0.0009388923645019531,1.2192726135253906e-05,0.000951085090637207,0.06346797943115234,66.73217786289777,NN,30
35,control,pytorch,1,2.424462077750961e-16,1.6307101125929e-16,0.0009546279907226562,1.2192726135253906e-05,0.0009668207168579101,0.14075398445129395,145.5843694668988,NN,30
36,control,pytorch,1,3.479418797552148e-16,0.0,0.0009908676147460938,1.2192726135253906e-05,0.0010030603408813477,0.0626230239868164,62.431960904557485,NN,30
37,control,pytorch,1,1.948850717741212e-15,-1.5686975586196375e-16,0.0009589195251464844,1.2192726135253906e-05,0.0009711122512817383,0.013717889785766602,14.125956878477048,NN,30
38,control,pytorch,1,3.965032638098332e-16,0.0,0.0009593963623046875,1.2192726135253906e-05,0.0009715890884399414,0.051774024963378906,53.28798519805455,NN,30
39,control,pytorch,1,3.9098945919716745e-16,1.6117865580375485e-16,0.0009334087371826172,1.2192726135253906e-05,0.0009456014633178711,0.08119893074035645,85.87014074137575,NN,30
40,control,pytorch,1,2.2044964537619944e-16,0.0,0.0009646415710449219,1.2192726135253906e-05,0.0009768342971801759,0.052558183670043945,53.80460516360192,NN,30
41,control,pytorch,1,1.9142348479501632e-16,-3.204606177839305e-16,0.0009906291961669922,1.2192726135253906e-05,0.0010028219223022462,0.04879307746887207,48.65577465324501,NN,30
42,control,pytorch,1,5.062889217105729e-16,3.1803533002589267e-16,0.0010116100311279297,1.2192726135253906e-05,0.0010238027572631837,0.07501697540283203,73.27287885350734,NN,30
43,control,pytorch,1,6.45345010820775e-16,0.0,0.0010423660278320312,1.2192726135253906e-05,0.0010545587539672852,0.08832097053527832,83.7515882382199,NN,30
44,control,pytorch,1,3.245444016864778e-16,1.5694654788295265e-16,0.0008852481842041016,1.2192726135253906e-05,0.0008974409103393554,0.03366398811340332,37.51109151094274,NN,30
45,control,pytorch,1,2.1464236291209454e-16,-3.174669577452337e-16,0.0009057521820068359,1.2192726135253906e-05,0.0009179449081420898,0.10835790634155273,118.04401917852338,NN,30
46,control,pytorch,1,1.1784111930213252e-15,0.0,0.0011882781982421875,1.2192726135253906e-05,0.0012004709243774415,0.07481098175048828,62.31802889294041,NN,30
47,control,pytorch,1,2.1838613381808017e-16,3.2677701527633107e-16,0.001003265380859375,1.2192726135253906e-05,0.001015458106994629,0.12603998184204102,124.12130148339804,NN,30
48,control,pytorch,1,1.548196564810179e-13,0.0,0.0010111331939697266,1.2192726135253906e-05,0.0010233259201049805,0.09085512161254883,88.78414963165227,NN,30
49,control,pytorch,1,2.154793948007922e-16,-1.6427662152316436e-16,0.0009944438934326172,1.2192726135253906e-05,0.0010066366195678712,0.16269397735595703,161.621357889601,NN,30
50,control,pytorch,1,2.1711972945189566e-16,-3.309533513182243e-16,0.0009429454803466797,1.2192726135253906e-05,0.0009551382064819336,0.1831521987915039,191.75465660211574,NN,30
51,control,pytorch,1,2.2201489184792296e-16,-9.591111541402362e-16,0.0009915828704833984,1.2192726135253906e-05,0.0010037755966186524,0.07607197761535645,75.78584085089807,NN,30
52,control,pytorch,1,4.527550204912768e-15,-3.1648884496389e-16,0.0009989738464355469,1.2192726135253906e-05,0.0010111665725708009,0.028434038162231445,28.12003376450671,NN,30
53,control,pytorch,1,2.1701782998337648e-16,0.0,0.000986337661743164,1.2192726135253906e-05,0.000998530387878418,0.08811306953430176,88.24275215250684,NN,30
54,control,pytorch,1,2.2072943859403233e-16,0.0,0.0009014606475830078,1.2192726135253906e-05,0.0009136533737182617,0.10629582405090332,116.34152196944788,NN,30
55,control,pytorch,1,2.1315351025424527e-16,-1.637098240817137e-16,0.0009832382202148438,1.2192726135253906e-05,0.0009954309463500977,0.18535900115966797,186.209803743108,NN,30
56,control,pytorch,1,2.1782174290610906e-16,7.720885664475351e-16,0.0009818077087402344,1.2192726135253906e-05,0.0009940004348754884,0.047821044921875,48.10968209270976,NN,30
57,control,pytorch,1,2.123227414011972e-15,-1.6109092908107588e-15,0.0009164810180664062,1.2192726135253906e-05,0.0009286737442016601,0.04972696304321289,53.54621400001027,NN,30
58,control,pytorch,1,1.9674559598434867e-16,0.0,0.0009903907775878906,1.2192726135253906e-05,0.0010025835037231446,0.04639291763305664,46.27337020883965,NN,30
59,control,pytorch,1,2.4703103440319982e-14,3.2826503067403965e-16,0.0009737014770507812,1.2192726135253906e-05,0.0009858942031860352,0.1629347801208496,165.26598857596113,NN,30
60,control,pytorch,1,4.4347541881582275e-16,-3.2186396290359317e-16,0.0009341239929199219,1.2192726135253906e-05,0.0009463167190551758,0.06989908218383789,73.86436356490323,NN,30
61,control,pytorch,1,2.1801613818656393e-16,1.6139641114116367e-16,0.0009293556213378906,1.2192726135253906e-05,0.0009415483474731445,0.11599993705749512,123.20125394389665,NN,30
62,control,pytorch,1,2.1893088090962035e-16,-3.2830525577624043e-16,0.0009436607360839844,1.2192726135253906e-05,0.0009558534622192383,0.09613895416259766,100.57917658151125,NN,30
63,control,pytorch,1,2.2029221189027444e-16,0.0,0.0009059906005859375,1.2192726135253906e-05,0.0009181833267211914,0.05857491493225098,63.79435699559092,NN,30
64,control,pytorch,1,2.144455671830533e-16,-3.285967465363001e-16,0.0009829998016357422,1.2192726135253906e-05,0.0009951925277709962,0.17379403114318848,174.63357721590555,NN,30
65,control,pytorch,1,1.6672808417987405e-16,-3.171053601440946e-16,0.0009944438934326172,1.2192726135253906e-05,0.0010066366195678712,0.1027529239654541,102.07548778581477,NN,30
66,control,pytorch,1,2.2168184463500064e-16,0.0,0.0009963512420654297,1.2192726135253906e-05,0.0010085439682006837,0.07876110076904297,78.09386923364238,NN,30
67,control,pytorch,1,9.398345171740083e-16,-6.362771692615292e-16,0.0010919570922851562,1.2192726135253906e-05,0.0011041498184204102,0.07278585433959961,65.92027017105939,NN,30
68,control,pytorch,1,1.8432549668094853e-16,0.0,0.0010864734649658203,1.2192726135253906e-05,0.0010986661911010743,0.1477980613708496,134.52499273025558,NN,30
69,control,pytorch,1,1.9640118355761534e-16,-1.6002802318122827e-16,0.0011715888977050781,1.2192726135253906e-05,0.0011837816238403321,0.06866312026977539,58.0031982985374,NN,30
70,control,pytorch,1,1.825609890105212e-16,-4.829400515991648e-16,0.0010685920715332031,1.2192726135253906e-05,0.0010807847976684571,0.09527802467346191,88.15633313773675,NN,30
71,control,pytorch,1,1.2016042313651108e-15,0.0,0.0009891986846923828,1.2192726135253906e-05,0.0010013914108276368,0.056758880615234375,56.68001542805715,NN,30
72,control,pytorch,1,4.236327377499978e-15,-3.240678688385587e-16,0.0011227130889892578,1.2192726135253906e-05,0.0011349058151245118,0.07634401321411133,67.26902990248186,NN,30
73,control,pytorch,1,1.9095650473929556e-15,0.0,0.0009918212890625,1.2192726135253906e-05,0.001004014015197754,0.14917898178100586,148.58256909055504,NN,30
74,control,pytorch,1,3.624026406444712e-16,0.0,0.0009174346923828125,1.2192726135253906e-05,0.0009296274185180664,0.14327502250671387,154.12090871320342,NN,30
75,control,pytorch,1,1.729231010053877e-15,-8.026078044290428e-16,0.0010404586791992188,1.2192726135253906e-05,0.0010526514053344727,0.055616140365600586,52.83433820898091,NN,30
76,control,pytorch,1,1.2520412130983454e-15,-1.5734570167880984e-16,0.0009243488311767578,1.2192726135253906e-05,0.0009365415573120117,0.07859396934509277,83.91936132622564,NN,30
77,control,pytorch,1,5.955385123043878e-16,-4.76508305031267e-16,0.0009610652923583984,1.2192726135253906e-05,0.0009732580184936523,0.06582307815551758,67.63168338175565,NN,30
78,control,pytorch,1,2.196168193085557e-16,0.0,0.0009839534759521484,1.2192726135253906e-05,0.0009961462020874024,0.19367718696594238,194.4264672796986,NN,30
79,control,pytorch,1,7.105892342774818e-16,-1.5933477205574336e-16,0.0009646415710449219,1.2192726135253906e-05,0.0009768342971801759,0.07583403587341309,77.63244604773085,NN,30
80,control,pytorch,1,1.8660291943084182e-16,-4.958204879928028e-16,0.0009658336639404297,1.2192726135253906e-05,0.0009780263900756837,0.15828418731689453,161.8404052518929,NN,30
81,control,pytorch,1,2.2186482169616214e-16,-1.278044075008178e-15,0.0009865760803222656,1.2192726135253906e-05,0.0009987688064575196,0.10227608680725098,102.40216368992203,NN,30
82,control,pytorch,1,1.8612194372418263e-16,0.0,0.0009338855743408203,1.2192726135253906e-05,0.0009460783004760742,0.07174897193908691,75.83830207603563,NN,30
83,control,pytorch,1,4.076759393226848e-16,-3.233739660389505e-16,0.0009839534759521484,1.2192726135253906e-05,0.0009961462020874024,0.06393098831176758,64.17831858195272,NN,30
84,control,pytorch,1,4.3925692237067077e-16,-1.5490739442604516e-16,0.0010936260223388672,1.2192726135253906e-05,0.0011058187484741212,0.014245986938476562,12.882750412881025,NN,30
85,control,pytorch,1,8.984795920228733e-16,0.0,0.0009884834289550781,1.2192726135253906e-05,0.0010006761550903321,0.09790301322937012,97.83686033823031,NN,30
86,control,pytorch,1,2.150521250657196e-16,0.0,0.0011513233184814453,1.2192726135253906e-05,0.0011635160446166993,0.13970708847045898,120.07319462146577,NN,30
87,control,pytorch,1,2.1493118379778913e-16,0.0,0.0010759830474853516,1.2192726135253906e-05,0.0010881757736206055,0.07405304908752441,68.0524699067075,NN,30
88,control,pytorch,1,3.072327256352043e-16,-9.775764501310932e-16,0.0010199546813964844,1.2192726135253906e-05,0.0010321474075317384,0.10758590698242188,104.23502127443325,NN,30
89,control,pytorch,1,2.2138873410470462e-16,0.0,0.0010421276092529297,1.2192726135253906e-05,0.0010543203353881837,0.08491897583007812,80.54380910599845,NN,30
90,control,pytorch,1,4.3595991530464196e-16,-3.222799800926057e-16,0.0010633468627929688,1.2192726135253906e-05,0.0010755395889282227,0.07441210746765137,69.18583772616233,NN,30
91,control,pytorch,1,4.650662638705547e-16,0.0,0.0009608268737792969,1.2192726135253906e-05,0.0009730195999145508,0.07722997665405273,79.37145013403118,NN,30
92,control,pytorch,1,2.0701790885312847e-16,6.384291606517848e-16,0.0009698867797851562,1.2192726135253906e-05,0.0009820795059204102,0.08113813400268555,82.61870196206003,NN,30
93,control,pytorch,1,3.7883710004426095e-16,0.0,0.0009703636169433594,1.2192726135253906e-05,0.0009825563430786134,0.1729450225830078,176.01537438669882,NN,30
94,control,pytorch,1,2.630203019221854e-16,-6.437242957347996e-16,0.0009486675262451172,1.2192726135253906e-05,0.0009608602523803711,0.08633589744567871,89.85270983142026,NN,30
95,control,pytorch,1,5.813441967782979e-16,-4.779891939925871e-16,0.0009622573852539062,1.2192726135253906e-05,0.0009744501113891601,0.0715179443359375,73.39313064881556,NN,30
96,control,pytorch,1,7.268037259373946e-16,-3.2075818620046337e-16,0.0009317398071289062,1.2192726135253906e-05,0.0009439325332641601,0.0938870906829834,99.4637724354279,NN,30
97,control,pytorch,1,1.6429819820357938e-16,1.5555268202790315e-16,0.0009887218475341797,1.2192726135253906e-05,0.0010009145736694337,0.011440038681030273,11.429585483094893,NN,30
98,control,pytorch,1,2.937623457870775e-15,0.0,0.0011219978332519531,1.2192726135253906e-05,0.0011341905593872071,0.01061391830444336,9.3581437586449,NN,30
99,control,pytorch,1,2.2121672693778677e-16,-1.592206428775283e-16,0.0011134147644042969,1.2192726135253906e-05,0.0011256074905395509,0.07083702087402344,62.9322578868663,NN,30
0,control,optimaltree,1,6.805974430791061e-16,-8.022124174696609e-16,0.0011987686157226562,8.679151535034179e-05,0.001285560131072998,0.23821687698364258,185.30201056003028,OCT,30
1,control,optimaltree,1,2.305374214881082e-16,-3.1851701374177084e-16,0.0009932518005371094,8.679151535034179e-05,0.0010800433158874511,0.882192850112915,816.8124714405865,OCT,30
2,control,optimaltree,1,3.4975251257218324e-14,-1.1042692477201788e-15,0.000995635986328125,8.679151535034179e-05,0.0010824275016784667,0.5723550319671631,528.7698539436965,OCT,30
3,control,optimaltree,1,8.292922335034252e-16,0.0,0.0009632110595703125,8.679151535034179e-05,0.0010500025749206542,0.36548590660095215,348.0809622096126,OCT,30
4,control,optimaltree,1,2.2194374370341146e-16,-1.608349356537517e-16,0.0009481906890869141,8.679151535034179e-05,0.0010349822044372558,0.8260269165039062,798.1073616169435,OCT,30
5,control,optimaltree,1,9.864231581733999e-16,1.5816519566444558e-16,0.0009212493896484375,8.679151535034179e-05,0.0010080409049987792,0.8875298500061035,880.4502333237939,OCT,30
6,control,optimaltree,1,2.2109580233160938e-16,-1.6196329205173842e-16,0.00110626220703125,8.679151535034179e-05,0.0011930537223815917,1.0227279663085938,857.2354682126206,OCT,30
7,control,optimaltree,1,2.611962725342977e-16,-3.2118810750313034e-16,0.0008840560913085938,8.679151535034179e-05,0.0009708476066589355,0.8984999656677246,925.4799203345752,OCT,30
8,control,optimaltree,1,2.101490823900532e-16,-3.2419323238385365e-16,0.0009639263153076172,8.679151535034179e-05,0.001050717830657959,0.7446000576019287,708.6584389032977,OCT,30
9,control,optimaltree,1,5.921910510033851e-16,0.0,0.0009634494781494141,8.679151535034179e-05,0.0010502409934997558,0.7827041149139404,745.2614397631799,OCT,30
10,control,optimaltree,1,8.757366143639509e-16,1.619616218383918e-16,0.0008985996246337891,8.679151535034179e-05,0.0009853911399841308,0.1149442195892334,116.64831854595782,OCT,30
11,control,optimaltree,1,3.9960430338533745e-16,0.0,0.0009374618530273438,8.679151535034179e-05,0.0010242533683776855,0.11931490898132324,116.48964276320231,OCT,30
12,control,optimaltree,1,2.014896890781421e-15,0.0,0.0009119510650634766,8.679151535034179e-05,0.0009987425804138183,0.05466794967651367,54.73677677171088,OCT,30
13,control,optimaltree,1,2.2003260885720849e-16,0.0,0.0009102821350097656,8.679151535034179e-05,0.0009970736503601074,0.15610504150390625,156.5632001683393,OCT,30
14,control,optimaltree,1,2.1684875357931006e-16,0.0,0.0009639263153076172,8.679151535034179e-05,0.001050717830657959,0.1414780616760254,134.64895859569825,OCT,30
15,control,optimaltree,1,1.94821903226275e-16,-1.5673645999298831e-16,0.0010166168212890625,8.679151535034179e-05,0.0011034083366394042,0.04635310173034668,42.00901895622976,OCT,30
16,control,optimaltree,1,2.141904444130597e-16,-8.017355820148113e-16,0.0009489059448242188,8.679151535034179e-05,0.0010356974601745605,0.11891913414001465,114.82033963853841,OCT,30
17,control,optimaltree,1,2.1347647819256464e-16,-8.065516469710834e-16,0.0009932518005371094,8.679151535034179e-05,0.0010800433158874511,0.14661693572998047,135.7509773665958,OCT,30
18,control,optimaltree,1,5.699161333625374e-16,-8.076791331333085e-16,0.0009036064147949219,8.679151535034179e-05,0.0009903979301452636,0.0997171401977539,100.68391417490967,OCT,30
19,control,optimaltree,1,2.0392894553416598e-16,-1.1204732199798494e-15,0.0008895397186279297,8.679151535034179e-05,0.0009763312339782714,0.16895699501037598,173.05294466707204,OCT,30
20,control,optimaltree,1,5.6097387125283526e-15,-1.6140262889119027e-16,0.0010638236999511719,8.679151535034179e-05,0.0011506152153015136,0.08307600021362305,72.20137462883571,OCT,30
21,control,optimaltree,1,2.961957276687438e-16,0.0,0.0010123252868652344,8.679151535034179e-05,0.0010991168022155761,0.056716203689575195,51.60161647538086,OCT,30
22,control,optimaltree,1,3.0765869482466136e-16,0.0,0.0010559558868408203,8.679151535034179e-05,0.001142747402191162,0.12284278869628906,107.49776237578317,OCT,30
23,control,optimaltree,1,2.1364533967149367e-16,-1.594037319572279e-16,0.0009746551513671875,8.679151535034179e-05,0.0010614466667175292,0.0858299732208252,80.86131495070788,OCT,30
24,control,optimaltree,1,2.1824401174073133e-16,-1.5810469002403877e-16,0.0009784698486328125,8.679151535034179e-05,0.0010652613639831542,0.06746196746826172,63.329028677067974,OCT,30
25,control,optimaltree,1,6.46439347961735e-16,-1.5637732420213866e-16,0.0008928775787353516,8.679151535034179e-05,0.0009796690940856933,0.017796993255615234,18.166331226591193,OCT,30
26,control,optimaltree,1,1.945977212298319e-16,-3.23914028480989e-16,0.0010256767272949219,8.679151535034179e-05,0.0011124682426452636,0.08054184913635254,72.399234466988,OCT,30
27,control,optimaltree,1,2.58104742754588e-16,1.580775790470403e-16,0.0010056495666503906,8.679151535034179e-05,0.0010924410820007324,0.053160905838012695,48.66249238874473,OCT,30
28,control,optimaltree,1,1.9535032456575342e-15,-3.187702541493586e-16,0.0009882450103759766,8.679151535034179e-05,0.0010750365257263183,0.11405420303344727,106.09332827681342,OCT,30
29,control,optimaltree,1,2.055530701848954e-16,0.0,0.0009622573852539062,8.679151535034179e-05,0.001049048900604248,0.0767660140991211,73.17677379472413,OCT,30
30,control,optimaltree,1,2.234895983704982e-16,0.0,0.0009701251983642578,8.679151535034179e-05,0.0010569167137145995,0.07462406158447266,70.60543240176584,OCT,30
31,control,optimaltree,1,2.469974769642147e-16,0.0,0.0009107589721679688,8.679151535034179e-05,0.0009975504875183105,0.11180901527404785,112.08356536640513,OCT,30
32,control,optimaltree,1,8.923163523031383e-16,-4.787619130286791e-16,0.0010251998901367188,8.679151535034179e-05,0.0011119914054870605,0.05417299270629883,48.71709658814373,OCT,30
33,control,optimaltree,1,1.756918811123357e-15,0.0,0.001009225845336914,8.679151535034179e-05,0.0010960173606872558,0.06673812866210938,60.891488635053506,OCT,30
34,control,optimaltree,1,2.3518279682898377e-15,-3.2494680471782837e-16,0.0009298324584960938,8.679151535034179e-05,0.0010166239738464355,0.06167101860046387,60.66256569489427,OCT,30
35,control,optimaltree,1,2.424462077750961e-16,1.6307101125929e-16,0.0010576248168945312,8.679151535034179e-05,0.001144416332244873,0.14043378829956055,122.71214971573094,OCT,30
36,control,optimaltree,1,3.479418797552148e-16,0.0,0.0009808540344238281,8.679151535034179e-05,0.0010676455497741699,0.03349590301513672,31.373617416587205,OCT,30
37,control,optimaltree,1,1.948850717741212e-15,-1.5686975586196375e-16,0.0009176731109619141,8.679151535034179e-05,0.0010044646263122558,0.05844998359680176,58.19018616055428,OCT,30
38,control,optimaltree,1,3.965032638098332e-16,0.0,0.0009851455688476562,8.679151535034179e-05,0.001071937084197998,0.11332392692565918,105.71882305055794,OCT,30
39,control,optimaltree,1,3.9098945919716745e-16,1.6117865580375485e-16,0.0009436607360839844,8.679151535034179e-05,0.0010304522514343261,0.15510201454162598,150.5183906636465,OCT,30
40,control,optimaltree,1,2.2044964537619944e-16,0.0,0.0009827613830566406,8.679151535034179e-05,0.0010695528984069824,0.035370826721191406,33.070666045478966,OCT,30
41,control,optimaltree,1,1.9142348479501632e-16,-3.204606177839305e-16,0.0009822845458984375,8.679151535034179e-05,0.0010690760612487792,0.06518101692199707,60.969485039127754,OCT,30
42,control,optimaltree,1,5.062889217105729e-16,3.1803533002589267e-16,0.0009930133819580078,8.679151535034179e-05,0.0010798048973083495,0.07548904418945312,69.90989240521702,OCT,30
43,control,optimaltree,1,6.45345010820775e-16,0.0,0.0009539127349853516,8.679151535034179e-05,0.0010407042503356933,0.06201887130737305,59.59317576282408,OCT,30
44,control,optimaltree,1,3.245444016864778e-16,1.5694654788295265e-16,0.0009081363677978516,8.679151535034179e-05,0.0009949278831481933,0.06527113914489746,65.6038897395897,OCT,30
45,control,optimaltree,1,2.1464236291209454e-16,-3.174669577452337e-16,0.0010118484497070312,8.679151535034179e-05,0.001098639965057373,0.06955790519714355,63.31273884935645,OCT,30
46,control,optimaltree,1,1.1784111930213252e-15,0.0,0.0009636878967285156,8.679151535034179e-05,0.0010504794120788574,0.09201288223266602,87.59132370864475,OCT,30
47,control,optimaltree,1,2.1838613381808017e-16,3.2677701527633107e-16,0.0009486675262451172,8.679151535034179e-05,0.001035459041595459,0.1694040298461914,163.60283028208417,OCT,30
48,control,optimaltree,1,1.548196564810179e-13,0.0,0.0009508132934570312,8.679151535034179e-05,0.001037604808807373,0.11281085014343262,108.72236634398202,OCT,30
49,control,optimaltree,1,2.154793948007922e-16,-1.6427662152316436e-16,0.0009436607360839844,8.679151535034179e-05,0.0010304522514343261,0.17283892631530762,167.73113560063211,OCT,30
50,control,optimaltree,1,1.7848266836135641e-16,0.0,0.0008912086486816406,8.679151535034179e-05,0.0009780001640319824,0.11666202545166016,119.28630458577827,OCT,30
51,control,optimaltree,1,2.2201489184792296e-16,-9.591111541402362e-16,0.0012331008911132812,8.679151535034179e-05,0.001319892406463623,0.09592700004577637,72.67789372528689,OCT,30
52,control,optimaltree,1,4.527550204912768e-15,-3.1648884496389e-16,0.0009970664978027344,8.679151535034179e-05,0.0010838580131530761,0.05016899108886719,46.287420012626406,OCT,30
53,control,optimaltree,1,2.1701782998337648e-16,0.0,0.0010418891906738281,8.679151535034179e-05,0.0011286807060241699,0.09458303451538086,83.79963794061297,OCT,30
54,control,optimaltree,1,2.2072943859403233e-16,0.0,0.0009970664978027344,8.679151535034179e-05,0.0010838580131530761,0.06560802459716797,60.53193665681925,OCT,30
55,control,optimaltree,1,2.1315351025424527e-16,-1.637098240817137e-16,0.0009033679962158203,8.679151535034179e-05,0.000990159511566162,0.11918401718139648,120.3685020334551,OCT,30
56,control,optimaltree,1,2.1782174290610906e-16,7.720885664475351e-16,0.0008726119995117188,8.679151535034179e-05,0.0009594035148620605,0.06907391548156738,71.99672964664776,OCT,30
57,control,optimaltree,1,2.123227414011972e-15,-1.6109092908107588e-15,0.0010652542114257812,8.679151535034179e-05,0.001152045726776123,0.12391400337219238,107.55996961939393,OCT,30
58,control,optimaltree,1,1.9674559598434867e-16,0.0,0.0009777545928955078,8.679151535034179e-05,0.0010645461082458495,0.09052109718322754,85.03257536903448,OCT,30
59,control,optimaltree,1,2.4703103440319982e-14,3.2826503067403965e-16,0.0009472370147705078,8.679151535034179e-05,0.0010340285301208495,0.1711268424987793,165.49528133307817,OCT,30
60,control,optimaltree,1,4.4347541881582275e-16,-3.2186396290359317e-16,0.0009877681732177734,8.679151535034179e-05,0.0010745596885681152,0.09096312522888184,84.65153327135609,OCT,30
61,control,optimaltree,1,2.1801613818656393e-16,1.6139641114116367e-16,0.0010061264038085938,8.679151535034179e-05,0.0010929179191589355,0.07185983657836914,65.75044229640731,OCT,30
62,control,optimaltree,1,1.9384072547935473e-16,-1.6415262788812022e-16,0.0009567737579345703,8.679151535034179e-05,0.001043565273284912,0.15152692794799805,145.20119807266573,OCT,30
63,control,optimaltree,1,2.2029221189027444e-16,0.0,0.0009622573852539062,8.679151535034179e-05,0.001049048900604248,0.1079251766204834,102.87907127905947,OCT,30
64,control,optimaltree,1,2.144455671830533e-16,-3.285967465363001e-16,0.0009720325469970703,8.679151535034179e-05,0.001058824062347412,0.10489201545715332,99.06463140307542,OCT,30
65,control,optimaltree,1,1.6672808417987405e-16,-3.171053601440946e-16,0.0009245872497558594,8.679151535034179e-05,0.0010113787651062011,0.0587468147277832,58.08586926542245,OCT,30
66,control,optimaltree,1,2.2168184463500064e-16,0.0,0.0009906291961669922,8.679151535034179e-05,0.001077420711517334,0.09324312210083008,86.54290854453279,OCT,30
67,control,optimaltree,1,9.398345171740083e-16,-6.362771692615292e-16,0.0009601116180419922,8.679151535034179e-05,0.001046903133392334,0.0714879035949707,68.28511761477375,OCT,30
68,control,optimaltree,1,1.8432549668094853e-16,0.0,0.0009794235229492188,8.679151535034179e-05,0.0010662150382995605,0.10791897773742676,101.21689702439384,OCT,30
69,control,optimaltree,1,1.9640118355761534e-16,-1.6002802318122827e-16,0.0009775161743164062,8.679151535034179e-05,0.001064307689666748,0.0880270004272461,82.7082255271582,OCT,30
70,control,optimaltree,1,1.825609890105212e-16,-4.829400515991648e-16,0.0009212493896484375,8.679151535034179e-05,0.0010080409049987792,0.05945396423339844,58.9797139566181,OCT,30
71,control,optimaltree,1,1.2016042313651108e-15,0.0,0.0008807182312011719,8.679151535034179e-05,0.0009675097465515136,0.048085927963256836,49.700716850294356,OCT,30
72,control,optimaltree,1,4.236327377499978e-15,-3.240678688385587e-16,0.0010292530059814453,8.679151535034179e-05,0.001116044521331787,0.07657289505004883,68.61096809890131,OCT,30
73,control,optimaltree,1,1.9095650473929556e-15,0.0,0.0009639263153076172,8.679151535034179e-05,0.001050717830657959,0.23853588104248047,227.02182649085665,OCT,30
74,control,optimaltree,1,3.624026406444712e-16,0.0,0.0009233951568603516,8.679151535034179e-05,0.0010101866722106933,0.2048017978668213,202.73658671286256,OCT,30
75,control,optimaltree,1,1.729231010053877e-15,-8.026078044290428e-16,0.0010323524475097656,8.679151535034179e-05,0.0011191439628601074,0.1425480842590332,127.37242838243472,OCT,30
76,control,optimaltree,1,1.2520412130983454e-15,-1.5734570167880984e-16,0.0009641647338867188,8.679151535034179e-05,0.0010509562492370605,0.014189958572387695,13.50194985061354,OCT,30
77,control,optimaltree,1,5.955385123043878e-16,-4.76508305031267e-16,0.0009546279907226562,8.679151535034179e-05,0.001041419506072998,0.09167098999023438,88.02503645808294,OCT,30
78,control,optimaltree,1,2.196168193085557e-16,0.0,0.001001119613647461,8.679151535034179e-05,0.0010879111289978027,0.17560720443725586,161.41686554767338,OCT,30
79,control,optimaltree,1,7.105892342774818e-16,-1.5933477205574336e-16,0.0009324550628662109,8.679151535034179e-05,0.0010192465782165527,0.07974600791931152,78.24015270068281,OCT,30
80,control,optimaltree,1,2.519209573489162e-16,-3.305469919952019e-16,0.001043081283569336,8.679151535034179e-05,0.0011298727989196777,0.16371393203735352,144.89589641762134,OCT,30
81,control,optimaltree,1,2.2186482169616214e-16,-1.278044075008178e-15,0.0009670257568359375,8.679151535034179e-05,0.0010538172721862792,0.12239193916320801,116.14151940145203,OCT,30
82,control,optimaltree,1,1.8612194372418263e-16,0.0,0.0010156631469726562,8.679151535034179e-05,0.001102454662322998,0.08516597747802734,77.25122890638686,OCT,30
83,control,optimaltree,1,4.076759393226848e-16,-3.233739660389505e-16,0.0009701251983642578,8.679151535034179e-05,0.0010569167137145995,0.0802919864654541,75.9681301502584,OCT,30
84,control,optimaltree,1,4.3925692237067077e-16,-1.5490739442604516e-16,0.0009596347808837891,8.679151535034179e-05,0.0010464262962341308,0.04647088050842285,44.40912912420284,OCT,30
85,control,optimaltree,1,8.984795920228733e-16,0.0,0.0010232925415039062,8.679151535034179e-05,0.001110084056854248,0.05765390396118164,51.9365210275707,OCT,30
86,control,optimaltree,1,2.150521250657196e-16,0.0,0.0009350776672363281,8.679151535034179e-05,0.0010218691825866699,0.10861086845397949,106.2864702300264,OCT,30
87,control,optimaltree,1,2.1493118379778913e-16,0.0,0.0009276866912841797,8.679151535034179e-05,0.0010144782066345214,0.04587197303771973,45.217307516045715,OCT,30
88,control,optimaltree,1,3.072327256352043e-16,-9.775764501310932e-16,0.0010762214660644531,8.679151535034179e-05,0.0011630129814147949,0.09670186042785645,83.14770511866472,OCT,30
89,control,optimaltree,1,2.2138873410470462e-16,0.0,0.0009779930114746094,8.679151535034179e-05,0.0010647845268249511,0.04803204536437988,45.10963876194294,OCT,30
90,control,optimaltree,1,4.3595991530464196e-16,-3.222799800926057e-16,0.000989675521850586,8.679151535034179e-05,0.0010764670372009277,0.12770795822143555,118.63619953798758,OCT,30
91,control,optimaltree,1,4.650662638705547e-16,0.0,0.0009741783142089844,8.679151535034179e-05,0.0010609698295593261,0.04222393035888672,39.79748451134038,OCT,30
92,control,optimaltree,1,2.0701790885312847e-16,6.384291606517848e-16,0.0009095668792724609,8.679151535034179e-05,0.0009963583946228027,0.07407498359680176,74.34572137553452,OCT,30
93,control,optimaltree,1,2.197811845578548e-16,0.0,0.0009174346923828125,8.679151535034179e-05,0.0010042262077331542,0.144028902053833,143.4227676441051,OCT,30
94,control,optimaltree,1,2.630203019221854e-16,-6.437242957347996e-16,0.001051187515258789,8.679151535034179e-05,0.0011379790306091308,0.20893406867980957,183.60098302336252,OCT,30
95,control,optimaltree,1,5.813441967782979e-16,-4.779891939925871e-16,0.0009150505065917969,8.679151535034179e-05,0.0010018420219421386,0.07444906234741211,74.31217768554723,OCT,30
96,control,optimaltree,1,7.268037259373946e-16,-3.2075818620046337e-16,0.0009102821350097656,8.679151535034179e-05,0.0009970736503601074,0.10417294502258301,104.47868618828656,OCT,30
97,control,optimaltree,1,1.6429819820357938e-16,1.5555268202790315e-16,0.0009970664978027344,8.679151535034179e-05,0.0010838580131530761,0.010210990905761719,9.420967305539119,OCT,30
98,control,optimaltree,1,2.937623457870775e-15,0.0,0.0009949207305908203,8.679151535034179e-05,0.001081712245941162,0.03433513641357422,31.741469639830463,OCT,30
99,control,optimaltree,1,2.2121672693778677e-16,-1.592206428775283e-16,0.0009334087371826172,8.679151535034179e-05,0.001020200252532959,0.050272226333618164,49.276822083509586,OCT,30
0,control,optimaltree,1,6.805974430791061e-16,-8.022124174696609e-16,0.0011372566223144531,0.0001190352439880371,0.0012562918663024903,0.8552491664886475,680.7726686998388,OCT-H,30
1,control,optimaltree,1,2.305374214881082e-16,-3.1851701374177084e-16,0.0010051727294921875,0.0001190352439880371,0.0011242079734802247,0.3813920021057129,339.2539557649933,OCT-H,30
2,control,optimaltree,1,3.4975251257218324e-14,-1.1042692477201788e-15,0.0009658336639404297,0.0001190352439880371,0.001084868907928467,0.3916511535644531,361.0124234386091,OCT-H,30
3,control,optimaltree,1,8.292922335034252e-16,0.0,0.0009582042694091797,0.0001190352439880371,0.001077239513397217,0.8134579658508301,755.1319420928806,OCT-H,30
4,control,optimaltree,1,2.2194374370341146e-16,-1.608349356537517e-16,0.0009183883666992188,0.0001190352439880371,0.001037423610687256,0.6572990417480469,633.5878950283479,OCT-H,30
5,control,optimaltree,1,9.864231581733999e-16,1.5816519566444558e-16,0.0009160041809082031,0.0001190352439880371,0.0010350394248962403,0.6910669803619385,667.6721328090628,OCT-H,30
6,control,optimaltree,1,2.2109580233160938e-16,-1.6196329205173842e-16,0.0009555816650390625,0.0001190352439880371,0.0010746169090270997,0.5394470691680908,501.99011818684033,OCT-H,30
7,control,optimaltree,1,2.611962725342977e-16,-3.2118810750313034e-16,0.0009696483612060547,0.0001190352439880371,0.001088683605194092,0.1931300163269043,177.3977447676112,OCT-H,30
8,control,optimaltree,1,2.101490823900532e-16,-3.2419323238385365e-16,0.0009238719940185547,0.0001190352439880371,0.001042907238006592,0.8150238990783691,781.4922261314458,OCT-H,30
9,control,optimaltree,1,5.921910510033851e-16,0.0,0.0009670257568359375,0.0001190352439880371,0.0010860610008239747,0.23687291145324707,218.1027688808786,OCT-H,30
10,control,optimaltree,1,8.757366143639509e-16,1.619616218383918e-16,0.00093841552734375,0.0001190352439880371,0.0010574507713317872,0.1126871109008789,106.56487654641091,OCT-H,30
11,control,optimaltree,1,3.9960430338533745e-16,0.0,0.0009479522705078125,0.0001190352439880371,0.0010669875144958497,0.049952030181884766,46.815946300446676,OCT-H,30
12,control,optimaltree,1,2.014896890781421e-15,0.0,0.0009806156158447266,0.0001190352439880371,0.0010996508598327638,0.10924386978149414,99.34414073764111,OCT-H,30
13,control,optimaltree,1,2.1210476463234927e-16,0.0,0.0010075569152832031,0.0001190352439880371,0.0011265921592712403,0.15648198127746582,138.8985179682854,OCT-H,30
14,control,optimaltree,1,2.1684875357931006e-16,0.0,0.0009272098541259766,0.0001190352439880371,0.0010462450981140138,0.06942105293273926,66.35257174239506,OCT-H,30
15,control,optimaltree,1,1.94821903226275e-16,-1.5673645999298831e-16,0.0010483264923095703,0.0001190352439880371,0.0011673617362976075,0.08296704292297363,71.07226521413239,OCT-H,30
16,control,optimaltree,1,2.2159218636844068e-16,-8.017355820148113e-16,0.0009503364562988281,0.0001190352439880371,0.0010693717002868653,0.09641599655151367,90.16135037578562,OCT-H,30
17,control,optimaltree,1,2.1347647819256464e-16,-8.065516469710834e-16,0.0010251998901367188,0.0001190352439880371,0.001144235134124756,0.15256118774414062,133.330277313008,OCT-H,30
18,control,optimaltree,1,5.699161333625374e-16,-8.076791331333085e-16,0.0009133815765380859,0.0001190352439880371,0.0010324168205261232,0.1081690788269043,104.77268161107736,OCT-H,30
19,control,optimaltree,1,2.0392894553416598e-16,-1.1204732199798494e-15,0.0009341239929199219,0.0001190352439880371,0.001053159236907959,0.054379940032958984,51.63505966354784,OCT-H,30
20,control,optimaltree,1,5.6097387125283526e-15,-1.6140262889119027e-16,0.0009801387786865234,0.0001190352439880371,0.0010991740226745607,0.06845808029174805,62.281384821279445,OCT-H,30
21,control,optimaltree,1,2.961957276687438e-16,0.0,0.0010418891906738281,0.0001190352439880371,0.0011609244346618653,0.0823218822479248,70.91062931404501,OCT-H,30
22,control,optimaltree,1,3.0765869482466136e-16,0.0,0.0009624958038330078,0.0001190352439880371,0.001081531047821045,0.13446402549743652,124.32747609820402,OCT-H,30
23,control,optimaltree,1,2.1364533967149367e-16,-1.594037319572279e-16,0.0010266304016113281,0.0001190352439880371,0.0011456656455993653,0.08937597274780273,78.01226569995026,OCT-H,30
24,control,optimaltree,1,2.1824401174073133e-16,-1.5810469002403877e-16,0.0009055137634277344,0.0001190352439880371,0.0010245490074157716,0.06781005859375,66.18527576810393,OCT-H,30
25,control,optimaltree,1,6.46439347961735e-16,-1.5637732420213866e-16,0.0009558200836181641,0.0001190352439880371,0.0010748553276062013,0.08378100395202637,77.94630756365522,OCT-H,30
26,control,optimaltree,1,2.1479361952337184e-16,-3.23914028480989e-16,0.0010685920715332031,0.0001190352439880371,0.0011876273155212403,0.07206606864929199,60.680709939433115,OCT-H,30
27,control,optimaltree,1,2.58104742754588e-16,1.580775790470403e-16,0.0010154247283935547,0.0001190352439880371,0.001134459972381592,0.09007716178894043,79.40091671973217,OCT-H,30
28,control,optimaltree,1,1.9535032456575342e-15,-3.187702541493586e-16,0.0009944438934326172,0.0001190352439880371,0.0011134791374206544,0.07956099510192871,71.45261408869294,OCT-H,30
29,control,optimaltree,1,2.055530701848954e-16,0.0,0.001013040542602539,0.0001190352439880371,0.0011320757865905763,0.06376218795776367,56.323250362763694,OCT-H,30
30,control,optimaltree,1,2.234895983704982e-16,0.0,0.0009427070617675781,0.0001190352439880371,0.0010617423057556153,0.112091064453125,105.57275889402618,OCT-H,30
31,control,optimaltree,1,2.469974769642147e-16,0.0,0.0009479522705078125,0.0001190352439880371,0.0010669875144958497,0.051657915115356445,48.414732518931814,OCT-H,30
32,control,optimaltree,1,8.923163523031383e-16,-4.787619130286791e-16,0.0009605884552001953,0.0001190352439880371,0.0010796236991882325,0.08558201789855957,79.27022902786273,OCT-H,30
33,control,optimaltree,1,1.756918811123357e-15,0.0,0.0011343955993652344,0.0001190352439880371,0.0012534308433532716,0.08871984481811523,70.78160337970087,OCT-H,30
34,control,optimaltree,1,2.3518279682898377e-15,-3.2494680471782837e-16,0.0009386539459228516,0.0001190352439880371,0.0010576891899108888,0.09166407585144043,86.66447263128708,OCT-H,30
35,control,optimaltree,1,2.424462077750961e-16,1.6307101125929e-16,0.0010840892791748047,0.0001190352439880371,0.001203124523162842,0.15951991081237793,132.58803036698393,OCT-H,30
36,control,optimaltree,1,3.479418797552148e-16,0.0,0.0009980201721191406,0.0001190352439880371,0.0011170554161071778,0.12385392189025879,110.8753604381391,OCT-H,30
37,control,optimaltree,1,1.948850717741212e-15,-1.5686975586196375e-16,0.0009608268737792969,0.0001190352439880371,0.001079862117767334,0.047721147537231445,44.19188964226023,OCT-H,30
38,control,optimaltree,1,1.7024946003248648e-16,0.0,0.0009555816650390625,0.0001190352439880371,0.0010746169090270997,0.09211206436157227,85.71618740390524,OCT-H,30
39,control,optimaltree,1,3.9098945919716745e-16,1.6117865580375485e-16,0.0009925365447998047,0.0001190352439880371,0.001111571788787842,0.03586316108703613,32.26346822470599,OCT-H,30
40,control,optimaltree,1,2.2044964537619944e-16,0.0,0.0009136199951171875,0.0001190352439880371,0.0010326552391052247,0.12018704414367676,116.38641784049481,OCT-H,30
41,control,optimaltree,1,1.9142348479501632e-16,-3.204606177839305e-16,0.0010249614715576172,0.0001190352439880371,0.0011439967155456544,0.07259297370910645,63.455578781519165,OCT-H,30
42,control,optimaltree,1,5.062889217105729e-16,3.1803533002589267e-16,0.0009868144989013672,0.0001190352439880371,0.0011058497428894044,0.058728933334350586,53.107516380029615,OCT-H,30
43,control,optimaltree,1,6.45345010820775e-16,0.0,0.0009796619415283203,0.0001190352439880371,0.0010986971855163575,0.03811907768249512,34.69479869886096,OCT-H,30
44,control,optimaltree,1,3.245444016864778e-16,1.5694654788295265e-16,0.0009462833404541016,0.0001190352439880371,0.0010653185844421388,0.0597538948059082,56.09016464985329,OCT-H,30
45,control,optimaltree,1,2.1464236291209454e-16,-3.174669577452337e-16,0.0009946823120117188,0.0001190352439880371,0.001113717555999756,0.07849502563476562,70.48019061197489,OCT-H,30
46,control,optimaltree,1,1.1784111930213252e-15,0.0,0.000946044921875,0.0001190352439880371,0.0010650801658630372,0.10137104988098145,95.17692013242987,OCT-H,30
47,control,optimaltree,1,2.1838613381808017e-16,3.2677701527633107e-16,0.0009248256683349609,0.0001190352439880371,0.0010438609123229982,0.11912798881530762,114.12247303158553,OCT-H,30
48,control,optimaltree,1,1.548196564810179e-13,0.0,0.0010974407196044922,0.0001190352439880371,0.0012164759635925294,0.1151878833770752,94.68981453353115,OCT-H,30
49,control,optimaltree,1,2.154793948007922e-16,-1.6427662152316436e-16,0.0010132789611816406,0.0001190352439880371,0.0011323142051696778,0.22149205207824707,195.6100621779768,OCT-H,30
50,control,optimaltree,1,2.1711972945189566e-16,-3.309533513182243e-16,0.0009524822235107422,0.0001190352439880371,0.0010715174674987794,0.16712498664855957,155.97038006172303,OCT-H,30
51,control,optimaltree,1,2.2201489184792296e-16,-9.591111541402362e-16,0.0010573863983154297,0.0001190352439880371,0.001176421642303467,0.05275893211364746,44.84695811133156,OCT-H,30
52,control,optimaltree,1,4.527550204912768e-15,-3.1648884496389e-16,0.0009829998016357422,0.0001190352439880371,0.0011020350456237794,0.0721750259399414,65.49249611121807,OCT-H,30
53,control,optimaltree,1,2.1701782998337648e-16,0.0,0.0009748935699462891,0.0001190352439880371,0.0010939288139343263,0.12161016464233398,111.16826167596936,OCT-H,30
54,control,optimaltree,1,2.2072943859403233e-16,0.0,0.0010190010070800781,0.0001190352439880371,0.0011380362510681153,0.03343486785888672,29.37944009033639,OCT-H,30
55,control,optimaltree,1,2.1315351025424527e-16,-1.637098240817137e-16,0.001062154769897461,0.0001190352439880371,0.0011811900138854982,0.10252499580383301,86.79805501113181,OCT-H,30
56,control,optimaltree,1,2.1782174290610906e-16,7.720885664475351e-16,0.0010230541229248047,0.0001190352439880371,0.001142089366912842,0.08179402351379395,71.61788375185532,OCT-H,30
57,control,optimaltree,1,2.123227414011972e-15,-1.6109092908107588e-15,0.0010249614715576172,0.0001190352439880371,0.0011439967155456544,0.05743408203125,50.204761299384984,OCT-H,30
58,control,optimaltree,1,1.9674559598434867e-16,0.0,0.0009541511535644531,0.0001190352439880371,0.0010731863975524903,0.03530311584472656,32.89560501813932,OCT-H,30
59,control,optimaltree,1,2.4703103440319982e-14,3.2826503067403965e-16,0.0009696483612060547,0.0001190352439880371,0.001088683605194092,0.15292000770568848,140.4632227178857,OCT-H,30
60,control,optimaltree,1,4.4347541881582275e-16,-3.2186396290359317e-16,0.0009837150573730469,0.0001190352439880371,0.001102750301361084,0.0666968822479248,60.48230697883582,OCT-H,30
61,control,optimaltree,1,2.1801613818656393e-16,1.6139641114116367e-16,0.0009436607360839844,0.0001190352439880371,0.0010626959800720216,0.0889279842376709,83.68149113695154,OCT-H,30
62,control,optimaltree,1,2.1893088090962035e-16,-3.2830525577624043e-16,0.0009908676147460938,0.0001190352439880371,0.001109902858734131,0.11574602127075195,104.28482128856113,OCT-H,30
63,control,optimaltree,1,2.0028983323439398e-16,0.0,0.0009696483612060547,0.0001190352439880371,0.001088683605194092,0.08310985565185547,76.33976965882437,OCT-H,30
64,control,optimaltree,1,2.144455671830533e-16,-3.285967465363001e-16,0.0009610652923583984,0.0001190352439880371,0.0010801005363464357,0.18265914916992188,169.1130992192518,OCT-H,30
65,control,optimaltree,1,1.6672808417987405e-16,-3.171053601440946e-16,0.001016378402709961,0.0001190352439880371,0.0011354136466979982,0.13835716247558594,121.85617363148245,OCT-H,30
66,control,optimaltree,1,2.5608602480358647e-16,0.0,0.001132965087890625,0.0001190352439880371,0.0012520003318786622,0.04899096488952637,39.13015327720723,OCT-H,30
67,control,optimaltree,1,9.398345171740083e-16,-6.362771692615292e-16,0.0009505748748779297,0.0001190352439880371,0.001069610118865967,0.09518313407897949,88.98862529450969,OCT-H,30
68,control,optimaltree,1,1.8432549668094853e-16,0.0,0.0009617805480957031,0.0001190352439880371,0.0010808157920837403,0.09699201583862305,89.73963606844507,OCT-H,30
69,control,optimaltree,1,1.9640118355761534e-16,-1.6002802318122827e-16,0.0009357929229736328,0.0001190352439880371,0.00105482816696167,0.07459187507629395,70.71471677813514,OCT-H,30
70,control,optimaltree,1,1.825609890105212e-16,-4.829400515991648e-16,0.001087188720703125,0.0001190352439880371,0.0012062239646911622,0.1049349308013916,86.99456640977847,OCT-H,30
71,control,optimaltree,1,1.2016042313651108e-15,0.0,0.0009865760803222656,0.0001190352439880371,0.0011056113243103028,0.08277297019958496,74.86624673568716,OCT-H,30
72,control,optimaltree,1,4.236327377499978e-15,-3.240678688385587e-16,0.0009636878967285156,0.0001190352439880371,0.0010827231407165528,0.06076383590698242,56.1213052736349,OCT-H,30
73,control,optimaltree,1,1.9095650473929556e-15,0.0,0.0010335445404052734,0.0001190352439880371,0.0011525797843933107,0.16100811958312988,139.69368694756395,OCT-H,30
74,control,optimaltree,1,3.624026406444712e-16,0.0,0.0009140968322753906,0.0001190352439880371,0.0010331320762634278,0.15547609329223633,150.49004562374373,OCT-H,30
75,control,optimaltree,1,1.729231010053877e-15,-8.026078044290428e-16,0.0009851455688476562,0.0001190352439880371,0.0011041808128356935,0.09332394599914551,84.5187173280763,OCT-H,30
76,control,optimaltree,1,1.2520412130983454e-15,-1.5734570167880984e-16,0.0009810924530029297,0.0001190352439880371,0.001100127696990967,0.03572893142700195,32.477076547319506,OCT-H,30
77,control,optimaltree,1,5.955385123043878e-16,-4.76508305031267e-16,0.0010328292846679688,0.0001190352439880371,0.001151864528656006,0.07447195053100586,64.65339341415404,OCT-H,30
78,control,optimaltree,1,2.196168193085557e-16,0.0,0.0009629726409912109,0.0001190352439880371,0.0010820078849792482,0.151231050491333,139.7688987213189,OCT-H,30
79,control,optimaltree,1,7.105892342774818e-16,-1.5933477205574336e-16,0.0009438991546630859,0.0001190352439880371,0.0010629343986511232,0.07529211044311523,70.83420250455893,OCT-H,30
80,control,optimaltree,1,2.519209573489162e-16,-3.305469919952019e-16,0.0010654926300048828,0.0001190352439880371,0.00118452787399292,0.11046719551086426,93.25841792012108,OCT-H,30
81,control,optimaltree,1,2.2186482169616214e-16,-1.278044075008178e-15,0.0009560585021972656,0.0001190352439880371,0.0010750937461853028,0.12947607040405273,120.43235379562545,OCT-H,30
82,control,optimaltree,1,1.8612194372418263e-16,0.0,0.0009696483612060547,0.0001190352439880371,0.001088683605194092,0.08641600608825684,79.37660278520542,OCT-H,30
83,control,optimaltree,1,4.076759393226848e-16,-3.233739660389505e-16,0.0010693073272705078,0.0001190352439880371,0.001188342571258545,0.06987690925598145,58.80199106388698,OCT-H,30
84,control,optimaltree,1,4.3925692237067077e-16,-1.5490739442604516e-16,0.0009098052978515625,0.0001190352439880371,0.0010288405418395997,0.05544900894165039,53.894657808202034,OCT-H,30
85,control,optimaltree,1,8.984795920228733e-16,0.0,0.0010523796081542969,0.0001190352439880371,0.001171414852142334,0.08641695976257324,73.7714393876176,OCT-H,30
86,control,optimaltree,1,2.150521250657196e-16,0.0,0.001039743423461914,0.0001190352439880371,0.0011587786674499513,0.12030601501464844,103.82139263868056,OCT-H,30
87,control,optimaltree,1,2.1493118379778913e-16,0.0,0.0009725093841552734,0.0001190352439880371,0.0010915446281433107,0.03909707069396973,35.818114702715214,OCT-H,30
88,control,optimaltree,1,3.072327256352043e-16,-9.775764501310932e-16,0.001062631607055664,0.0001190352439880371,0.0011816668510437013,0.18201279640197754,154.0305512008022,OCT-H,30
89,control,optimaltree,1,2.2138873410470462e-16,0.0,0.0009903907775878906,0.0001190352439880371,0.0011094260215759278,0.07723498344421387,69.61706498870686,OCT-H,30
90,control,optimaltree,1,4.3595991530464196e-16,-3.222799800926057e-16,0.0009596347808837891,0.0001190352439880371,0.0010786700248718263,0.02939891815185547,27.254783644654275,OCT-H,30
91,control,optimaltree,1,4.650662638705547e-16,0.0,0.0009772777557373047,0.0001190352439880371,0.001096312999725342,0.10662484169006348,97.25766429548503,OCT-H,30
92,control,optimaltree,1,2.0701790885312847e-16,6.384291606517848e-16,0.001041412353515625,0.0001190352439880371,0.0011604475975036622,0.08916091918945312,76.83321451244743,OCT-H,30
93,control,optimaltree,1,2.197811845578548e-16,0.0,0.0010504722595214844,0.0001190352439880371,0.0011695075035095216,0.09441900253295898,80.73398610066316,OCT-H,30
94,control,optimaltree,1,2.630203019221854e-16,-6.437242957347996e-16,0.0010046958923339844,0.0001190352439880371,0.0011237311363220216,0.034976959228515625,31.12573648443649,OCT-H,30
95,control,optimaltree,1,1.948831622458334e-16,-4.779891939925871e-16,0.0009560585021972656,0.0001190352439880371,0.0010750937461853028,0.09061598777770996,84.28659184302558,OCT-H,30
96,control,optimaltree,1,7.268037259373946e-16,-3.2075818620046337e-16,0.0010194778442382812,0.0001190352439880371,0.0011385130882263185,0.0745389461517334,65.47043413252025,OCT-H,30
97,control,optimaltree,1,1.6429819820357938e-16,1.5555268202790315e-16,0.0009613037109375,0.0001190352439880371,0.0010803389549255372,0.03586292266845703,33.19599141079653,OCT-H,30
98,control,optimaltree,1,2.937623457870775e-15,0.0,0.0009343624114990234,0.0001190352439880371,0.0010533976554870607,0.03607606887817383,34.247341153890545,OCT-H,30
99,control,optimaltree,1,2.2121672693778677e-16,-1.592206428775283e-16,0.0010750293731689453,0.0001190352439880371,0.0011940646171569825,0.059976816177368164,50.229121033810074,OCT-H,30
0,control,pytorch,1,2.2999596159170493e-15,-4.846485400332065e-16,0.0012073516845703125,1.0852813720703126e-05,0.0012182044982910157,1.045553207397461,858.2739670262567,NN,35
1,control,pytorch,1,2.1104798885812898e-16,0.0,0.001010894775390625,1.0852813720703126e-05,0.0010217475891113282,0.7018709182739258,686.9318075752767,NN,35
2,control,pytorch,1,3.5106769050245877e-16,-3.1164687740678767e-16,0.001046895980834961,1.0852813720703126e-05,0.0010577487945556642,0.3977630138397217,376.04676638446347,NN,35
3,control,pytorch,1,2.1729379457760096e-16,0.0,0.0010335445404052734,1.0852813720703126e-05,0.0010443973541259767,0.9579179286956787,917.1968168162683,NN,35
4,control,pytorch,1,2.2049138345213449e-16,-3.217254989731167e-16,0.0010159015655517578,1.0852813720703126e-05,0.001026754379272461,0.7610800266265869,741.2483861679499,NN,35
5,control,pytorch,1,2.3674380452412087e-16,-3.2264507017575035e-16,0.0010666847229003906,1.0852813720703126e-05,0.0010775375366210939,0.9190020561218262,852.8724289305059,NN,35
6,control,pytorch,1,4.2745658425994604e-16,1.6209705891541728e-16,0.0011107921600341797,1.0852813720703126e-05,0.001121644973754883,1.0778460502624512,960.9511703638202,NN,35
7,control,pytorch,1,1.3379962373905062e-15,-1.611621408868452e-16,0.0010471343994140625,1.0852813720703126e-05,0.0010579872131347657,0.7866411209106445,743.5261136851213,NN,35
8,control,pytorch,1,1.0245282202384575e-15,0.0,0.0010552406311035156,1.0852813720703126e-05,0.0010660934448242189,0.8054468631744385,755.5124431960496,NN,35
9,control,pytorch,1,3.0297205109777356e-16,-3.163607830920755e-16,0.0011301040649414062,1.0852813720703126e-05,0.0011409568786621095,0.8285138607025146,726.1570320466741,NN,35
10,control,pytorch,1,3.040867642130225e-16,-6.465762308110153e-16,0.0010790824890136719,1.0852813720703126e-05,0.001089935302734375,1.061338186264038,973.76255599888,NN,35
11,control,pytorch,1,2.617427065324171e-15,0.0,0.00101470947265625,1.0852813720703126e-05,0.0010255622863769532,0.8164191246032715,796.0697613866726,NN,35
12,control,pytorch,1,2.1492738485003032e-16,0.0,0.001157999038696289,1.0852813720703126e-05,0.0011688518524169923,0.9317488670349121,797.1488132633829,NN,35
13,control,pytorch,1,1.8995883616884637e-16,-1.5764947209174282e-16,0.0010840892791748047,1.0852813720703126e-05,0.001094942092895508,0.720897912979126,658.3890761499133,NN,35
14,control,pytorch,1,3.2887952314276176e-16,0.0,0.0010895729064941406,1.0852813720703126e-05,0.0011004257202148439,0.8182010650634766,743.5313897459007,NN,35
15,control,pytorch,1,2.2151075728694976e-16,-6.429036209324569e-16,0.0010676383972167969,1.0852813720703126e-05,0.0010784912109375,1.1079320907592773,1027.2982102433502,NN,35
16,control,pytorch,1,3.056048536438162e-16,-1.6247462358654022e-16,0.0010616779327392578,1.0852813720703126e-05,0.001072530746459961,0.8803150653839111,820.7830575389238,NN,35
17,control,pytorch,1,1.9131331054939448e-16,0.0,0.0010020732879638672,1.0852813720703126e-05,0.0010129261016845704,0.6233270168304443,615.3726474160413,NN,35
18,control,pytorch,1,2.1021832693686723e-16,-9.710283041205925e-16,0.0009922981262207031,1.0852813720703126e-05,0.0010031509399414064,0.6840610504150391,681.9123854432064,NN,35
19,control,pytorch,1,1.9949619899355305e-16,-1.1524564346082156e-15,0.0012230873107910156,1.0852813720703126e-05,0.0012339401245117189,0.6295020580291748,510.15608093486253,NN,35
20,control,pytorch,1,2.2132363223162457e-16,4.765809694932401e-16,0.001047372817993164,1.0852813720703126e-05,0.0010582256317138673,0.5446090698242188,514.6436199453872,NN,35
21,control,pytorch,1,2.7718612672368054e-15,-4.73199892361215e-16,0.0010840892791748047,1.0852813720703126e-05,0.001094942092895508,0.8958680629730225,818.187618126867,NN,35
22,control,pytorch,1,7.595302240981227e-16,0.0,0.001047372817993164,1.0852813720703126e-05,0.0010582256317138673,1.2105700969696045,1143.962176581383,NN,35
23,control,pytorch,1,4.041356587741283e-05,-2.5111951193490493e-08,0.0010538101196289062,1.0852813720703126e-05,0.0010646629333496095,0.9621379375457764,903.701920493022,NN,35
24,control,pytorch,1,3.0571770946781194e-16,-3.232339965070351e-16,0.0010352134704589844,1.0852813720703126e-05,0.0010460662841796876,1.1970100402832031,1144.2965502151555,NN,35
25,control,pytorch,1,1.8744534864701516e-15,-3.2783452717908657e-16,0.0010933876037597656,1.0852813720703126e-05,0.0011042404174804689,1.3109841346740723,1187.2270874356582,NN,35
26,control,pytorch,1,3.0698204669944594e-16,-4.849198449617197e-16,0.0011584758758544922,1.0852813720703126e-05,0.0011693286895751954,0.6694860458374023,572.5388009428037,NN,35
27,control,pytorch,1,4.3479544506128795e-16,-7.990209718675093e-16,0.0010478496551513672,1.0852813720703126e-05,0.0010587024688720704,0.9217331409454346,870.6252871285344,NN,35
28,control,pytorch,1,2.548794632187979e-16,-1.5990342205428424e-16,0.0011246204376220703,1.0852813720703126e-05,0.0011354732513427735,0.45910096168518066,404.3256511258745,NN,35
29,control,pytorch,1,2.7082270254032853e-16,-1.1455847104060532e-15,0.0011005401611328125,1.0852813720703126e-05,0.0011113929748535157,1.209439992904663,1088.2199368446343,NN,35
30,control,pytorch,1,2.3974265736832555e-16,-1.6379293527549454e-16,0.0010554790496826172,1.0852813720703126e-05,0.0010663318634033204,1.4694900512695312,1378.0794719755304,NN,35
31,control,pytorch,1,7.038108431640592e-16,-6.385291041619036e-16,0.0010666847229003906,1.0852813720703126e-05,0.0010775375366210939,0.9712848663330078,901.3930682904378,NN,35
32,control,pytorch,1,3.069586851864972e-16,-3.1322662406785324e-16,0.0011587142944335938,1.0852813720703126e-05,0.001169567108154297,1.1037440299987793,943.7201356838825,NN,35
33,control,pytorch,1,8.179724491067881e-16,-1.5868366147885868e-16,0.0010313987731933594,1.0852813720703126e-05,0.0010422515869140626,0.6790001392364502,651.4743155698703,NN,35
34,control,pytorch,1,8.920056528964589e-16,0.0,0.0010714530944824219,1.0852813720703126e-05,0.001082305908203125,0.9564270973205566,883.6938707176088,NN,35
35,control,pytorch,1,3.793174714882273e-16,0.0,0.0011200904846191406,1.0852813720703126e-05,0.0011309432983398439,1.175570011138916,1039.4597261105675,NN,35
36,control,pytorch,1,8.020283479772182e-16,1.5993776108024384e-16,0.0010521411895751953,1.0852813720703126e-05,0.0010629940032958985,0.6582739353179932,619.2640158617658,NN,35
37,control,pytorch,1,3.078543523521123e-16,-6.261547246926681e-16,0.001065969467163086,1.0852813720703126e-05,0.0010768222808837892,0.30016088485717773,278.74691133881834,NN,35
38,control,pytorch,1,2.0309595456904977e-16,-1.6127048061396664e-16,0.0010666847229003906,1.0852813720703126e-05,0.0010775375366210939,0.6833930015563965,634.2173505150989,NN,35
39,control,pytorch,1,2.130583968539391e-16,-7.971283471028992e-16,0.0011708736419677734,1.0852813720703126e-05,0.0011817264556884767,0.3626987934112549,306.92280067466686,NN,35
40,control,pytorch,1,3.7355931331387177e-16,-3.2823193624832935e-16,0.0010771751403808594,1.0852813720703126e-05,0.0010880279541015626,0.5898380279541016,542.1166117383073,NN,35
41,control,pytorch,1,6.555450548622079e-16,-4.808136776356229e-16,0.0010445117950439453,1.0852813720703126e-05,0.0010553646087646485,0.888070821762085,841.4824738169035,NN,35
42,control,pytorch,1,2.0732546352845604e-16,-1.6457137797259582e-16,0.00103759765625,1.0852813720703126e-05,0.0010484504699707032,1.1380491256713867,1085.4581673306773,NN,35
43,control,pytorch,1,1.6299530824243565e-15,-9.910844606406155e-16,0.0010223388671875,1.0852813720703126e-05,0.0010331916809082032,1.415160894393921,1369.6983053037713,NN,35
44,control,pytorch,1,1.0179970320452418e-14,-3.215734374152536e-16,0.001016378402709961,1.0852813720703126e-05,0.0010272312164306642,0.67006516456604,652.3021826520475,NN,35
45,control,pytorch,1,3.069232290299453e-16,-6.398120947216091e-16,0.0010831356048583984,1.0852813720703126e-05,0.0010939884185791017,0.40656495094299316,371.63551646282457,NN,35
46,control,pytorch,1,3.2180776258369026e-16,0.0,0.0011649131774902344,1.0852813720703126e-05,0.0011757659912109376,0.839259147644043,713.7977743170462,NN,35
47,control,pytorch,1,2.390553494871276e-16,-3.2577401093063665e-16,0.001056671142578125,1.0852813720703126e-05,0.0010675239562988282,0.5698211193084717,533.7782969143633,NN,35
48,control,pytorch,1,1.821180236609674e-16,-6.20114115979582e-16,0.0011146068572998047,1.0852813720703126e-05,0.001125459671020508,0.3151569366455078,280.0250819824934,NN,35
49,control,pytorch,1,2.346360095989953e-16,-3.1979210714488345e-16,0.001055002212524414,1.0852813720703126e-05,0.0010658550262451173,1.1164498329162598,1047.4687508388286,NN,35
50,control,pytorch,1,4.418660796689743e-16,-1.626364142236524e-16,0.001065969467163086,1.0852813720703126e-05,0.0010768222808837892,1.0274629592895508,954.1620539707561,NN,35
51,control,pytorch,1,9.391771604084859e-15,-3.270027730810769e-16,0.0009882450103759766,1.0852813720703126e-05,0.0009990978240966798,0.7294888496398926,730.147571184483,NN,35
52,control,pytorch,1,3.5229046765018705e-16,-1.588573262618777e-16,0.0011775493621826172,1.0852813720703126e-05,0.0011884021759033204,0.7288780212402344,613.3260574739393,NN,35
53,control,pytorch,1,3.069336446808276e-16,-6.613076573447871e-16,0.0011723041534423828,1.0852813720703126e-05,0.001183156967163086,0.8858699798583984,748.7341108952709,NN,35
54,control,pytorch,1,2.1160570576150196e-16,4.931854946657476e-16,0.0010857582092285156,1.0852813720703126e-05,0.0010966110229492189,1.205122947692871,1098.9520645632588,NN,35
55,control,pytorch,1,2.948928991229644e-16,-1.6266963342719322e-16,0.0010886192321777344,1.0852813720703126e-05,0.0010994720458984376,1.479630947113037,1345.764953854694,NN,35
56,control,pytorch,1,2.7949238355593065e-16,-1.6163842099215257e-16,0.0009753704071044922,1.0852813720703126e-05,0.0009862232208251954,0.8532240390777588,865.142922069759,NN,35
57,control,pytorch,1,5.990424838388615e-16,-3.226452533524788e-16,0.0010297298431396484,1.0852813720703126e-05,0.0010405826568603517,0.8097648620605469,778.1840843895777,NN,35
58,control,pytorch,1,3.1232525665461756e-16,0.0,0.0010030269622802734,1.0852813720703126e-05,0.0010138797760009767,0.5789060592651367,570.9809712829099,NN,35
59,control,pytorch,1,3.1216334626451486e-16,1.624135131263987e-16,0.0011305809020996094,1.0852813720703126e-05,0.0011414337158203126,0.8960380554199219,785.0110286745538,NN,35
60,control,pytorch,1,2.6456477302143014e-16,-3.237002107273764e-16,0.0010561943054199219,1.0852813720703126e-05,0.001067047119140625,0.7903909683227539,740.7273344773344,NN,35
61,control,pytorch,1,3.1125993363496876e-16,-9.545895894531526e-16,0.0009920597076416016,1.0852813720703126e-05,0.0010029125213623048,0.48130011558532715,479.90238962372695,NN,35
62,control,pytorch,1,5.403088636321028e-15,1.136672018044222e-15,0.0010287761688232422,1.0852813720703126e-05,0.0010396289825439454,0.7622859477996826,733.2288350930622,NN,35
63,control,pytorch,1,2.731305443890445e-16,-1.3040451809926517e-15,0.0010368824005126953,1.0852813720703126e-05,0.0010477352142333985,1.1044721603393555,1054.1519892957592,NN,35
64,control,pytorch,1,2.1924938617090683e-15,-3.323960791126737e-16,0.0010523796081542969,1.0852813720703126e-05,0.001063232421875,0.6165750026702881,579.9061333955224,NN,35
65,control,pytorch,1,2.0784352519486587e-16,-3.163888210517041e-16,0.0012006759643554688,1.0852813720703126e-05,0.001211528778076172,0.6846718788146973,565.1305121302287,NN,35
66,control,pytorch,1,2.4975611690584165e-16,-1.6006423725866534e-16,0.0010330677032470703,1.0852813720703126e-05,0.0010439205169677735,0.49018001556396484,469.55683655664467,NN,35
67,control,pytorch,1,2.0678591686420293e-16,1.638022695103216e-16,0.0009889602661132812,1.0852813720703126e-05,0.0009998130798339845,1.166038990020752,1166.2569869703732,NN,35
68,control,pytorch,1,2.704609698274957e-16,-3.292410037386171e-16,0.0010945796966552734,1.0852813720703126e-05,0.0011054325103759767,1.4310951232910156,1294.6019859722376,NN,35
69,control,pytorch,1,2.15644926736411e-16,0.0,0.0010516643524169922,1.0852813720703126e-05,0.0010625171661376954,1.372730016708374,1291.9603188137828,NN,35
70,control,pytorch,1,3.5478685180892286e-16,-4.788406979130625e-16,0.0010676383972167969,1.0852813720703126e-05,0.0010784912109375,0.37109804153442383,344.09000070741365,NN,35
71,control,pytorch,1,3.366655434582005e-16,-8.105852085536503e-16,0.0010690689086914062,1.0852813720703126e-05,0.0010799217224121095,1.31404709815979,1216.7984687119165,NN,35
72,control,pytorch,1,3.0900058763899304e-16,-7.772232597507806e-16,0.0011601448059082031,1.0852813720703126e-05,0.0011709976196289064,0.6937999725341797,592.486236440043,NN,35
73,control,pytorch,1,4.709333915701207e-16,-1.6470021855268193e-16,0.0010852813720703125,1.0852813720703126e-05,0.0010961341857910157,0.7942941188812256,724.6321930084044,NN,35
74,control,pytorch,1,1.6637636691235814e-15,-8.1235370419822485e-16,0.0010297298431396484,1.0852813720703126e-05,0.0010405826568603517,1.227996826171875,1180.1050287316816,NN,35
75,control,pytorch,1,2.0047155313251363e-16,-3.22041843889501e-16,0.0009875297546386719,1.0852813720703126e-05,0.000998382568359375,1.0351319313049316,1036.8088988231698,NN,35
76,control,pytorch,1,1.938833998639674e-16,0.0,0.0010638236999511719,1.0852813720703126e-05,0.001074676513671875,1.0962719917297363,1020.0948636944482,NN,35
77,control,pytorch,1,3.0979854164930467e-16,-1.6157745733132068e-16,0.0010340213775634766,1.0852813720703126e-05,0.0010448741912841798,1.3078768253326416,1251.707465111397,NN,35
78,control,pytorch,1,4.741605611562114e-16,0.0,0.0009908676147460938,1.0852813720703126e-05,0.001001720428466797,1.120919942855835,1118.9947923608597,NN,35
79,control,pytorch,1,2.6253503917136056e-16,-6.481132226506699e-16,0.001100301742553711,1.0852813720703126e-05,0.0011111545562744142,1.1508769989013672,1035.7488005630273,NN,35
80,control,pytorch,1,3.0725791346965754e-16,-3.290061823451559e-16,0.0010843276977539062,1.0852813720703126e-05,0.0010951805114746095,1.1323318481445312,1033.9225691844163,NN,35
81,control,pytorch,1,2.323102253692464e-15,-1.627222262293194e-16,0.0010266304016113281,1.0852813720703126e-05,0.0010374832153320314,1.3183879852294922,1270.7559657315144,NN,35
82,control,pytorch,1,3.0114263522106566e-16,-6.375944180805081e-16,0.0010831356048583984,1.0852813720703126e-05,0.0010939884185791017,0.42344117164611816,387.0618412908737,NN,35
83,control,pytorch,1,6.913384781451711e-16,-3.1224226886530583e-16,0.0010409355163574219,1.0852813720703126e-05,0.001051788330078125,0.37369608879089355,355.295907079646,NN,35
84,control,pytorch,1,2.385116593082197e-16,-1.548295557451053e-16,0.0009806156158447266,1.0852813720703126e-05,0.0009914684295654298,0.29878997802734375,301.3610611467541,NN,35
85,control,pytorch,1,3.5366348014689367e-16,-3.225560047661235e-16,0.0012764930725097656,1.0852813720703126e-05,0.0012873458862304689,1.482008934020996,1151.2127003881826,NN,35
86,control,pytorch,1,2.1738279577480272e-16,-7.971481714587529e-16,0.001108407974243164,1.0852813720703126e-05,0.0011192607879638673,1.2273101806640625,1096.536387106669,NN,35
87,control,pytorch,1,2.935763515494661e-16,-1.5944349027448385e-16,0.0011477470397949219,1.0852813720703126e-05,0.001158599853515625,0.8343620300292969,720.1468457790069,NN,35
88,control,pytorch,1,8.007095266157853e-16,-4.806618511533378e-16,0.0011029243469238281,1.0852813720703126e-05,0.0011137771606445314,1.0700669288635254,960.7549577011335,NN,35
89,control,pytorch,1,5.347554359545031e-16,-5.001523848327435e-16,0.0010559558868408203,1.0852813720703126e-05,0.0010668087005615235,1.122680902481079,1052.3732154510426,NN,35
90,control,pytorch,1,1.0451923995292042e-14,-3.184396840604229e-16,0.0010068416595458984,1.0852813720703126e-05,0.0010176944732666017,1.214730978012085,1193.6106659919596,NN,35
91,control,pytorch,1,4.217832149759743e-16,-6.42865300959686e-16,0.0010068416595458984,1.0852813720703126e-05,0.0010176944732666017,1.3769631385803223,1353.0221247645552,NN,35
92,control,pytorch,1,6.017182419012907e-16,1.6059748309622866e-16,0.0010862350463867188,1.0852813720703126e-05,0.001097087860107422,0.8651981353759766,788.6315826074862,NN,35
93,control,pytorch,1,7.397091051199997e-16,-4.931642491768166e-16,0.0010349750518798828,1.0852813720703126e-05,0.001045827865600586,0.9590919017791748,917.0647802814075,NN,35
94,control,pytorch,1,3.860223052914681e-16,-1.6374969815414188e-16,0.0009746551513671875,1.0852813720703126e-05,0.0009855079650878907,1.340156078338623,1359.8632642396794,NN,35
95,control,pytorch,1,4.515562927448078e-16,-1.6103291147231248e-16,0.0010266304016113281,1.0852813720703126e-05,0.0010374832153320314,1.4441468715667725,1391.9713111740264,NN,35
96,control,pytorch,1,1.9562856719778364e-16,-8.409674221898014e-16,0.0010313987731933594,1.0852813720703126e-05,0.0010422515869140626,1.1192898750305176,1073.9152514457212,NN,35
97,control,pytorch,1,2.2349608482309454e-16,-1.6581009565115555e-16,0.001001119613647461,1.0852813720703126e-05,0.0010119724273681642,0.7983379364013672,788.8929725858283,NN,35
98,control,pytorch,1,2.003280610751964e-16,-1.30663285520071e-15,0.0010159015655517578,1.0852813720703126e-05,0.001026754379272461,1.4018549919128418,1365.3265281480174,NN,35
99,control,pytorch,1,3.1141322595200136e-16,-1.1601319919704235e-15,0.0009658336639404297,1.0852813720703126e-05,0.000976686477661133,0.855025053024292,875.4345151494438,NN,35
0,control,optimaltree,1,2.2999596159170493e-15,-4.846485400332065e-16,0.001295328140258789,8.613348007202148e-05,0.0013814616203308107,4.4456658363342285,3218.088559904871,OCT,35
1,control,optimaltree,1,2.1104798885812898e-16,0.0,0.0011501312255859375,8.613348007202148e-05,0.001236264705657959,3.909759044647217,3162.5581695842257,OCT,35
2,control,optimaltree,1,3.5106769050245877e-16,-3.1164687740678767e-16,0.0011806488037109375,8.613348007202148e-05,0.001266782283782959,2.3787219524383545,1877.7669871849162,OCT,35
3,control,optimaltree,1,2.303070771106008e-16,0.0,0.001241445541381836,8.613348007202148e-05,0.0013275790214538575,4.0263471603393555,3032.849340998191,OCT,35
4,control,optimaltree,1,2.2049138345213449e-16,-3.217254989731167e-16,0.0011355876922607422,8.613348007202148e-05,0.0012217211723327638,5.601553916931152,4584.969176097278,OCT,35
5,control,optimaltree,1,2.3674380452412087e-16,-3.2264507017575035e-16,0.0011565685272216797,8.613348007202148e-05,0.0012427020072937013,4.77297306060791,3840.8025677871633,OCT,35
6,control,optimaltree,1,4.2745658425994604e-16,1.6209705891541728e-16,0.0012173652648925781,8.613348007202148e-05,0.0013034987449645997,4.539498805999756,3482.5494259475017,OCT,35
7,control,optimaltree,1,1.3379962373905062e-15,-1.611621408868452e-16,0.0012309551239013672,8.613348007202148e-05,0.0013170886039733888,2.66117000579834,2020.4942915534539,OCT,35
8,control,optimaltree,1,1.0245282202384575e-15,0.0,0.0012052059173583984,8.613348007202148e-05,0.00129133939743042,2.0524120330810547,1589.3668520956303,OCT,35
9,control,optimaltree,1,3.0297205109777356e-16,-3.163607830920755e-16,0.0011444091796875,8.613348007202148e-05,0.0012305426597595216,1.8393218517303467,1494.7241667264063,OCT,35
10,control,optimaltree,1,3.040867642130225e-16,-6.465762308110153e-16,0.00131988525390625,8.613348007202148e-05,0.0014060187339782716,2.0764448642730713,1476.8258872325669,OCT,35
11,control,optimaltree,1,4.260554009293732e-16,0.0,0.0012288093566894531,8.613348007202148e-05,0.0013149428367614747,1.8969669342041016,1442.6231172725904,OCT,35
12,control,optimaltree,1,2.1492738485003032e-16,0.0,0.0011701583862304688,8.613348007202148e-05,0.0012562918663024903,1.9703378677368164,1568.3758850846511,OCT,35
13,control,optimaltree,1,1.8995883616884637e-16,-1.5764947209174282e-16,0.0012638568878173828,8.613348007202148e-05,0.0013499903678894044,1.3427650928497314,994.6479062284207,OCT,35
14,control,optimaltree,1,3.2887952314276176e-16,0.0,0.0013055801391601562,8.613348007202148e-05,0.0013917136192321778,1.153649091720581,828.9414400910014,OCT,35
15,control,optimaltree,1,2.2151075728694976e-16,-6.429036209324569e-16,0.0012979507446289062,8.613348007202148e-05,0.0013840842247009278,1.3593859672546387,982.1555242047311,OCT,35
16,control,optimaltree,1,3.991265192238723e-16,-1.6247462358654022e-16,0.0012137889862060547,8.613348007202148e-05,0.0012999224662780763,0.5473461151123047,421.0605857743655,OCT,35
17,control,optimaltree,1,8.982068276607188e-16,0.0,0.0011963844299316406,8.613348007202148e-05,0.0012825179100036622,0.63844895362854,497.8089963879857,OCT,35
18,control,optimaltree,1,2.1021832693686723e-16,-9.710283041205925e-16,0.0012292861938476562,8.613348007202148e-05,0.0013154196739196778,0.7251570224761963,551.2742715147165,OCT,35
19,control,optimaltree,1,1.9949619899355305e-16,-1.1524564346082156e-15,0.001157999038696289,8.613348007202148e-05,0.0012441325187683107,0.682880163192749,548.8805676977236,OCT,35
20,control,optimaltree,1,2.0979369481873402e-16,9.531619389864801e-16,0.0011687278747558594,8.613348007202148e-05,0.001254861354827881,0.6003458499908447,478.41607973750155,OCT,35
21,control,optimaltree,1,2.7718612672368054e-15,-4.73199892361215e-16,0.0012667179107666016,8.613348007202148e-05,0.0013528513908386232,1.035334825515747,765.2982674423317,OCT,35
22,control,optimaltree,1,7.595302240981227e-16,0.0,0.0011563301086425781,8.613348007202148e-05,0.0012424635887145997,1.3245370388031006,1066.057026406231,OCT,35
23,control,optimaltree,1,4.041356587741283e-05,-2.5111951193490493e-08,0.0012392997741699219,8.613348007202148e-05,0.0013254332542419435,1.6107590198516846,1215.2698106046296,OCT,35
24,control,optimaltree,1,3.0571770946781194e-16,-3.232339965070351e-16,0.0011508464813232422,8.613348007202148e-05,0.0012369799613952638,1.6817240715026855,1359.540270648983,OCT,35
25,control,optimaltree,0,2.0150837226679104e-16,0.0001654278166532858,0.0011627674102783203,8.613348007202148e-05,0.001248900890350342,1.3966588973999023,1118.3104345518652,OCT,35
26,control,optimaltree,1,3.0698204669944594e-16,-4.849198449617197e-16,0.001219034194946289,8.613348007202148e-05,0.0013051676750183107,1.2900269031524658,988.3993664908745,OCT,35
27,control,optimaltree,1,4.3479544506128795e-16,-7.990209718675093e-16,0.001188039779663086,8.613348007202148e-05,0.0012741732597351075,1.697314977645874,1332.0911929973597,OCT,35
28,control,optimaltree,1,2.548794632187979e-16,-1.5990342205428424e-16,0.0012252330780029297,8.613348007202148e-05,0.0013113665580749513,0.779616117477417,594.5066333107284,OCT,35
29,control,optimaltree,1,2.7082270254032853e-16,-1.1455847104060532e-15,0.0011990070343017578,8.613348007202148e-05,0.0012851405143737794,1.0805981159210205,840.8404402747914,OCT,35
30,control,optimaltree,1,3.7412268386868147e-16,7.721613966296926e-05,0.0011470317840576172,8.613348007202148e-05,0.0012331652641296388,1.2088830471038818,980.309032591106,OCT,35
31,control,optimaltree,1,7.038108431640592e-16,-6.385291041619036e-16,0.001123189926147461,8.613348007202148e-05,0.0012093234062194825,1.2946689128875732,1070.5729387434028,OCT,35
32,control,optimaltree,1,3.069586851864972e-16,-3.1322662406785324e-16,0.0012793540954589844,8.613348007202148e-05,0.001365487575531006,1.1767301559448242,861.7655532216919,OCT,35
33,control,optimaltree,1,8.179724491067881e-16,-1.5868366147885868e-16,0.0012087821960449219,8.613348007202148e-05,0.0012949156761169435,0.5679609775543213,438.6084654233724,OCT,35
34,control,optimaltree,1,8.920056528964589e-16,0.0,0.0011544227600097656,8.613348007202148e-05,0.0012405562400817872,1.2771668434143066,1029.5114418433022,OCT,35
35,control,optimaltree,1,3.269961522768884e-16,0.0,0.0011594295501708984,8.613348007202148e-05,0.00124556303024292,1.5909478664398193,1277.2921384231672,OCT,35
36,control,optimaltree,1,8.020283479772182e-16,1.5993776108024384e-16,0.001275777816772461,8.613348007202148e-05,0.0013619112968444825,0.45633888244628906,335.0723967879669,OCT,35
37,control,optimaltree,1,2.1271350919968367e-16,-4.696160435195011e-16,0.0011768341064453125,8.613348007202148e-05,0.001262967586517334,0.35976481437683105,284.85672808824165,OCT,35
38,control,optimaltree,1,2.0309595456904977e-16,-1.6127048061396664e-16,0.001148223876953125,8.613348007202148e-05,0.0012343573570251466,1.0841591358184814,878.3186891933393,OCT,35
39,control,optimaltree,1,2.130583968539391e-16,-7.971283471028992e-16,0.001195669174194336,8.613348007202148e-05,0.0012818026542663575,0.7893979549407959,615.8498364107456,OCT,35
40,control,optimaltree,1,2.1552285779431203e-16,-1.6411596812416467e-16,0.0011610984802246094,8.613348007202148e-05,0.001247231960296631,0.6807539463043213,545.811820074284,OCT,35
41,control,optimaltree,1,6.555450548622079e-16,-4.808136776356229e-16,0.0011665821075439453,8.613348007202148e-05,0.001252715587615967,0.7841689586639404,625.9752544121257,OCT,35
42,control,optimaltree,1,2.0732546352845604e-16,-1.6457137797259582e-16,0.0013241767883300781,8.613348007202148e-05,0.0014103102684020997,1.3194019794464111,935.5402204802147,OCT,35
43,control,optimaltree,1,1.6299530824243565e-15,-8.259037172005129e-16,0.001173257827758789,8.613348007202148e-05,0.0012593913078308107,1.5561189651489258,1235.6119622813676,OCT,35
44,control,optimaltree,1,2.9139531155793853e-16,-3.215734374152536e-16,0.0012049674987792969,8.613348007202148e-05,0.0012911009788513185,0.8523809909820557,660.19699848761,OCT,35
45,control,optimaltree,1,3.069232290299453e-16,-6.398120947216091e-16,0.0012507438659667969,8.613348007202148e-05,0.0013368773460388185,0.6656789779663086,497.9357155977864,OCT,35
46,control,optimaltree,1,3.2180776258369026e-16,0.0,0.001230001449584961,8.613348007202148e-05,0.0013161349296569825,0.7275140285491943,552.7655350191204,OCT,35
47,control,optimaltree,1,2.390553494871276e-16,-3.2577401093063665e-16,0.0012073516845703125,8.613348007202148e-05,0.001293485164642334,0.5740358829498291,443.79007865046344,OCT,35
48,control,optimaltree,1,2.1768302669509343e-16,-6.20114115979582e-16,0.0012786388397216797,8.613348007202148e-05,0.0013647723197937013,0.3149838447570801,230.7958918779163,OCT,35
49,control,optimaltree,1,2.346360095989953e-16,-3.1979210714488345e-16,0.0011627674102783203,8.613348007202148e-05,0.001248900890350342,1.0341198444366455,828.02394683741,OCT,35
50,control,optimaltree,1,4.418660796689743e-16,-1.626364142236524e-16,0.0012357234954833984,8.613348007202148e-05,0.00132185697555542,0.9556229114532471,722.9397197466934,OCT,35
51,control,optimaltree,1,9.391771604084859e-15,-3.270027730810769e-16,0.0011780261993408203,8.613348007202148e-05,0.001264159679412842,0.6625030040740967,524.0659189366064,OCT,35
52,control,optimaltree,0,3.1130359578428555e-16,0.0003479718941274592,0.0011754035949707031,8.613348007202148e-05,0.0012615370750427247,0.7442808151245117,589.979343333453,OCT,35
53,control,optimaltree,1,1.7745773078840398e-16,-3.3065382867239355e-16,0.0011172294616699219,8.613348007202148e-05,0.0012033629417419435,1.0622868537902832,882.765138381739,OCT,35
54,control,optimaltree,1,1.6254959954955823e-16,8.219758244429126e-16,0.0012938976287841797,8.613348007202148e-05,0.0013800311088562013,1.1410770416259766,826.8487821058795,OCT,35
55,control,optimaltree,1,2.948928991229644e-16,-1.6266963342719322e-16,0.00118255615234375,8.613348007202148e-05,0.0012686896324157716,1.5806381702423096,1245.8824679070972,OCT,35
56,control,optimaltree,1,2.7949238355593065e-16,-1.6163842099215257e-16,0.0011701583862304688,8.613348007202148e-05,0.0012562918663024903,0.9196650981903076,732.0473234432852,OCT,35
57,control,optimaltree,1,5.990424838388615e-16,-3.226452533524788e-16,0.0011796951293945312,8.613348007202148e-05,0.0012658286094665528,0.369736909866333,292.09081474477654,OCT,35
58,control,optimaltree,1,3.1232525665461756e-16,0.0,0.0012104511260986328,8.613348007202148e-05,0.0012965846061706544,0.4052400588989258,312.54424660783667,OCT,35
59,control,optimaltree,1,3.1216334626451486e-16,1.624135131263987e-16,0.0011241436004638672,8.613348007202148e-05,0.0012102770805358888,0.8304579257965088,686.1717363339617,OCT,35
60,control,optimaltree,1,2.6456477302143014e-16,-3.237002107273764e-16,0.0012471675872802734,8.613348007202148e-05,0.001333301067352295,1.0380918979644775,778.5877648969023,OCT,35
61,control,optimaltree,1,3.1125993363496876e-16,-9.545895894531526e-16,0.0011973381042480469,8.613348007202148e-05,0.0012834715843200685,0.7730929851531982,602.3452288293174,OCT,35
62,control,optimaltree,1,5.403088636321028e-15,1.2990537349076824e-15,0.0011739730834960938,8.613348007202148e-05,0.0012601065635681153,0.7550849914550781,599.2231238896026,OCT,35
63,control,optimaltree,1,2.731305443890445e-16,-1.3040451809926517e-15,0.001157999038696289,8.613348007202148e-05,0.0012441325187683107,1.1172001361846924,897.9751910115804,OCT,35
64,control,optimaltree,1,2.1924938617090683e-15,-3.323960791126737e-16,0.0011501312255859375,8.613348007202148e-05,0.001236264705657959,1.0824549198150635,875.5850707870563,OCT,35
65,control,optimaltree,1,2.0784352519486587e-16,-3.163888210517041e-16,0.0011186599731445312,8.613348007202148e-05,0.0012047934532165528,0.755511999130249,627.0884001844349,OCT,35
66,control,optimaltree,1,2.4975611690584165e-16,-1.6006423725866534e-16,0.001260519027709961,8.613348007202148e-05,0.0013466525077819825,0.5449919700622559,404.70126251046776,OCT,35
67,control,optimaltree,1,2.1677102678380135e-16,1.638022695103216e-16,0.001153707504272461,8.613348007202148e-05,0.0012398409843444825,1.0039939880371094,809.7764154553513,OCT,35
68,control,optimaltree,1,2.676073623053345e-16,0.0,0.0010845661163330078,8.613348007202148e-05,0.0011706995964050294,2.1322038173675537,1821.3073822824406,OCT,35
69,control,optimaltree,1,2.15644926736411e-16,0.0,0.0011868476867675781,8.613348007202148e-05,0.0012729811668395997,1.847681999206543,1451.4605929274974,OCT,35
70,control,optimaltree,1,3.5478685180892286e-16,-4.788406979130625e-16,0.0011854171752929688,8.613348007202148e-05,0.0012715506553649903,0.5920050144195557,465.5772162294427,OCT,35
71,control,optimaltree,1,3.366655434582005e-16,-8.105852085536503e-16,0.0010864734649658203,8.613348007202148e-05,0.001172606945037842,0.8664529323577881,738.9116498280899,OCT,35
72,control,optimaltree,1,3.0900058763899304e-16,-7.772232597507806e-16,0.0011184215545654297,8.613348007202148e-05,0.0012045550346374513,0.372967004776001,309.630522517601,OCT,35
73,control,optimaltree,1,4.709333915701207e-16,3.2940043710536386e-16,0.0012178421020507812,8.613348007202148e-05,0.0013039755821228028,0.8649258613586426,663.2991240147222,OCT,35
74,control,optimaltree,1,1.6637636691235814e-15,-8.1235370419822485e-16,0.0012121200561523438,8.613348007202148e-05,0.0012982535362243653,1.145749807357788,882.5316283673719,OCT,35
75,control,optimaltree,1,2.0047155313251363e-16,-3.22041843889501e-16,0.0012383460998535156,8.613348007202148e-05,0.0013244795799255372,0.7154090404510498,540.1435033760735,OCT,35
76,control,optimaltree,1,1.938833998639674e-16,0.0,0.0011637210845947266,8.613348007202148e-05,0.0012498545646667482,1.0927460193634033,874.2985386101822,OCT,35
77,control,optimaltree,1,3.0979854164930467e-16,-1.6157745733132068e-16,0.001146078109741211,8.613348007202148e-05,0.0012322115898132325,1.081859827041626,877.9821874631162,OCT,35
78,control,optimaltree,1,4.741605611562114e-16,0.0,0.0012028217315673828,8.613348007202148e-05,0.0012889552116394044,0.7577588558197021,587.8861026178862,OCT,35
79,control,optimaltree,1,2.6253503917136056e-16,-6.481132226506699e-16,0.0011560916900634766,8.613348007202148e-05,0.0012422251701354982,1.0917420387268066,878.8600206899066,OCT,35
80,control,optimaltree,1,3.0725791346965754e-16,-3.290061823451559e-16,0.0011742115020751953,8.613348007202148e-05,0.001260344982147217,1.3696370124816895,1086.7159641864678,OCT,35
81,control,optimaltree,1,2.1495071213641467e-16,-1.627222262293194e-16,0.0012946128845214844,8.613348007202148e-05,0.001380746364593506,1.2861120700836182,931.4614929022476,OCT,35
82,control,optimaltree,1,3.0114263522106566e-16,-6.375944180805081e-16,0.001180410385131836,8.613348007202148e-05,0.0012665438652038575,0.8838729858398438,697.8621192070433,OCT,35
83,control,optimaltree,1,3.0363222007113313e-16,-1.5612113443265292e-16,0.0011403560638427734,8.613348007202148e-05,0.001226489543914795,0.4683527946472168,381.864482229743,OCT,35
84,control,optimaltree,1,2.385116593082197e-16,-1.548295557451053e-16,0.0012090206146240234,8.613348007202148e-05,0.001295154094696045,0.31385207176208496,242.32797707035914,OCT,35
85,control,optimaltree,1,3.5366348014689367e-16,-3.225560047661235e-16,0.001224517822265625,8.613348007202148e-05,0.0013106513023376466,1.0219109058380127,779.697013244756,OCT,35
86,control,optimaltree,1,2.1738279577480272e-16,-7.971481714587529e-16,0.0011625289916992188,8.613348007202148e-05,0.0012486624717712403,0.9072220325469971,726.5550563556967,OCT,35
87,control,optimaltree,1,2.935763515494661e-16,-1.5944349027448385e-16,0.0011668205261230469,8.613348007202148e-05,0.0012529540061950685,0.9147989749908447,730.1137715093611,OCT,35
88,control,optimaltree,1,8.007095266157853e-16,-4.806618511533378e-16,0.0012280941009521484,8.613348007202148e-05,0.00131422758102417,1.5863211154937744,1207.0368468888496,OCT,35
89,control,optimaltree,1,5.347554359545031e-16,-5.001523848327435e-16,0.0012581348419189453,8.613348007202148e-05,0.001344268321990967,1.244304895401001,925.6372965466356,OCT,35
90,control,optimaltree,1,1.0451923995292042e-14,-3.184396840604229e-16,0.0012340545654296875,8.613348007202148e-05,0.001320188045501709,1.5605499744415283,1182.0664334590872,OCT,35
91,control,optimaltree,1,4.217832149759743e-16,-6.42865300959686e-16,0.0011687278747558594,8.613348007202148e-05,0.001254861354827881,1.4354901313781738,1143.9432140095414,OCT,35
92,control,optimaltree,1,6.017182419012907e-16,1.6059748309622866e-16,0.0011391639709472656,8.613348007202148e-05,0.0012252974510192872,0.554671049118042,452.6827740126516,OCT,35
93,control,optimaltree,1,7.397091051199997e-16,-4.931642491768166e-16,0.0011992454528808594,8.613348007202148e-05,0.001285378932952881,0.4643700122833252,361.27090648400093,OCT,35
94,control,optimaltree,1,3.860223052914681e-16,4.366239189922138e-05,0.0011615753173828125,8.613348007202148e-05,0.001247708797454834,1.1031889915466309,884.1718466656602,OCT,35
95,control,optimaltree,1,4.515562927448078e-16,-1.6103291147231248e-16,0.001119375228881836,8.613348007202148e-05,0.0012055087089538575,1.1890408992767334,986.3395348745221,OCT,35
96,control,optimaltree,1,1.9562856719778364e-16,-8.409674221898014e-16,0.0011997222900390625,8.613348007202148e-05,0.001285855770111084,1.533539056777954,1192.6213595833324,OCT,35
97,control,optimaltree,1,2.2349608482309454e-16,-1.6581009565115555e-16,0.0011680126190185547,8.613348007202148e-05,0.0012541460990905763,0.9258389472961426,738.2225627201645,OCT,35
98,control,optimaltree,1,2.003280610751964e-16,-1.30663285520071e-15,0.0011582374572753906,8.613348007202148e-05,0.0012443709373474122,1.79603910446167,1443.3309639087458,OCT,35
99,control,optimaltree,1,3.1141322595200136e-16,-1.1601319919704235e-15,0.0011434555053710938,8.613348007202148e-05,0.0012295889854431153,1.0924980640411377,888.506709945378,OCT,35
0,control,optimaltree,1,2.2999596159170493e-15,-4.846485400332065e-16,0.0012438297271728516,7.738590240478515e-05,0.0013212156295776367,6.23021388053894,4715.51633288701,OCT-H,35
1,control,optimaltree,1,2.1104798885812898e-16,0.0,0.0010950565338134766,7.738590240478515e-05,0.0011724424362182617,3.07561993598938,2623.2587980266717,OCT-H,35
2,control,optimaltree,1,3.5106769050245877e-16,-3.1164687740678767e-16,0.001077413558959961,7.738590240478515e-05,0.001154799461364746,3.562692165374756,3085.11761961194,OCT-H,35
3,control,optimaltree,1,2.1729379457760096e-16,0.0,0.001111745834350586,7.738590240478515e-05,0.001189131736755371,5.400959014892578,4541.934966456678,OCT-H,35
4,control,optimaltree,1,2.2049138345213449e-16,-3.217254989731167e-16,0.0010991096496582031,7.738590240478515e-05,0.0011764955520629883,5.894452095031738,5010.177968540383,OCT-H,35
5,control,optimaltree,1,2.3674380452412087e-16,-3.2264507017575035e-16,0.0010483264923095703,7.738590240478515e-05,0.0011257123947143555,6.324207067489624,5617.959877837504,OCT-H,35
6,control,optimaltree,1,4.2745658425994604e-16,1.6209705891541728e-16,0.0010030269622802734,7.738590240478515e-05,0.0010804128646850586,5.826215982437134,5392.582940166564,OCT-H,35
7,control,optimaltree,1,1.3379962373905062e-15,-1.611621408868452e-16,0.0010476112365722656,7.738590240478515e-05,0.0011249971389770508,3.427000045776367,3046.2300098758524,OCT-H,35
8,control,optimaltree,1,1.0245282202384575e-15,0.0,0.0010383129119873047,7.738590240478515e-05,0.0011156988143920898,5.362468957901001,4806.376854333082,OCT-H,35
9,control,optimaltree,1,2.17168281678651e-16,5.979875502232859e-05,0.001027822494506836,7.738590240478515e-05,0.001105208396911621,6.292341947555542,5693.353366784739,OCT-H,35
10,control,optimaltree,1,3.040867642130225e-16,-6.465762308110153e-16,0.0010170936584472656,7.738590240478515e-05,0.0010944795608520508,1.4158999919891357,1293.674219815361,OCT-H,35
11,control,optimaltree,1,4.260554009293732e-16,0.0,0.0010488033294677734,7.738590240478515e-05,0.0011261892318725586,1.4694139957427979,1304.7665118405955,OCT-H,35
12,control,optimaltree,1,2.1492738485003032e-16,0.0,0.0011038780212402344,7.738590240478515e-05,0.0011812639236450195,1.3534610271453857,1145.7736074500765,OCT-H,35
13,control,optimaltree,1,3.2063722661659744e-16,-1.5764947209174282e-16,0.0009975433349609375,7.738590240478515e-05,0.0010749292373657226,1.433117151260376,1333.2199938783388,OCT-H,35
14,control,optimaltree,1,3.2887952314276176e-16,0.0,0.0010738372802734375,7.738590240478515e-05,0.0011512231826782226,1.4405131340026855,1251.2891988949132,OCT-H,35
15,control,optimaltree,1,2.2151075728694976e-16,-6.429036209324569e-16,0.0009899139404296875,7.738590240478515e-05,0.0010672998428344726,1.464022159576416,1371.7065259640171,OCT-H,35
16,control,optimaltree,1,3.991265192238723e-16,-1.6247462358654022e-16,0.0010075569152832031,7.738590240478515e-05,0.0010849428176879883,0.6585090160369873,606.9527400902742,OCT-H,35
17,control,optimaltree,1,1.9131331054939448e-16,0.0,0.0010232925415039062,7.738590240478515e-05,0.0011006784439086914,0.669774055480957,608.5101958592725,OCT-H,35
18,control,optimaltree,1,2.1021832693686723e-16,-9.710283041205925e-16,0.0010442733764648438,7.738590240478515e-05,0.0011216592788696289,0.7689979076385498,685.5895744147193,OCT-H,35
19,control,optimaltree,1,1.9949619899355305e-16,-1.1524564346082156e-15,0.0010225772857666016,7.738590240478515e-05,0.0010999631881713867,0.8005011081695557,727.7526346134672,OCT-H,35
20,control,optimaltree,1,2.0979369481873402e-16,9.531619389864801e-16,0.0010356903076171875,7.738590240478515e-05,0.0011130762100219726,0.4290750026702881,385.4857365622952,OCT-H,35
21,control,optimaltree,1,2.7718612672368054e-15,-4.73199892361215e-16,0.0010759830474853516,7.738590240478515e-05,0.0011533689498901367,0.9111909866333008,790.0255913080507,OCT-H,35
22,control,optimaltree,1,7.595302240981227e-16,0.0,0.0010285377502441406,7.738590240478515e-05,0.0011059236526489258,1.2407128810882568,1121.8793251382967,OCT-H,35
23,control,optimaltree,1,4.041356587741283e-05,-2.5111951193490493e-08,0.0010726451873779297,7.738590240478515e-05,0.0011500310897827148,1.0018539428710938,871.1537903382965,OCT-H,35
24,control,optimaltree,1,3.0571770946781194e-16,-3.232339965070351e-16,0.001003265380859375,7.738590240478515e-05,0.0010806512832641601,1.2628099918365479,1168.5638201642332,OCT-H,35
25,control,optimaltree,1,1.8744534864701516e-15,-3.2783452717908657e-16,0.0010421276092529297,7.738590240478515e-05,0.0011195135116577148,1.297518014907837,1159.0016568773187,OCT-H,35
26,control,optimaltree,1,3.0698204669944594e-16,-4.849198449617197e-16,0.0010707378387451172,7.738590240478515e-05,0.0011481237411499023,1.3588759899139404,1183.5623123279024,OCT-H,35
27,control,optimaltree,1,4.3479544506128795e-16,-7.990209718675093e-16,0.0010750293731689453,7.738590240478515e-05,0.0011524152755737305,1.1316158771514893,981.951472821387,OCT-H,35
28,control,optimaltree,1,1.9494342148507934e-16,0.0,0.001039743423461914,7.738590240478515e-05,0.0011171293258666992,0.4811091423034668,430.66557395242427,OCT-H,35
29,control,optimaltree,1,2.7082270254032853e-16,-1.1455847104060532e-15,0.0010266304016113281,7.738590240478515e-05,0.0011040163040161133,1.2368879318237305,1120.3529579447932,OCT-H,35
30,control,optimaltree,1,2.3974265736832555e-16,-1.6379293527549454e-16,0.0010037422180175781,7.738590240478515e-05,0.0010811281204223633,1.3455381393432617,1244.5686259807965,OCT-H,35
31,control,optimaltree,1,7.038108431640592e-16,-6.385291041619036e-16,0.001117706298828125,7.738590240478515e-05,0.0011950922012329101,1.2971830368041992,1085.4250705225652,OCT-H,35
32,control,optimaltree,1,3.069586851864972e-16,-3.1322662406785324e-16,0.0010001659393310547,7.738590240478515e-05,0.0010775518417358398,1.3555350303649902,1257.9766261466773,OCT-H,35
33,control,optimaltree,1,8.179724491067881e-16,-1.5868366147885868e-16,0.00104522705078125,7.738590240478515e-05,0.0011226129531860351,0.5432181358337402,483.88728661294914,OCT-H,35
34,control,optimaltree,1,8.920056528964589e-16,0.0,0.0010938644409179688,7.738590240478515e-05,0.0011712503433227539,0.8522300720214844,727.6241811838179,OCT-H,35
35,control,optimaltree,1,3.793174714882273e-16,0.0,0.0011527538299560547,7.738590240478515e-05,0.0012301397323608398,1.0815811157226562,879.2343562848139,OCT-H,35
36,control,optimaltree,1,8.020283479772182e-16,1.5993776108024384e-16,0.0010769367218017578,7.738590240478515e-05,0.001154322624206543,0.9626131057739258,833.920331792514,OCT-H,35
37,control,optimaltree,1,3.078543523521123e-16,-6.261547246926681e-16,0.0010442733764648438,7.738590240478515e-05,0.0011216592788696289,0.3927628993988037,350.1623949428004,OCT-H,35
38,control,optimaltree,1,2.1106616486017608e-16,-1.6127048061396664e-16,0.001108407974243164,7.738590240478515e-05,0.0011857938766479492,0.9638919830322266,812.866385983537,OCT-H,35
39,control,optimaltree,1,2.130583968539391e-16,-7.971283471028992e-16,0.000989675521850586,7.738590240478515e-05,0.001067061424255371,0.5186631679534912,486.06683379584325,OCT-H,35
40,control,optimaltree,1,2.2035915431849061e-16,-3.2823193624832935e-16,0.001071929931640625,7.738590240478515e-05,0.0011493158340454101,0.5111792087554932,444.76826439971956,OCT-H,35
41,control,optimaltree,1,6.555450548622079e-16,-4.808136776356229e-16,0.0010690689086914062,7.738590240478515e-05,0.0011464548110961914,1.1912579536437988,1039.0797283189631,OCT-H,35
42,control,optimaltree,1,2.2528024273399393e-16,0.0,0.0011749267578125,7.738590240478515e-05,0.0012523126602172851,1.358077049255371,1084.455258177886,OCT-H,35
43,control,optimaltree,1,1.6299530824243565e-15,-9.910844606406155e-16,0.0011260509490966797,7.738590240478515e-05,0.0012034368515014648,0.8918838500976562,741.1139595608192,OCT-H,35
44,control,optimaltree,1,1.0179970320452418e-14,-3.215734374152536e-16,0.0010411739349365234,7.738590240478515e-05,0.0011185598373413086,0.6492490768432617,580.4330310897395,OCT-H,35
45,control,optimaltree,1,3.069232290299453e-16,-6.398120947216091e-16,0.0011010169982910156,7.738590240478515e-05,0.0011784029006958008,0.43953990936279297,372.99628938732405,OCT-H,35
46,control,optimaltree,1,3.2180776258369026e-16,0.0,0.001089334487915039,7.738590240478515e-05,0.0011667203903198242,1.049109935760498,899.1956808716727,OCT-H,35
47,control,optimaltree,1,2.390553494871276e-16,-3.2577401093063665e-16,0.0010485649108886719,7.738590240478515e-05,0.001125950813293457,0.6112630367279053,542.8860919243295,OCT-H,35
48,control,optimaltree,1,1.821180236609674e-16,-6.20114115979582e-16,0.0011820793151855469,7.738590240478515e-05,0.001259465217590332,0.341994047164917,271.53909642636745,OCT-H,35
49,control,optimaltree,1,2.346360095989953e-16,-3.1979210714488345e-16,0.0010302066802978516,7.738590240478515e-05,0.0011075925827026367,1.0551280975341797,952.6319641465651,OCT-H,35
50,control,optimaltree,1,4.418660796689743e-16,-1.626364142236524e-16,0.001004934310913086,7.738590240478515e-05,0.001082320213317871,1.1386380195617676,1052.0343291670154,OCT-H,35
51,control,optimaltree,1,4.689609666288998e-16,-3.270027730810769e-16,0.0009975433349609375,7.738590240478515e-05,0.0010749292373657226,1.0737190246582031,998.8741466270977,OCT-H,35
52,control,optimaltree,1,3.5229046765018705e-16,-1.588573262618777e-16,0.0009839534759521484,7.738590240478515e-05,0.0010613393783569336,0.9202969074249268,867.1089815301533,OCT-H,35
53,control,optimaltree,1,1.7745773078840398e-16,-3.3065382867239355e-16,0.0010879039764404297,7.738590240478515e-05,0.0011652898788452148,1.2324810028076172,1057.660437271615,OCT-H,35
54,control,optimaltree,1,2.0403462881768078e-16,4.931854946657476e-16,0.0009794235229492188,7.738590240478515e-05,0.0010568094253540039,1.2108619213104248,1145.7713115160923,OCT-H,35
55,control,optimaltree,1,2.948928991229644e-16,-1.6266963342719322e-16,0.0009698867797851562,7.738590240478515e-05,0.0010472726821899414,1.2247538566589355,1169.469878750074,OCT-H,35
56,control,optimaltree,1,2.7949238355593065e-16,-1.6163842099215257e-16,0.0009768009185791016,7.738590240478515e-05,0.0010541868209838867,0.4208199977874756,399.18920385925395,OCT-H,35
57,control,optimaltree,1,5.990424838388615e-16,-3.226452533524788e-16,0.0011091232299804688,7.738590240478515e-05,0.0011865091323852539,0.6736080646514893,567.722612717971,OCT-H,35
58,control,optimaltree,1,3.1232525665461756e-16,0.0,0.0010128021240234375,7.738590240478515e-05,0.0010901880264282226,0.6732039451599121,617.5117767212383,OCT-H,35
59,control,optimaltree,1,3.1216334626451486e-16,1.624135131263987e-16,0.000995635986328125,7.738590240478515e-05,0.0010730218887329101,0.7229220867156982,673.7253865057393,OCT-H,35
60,control,optimaltree,1,2.6456477302143014e-16,-3.237002107273764e-16,0.001001119613647461,7.738590240478515e-05,0.001078505516052246,1.7274270057678223,1601.6858329022589,OCT-H,35
61,control,optimaltree,1,3.1125993363496876e-16,-9.545895894531526e-16,0.0010428428649902344,7.738590240478515e-05,0.0011202287673950195,0.7366089820861816,657.5522817532105,OCT-H,35
62,control,optimaltree,1,5.403088636321028e-15,1.136672018044222e-15,0.0010182857513427734,7.738590240478515e-05,0.0010956716537475586,0.5498929023742676,501.87745616440145,OCT-H,35
63,control,optimaltree,1,2.731305443890445e-16,-1.3040451809926517e-15,0.0011281967163085938,7.738590240478515e-05,0.0012055826187133789,0.992542028427124,823.2882699373886,OCT-H,35
64,control,optimaltree,1,2.1924938617090683e-15,-3.323960791126737e-16,0.0010924339294433594,7.738590240478515e-05,0.0011698198318481445,0.8258199691772461,705.9377407481383,OCT-H,35
65,control,optimaltree,1,2.0784352519486587e-16,-3.163888210517041e-16,0.000989675521850586,7.738590240478515e-05,0.001067061424255371,0.7215650081634521,676.2169372461223,OCT-H,35
66,control,optimaltree,1,2.4975611690584165e-16,-1.6006423725866534e-16,0.0009448528289794922,7.738590240478515e-05,0.0010222387313842773,0.5150229930877686,503.8187042574133,OCT-H,35
67,control,optimaltree,1,2.0678591686420293e-16,1.638022695103216e-16,0.0010342597961425781,7.738590240478515e-05,0.0011116456985473633,1.5340101718902588,1379.9452234599728,OCT-H,35
68,control,optimaltree,1,2.704609698274957e-16,-3.292410037386171e-16,0.0010800361633300781,7.738590240478515e-05,0.0011574220657348633,1.5540461540222168,1342.6788723226314,OCT-H,35
69,control,optimaltree,1,2.15644926736411e-16,0.0,0.0009987354278564453,7.738590240478515e-05,0.0010761213302612305,1.452895164489746,1350.1220760460656,OCT-H,35
70,control,optimaltree,1,3.5478685180892286e-16,-4.788406979130625e-16,0.0010671615600585938,7.738590240478515e-05,0.0011445474624633789,0.8065009117126465,704.6461052622808,OCT-H,35
71,control,optimaltree,1,3.366655434582005e-16,-8.105852085536503e-16,0.0010781288146972656,7.738590240478515e-05,0.0011555147171020508,1.1731770038604736,1015.2852114274395,OCT-H,35
72,control,optimaltree,1,3.0900058763899304e-16,-7.772232597507806e-16,0.001027822494506836,7.738590240478515e-05,0.001105208396911621,0.40375494956970215,365.3201972568697,OCT-H,35
73,control,optimaltree,1,4.709333915701207e-16,0.0,0.001039266586303711,7.738590240478515e-05,0.001116652488708496,0.9199440479278564,823.8409507257269,OCT-H,35
74,control,optimaltree,1,1.6637636691235814e-15,-8.1235370419822485e-16,0.0010464191436767578,7.738590240478515e-05,0.001123805046081543,1.302825927734375,1159.2988768621726,OCT-H,35
75,control,optimaltree,1,2.0047155313251363e-16,-3.22041843889501e-16,0.0010325908660888672,7.738590240478515e-05,0.0011099767684936523,1.052947998046875,948.6216540151818,OCT-H,35
76,control,optimaltree,1,1.938833998639674e-16,0.0,0.0010428428649902344,7.738590240478515e-05,0.0011202287673950195,1.0011868476867676,893.7342771645901,OCT-H,35
77,control,optimaltree,1,3.0979854164930467e-16,-1.6157745733132068e-16,0.0010535717010498047,7.738590240478515e-05,0.0011309576034545898,1.3122639656066895,1160.3122536143587,OCT-H,35
78,control,optimaltree,1,6.023386635368324e-16,0.0,0.0011398792266845703,7.738590240478515e-05,0.0012172651290893555,0.7973389625549316,655.0248943313003,OCT-H,35
79,control,optimaltree,1,2.6253503917136056e-16,-6.481132226506699e-16,0.0011022090911865234,7.738590240478515e-05,0.0011795949935913086,0.8823750019073486,748.0321692625486,OCT-H,35
80,control,optimaltree,1,3.0725791346965754e-16,-3.290061823451559e-16,0.0011243820190429688,7.738590240478515e-05,0.0012017679214477539,1.537217140197754,1279.1297826837388,OCT-H,35
81,control,optimaltree,1,2.323102253692464e-15,-1.627222262293194e-16,0.0010216236114501953,7.738590240478515e-05,0.0010990095138549805,1.7014398574829102,1548.157532790406,OCT-H,35
82,control,optimaltree,1,3.0114263522106566e-16,-6.375944180805081e-16,0.001009225845336914,7.738590240478515e-05,0.0010866117477416992,0.7527470588684082,692.7470280280324,OCT-H,35
83,control,optimaltree,1,6.913384781451711e-16,-3.1224226886530583e-16,0.0011527538299560547,7.738590240478515e-05,0.0012301397323608398,0.5040428638458252,409.74439779982094,OCT-H,35
84,control,optimaltree,1,2.385116593082197e-16,-1.548295557451053e-16,0.001163482666015625,7.738590240478515e-05,0.0012408685684204101,0.2906179428100586,234.20525767689227,OCT-H,35
85,control,optimaltree,1,3.5366348014689367e-16,-3.225560047661235e-16,0.0011196136474609375,7.738590240478515e-05,0.0011969995498657226,1.1399130821228027,952.3086974014955,OCT-H,35
86,control,optimaltree,1,2.1738279577480272e-16,-7.971481714587529e-16,0.0010995864868164062,7.738590240478515e-05,0.0011769723892211914,1.1140530109405518,946.5413302326713,OCT-H,35
87,control,optimaltree,1,2.935763515494661e-16,-1.5944349027448385e-16,0.0012509822845458984,7.738590240478515e-05,0.0013283681869506836,0.9072749614715576,682.9996159078753,OCT-H,35
88,control,optimaltree,1,8.007095266157853e-16,-4.806618511533378e-16,0.0011546611785888672,7.738590240478515e-05,0.0012320470809936523,1.5624949932098389,1268.2104582802783,OCT-H,35
89,control,optimaltree,1,5.347554359545031e-16,-5.001523848327435e-16,0.0011386871337890625,7.738590240478515e-05,0.0012160730361938476,1.3290069103240967,1092.8676738723832,OCT-H,35
90,control,optimaltree,1,1.0451923995292042e-14,-3.184396840604229e-16,0.001012563705444336,7.738590240478515e-05,0.001089949607849121,1.0321359634399414,946.9575070325795,OCT-H,35
91,control,optimaltree,1,4.217832149759743e-16,-6.42865300959686e-16,0.0010204315185546875,7.738590240478515e-05,0.0010978174209594726,0.943105936050415,859.0735745714051,OCT-H,35
92,control,optimaltree,1,6.017182419012907e-16,1.6059748309622866e-16,0.0009920597076416016,7.738590240478515e-05,0.0010694456100463867,0.396359920501709,370.62185938050374,OCT-H,35
93,control,optimaltree,1,7.397091051199997e-16,-4.931642491768166e-16,0.0010762214660644531,7.738590240478515e-05,0.0011536073684692383,0.5027289390563965,435.78859913445683,OCT-H,35
94,control,optimaltree,1,3.860223052914681e-16,-1.6374969815414188e-16,0.0010190010070800781,7.738590240478515e-05,0.0010963869094848633,1.2116808891296387,1105.1581140265039,OCT-H,35
95,control,optimaltree,1,4.515562927448078e-16,-1.6103291147231248e-16,0.000997304916381836,7.738590240478515e-05,0.001074690818786621,1.1955840587615967,1112.4911815209048,OCT-H,35
96,control,optimaltree,1,1.9562856719778364e-16,-8.409674221898014e-16,0.0010218620300292969,7.738590240478515e-05,0.001099247932434082,1.471963882446289,1339.0644994772892,OCT-H,35
97,control,optimaltree,1,2.2349608482309454e-16,-1.6581009565115555e-16,0.000993490219116211,7.738590240478515e-05,0.001070876121520996,1.184494972229004,1106.0989674012262,OCT-H,35
98,control,optimaltree,1,2.003280610751964e-16,-1.30663285520071e-15,0.0009870529174804688,7.738590240478515e-05,0.0010644388198852539,1.397914171218872,1313.287476089576,OCT-H,35
99,control,optimaltree,1,3.1141322595200136e-16,-1.1601319919704235e-15,0.0010294914245605469,7.738590240478515e-05,0.001106877326965332,1.3592610359191895,1228.0141645378217,OCT-H,35
0,control,pytorch,1,3.4534973297179733e-16,0.0,0.0010204315185546875,1.869916915893555e-05,0.0010391306877136231,3.7557220458984375,3614.2923025034243,NN,40
1,control,pytorch,1,2.2143755218452257e-16,0.0,0.0009601116180419922,1.869916915893555e-05,0.0009788107872009278,6.0000319480896,6129.920130169068,NN,40
2,control,pytorch,1,7.451733443751889e-16,5.04591312884702e-16,0.0009164810180664062,1.869916915893555e-05,0.0009351801872253418,8.336352109909058,8914.166728278135,NN,40
3,control,pytorch,1,2.2136149807368767e-16,6.791851967542337e-16,0.0009949207305908203,1.869916915893555e-05,0.001013619899749756,6.883188009262085,6790.699364684353,NN,40
4,control,pytorch,1,6.498071577878773e-14,-1.69490992144218e-16,0.0009508132934570312,1.869916915893555e-05,0.0009695124626159668,7.471551895141602,7706.504230983935,NN,40
5,control,pytorch,1,2.1917486328983967e-16,-5.114332122570258e-16,0.0009534358978271484,1.869916915893555e-05,0.0009721350669860839,6.527072191238403,6714.161861760963,NN,40
6,control,pytorch,1,2.103890236147178e-16,-5.13776132647332e-16,0.0009188652038574219,1.869916915893555e-05,0.0009375643730163574,6.751490116119385,7201.094997240892,NN,40
7,control,pytorch,1,2.9257570436245e-15,-8.614632738967379e-16,0.0009281635284423828,1.869916915893555e-05,0.0009468626976013183,5.26882004737854,5564.502710610536,NN,40
8,control,pytorch,1,3.2428221002373753e-16,0.0,0.0009737014770507812,1.869916915893555e-05,0.0009924006462097169,7.712468862533569,7771.527449110255,NN,40
9,control,pytorch,1,3.698862922915536e-16,0.0,0.0009386539459228516,1.869916915893555e-05,0.0009573531150817871,8.375032901763916,8748.112655431672,NN,40
10,control,pytorch,1,6.794689446562428e-16,0.0,0.0009837150573730469,1.869916915893555e-05,0.0010024142265319825,7.361835956573486,7344.105621927348,NN,40
11,control,pytorch,1,1.9389221738900532e-16,0.0,0.0009183883666992188,1.869916915893555e-05,0.0009370875358581543,3.894901990890503,4156.3907765816975,NN,40
12,control,pytorch,1,9.380149544176105e-16,8.540213259984336e-16,0.0009119510650634766,1.869916915893555e-05,0.0009306502342224121,2.994333028793335,3217.4633591482366,NN,40
13,control,pytorch,1,5.058276708976035e-16,-1.6999576380847998e-16,0.0008985996246337891,1.869916915893555e-05,0.0009172987937927246,6.024820804595947,6568.002536758304,NN,40
14,control,pytorch,1,1.9037786799170951e-16,0.0,0.0010173320770263672,1.869916915893555e-05,0.0010360312461853028,7.08800196647644,6841.4943975624965,NN,40
15,control,pytorch,1,1.8582591218600565e-16,-3.434673559494266e-16,0.0009531974792480469,1.869916915893555e-05,0.0009718966484069824,7.115616083145142,7321.371150737287,NN,40
16,control,pytorch,1,1.8495322520025815e-16,-5.179396813562086e-16,0.0009303092956542969,1.869916915893555e-05,0.0009490084648132324,5.552632093429565,5850.98268277548,NN,40
17,control,pytorch,1,2.1501133121992766e-16,0.0,0.0008859634399414062,1.869916915893555e-05,0.0009046626091003418,4.7438719272613525,5243.802362937253,NN,40
18,control,pytorch,1,3.0569008591397255e-16,-1.154956834001329e-15,0.00099945068359375,1.869916915893555e-05,0.0010181498527526856,4.788409948348999,4703.05027830921,NN,40
19,control,pytorch,1,1.1396482067524056e-15,6.9208622548062e-16,0.0009725093841552734,1.869916915893555e-05,0.000991208553314209,6.477242946624756,6534.692345992596,NN,40
20,control,pytorch,1,4.747643535863612e-16,0.0,0.0010020732879638672,1.869916915893555e-05,0.0010207724571228028,8.695511817932129,8518.560387534071,NN,40
21,control,pytorch,1,4.748786431327031e-16,-3.44767199938243e-16,0.0009412765502929688,1.869916915893555e-05,0.0009599757194519043,6.465464115142822,6735.028797222353,NN,40
22,control,pytorch,1,4.165848086613584e-16,-8.733029474552436e-16,0.0009062290191650391,1.869916915893555e-05,0.0009249281883239746,4.915498971939087,5314.465527152185,NN,40
23,control,pytorch,1,3.938754859820329e-16,-3.3745119503275614e-16,0.0008938312530517578,1.869916915893555e-05,0.0009125304222106933,8.565760135650635,9386.821444154433,NN,40
24,control,pytorch,1,9.30421416911536e-16,-1.6866587190120186e-16,0.0010128021240234375,1.869916915893555e-05,0.0010315012931823731,8.522913932800293,8262.630390414268,NN,40
25,control,pytorch,1,3.572469801038204e-16,5.137372739190366e-16,0.0009236335754394531,1.869916915893555e-05,0.0009423327445983886,7.405903100967407,7859.116796502405,NN,40
26,control,pytorch,1,2.9225642389525764e-16,-5.256291563726568e-16,0.0009377002716064453,1.869916915893555e-05,0.0009563994407653808,6.084781169891357,6362.175583270804,NN,40
27,control,pytorch,1,3.5322616616031433e-16,-6.756814763578526e-16,0.0009393692016601562,1.869916915893555e-05,0.0009580683708190918,5.595050096511841,5839.927782741021,NN,40
28,control,pytorch,1,2.316518903756433e-16,-1.650075021159892e-16,0.0010075569152832031,1.869916915893555e-05,0.0010262560844421387,3.330278158187866,3245.075189978696,NN,40
29,control,pytorch,1,2.1743578638148278e-16,-3.4007546109394307e-16,0.000965118408203125,1.869916915893555e-05,0.0009838175773620606,6.173491954803467,6275.037259810538,NN,40
30,control,pytorch,1,2.028196392013898e-16,-1.6573297530659635e-16,0.0009667873382568359,1.869916915893555e-05,0.0009854865074157716,5.441009044647217,5521.140070111263,NN,40
31,control,pytorch,1,1.9683911718002953e-16,-1.6911652871452488e-16,0.0009372234344482422,1.869916915893555e-05,0.0009559226036071777,6.980741024017334,7302.621569649552,NN,40
32,control,pytorch,1,2.0756762831202795e-16,1.6789967335440456e-16,0.0009074211120605469,1.869916915893555e-05,0.0009261202812194824,6.8076231479644775,7350.690062634672,NN,40
33,control,pytorch,1,1.9293370726711434e-16,0.0,0.0009632110595703125,1.869916915893555e-05,0.0009819102287292481,8.183007955551147,8333.763837190385,NN,40
34,control,pytorch,1,4.122833391853672e-16,-1.6944480421752554e-16,0.0010075569152832031,1.869916915893555e-05,0.0010262560844421387,6.1395909786224365,5982.513596457603,NN,40
35,control,pytorch,1,2.1001887497239918e-16,-6.875376138055523e-16,0.0009241104125976562,1.869916915893555e-05,0.0009428095817565918,7.489099025726318,7943.384508007475,NN,40
36,control,pytorch,1,2.359615489585519e-16,0.0,0.0009589195251464844,1.869916915893555e-05,0.00097761869430542,5.095256805419922,5211.906068387949,NN,40
37,control,pytorch,1,2.1596345424004124e-16,-1.7614921457081794e-16,0.0009455680847167969,1.869916915893555e-05,0.0009642672538757324,5.833899021148682,6050.085178875639,NN,40
38,control,pytorch,1,2.1119049962056855e-16,-5.155075074625009e-16,0.0009641647338867188,1.869916915893555e-05,0.0009828639030456544,9.870971918106079,10043.070955722716,NN,40
39,control,pytorch,1,3.5563638941851796e-16,-3.3740560315063635e-16,0.000980377197265625,1.869916915893555e-05,0.0009990763664245606,8.872014045715332,8880.216111473046,NN,40
40,control,pytorch,1,3.5614438489913216e-16,-8.628593900832469e-16,0.0009660720825195312,1.869916915893555e-05,0.0009847712516784669,8.57223105430603,8704.794173972201,NN,40
41,control,pytorch,1,3.439701582375789e-16,-1.1933189111363394e-15,0.0009100437164306641,1.869916915893555e-05,0.0009287428855895996,6.487381935119629,6985.121539855677,NN,40
42,control,pytorch,1,5.486860738840055e-16,-1.6280354953755041e-16,0.0009729862213134766,1.869916915893555e-05,0.0009916853904724122,5.4617791175842285,5507.572431799549,NN,40
43,control,pytorch,1,2.1494432448242024e-14,-1.185349932551057e-15,0.0009291172027587891,1.869916915893555e-05,0.0009478163719177246,6.481256008148193,6838.092483077303,NN,40
44,control,pytorch,1,8.192307802299923e-16,-3.465459872063627e-16,0.000982046127319336,1.869916915893555e-05,0.0010007452964782716,6.1825339794158936,6177.929590249271,NN,40
45,control,pytorch,1,4.282049204800432e-16,-3.4132053186560614e-16,0.0009396076202392578,1.869916915893555e-05,0.0009583067893981933,5.267987966537476,5497.183182690083,NN,40
46,control,pytorch,1,4.2894935418080085e-16,6.986975610740941e-16,0.0009248256683349609,1.869916915893555e-05,0.0009435248374938964,7.831532955169678,8300.293372213786,NN,40
47,control,pytorch,1,1.4501047587055542e-15,-3.433001922002711e-16,0.0009624958038330078,1.869916915893555e-05,0.0009811949729919434,7.738728046417236,7887.044124186294,NN,40
48,control,pytorch,1,2.545687275984033e-16,-1.7464284766031253e-16,0.001039743423461914,1.869916915893555e-05,0.0010584425926208497,6.18713903427124,5845.512149082201,NN,40
49,control,pytorch,1,2.254390336292499e-16,-1.697063402069244e-16,0.0009512901306152344,1.869916915893555e-05,0.0009699892997741699,6.4329071044921875,6631.936152274957,NN,40
50,control,pytorch,1,2.924014482253073e-16,-5.05736696505362e-16,0.0009508132934570312,1.869916915893555e-05,0.0009695124626159668,5.950312852859497,6137.4279158869085,NN,40
51,control,pytorch,1,2.3293744073918955e-15,-3.4005426414957333e-16,0.0009071826934814453,1.869916915893555e-05,0.0009258818626403808,3.4680259227752686,3745.6462457157722,NN,40
52,control,pytorch,1,2.138485198034501e-16,0.0,0.0009198188781738281,1.869916915893555e-05,0.0009385180473327636,4.446851968765259,4738.163513640532,NN,40
53,control,pytorch,1,1.8735213052540388e-16,0.0,0.0010018348693847656,1.869916915893555e-05,0.0010205340385437012,7.941900968551636,7782.1029662907695,NN,40
54,control,pytorch,1,2.1252814963189185e-16,3.4189446683661605e-16,0.0009169578552246094,1.869916915893555e-05,0.0009356570243835449,7.016119003295898,7498.601325542818,NN,40
55,control,pytorch,1,2.6516420510375674e-16,-5.234019358455952e-16,0.0009641647338867188,1.869916915893555e-05,0.0009828639030456544,8.193365097045898,8336.215290496139,NN,40
56,control,pytorch,1,1.8040490693268354e-16,-3.518835291548212e-16,0.0009343624114990234,1.869916915893555e-05,0.0009530615806579589,8.370782136917114,8783.044355998729,NN,40
57,control,pytorch,1,2.0514193460773925e-16,0.0,0.0009734630584716797,1.869916915893555e-05,0.0009921622276306153,6.264940977096558,6314.432058210758,NN,40
58,control,pytorch,1,2.0621156209144914e-15,0.0,0.0009734630584716797,1.869916915893555e-05,0.0009921622276306153,6.9078049659729,6962.374472236706,NN,40
59,control,pytorch,1,1.1542666126655854e-15,-1.7297421661790893e-16,0.0009121894836425781,1.869916915893555e-05,0.0009308886528015136,6.163403034210205,6620.98846694652,NN,40
60,control,pytorch,1,3.780660550836148e-15,-7.064194801944545e-16,0.0009427070617675781,1.869916915893555e-05,0.0009614062309265136,7.327893018722534,7622.0569234927825,NN,40
61,control,pytorch,1,3.3818790594926794e-16,-3.343289669753786e-16,0.0009799003601074219,1.869916915893555e-05,0.0009985995292663575,4.6223578453063965,4628.840400818444,NN,40
62,control,pytorch,1,2.800396260555659e-16,3.456129557651836e-16,0.0009093284606933594,1.869916915893555e-05,0.0009280276298522949,6.179383993148804,6658.620707373029,NN,40
63,control,pytorch,1,2.2356632485447077e-16,-3.253801712008082e-16,0.0009822845458984375,1.869916915893555e-05,0.0010009837150573731,4.798546075820923,4793.830312759769,NN,40
64,control,pytorch,1,2.4861713749757584e-16,-3.5342237883711356e-16,0.0010352134704589844,1.869916915893555e-05,0.00105391263961792,7.228492975234985,6858.721210379985,NN,40
65,control,pytorch,1,2.6489963467331006e-16,-1.6929911244901621e-16,0.0009248256683349609,1.869916915893555e-05,0.0009435248374938964,5.802799940109253,6150.129503238213,NN,40
66,control,pytorch,1,3.473294921651495e-16,-1.7364811133769325e-16,0.0009207725524902344,1.869916915893555e-05,0.0009394717216491699,4.763154029846191,5070.0344886218,NN,40
67,control,pytorch,1,2.187083591599336e-16,-1.7268704650419213e-16,0.0009143352508544922,1.869916915893555e-05,0.0009330344200134277,5.6797990798950195,6087.448606465428,NN,40
68,control,pytorch,1,1.3959119004803665e-15,-3.443192413499494e-16,0.0009865760803222656,1.869916915893555e-05,0.0010052752494812012,8.884107112884521,8837.487163311142,NN,40
69,control,pytorch,1,1.880109417365143e-16,-8.516632608227199e-16,0.0009272098541259766,1.869916915893555e-05,0.0009459090232849121,4.79297399520874,5067.056003508569,NN,40
70,control,pytorch,1,3.194165961113789e-16,-5.182492894324335e-16,0.0009808540344238281,1.869916915893555e-05,0.0009995532035827637,7.699082851409912,7702.524311676044,NN,40
71,control,pytorch,1,3.190302510386607e-16,1.694793680462737e-16,0.0009226799011230469,1.869916915893555e-05,0.0009413790702819824,5.709074020385742,6064.585670760277,NN,40
72,control,pytorch,1,5.327804211554897e-16,1.6953506894908151e-16,0.0010139942169189453,1.869916915893555e-05,0.001032693386077881,5.037623167037964,4878.1402446767,NN,40
73,control,pytorch,1,2.8268021192572874e-16,-8.259347013139322e-16,0.0010008811950683594,1.869916915893555e-05,0.001019580364227295,3.0107550621032715,2952.9355092916285,NN,40
74,control,pytorch,1,1.8848941742859777e-16,-6.639563969667247e-16,0.0010216236114501953,1.869916915893555e-05,0.001040322780609131,3.9149680137634277,3763.224344151275,NN,40
75,control,pytorch,1,3.490395885291232e-16,1.682900250848001e-16,0.0009603500366210938,1.869916915893555e-05,0.0009790492057800294,3.551407814025879,3627.404826089815,NN,40
76,control,pytorch,1,2.127832160238472e-16,-1.6793023598910864e-16,0.001020669937133789,1.869916915893555e-05,0.0010393691062927247,4.535392999649048,4363.601892908017,NN,40
77,control,pytorch,1,1.5036855882839226e-15,-1.7098680373855168e-16,0.0009846687316894531,1.869916915893555e-05,0.0010033679008483887,6.195688962936401,6174.892537121919,NN,40
78,control,pytorch,1,3.1590623307491643e-15,-5.219069681192946e-16,0.0010514259338378906,1.869916915893555e-05,0.0010701251029968262,5.929090976715088,5540.55872543406,NN,40
79,control,pytorch,1,1.514948693075549e-15,-1.710348441913423e-16,0.0009675025939941406,1.869916915893555e-05,0.0009862017631530762,7.374758005142212,7477.94039787933,NN,40
80,control,pytorch,1,2.1016162209457295e-16,6.73815514699499e-16,0.0009481906890869141,1.869916915893555e-05,0.0009668898582458496,6.445359945297241,6666.07462094032,NN,40
81,control,pytorch,1,5.974317084543499e-16,-5.112939072170532e-16,0.0009293556213378906,1.869916915893555e-05,0.0009480547904968261,7.00009298324585,7383.637584466469,NN,40
82,control,pytorch,1,2.2073477305866537e-16,0.0,0.0009222030639648438,1.869916915893555e-05,0.0009409022331237793,10.194191932678223,10834.485851769829,NN,40
83,control,pytorch,1,2.919593680723884e-16,-5.117163206211069e-16,0.0009176731109619141,1.869916915893555e-05,0.0009363722801208496,7.435714960098267,7940.981506990577,NN,40
84,control,pytorch,1,3.6456128956446237e-16,3.546740379997059e-16,0.0010311603546142578,1.869916915893555e-05,0.0010498595237731934,7.471489191055298,7116.656106716809,NN,40
85,control,pytorch,1,1.9738207299732886e-16,-5.327280561416585e-16,0.0009222030639648438,1.869916915893555e-05,0.0009409022331237793,6.967967987060547,7405.623816968754,NN,40
86,control,pytorch,1,3.36426622757248e-16,-3.467106797304353e-16,0.0009043216705322266,1.869916915893555e-05,0.0009230208396911621,6.564684152603149,7112.173279640857,NN,40
87,control,pytorch,1,6.227200277258247e-16,-3.423315002321578e-16,0.0009138584136962891,1.869916915893555e-05,0.0009325575828552246,6.504517078399658,6974.922726470882,NN,40
88,control,pytorch,1,8.668329572233172e-15,1.741896881244247e-16,0.0009598731994628906,1.869916915893555e-05,0.0009785723686218262,7.636940956115723,7804.165742868071,NN,40
89,control,pytorch,1,1.913714650747612e-16,-4.983775420929219e-16,0.00096893310546875,1.869916915893555e-05,0.0009876322746276856,4.646867036819458,4705.057900797357,NN,40
90,control,pytorch,1,5.026418685190112e-16,-6.956964095576301e-16,0.0009336471557617188,1.869916915893555e-05,0.0009523463249206543,7.763762950897217,8152.247504650226,NN,40
91,control,pytorch,1,3.4539313876278685e-16,1.5316488156865927e-15,0.0009353160858154297,1.869916915893555e-05,0.0009540152549743652,4.238692045211792,4443.002376650347,NN,40
92,control,pytorch,1,9.403593696763342e-16,-3.413524524769216e-16,0.0009100437164306641,1.869916915893555e-05,0.0009287428855895996,5.194501161575317,5593.045440426346,NN,40
93,control,pytorch,1,2.0391277717515892e-16,-1.724755833686888e-16,0.0009019374847412109,1.869916915893555e-05,0.0009206366539001464,6.485990047454834,7045.113856783627,NN,40
94,control,pytorch,1,5.771209389739338e-16,-3.3883758824623687e-16,0.001035928726196289,1.869916915893555e-05,0.0010546278953552247,6.389969110488892,6058.979796221483,NN,40
95,control,pytorch,1,2.409788333010444e-16,1.6959940332839471e-16,0.0009849071502685547,1.869916915893555e-05,0.0010036063194274903,4.762443780899048,4745.330602955744,NN,40
96,control,pytorch,1,4.3161439830516747e-16,-3.352687486102062e-16,0.0009410381317138672,1.869916915893555e-05,0.0009597373008728027,5.010746002197266,5220.9557736689,NN,40
97,control,pytorch,1,3.071798116530089e-16,-8.263728519122236e-16,0.000946044921875,1.869916915893555e-05,0.0009647440910339355,6.110878944396973,6334.1968105218675,NN,40
98,control,pytorch,1,4.220133200585872e-16,-1.7136896312963357e-16,0.0009603500366210938,1.869916915893555e-05,0.0009790492057800294,3.971560001373291,4056.547901705374,NN,40
99,control,pytorch,1,3.1788514455472757e-16,-3.4071019110962115e-16,0.0009369850158691406,1.869916915893555e-05,0.0009556841850280761,4.335137128829956,4536.160791132688,NN,40
0,control,optimaltree,1,3.4534973297179733e-16,0.0,0.0010540485382080078,0.00015332221984863282,0.0012073707580566406,13.483942031860352,11168.021042321607,OCT,40
1,control,optimaltree,1,2.2036866825133806e-16,0.0,0.0010979175567626953,0.00015332221984863282,0.001251239776611328,27.884915113449097,22285.828531577263,OCT,40
2,control,optimaltree,1,7.451733443751889e-16,5.04591312884702e-16,0.0009315013885498047,0.00015332221984863282,0.0010848236083984375,27.512278079986572,25361.06134397637,OCT,40
3,control,optimaltree,1,2.429396073917262e-16,6.791851967542337e-16,0.0009264945983886719,0.00015332221984863282,0.0010798168182373047,23.636230945587158,21889.111695973577,OCT,40
4,control,optimaltree,1,6.498071577878773e-14,-1.69490992144218e-16,0.0009214878082275391,0.00015332221984863282,0.0010748100280761719,25.420006036758423,23650.696748948554,OCT,40
5,control,optimaltree,1,2.1917486328983967e-16,-5.114332122570258e-16,0.0009450912475585938,0.00015332221984863282,0.0010984134674072265,17.55155301094055,15979.003837571738,OCT,40
6,control,optimaltree,1,2.103890236147178e-16,-5.13776132647332e-16,0.0009326934814453125,0.00015332221984863282,0.0010860157012939453,19.409276962280273,17872.00400432045,OCT,40
7,control,optimaltree,1,2.248557773658948e-16,-8.614632738967379e-16,0.0009436607360839844,0.00015332221984863282,0.0010969829559326172,18.396753072738647,16770.31805576082,OCT,40
8,control,optimaltree,1,3.2428221002373753e-16,0.0,0.000993490219116211,0.00015332221984863282,0.0011468124389648437,22.067370891571045,19242.35397332269,OCT,40
9,control,optimaltree,1,3.698862922915536e-16,0.0,0.0009586811065673828,0.00015332221984863282,0.0011120033264160156,16.518526077270508,14854.745201626045,OCT,40
10,control,optimaltree,1,6.794689446562428e-16,0.0,0.0009353160858154297,0.00015332221984863282,0.0010886383056640625,12.064255952835083,11081.968997477048,OCT,40
11,control,optimaltree,1,2.515007634805123e-16,3.370453518864467e-16,0.000997781753540039,0.00015332221984863282,0.0011511039733886719,6.143187046051025,5336.778595217975,OCT,40
12,control,optimaltree,1,9.380149544176105e-16,8.540213259984336e-16,0.0009541511535644531,0.00015332221984863282,0.001107473373413086,3.5332860946655273,3190.402748714769,OCT,40
13,control,optimaltree,1,5.058276708976035e-16,-1.6999576380847998e-16,0.0009815692901611328,0.00015332221984863282,0.0011348915100097656,5.342854976654053,4707.81121325692,OCT,40
14,control,optimaltree,1,1.9037786799170951e-16,0.0,0.0009639263153076172,0.00015332221984863282,0.00111724853515625,7.840406894683838,7017.603199262497,OCT,40
15,control,optimaltree,1,1.8582591218600565e-16,-3.434673559494266e-16,0.0009403228759765625,0.00015332221984863282,0.0010936450958251953,8.242720127105713,7536.924143463816,OCT,40
16,control,optimaltree,1,1.8495322520025815e-16,-5.179396813562086e-16,0.0010268688201904297,0.00015332221984863282,0.0011801910400390625,6.158736944198608,5218.423742646583,OCT,40
17,control,optimaltree,1,2.1501133121992766e-16,0.0,0.0009815692901611328,0.00015332221984863282,0.0011348915100097656,5.27899694442749,4651.543251373927,OCT,40
18,control,optimaltree,1,3.0569008591397255e-16,-1.154956834001329e-15,0.0009791851043701172,0.00015332221984863282,0.00113250732421875,4.728281021118164,4175.055578011318,OCT,40
19,control,optimaltree,1,1.1396482067524056e-15,6.9208622548062e-16,0.0009548664093017578,0.00015332221984863282,0.0011081886291503906,6.231468200683594,5623.111478287809,OCT,40
20,control,optimaltree,1,4.747643535863612e-16,0.0,0.0009176731109619141,0.00015332221984863282,0.0010709953308105469,6.181427001953125,5771.665687164966,OCT,40
21,control,optimaltree,1,4.748786431327031e-16,-3.44767199938243e-16,0.0010466575622558594,0.00015332221984863282,0.0011999797821044922,4.87628698348999,4063.640951465107,OCT,40
22,control,optimaltree,1,4.165848086613584e-16,-8.733029474552436e-16,0.0009572505950927734,0.00015332221984863282,0.0011105728149414062,5.09571099281311,4588.362801841102,OCT,40
23,control,optimaltree,1,3.938754859820329e-16,-3.3745119503275614e-16,0.000990152359008789,0.00015332221984863282,0.0011434745788574219,6.843114137649536,5984.491709896415,OCT,40
24,control,optimaltree,1,9.30421416911536e-16,-1.6866587190120186e-16,0.000957489013671875,0.00015332221984863282,0.0011108112335205078,6.175690174102783,5559.621642040918,OCT,40
25,control,optimaltree,1,3.572469801038204e-16,5.137372739190366e-16,0.0009300708770751953,0.00015332221984863282,0.001083393096923828,7.744645833969116,7148.509489269555,OCT,40
26,control,optimaltree,1,2.9225642389525764e-16,-5.256291563726568e-16,0.0010485649108886719,0.00015332221984863282,0.0012018871307373047,6.250530958175659,5200.59729264364,OCT,40
27,control,optimaltree,1,3.5322616616031433e-16,-6.756814763578526e-16,0.0009715557098388672,0.00015332221984863282,0.0011248779296875,6.867805004119873,6105.378035132935,OCT,40
28,control,optimaltree,1,2.316518903756433e-16,-1.650075021159892e-16,0.000980377197265625,0.00015332221984863282,0.0011336994171142578,4.17693305015564,3684.3390647475962,OCT,40
29,control,optimaltree,1,2.1743578638148278e-16,-3.4007546109394307e-16,0.0009603500366210938,0.00015332221984863282,0.0011136722564697265,6.446722984313965,5788.707536586828,OCT,40
30,control,optimaltree,1,2.028196392013898e-16,-1.6573297530659635e-16,0.0009286403656005859,0.00015332221984863282,0.0010819625854492187,5.1766698360443115,4784.518342558968,OCT,40
31,control,optimaltree,1,1.9683911718002953e-16,-1.6911652871452488e-16,0.0009589195251464844,0.00015332221984863282,0.0011122417449951172,6.2540740966796875,5622.94494413815,OCT,40
32,control,optimaltree,1,2.0756762831202795e-16,1.6789967335440456e-16,0.0009415149688720703,0.00015332221984863282,0.001094837188720703,6.554974794387817,5987.168559781188,OCT,40
33,control,optimaltree,1,1.9293370726711434e-16,0.0,0.0010418891906738281,0.00015332221984863282,0.001195211410522461,8.63001298904419,7220.490796077462,OCT,40
34,control,optimaltree,1,4.122833391853672e-16,-1.6944480421752554e-16,0.0009527206420898438,0.00015332221984863282,0.0011060428619384765,5.3685479164123535,4853.833518714918,OCT,40
35,control,optimaltree,1,2.1001887497239918e-16,-6.875376138055523e-16,0.0009202957153320312,0.00015332221984863282,0.001073617935180664,8.298521995544434,7729.492702772325,OCT,40
36,control,optimaltree,1,2.359615489585519e-16,0.0,0.0009965896606445312,0.00015332221984863282,0.001149911880493164,5.667420864105225,4928.569710641333,OCT,40
37,control,optimaltree,0,2.1596345424004124e-16,0.0002294368105154491,0.0009338855743408203,0.00015332221984863282,0.001087207794189453,7.130919933319092,6558.93010648936,OCT,40
38,control,optimaltree,1,2.1119049962056855e-16,-5.155075074625009e-16,0.0009799003601074219,0.00015332221984863282,0.0011332225799560547,8.385304927825928,7399.521573379788,OCT,40
39,control,optimaltree,1,3.5563638941851796e-16,-3.3740560315063635e-16,0.0009489059448242188,0.00015332221984863282,0.0011022281646728515,7.647248029708862,6937.990041271188,OCT,40
40,control,optimaltree,1,3.5614438489913216e-16,-8.628593900832469e-16,0.0009362697601318359,0.00015332221984863282,0.0010895919799804687,9.344155073165894,8575.829525960158,OCT,40
41,control,optimaltree,1,3.439701582375789e-16,-1.1933189111363394e-15,0.0009465217590332031,0.00015332221984863282,0.001099843978881836,7.6641929149627686,6968.436489286984,OCT,40
42,control,optimaltree,0,5.486860738840055e-16,0.03022862518404427,0.0009617805480957031,0.00015332221984863282,0.001115102767944336,4.876752853393555,4373.366288367956,OCT,40
43,control,optimaltree,1,2.1494432448242024e-14,-1.185349932551057e-15,0.0009655952453613281,0.00015332221984863282,0.001118917465209961,8.237488985061646,7362.016628738483,OCT,40
44,control,optimaltree,1,8.192307802299923e-16,-3.465459872063627e-16,0.000949859619140625,0.00015332221984863282,0.0011031818389892578,5.994848966598511,5434.143995781356,OCT,40
45,control,optimaltree,1,4.282049204800432e-16,-3.4132053186560614e-16,0.0009555816650390625,0.00015332221984863282,0.0011089038848876953,6.983363151550293,6297.536916157108,OCT,40
46,control,optimaltree,1,4.2894935418080085e-16,6.986975610740941e-16,0.0009138584136962891,0.00015332221984863282,0.0010671806335449219,8.9407479763031,8377.914380440028,OCT,40
47,control,optimaltree,1,3.4843930085304073e-16,-3.433001922002711e-16,0.0009410381317138672,0.00015332221984863282,0.0010943603515625,7.453666925430298,6810.980418641941,OCT,40
48,control,optimaltree,1,2.545687275984033e-16,-1.7464284766031253e-16,0.0009696483612060547,0.00015332221984863282,0.0011229705810546875,5.674266815185547,5052.907806236837,OCT,40
49,control,optimaltree,1,2.254390336292499e-16,-1.697063402069244e-16,0.0009484291076660156,0.00015332221984863282,0.0011017513275146484,5.4961090087890625,4988.52043245302,OCT,40
50,control,optimaltree,1,2.924014482253073e-16,-5.05736696505362e-16,0.0009458065032958984,0.00015332221984863282,0.0010991287231445312,4.994980096817017,4544.49055114011,OCT,40
51,control,optimaltree,1,2.3293744073918955e-15,-3.4005426414957333e-16,0.000911712646484375,0.00015332221984863282,0.0010650348663330078,5.3218019008636475,4996.8335019744445,OCT,40
52,control,optimaltree,1,2.138485198034501e-16,0.0,0.0009617805480957031,0.00015332221984863282,0.001115102767944336,5.809530019760132,5209.860639544331,OCT,40
53,control,optimaltree,1,1.8735213052540388e-16,0.0,0.0009801387786865234,0.00015332221984863282,0.0011334609985351562,6.856481075286865,6049.154831218659,OCT,40
54,control,optimaltree,1,2.1252814963189185e-16,3.4189446683661605e-16,0.0009524822235107422,0.00015332221984863282,0.001105804443359375,5.510958909988403,4983.665007934318,OCT,40
55,control,optimaltree,1,2.6516420510375674e-16,-5.234019358455952e-16,0.0009343624114990234,0.00015332221984863282,0.0010876846313476562,4.7946600914001465,4408.134447445025,OCT,40
56,control,optimaltree,1,2.886990782542412e-16,9.251728446166494e-05,0.0009882450103759766,0.00015332221984863282,0.0011415672302246094,6.25442099571228,5478.802150340011,OCT,40
57,control,optimaltree,1,2.0514193460773925e-16,0.0,0.0009839534759521484,0.00015332221984863282,0.0011372756958007812,5.283416032791138,4645.677430986482,OCT,40
58,control,optimaltree,1,2.818127797898064e-16,0.0,0.0009357929229736328,0.00015332221984863282,0.0010891151428222656,6.240797996520996,5730.154463144253,OCT,40
59,control,optimaltree,1,1.1542666126655854e-15,-1.7297421661790893e-16,0.0009114742279052734,0.00015332221984863282,0.0010647964477539062,6.4328999519348145,6041.436337907068,OCT,40
60,control,optimaltree,0,3.780660550836148e-15,0.00042406356720423846,0.000997304916381836,0.00015332221984863282,0.0011506271362304687,6.796321868896484,5906.624009548122,OCT,40
61,control,optimaltree,1,3.3818790594926794e-16,-3.343289669753786e-16,0.0010733604431152344,0.00015332221984863282,0.0012266826629638672,5.672224998474121,4624.036166590218,OCT,40
62,control,optimaltree,1,2.800396260555659e-16,3.456129557651836e-16,0.000978708267211914,0.00015332221984863282,0.0011320304870605469,7.563230037689209,6681.1186837627,OCT,40
63,control,optimaltree,0,2.0259705161848183e-16,0.031199629474100266,0.0009322166442871094,0.00015332221984863282,0.0010855388641357422,5.640389919281006,5195.935498607536,OCT,40
64,control,optimaltree,0,2.206363718752054e-16,0.00044613099716219677,0.0010006427764892578,0.00015332221984863282,0.0011539649963378906,6.480511903762817,5615.865233632502,OCT,40
65,control,optimaltree,1,2.6489963467331006e-16,-1.6929911244901621e-16,0.0009491443634033203,0.00015332221984863282,0.001102466583251953,5.398553848266602,4896.795903185066,OCT,40
66,control,optimaltree,1,3.473294921651495e-16,-1.7364811133769325e-16,0.0009949207305908203,0.00015332221984863282,0.001148242950439453,6.083703994750977,5298.272453945948,OCT,40
67,control,optimaltree,1,2.187083591599336e-16,-1.7268704650419213e-16,0.0009534358978271484,0.00015332221984863282,0.0011067581176757812,4.8723859786987305,4402.394616206529,OCT,40
68,control,optimaltree,1,1.3959119004803665e-15,-3.443192413499494e-16,0.0009558200836181641,0.00015332221984863282,0.0011091423034667969,5.506455183029175,4964.606584581521,OCT,40
69,control,optimaltree,1,1.880109417365143e-16,-8.516632608227199e-16,0.0009944438934326172,0.00015332221984863282,0.00114776611328125,4.177231073379517,3639.444504453603,OCT,40
70,control,optimaltree,1,2.1058459426176306e-16,-5.182492894324335e-16,0.0009763240814208984,0.00015332221984863282,0.0011296463012695312,7.071045875549316,6259.522000472765,OCT,40
71,control,optimaltree,1,3.190302510386607e-16,1.694793680462737e-16,0.0009243488311767578,0.00015332221984863282,0.0010776710510253906,5.230191946029663,4853.236004672483,OCT,40
72,control,optimaltree,1,5.327804211554897e-16,1.6953506894908151e-16,0.0010485649108886719,0.00015332221984863282,0.0012018871307373047,7.856369972229004,6536.695311322177,OCT,40
73,control,optimaltree,1,3.9346590595973223e-16,-8.259347013139322e-16,0.0009505748748779297,0.00015332221984863282,0.0011038970947265625,5.476500988006592,4961.061147971525,OCT,40
74,control,optimaltree,1,1.8848941742859777e-16,-6.639563969667247e-16,0.0010027885437011719,0.00015332221984863282,0.0011561107635498047,6.072605848312378,5252.615960140893,OCT,40
75,control,optimaltree,1,3.490395885291232e-16,1.682900250848001e-16,0.0010383129119873047,0.00015332221984863282,0.0011916351318359375,3.1401331424713135,2635.146496254562,OCT,40
76,control,optimaltree,1,2.127832160238472e-16,-1.6793023598910864e-16,0.0010826587677001953,0.00015332221984863282,0.001235980987548828,6.851447105407715,5543.327263468156,OCT,40
77,control,optimaltree,1,1.5036855882839226e-15,-1.7098680373855168e-16,0.0011119842529296875,0.00015332221984863282,0.0012653064727783203,5.773493051528931,4562.920664470857,OCT,40
78,control,optimaltree,1,3.1590623307491643e-15,-5.219069681192946e-16,0.0010833740234375,0.00015332221984863282,0.0012366962432861328,5.307739019393921,4291.869606792261,OCT,40
79,control,optimaltree,1,1.514948693075549e-15,-1.710348441913423e-16,0.0010428428649902344,0.00015332221984863282,0.0011961650848388672,4.921722173690796,4114.584379758744,OCT,40
80,control,optimaltree,1,4.821979525433922e-16,6.73815514699499e-16,0.0010385513305664062,0.00015332221984863282,0.001191873550415039,5.41356897354126,4542.066540243405,OCT,40
81,control,optimaltree,1,5.974317084543499e-16,-5.112939072170532e-16,0.0009298324584960938,0.00015332221984863282,0.0010831546783447265,5.092544078826904,4701.585268144078,OCT,40
82,control,optimaltree,1,2.2073477305866537e-16,0.0,0.0010421276092529297,0.00015332221984863282,0.0011954498291015625,6.013275861740112,5030.136535515987,OCT,40
83,control,optimaltree,1,2.919593680723884e-16,-5.117163206211069e-16,0.0010180473327636719,0.00015332221984863282,0.0011713695526123047,6.016251087188721,5136.082864516759,OCT,40
84,control,optimaltree,0,7.938617858209014e-16,0.0005334492635359485,0.0010111331939697266,0.00015332221984863282,0.0011644554138183594,5.401033163070679,4638.24814499353,OCT,40
85,control,optimaltree,0,2.221681582554732e-16,0.0005666478823302023,0.0009462833404541016,0.00015332221984863282,0.0010996055603027344,5.756357192993164,5234.929142599434,OCT,40
86,control,optimaltree,1,3.36426622757248e-16,-3.467106797304353e-16,0.0009424686431884766,0.00015332221984863282,0.0010957908630371094,5.470227003097534,4992.03560425406,OCT,40
87,control,optimaltree,1,4.107608021422069e-16,-3.423315002321578e-16,0.0010237693786621094,0.00015332221984863282,0.0011770915985107422,7.226034164428711,6138.888573812861,OCT,40
88,control,optimaltree,1,8.668329572233172e-15,1.741896881244247e-16,0.0009694099426269531,0.00015332221984863282,0.001122732162475586,8.90573501586914,7932.199070731438,OCT,40
89,control,optimaltree,1,1.913714650747612e-16,-4.983775420929219e-16,0.0009760856628417969,0.00015332221984863282,0.0011294078826904297,8.143660068511963,7210.557136463814,OCT,40
90,control,optimaltree,1,1.9379813589350139e-16,-5.217723071682225e-16,0.0009682178497314453,0.00015332221984863282,0.001121540069580078,8.015517950057983,7146.885044472033,OCT,40
91,control,optimaltree,1,3.4539313876278685e-16,1.5316488156865927e-15,0.0009088516235351562,0.00015332221984863282,0.001062173843383789,5.754472970962524,5417.637618179696,OCT,40
92,control,optimaltree,1,9.403593696763342e-16,-3.413524524769216e-16,0.0010325908660888672,0.00015332221984863282,0.0011859130859375,6.997320175170898,5900.365092640247,OCT,40
93,control,optimaltree,1,2.0391277717515892e-16,-1.724755833686888e-16,0.0009634494781494141,0.00015332221984863282,0.0011167716979980469,7.592988014221191,6799.051254461922,OCT,40
94,control,optimaltree,1,5.771209389739338e-16,-3.3883758824623687e-16,0.00096893310546875,0.00015332221984863282,0.0011222553253173828,5.054898977279663,4504.2325603134,OCT,40
95,control,optimaltree,1,2.1245511828581395e-16,1.6959940332839471e-16,0.0009546279907226562,0.00015332221984863282,0.001107950210571289,6.072533845901489,5480.872504884788,OCT,40
96,control,optimaltree,1,4.3161439830516747e-16,-3.352687486102062e-16,0.0009074211120605469,0.00015332221984863282,0.0010607433319091797,5.394412994384766,5085.5026207665405,OCT,40
97,control,optimaltree,1,3.071798116530089e-16,-8.263728519122236e-16,0.0010190010070800781,0.00015332221984863282,0.001172323226928711,5.695695161819458,4858.468237246496,OCT,40
98,control,optimaltree,1,4.220133200585872e-16,-1.7136896312963357e-16,0.0009555816650390625,0.00015332221984863282,0.0011089038848876953,3.7854249477386475,3413.6637082140064,OCT,40
99,control,optimaltree,1,3.1788514455472757e-16,-3.4071019110962115e-16,0.0009579658508300781,0.00015332221984863282,0.001111288070678711,2.7729861736297607,2495.290147347825,OCT,40
0,control,optimaltree,1,3.4534973297179733e-16,0.0,0.0010569095611572266,8.506298065185546e-05,0.001141972541809082,9.935552835464478,8700.343022017712,OCT-H,40
1,control,optimaltree,1,2.2036866825133806e-16,0.0,0.0010254383087158203,8.506298065185546e-05,0.0011105012893676757,15.055305004119873,13557.215239878225,OCT-H,40
2,control,optimaltree,0,2.2001212807367386e-16,0.0022311929994724465,0.0009436607360839844,8.506298065185546e-05,0.0010287237167358398,16.146825075149536,15695.978242227879,OCT-H,40
3,control,optimaltree,1,1.9076145142033933e-16,8.489814959427921e-16,0.000926971435546875,8.506298065185546e-05,0.0010120344161987304,11.589700937271118,11451.884196589694,OCT-H,40
4,control,optimaltree,1,6.498071577878773e-14,-1.69490992144218e-16,0.0009174346923828125,8.506298065185546e-05,0.001002497673034668,13.411664009094238,13378.249516027,OCT-H,40
5,control,optimaltree,1,3.7298627472347137e-16,-1.704777374190086e-16,0.0009050369262695312,8.506298065185546e-05,0.0009900999069213867,12.221204042434692,12343.404899850222,OCT-H,40
6,control,optimaltree,1,2.103890236147178e-16,-5.13776132647332e-16,0.0009348392486572266,8.506298065185546e-05,0.001019902229309082,10.948208093643188,10734.566293731796,OCT-H,40
7,control,optimaltree,1,2.248557773658948e-16,-8.614632738967379e-16,0.0009407997131347656,8.506298065185546e-05,0.001025862693786621,8.073194980621338,7869.664263569135,OCT-H,40
8,control,optimaltree,1,3.2428221002373753e-16,0.0,0.0008785724639892578,8.506298065185546e-05,0.0009636354446411132,13.96415400505066,14491.117032594551,OCT-H,40
9,control,optimaltree,1,9.633711824957454e-16,1.7046543820193476e-16,0.0009396076202392578,8.506298065185546e-05,0.0010246706008911132,14.31236481666565,13967.771500635212,OCT-H,40
10,control,optimaltree,0,6.794689446562428e-16,0.0010042174089925793,0.0009996891021728516,8.506298065185546e-05,0.001084752082824707,12.632531881332397,11645.547477020868,OCT-H,40
11,control,optimaltree,1,3.692262345909479e-16,6.740907037728934e-16,0.0009515285491943359,8.506298065185546e-05,0.0010365915298461913,8.994149208068848,8676.657052564758,OCT-H,40
12,control,optimaltree,1,9.380149544176105e-16,8.540213259984336e-16,0.0009162425994873047,8.506298065185546e-05,0.00100130558013916,6.167558193206787,6159.516450861712,OCT-H,40
13,control,optimaltree,1,5.058276708976035e-16,-1.6999576380847998e-16,0.0010974407196044922,8.506298065185546e-05,0.0011825037002563476,9.273612022399902,7842.35349148551,OCT-H,40
14,control,optimaltree,1,1.9037786799170951e-16,0.0,0.0009715557098388672,8.506298065185546e-05,0.0010566186904907226,6.981384992599487,6607.288944848346,OCT-H,40
15,control,optimaltree,1,1.8582591218600565e-16,-3.434673559494266e-16,0.0009815692901611328,8.506298065185546e-05,0.0010666322708129882,7.667730093002319,7188.728770748674,OCT-H,40
16,control,optimaltree,1,1.8495322520025815e-16,-5.179396813562086e-16,0.0009870529174804688,8.506298065185546e-05,0.0010721158981323242,5.327441930770874,4969.091438762848,OCT-H,40
17,control,optimaltree,1,2.1198549112774928e-16,3.388780859153979e-16,0.0009453296661376953,8.506298065185546e-05,0.0010303926467895507,4.86196494102478,4718.555548871067,OCT-H,40
18,control,optimaltree,1,3.0569008591397255e-16,-1.154956834001329e-15,0.0010099411010742188,8.506298065185546e-05,0.0010950040817260742,3.7702419757843018,3443.130522254495,OCT-H,40
19,control,optimaltree,1,1.1396482067524056e-15,6.9208622548062e-16,0.0009698867797851562,8.506298065185546e-05,0.0010549497604370117,5.777293920516968,5476.368768616745,OCT-H,40
20,control,optimaltree,1,2.9582947800870237e-15,0.0,0.0009515285491943359,8.506298065185546e-05,0.0010365915298461913,7.65890908241272,7388.550708637512,OCT-H,40
21,control,optimaltree,1,4.748786431327031e-16,-3.44767199938243e-16,0.0009765625,8.506298065185546e-05,0.0010616254806518554,5.283904075622559,4977.182793670471,OCT-H,40
22,control,optimaltree,1,3.1438303946918885e-16,-6.986423579641949e-16,0.0009520053863525391,8.506298065185546e-05,0.0010370683670043945,4.459389925003052,4299.996091756365,OCT-H,40
23,control,optimaltree,1,2.121149130385059e-16,-3.3745119503275614e-16,0.001027822494506836,8.506298065185546e-05,0.0011128854751586913,8.697006940841675,7814.826534241117,OCT-H,40
24,control,optimaltree,1,9.30421416911536e-16,-1.6866587190120186e-16,0.0009477138519287109,8.506298065185546e-05,0.0010327768325805663,8.418806076049805,8151.6217351758405,OCT-H,40
25,control,optimaltree,1,3.572469801038204e-16,5.137372739190366e-16,0.0009958744049072266,8.506298065185546e-05,0.001080937385559082,8.466088056564331,7832.1724918280115,OCT-H,40
26,control,optimaltree,1,2.9225642389525764e-16,-5.256291563726568e-16,0.0010166168212890625,8.506298065185546e-05,0.001101679801940918,5.322996139526367,4831.7089322581905,OCT-H,40
27,control,optimaltree,0,1.1004870182563182e-15,0.0007938216574494463,0.0009949207305908203,8.506298065185546e-05,0.0010799837112426757,6.131756067276001,5677.637545311251,OCT-H,40
28,control,optimaltree,1,2.1403966014618479e-16,0.0,0.0010826587677001953,8.506298065185546e-05,0.0011677217483520507,4.525753974914551,3875.712669821838,OCT-H,40
29,control,optimaltree,1,2.1743578638148278e-16,-3.4007546109394307e-16,0.000986337661743164,8.506298065185546e-05,0.0010714006423950195,5.979621887207031,5581.125911815888,OCT-H,40
30,control,optimaltree,1,2.028196392013898e-16,-1.6573297530659635e-16,0.0009808540344238281,8.506298065185546e-05,0.0010659170150756835,4.856181859970093,4555.872353370106,OCT-H,40
31,control,optimaltree,0,1.0547447577808784e-15,0.0004993600356452314,0.0010211467742919922,8.506298065185546e-05,0.0011062097549438476,6.883609056472778,6222.697843432232,OCT-H,40
32,control,optimaltree,1,2.179422829383508e-16,5.036990200632137e-16,0.0009207725524902344,8.506298065185546e-05,0.0010058355331420898,6.7259228229522705,6686.901189443394,OCT-H,40
33,control,optimaltree,1,4.120532850949208e-16,0.0,0.001010894775390625,8.506298065185546e-05,0.0010959577560424804,6.8239099979400635,6226.435243801096,OCT-H,40
34,control,optimaltree,1,4.122833391853672e-16,9.739828662356472e-05,0.0009245872497558594,8.506298065185546e-05,0.0010096502304077148,6.181474924087524,6122.392426525109,OCT-H,40
35,control,optimaltree,1,2.0953441937628236e-16,-6.875376138055523e-16,0.0009655952453613281,8.506298065185546e-05,0.0010506582260131835,10.047258138656616,9562.822514398269,OCT-H,40
36,control,optimaltree,1,2.359615489585519e-16,0.0,0.0009388923645019531,8.506298065185546e-05,0.0010239553451538085,8.900771141052246,8692.538383805457,OCT-H,40
37,control,optimaltree,0,2.1596345424004124e-16,0.0002294368105154491,0.0010285377502441406,8.506298065185546e-05,0.001113600730895996,9.359073877334595,8404.335250215168,OCT-H,40
38,control,optimaltree,1,2.1119049962056855e-16,-5.155075074625009e-16,0.00110626220703125,8.506298065185546e-05,0.0011913251876831054,7.5748021602630615,6358.299344778037,OCT-H,40
39,control,optimaltree,1,3.5563638941851796e-16,-3.3740560315063635e-16,0.0010018348693847656,8.506298065185546e-05,0.001086897850036621,5.397090911865234,4965.59167145596,OCT-H,40
40,control,optimaltree,1,3.5614438489913216e-16,-8.628593900832469e-16,0.0009398460388183594,8.506298065185546e-05,0.0010249090194702148,8.443273782730103,8238.071499355632,OCT-H,40
41,control,optimaltree,1,3.439701582375789e-16,-1.1933189111363394e-15,0.0009658336639404297,8.506298065185546e-05,0.001050896644592285,7.157047986984253,6810.420438406636,OCT-H,40
42,control,optimaltree,0,5.486860738840055e-16,0.030228625184043786,0.0009424686431884766,8.506298065185546e-05,0.001027531623840332,4.257166147232056,4143.09987980825,OCT-H,40
43,control,optimaltree,0,2.1821711518016853e-16,0.00021838195635159912,0.0010364055633544922,8.506298065185546e-05,0.0011214685440063476,5.296203136444092,4722.560578938641,OCT-H,40
44,control,optimaltree,1,8.192307802299923e-16,-3.465459872063627e-16,0.0009493827819824219,8.506298065185546e-05,0.0010344457626342773,5.449827194213867,5268.354698786295,OCT-H,40
45,control,optimaltree,1,3.2484588042196756e-16,-1.7066026593280307e-16,0.0009319782257080078,8.506298065185546e-05,0.0010170412063598632,5.49753999710083,5405.425033639804,OCT-H,40
46,control,optimaltree,1,4.2894935418080085e-16,6.986975610740941e-16,0.0009419918060302734,8.506298065185546e-05,0.0010270547866821288,8.593575954437256,8367.203060509126,OCT-H,40
47,control,optimaltree,1,1.4501047587055542e-15,-3.433001922002711e-16,0.0009565353393554688,8.506298065185546e-05,0.0010415983200073242,8.535001993179321,8194.139553834251,OCT-H,40
48,control,optimaltree,1,2.545687275984033e-16,-1.7464284766031253e-16,0.0010027885437011719,8.506298065185546e-05,0.0010878515243530273,6.947650194168091,6386.579453754071,OCT-H,40
49,control,optimaltree,1,2.254390336292499e-16,1.697063402069244e-16,0.00096893310546875,8.506298065185546e-05,0.0010539960861206054,8.673677921295166,8229.326498943627,OCT-H,40
50,control,optimaltree,1,2.924014482253073e-16,-5.05736696505362e-16,0.0009207725524902344,8.506298065185546e-05,0.0010058355331420898,6.515906095504761,6478.102911268187,OCT-H,40
51,control,optimaltree,1,2.3293744073918955e-15,-3.4005426414957333e-16,0.0009548664093017578,8.506298065185546e-05,0.0010399293899536132,6.12464714050293,5889.483651169936,OCT-H,40
52,control,optimaltree,1,2.389697890936044e-16,0.0,0.000926971435546875,8.506298065185546e-05,0.0010120344161987304,3.844517946243286,3798.801586890251,OCT-H,40
53,control,optimaltree,1,1.8735213052540388e-16,0.0,0.001043558120727539,8.506298065185546e-05,0.0011286211013793945,6.25810980796814,5544.916536045191,OCT-H,40
54,control,optimaltree,1,2.1252814963189185e-16,3.4189446683661605e-16,0.0009417533874511719,8.506298065185546e-05,0.0010268163681030273,6.244726896286011,6081.6394150618335,OCT-H,40
55,control,optimaltree,1,2.6516420510375674e-16,-5.234019358455952e-16,0.00093841552734375,8.506298065185546e-05,0.0010234785079956054,4.428276062011719,4326.691794128747,OCT-H,40
56,control,optimaltree,1,2.0419709071973426e-16,-1.759417645774106e-16,0.0009717941284179688,8.506298065185546e-05,0.0010568571090698242,5.446704149246216,5153.680760155027,OCT-H,40
57,control,optimaltree,1,2.0514193460773925e-16,0.0,0.0009438991546630859,8.506298065185546e-05,0.0010289621353149413,5.958377122879028,5790.667040488625,OCT-H,40
58,control,optimaltree,1,2.0621156209144914e-15,0.0,0.0010085105895996094,8.506298065185546e-05,0.0010935735702514648,4.980691194534302,4554.5094815971115,OCT-H,40
59,control,optimaltree,1,1.1542666126655854e-15,-1.7297421661790893e-16,0.0009660720825195312,8.506298065185546e-05,0.0010511350631713867,6.031735897064209,5738.307196095066,OCT-H,40
60,control,optimaltree,0,3.780660550836148e-15,0.00042406356720423846,0.0009958744049072266,8.506298065185546e-05,0.001080937385559082,6.673208951950073,6173.538857200835,OCT-H,40
61,control,optimaltree,1,3.3818790594926794e-16,-1.671644834876893e-16,0.0010488033294677734,8.506298065185546e-05,0.0011338663101196288,5.885274887084961,5190.448675085896,OCT-H,40
62,control,optimaltree,1,2.800396260555659e-16,3.456129557651836e-16,0.0010237693786621094,8.506298065185546e-05,0.0011088323593139648,7.577648162841797,6833.898829873699,OCT-H,40
63,control,optimaltree,1,2.1744111360757919e-16,-3.253801712008082e-16,0.001119852066040039,8.506298065185546e-05,0.0012049150466918945,4.8856401443481445,4054.759012066216,OCT-H,40
64,control,optimaltree,0,2.206363718752054e-16,0.00044613099716219677,0.0009565353393554688,8.506298065185546e-05,0.0010415983200073242,6.85929012298584,6585.350601312037,OCT-H,40
65,control,optimaltree,1,2.6489963467331006e-16,-1.6929911244901621e-16,0.0009417533874511719,8.506298065185546e-05,0.0010268163681030273,6.020913124084473,5863.670770273848,OCT-H,40
66,control,optimaltree,1,3.473294921651495e-16,-1.7364811133769325e-16,0.0009512901306152344,8.506298065185546e-05,0.0010363531112670898,4.899413824081421,4727.552579150544,OCT-H,40
67,control,optimaltree,1,2.187083591599336e-16,-1.7268704650419213e-16,0.0009810924530029297,8.506298065185546e-05,0.001066155433654785,6.501455068588257,6098.036799663669,OCT-H,40
68,control,optimaltree,1,1.3959119004803665e-15,-3.443192413499494e-16,0.0010461807250976562,8.506298065185546e-05,0.0011312437057495117,8.780725002288818,7762.010040507674,OCT-H,40
69,control,optimaltree,1,1.880109417365143e-16,-8.516632608227199e-16,0.0009522438049316406,8.506298065185546e-05,0.001037306785583496,4.684323072433472,4515.851180707828,OCT-H,40
70,control,optimaltree,1,3.194165961113789e-16,-5.182492894324335e-16,0.000942230224609375,8.506298065185546e-05,0.0010272932052612304,7.284144878387451,7090.619154377806,OCT-H,40
71,control,optimaltree,1,2.1941702576919738e-16,6.168517622747543e-05,0.0009508132934570312,8.506298065185546e-05,0.0010358762741088867,4.72618293762207,4562.497525766552,OCT-H,40
72,control,optimaltree,1,5.327804211554897e-16,1.6953506894908151e-16,0.0009458065032958984,8.506298065185546e-05,0.0010308694839477538,5.958049058914185,5779.6347177701,OCT-H,40
73,control,optimaltree,0,9.974812481946257e-16,0.00028863842867497976,0.0010294914245605469,8.506298065185546e-05,0.0011145544052124023,3.860337018966675,3463.569836441501,OCT-H,40
74,control,optimaltree,1,1.8848941742859777e-16,-6.639563969667247e-16,0.0010685920715332031,8.506298065185546e-05,0.0011536550521850585,4.2646331787109375,3696.6276623446406,OCT-H,40
75,control,optimaltree,0,1.3509222243298085e-15,0.0020155051405538146,0.0010094642639160156,8.506298065185546e-05,0.001094527244567871,3.4753050804138184,3175.165440295549,OCT-H,40
76,control,optimaltree,1,2.127832160238472e-16,-1.6793023598910864e-16,0.001013040542602539,8.506298065185546e-05,0.0010981035232543945,7.858019113540649,7155.991167619817,OCT-H,40
77,control,optimaltree,1,1.5036855882839226e-15,-1.7098680373855168e-16,0.0010385513305664062,8.506298065185546e-05,0.0011236143112182617,6.59964394569397,5873.584805571234,OCT-H,40
78,control,optimaltree,1,3.1590623307491643e-15,-5.219069681192946e-16,0.0010547637939453125,8.506298065185546e-05,0.001139826774597168,6.654419183731079,5838.096921422864,OCT-H,40
79,control,optimaltree,1,7.297706407488126e-16,1.710348441913423e-16,0.0010178089141845703,8.506298065185546e-05,0.0011028718948364257,5.422628879547119,4916.8257029084825,OCT-H,40
80,control,optimaltree,1,2.1016162209457295e-16,6.73815514699499e-16,0.0009753704071044922,8.506298065185546e-05,0.0010604333877563476,7.939341068267822,7486.88334405029,OCT-H,40
81,control,optimaltree,1,5.974317084543499e-16,-3.408626048113688e-16,0.0009634494781494141,8.506298065185546e-05,0.0010485124588012695,7.8021931648254395,7441.20215199487,OCT-H,40
82,control,optimaltree,1,3.7742148024531677e-16,1.7544694246024312e-16,0.0009427070617675781,8.506298065185546e-05,0.0010277700424194335,7.459918975830078,7258.354172562738,OCT-H,40
83,control,optimaltree,1,2.1734376334487265e-16,-3.411442137474046e-16,0.0009882450103759766,8.506298065185546e-05,0.001073307991027832,6.888056039810181,6417.5950401841055,OCT-H,40
84,control,optimaltree,1,3.6456128956446237e-16,3.546740379997059e-16,0.0009644031524658203,8.506298065185546e-05,0.0010494661331176757,6.280084848403931,5984.075760260622,OCT-H,40
85,control,optimaltree,1,4.489005885096394e-16,-3.5515203742777233e-16,0.0009500980377197266,8.506298065185546e-05,0.001035161018371582,5.341468811035156,5160.0366669891155,OCT-H,40
86,control,optimaltree,1,2.311804293755544e-16,-3.467106797304353e-16,0.0009586811065673828,8.506298065185546e-05,0.0010437440872192382,5.344388961791992,5120.4016647707285,OCT-H,40
87,control,optimaltree,1,6.227200277258247e-16,-3.423315002321578e-16,0.000946044921875,8.506298065185546e-05,0.0010311079025268554,7.442237138748169,7217.709340128285,OCT-H,40
88,control,optimaltree,1,8.668329572233172e-15,1.741896881244247e-16,0.0009443759918212891,8.506298065185546e-05,0.0010294389724731445,6.4629340171813965,6278.112826498803,OCT-H,40
89,control,optimaltree,1,2.43255760171368e-16,-3.3225169472861456e-16,0.0010175704956054688,8.506298065185546e-05,0.0011026334762573242,7.303348064422607,6623.550093193622,OCT-H,40
90,control,optimaltree,1,5.026418685190112e-16,-6.956964095576301e-16,0.0009508132934570312,8.506298065185546e-05,0.0010358762741088867,7.534505128860474,7273.5570040370285,OCT-H,40
91,control,optimaltree,1,3.4539313876278685e-16,1.5316488156865927e-15,0.0009655952453613281,8.506298065185546e-05,0.0010506582260131835,4.801915884017944,4570.388129200914,OCT-H,40
92,control,optimaltree,1,1.1787849772998974e-15,-1.706762262384608e-16,0.0009703636169433594,8.506298065185546e-05,0.0010554265975952148,3.58266282081604,3394.516330154198,OCT-H,40
93,control,optimaltree,1,2.0391277717515892e-16,-1.724755833686888e-16,0.0009162425994873047,8.506298065185546e-05,0.00100130558013916,4.4388861656188965,4433.098400392401,OCT-H,40
94,control,optimaltree,1,5.771209389739338e-16,-3.3883758824623687e-16,0.0010094642639160156,8.506298065185546e-05,0.001094527244567871,4.58660101890564,4190.485930495472,OCT-H,40
95,control,optimaltree,1,2.0566975016463455e-16,1.6959940332839471e-16,0.0009369850158691406,8.506298065185546e-05,0.001022047996520996,5.213037967681885,5100.580389009933,OCT-H,40
96,control,optimaltree,1,7.727406413320058e-16,0.0,0.000949859619140625,8.506298065185546e-05,0.0010349225997924804,4.692495107650757,4534.150774745553,OCT-H,40
97,control,optimaltree,1,3.071798116530089e-16,-8.263728519122236e-16,0.0009620189666748047,8.506298065185546e-05,0.00104708194732666,6.4488139152526855,6158.843566845334,OCT-H,40
98,control,optimaltree,1,4.220133200585872e-16,-1.7136896312963357e-16,0.0009577274322509766,8.506298065185546e-05,0.001042790412902832,4.271889925003052,4096.59493618792,OCT-H,40
99,control,optimaltree,1,3.1788514455472757e-16,-3.4071019110962115e-16,0.0009248256683349609,8.506298065185546e-05,0.0010098886489868163,3.410698890686035,3377.301937305526,OCT-H,40


==> data/benchmarks/facility/facility_detail.csv <==
,problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,n,m
0,facility,pytorch,1,0.0,0.0,0.0001842975616455078,8.118152618408202e-06,0.00019241571426391598,0.07835507392883301,407.21764450777533,NN,20,10
1,facility,pytorch,1,0.0,0.0,0.00013303756713867188,8.118152618408202e-06,0.00014115571975708007,0.08369207382202147,592.9060045604257,NN,20,10
2,facility,pytorch,1,0.0,0.0,0.00013399124145507812,8.118152618408202e-06,0.00014210939407348632,0.08025002479553223,564.705981041859,NN,20,10
3,facility,pytorch,1,1.0346497054391267e-16,0.0,0.00014591217041015625,8.118152618408202e-06,0.00015403032302856442,0.047056913375854485,305.504217939788,NN,20,10
4,facility,pytorch,1,1.0461767772057655e-16,0.0,0.00014090538024902344,8.118152618408202e-06,0.00014902353286743163,0.0036361217498779297,24.39964802815775,NN,20,10
5,facility,pytorch,1,0.0,0.0,0.00013446807861328125,8.118152618408202e-06,0.00014258623123168942,0.0038831233978271493,27.233508903937803,NN,20,10
6,facility,pytorch,1,0.0,0.0,0.00013089179992675779,8.118152618408202e-06,0.00013900995254516598,0.0037429332733154297,26.925649601234888,NN,20,10
7,facility,pytorch,1,0.0,0.0,0.00013327598571777344,8.118152618408202e-06,0.00014139413833618163,0.05817508697509765,411.439170390355,NN,20,10
8,facility,pytorch,1,0.0,0.0,0.00013422966003417971,8.118152618408202e-06,0.00014234781265258788,0.062288999557495124,437.5831169918768,NN,20,10
9,facility,pytorch,1,1.0326070135296407e-16,0.0,0.00013589859008789062,8.118152618408202e-06,0.00014401674270629882,0.1272449493408203,883.5427530833542,NN,20,10
10,facility,pytorch,1,1.0307490084792113e-16,0.0,0.00013494491577148438,8.118152618408202e-06,0.00014306306838989254,0.04373884201049805,305.7311890675777,NN,20,10
11,facility,pytorch,1,0.0,0.0,0.00013446807861328125,8.118152618408202e-06,0.00014258623123168942,0.09018707275390624,632.5089875428476,NN,20,10
12,facility,pytorch,1,0.0,0.0,0.00014328956604003906,8.118152618408202e-06,0.00015140771865844723,0.083251953125,549.8527674986221,NN,20,10
13,facility,pytorch,1,1.0477873225574398e-16,0.0,0.00013327598571777344,8.118152618408202e-06,0.00014139413833618163,0.06434893608093263,455.1032796560156,NN,20,10
14,facility,pytorch,1,1.0311351533686118e-16,0.0,0.00013136863708496094,8.118152618408202e-06,0.0001394867897033691,0.0989990234375,709.7376292624562,NN,20,10
15,facility,pytorch,1,0.0,0.0,0.00013518333435058594,8.118152618408202e-06,0.0001433014869689941,0.08202004432678223,572.3600366026121,NN,20,10
16,facility,pytorch,1,0.0,0.0,0.00013756752014160156,8.118152618408202e-06,0.00014568567276000975,0.13521695137023926,928.1417232632356,NN,20,10
17,facility,pytorch,1,0.0,0.0,0.00013709068298339844,8.118152618408202e-06,0.00014520883560180663,0.004866838455200195,33.516131680486005,NN,20,10
18,facility,pytorch,1,0.0,0.0,0.00013637542724609375,8.118152618408202e-06,0.00014449357986450192,0.004018068313598633,27.80793663889118,NN,20,10
19,facility,pytorch,1,0.0,0.0,0.00013208389282226562,8.118152618408202e-06,0.00014020204544067382,0.005006790161132813,35.71124904344869,NN,20,10
20,facility,pytorch,1,0.0,0.0,0.00012969970703125,8.118152618408202e-06,0.0001378178596496582,0.06826496124267578,495.32739382406373,NN,20,10
21,facility,pytorch,1,0.0,0.0,0.00013446807861328125,8.118152618408202e-06,0.00014258623123168942,0.10061812400817872,705.6650781707216,NN,20,10
22,facility,pytorch,1,0.0,0.0,0.00013256072998046875,8.118152618408202e-06,0.00014067888259887692,0.09533095359802246,677.6493517498518,NN,20,10
23,facility,pytorch,1,1.0565696777617412e-16,0.0,0.00013494491577148438,8.118152618408202e-06,0.00014306306838989254,0.045794010162353516,320.0966586117824,NN,20,10
24,facility,pytorch,1,0.0,0.0,0.00013446807861328125,8.118152618408202e-06,0.00014258623123168942,0.0555269718170166,389.42730540924674,NN,20,10
25,facility,pytorch,1,0.0,0.0,0.00014090538024902344,8.118152618408202e-06,0.00014902353286743163,0.004825830459594727,32.38300935925126,NN,20,10
26,facility,pytorch,1,1.0094101021831883e-16,0.0,0.00014209747314453125,8.118152618408202e-06,0.00015021562576293942,0.05127406120300293,341.3364018728672,NN,20,10
27,facility,pytorch,1,0.0,0.0,0.00013399124145507812,8.118152618408202e-06,0.00014210939407348632,0.013752937316894531,96.77711601375722,NN,20,10
28,facility,pytorch,1,0.0,0.0,0.00013470649719238279,8.118152618408202e-06,0.00014282464981079098,0.07903385162353516,553.3628244720809,NN,20,10
29,facility,pytorch,1,1.0414160344603472e-16,0.0,0.00013780593872070312,8.118152618408202e-06,0.00014592409133911132,0.011551141738891602,79.15856547667673,NN,20,10
30,facility,pytorch,1,1.0076723625828578e-16,0.0,0.00013589859008789062,8.118152618408202e-06,0.00014401674270629882,0.08122706413269043,564.0112573462462,NN,20,10
31,facility,pytorch,1,0.0,0.0,0.00013566017150878906,8.118152618408202e-06,0.00014377832412719723,0.14454388618469238,1005.324599950253,NN,20,10
32,facility,pytorch,1,0.0,0.0,0.000152587890625,8.118152618408202e-06,0.00016070604324340817,0.06521821022033691,405.8230101624509,NN,20,10
33,facility,pytorch,1,0.0,0.0,0.000133514404296875,8.118152618408202e-06,0.00014163255691528317,0.17000913619995114,1200.353505597172,NN,20,10
34,facility,pytorch,1,0.0,0.0,0.00013875961303710938,8.118152618408202e-06,0.00014687776565551754,0.014128923416137697,96.19511403295186,NN,20,10
35,facility,pytorch,1,0.0,0.0,0.00014662742614746094,8.118152618408202e-06,0.0001547455787658691,0.0594639778137207,384.26931669362915,NN,20,10
36,facility,pytorch,1,0.0,0.0,0.00013804435729980471,8.118152618408202e-06,0.00014616250991821288,0.19745802879333496,1350.9485360084825,NN,20,10
37,facility,pytorch,1,0.0,0.0,0.00013947486877441406,8.118152618408202e-06,0.00014759302139282223,0.21764802932739255,1474.6498667312821,NN,20,10
38,facility,pytorch,1,1.0383982724343704e-16,0.0,0.00013995170593261721,8.118152618408202e-06,0.00014806985855102538,0.2490661144256592,1682.0851783270266,NN,20,10
39,facility,pytorch,1,1.0227228226375304e-16,0.0,0.00013303756713867188,8.118152618408202e-06,0.00014115571975708007,0.11259317398071288,797.6522253188077,NN,20,10
40,facility,pytorch,1,0.0,0.0,0.00014162063598632812,8.118152618408202e-06,0.00014973878860473632,0.1446211338043213,965.8227848101268,NN,20,10
41,facility,pytorch,1,1.057325077490054e-16,0.0,0.00013637542724609375,8.118152618408202e-06,0.00014449357986450192,0.004792928695678711,33.170530484283475,NN,20,10
42,facility,pytorch,1,1.0333705234285644e-16,0.0,0.00013804435729980471,8.118152618408202e-06,0.00014616250991821288,0.003637075424194336,24.883777832150727,NN,20,10
43,facility,pytorch,1,0.0,0.0,0.00014162063598632812,8.118152618408202e-06,0.00014973878860473632,0.003551006317138672,23.714672398694372,NN,20,10
44,facility,pytorch,1,1.0276028439011824e-16,0.0,0.0001423358917236328,8.118152618408202e-06,0.00015045404434204098,0.07158207893371582,475.7737104825292,NN,20,10
45,facility,pytorch,1,0.0,0.0,0.00013804435729980471,8.118152618408202e-06,0.00014616250991821288,0.004569053649902344,31.26009297773428,NN,20,10
46,facility,pytorch,1,0.0,0.0,0.00013852119445800779,8.118152618408202e-06,0.00014663934707641598,0.004055023193359375,27.653036338509068,NN,20,10
47,facility,pytorch,1,1.0427857238817018e-16,0.0,0.00013589859008789062,8.118152618408202e-06,0.00014401674270629882,0.09180712699890137,637.4753745550865,NN,20,10
48,facility,pytorch,1,1.024303289500426e-16,0.0,0.000133514404296875,8.118152618408202e-06,0.00014163255691528317,0.030165910720825195,212.98712229610302,NN,20,10
49,facility,pytorch,1,0.0,0.0,0.00013661384582519529,8.118152618408202e-06,0.00014473199844360348,0.11158108711242676,770.949674656124,NN,20,10
50,facility,pytorch,1,1.030292369091082e-16,0.0,0.00013661384582519529,8.118152618408202e-06,0.00014473199844360348,0.11962604522705078,826.5348818054525,NN,20,10
51,facility,pytorch,1,0.0,0.0,0.00013470649719238279,8.118152618408202e-06,0.00014282464981079098,0.09229302406311037,646.1981470661883,NN,20,10
52,facility,pytorch,1,1.022309376963312e-16,0.0,0.00013995170593261721,8.118152618408202e-06,0.00014806985855102538,0.0912330150604248,616.1484582561791,NN,20,10
53,facility,pytorch,1,0.0,0.0,0.00013709068298339844,8.118152618408202e-06,0.00014520883560180663,0.11156702041625977,768.3211558985306,NN,20,10
54,facility,pytorch,1,1.0598577094939798e-16,0.0,0.00012683868408203125,8.118152618408202e-06,0.00013495683670043942,0.1182260513305664,876.0286193799135,NN,20,10
55,facility,pytorch,1,0.0,0.0,0.00013756752014160156,8.118152618408202e-06,0.00014568567276000975,0.10190916061401367,699.5139513951394,NN,20,10
56,facility,pytorch,1,0.0,0.0,0.00015544891357421875,8.118152618408202e-06,0.00016356706619262692,0.17885208129882812,1093.4479994169521,NN,20,10
57,facility,pytorch,1,0.0,0.0,0.00013279914855957029,8.118152618408202e-06,0.00014091730117797848,0.1411271095275879,1001.4888757296338,NN,20,10
58,facility,pytorch,1,0.0,0.0,0.00013661384582519529,8.118152618408202e-06,0.00014473199844360348,0.20516705513000488,1417.5652746890705,NN,20,10
59,facility,pytorch,1,0.0,0.0,0.0001392364501953125,8.118152618408202e-06,0.00014735460281372067,0.005059003829956055,34.33217377234852,NN,20,10
60,facility,pytorch,1,1.0440663101993584e-16,0.0,0.00013303756713867188,8.118152618408202e-06,0.00014115571975708007,0.12930583953857422,916.0510092053037,NN,20,10
61,facility,pytorch,1,0.0,0.0,0.00013494491577148438,8.118152618408202e-06,0.00014306306838989254,0.0157468318939209,110.06916090325808,NN,20,10
62,facility,pytorch,1,0.0,0.0,0.00014781951904296875,8.118152618408202e-06,0.00015593767166137692,0.12403392791748047,795.4070789694977,NN,20,10
63,facility,pytorch,1,0.0,0.0,0.00013327598571777344,8.118152618408202e-06,0.00014139413833618163,0.2851850986480713,2016.951353174269,NN,20,10
64,facility,pytorch,1,1.0217227356815727e-16,0.0,0.00013661384582519529,8.118152618408202e-06,0.00014473199844360348,0.2390410900115967,1651.6118935837244,NN,20,10
65,facility,pytorch,1,1.039223349951812e-16,0.0,0.0001392364501953125,8.118152618408202e-06,0.00014735460281372067,0.012540102005004885,85.10152900250789,NN,20,10
66,facility,pytorch,1,0.0,0.0,0.00013971328735351562,8.118152618408202e-06,0.00014783143997192382,0.06799483299255371,459.9483912587695,NN,20,10
67,facility,pytorch,1,0.0,0.0,0.00015497207641601562,8.118152618408202e-06,0.00016309022903442382,0.07873296737670897,482.75710839850893,NN,20,10
68,facility,pytorch,1,0.0,0.0,0.00013494491577148438,8.118152618408202e-06,0.00014306306838989254,0.06560301780700684,458.5601199900008,NN,20,10
69,facility,pytorch,1,0.0,0.0,0.00014972686767578125,8.118152618408202e-06,0.00015784502029418942,0.015608072280883787,98.88225964806284,NN,20,10
70,facility,pytorch,1,0.0,0.0,0.00014209747314453125,8.118152618408202e-06,0.00015021562576293942,0.003942012786865234,26.242361717324023,NN,20,10
71,facility,pytorch,1,0.0,0.0,0.00013637542724609375,8.118152618408202e-06,0.00014449357986450192,0.057124137878417976,395.34031845557297,NN,20,10
72,facility,pytorch,1,1.0290221591828303e-16,0.0,0.00013828277587890625,8.118152618408202e-06,0.00014640092849731442,0.004487037658691406,30.648969953586846,NN,20,10
73,facility,pytorch,1,1.0471645156487771e-16,0.0,0.00012993812561035156,8.118152618408202e-06,0.00013805627822875975,0.10175395011901857,737.0468871427338,NN,20,10
74,facility,pytorch,1,0.0,0.0,0.00012969970703125,8.118152618408202e-06,0.0001378178596496582,0.005698204040527344,41.345904333535174,NN,20,10
75,facility,pytorch,1,1.0484371761719155e-16,0.0,0.00015926361083984375,8.118152618408202e-06,0.00016738176345825192,0.10543704032897948,629.9195214016097,NN,20,10
76,facility,pytorch,1,0.0,0.0,0.00013256072998046875,8.118152618408202e-06,0.00014067888259887692,0.14043807983398438,998.288280654182,NN,20,10
77,facility,pytorch,1,0.0,0.0,0.00013685226440429688,8.118152618408202e-06,0.00014497041702270507,0.16540884971618652,1140.9834717539675,NN,20,10
78,facility,pytorch,1,0.0,0.0,0.00014209747314453125,8.118152618408202e-06,0.00015021562576293942,0.13006305694580078,865.8423934608364,NN,20,10
79,facility,pytorch,1,1.0571771186840703e-16,0.0,0.00013971328735351562,8.118152618408202e-06,0.00014783143997192382,0.04475998878479004,302.7771953874688,NN,20,10
80,facility,pytorch,1,0.0,1.64464618860614e-16,0.00013208389282226562,8.118152618408202e-06,0.00014020204544067382,0.0048980712890625,34.93580477850523,NN,20,10
81,facility,pytorch,1,1.0298552253383382e-16,0.0,0.00015878677368164062,8.118152618408202e-06,0.00016690492630004882,0.06060004234313965,363.08120848510816,NN,20,10
82,facility,pytorch,1,0.0,0.0,0.00013041496276855471,8.118152618408202e-06,0.00013853311538696288,0.005999088287353516,43.30436279149814,NN,20,10
83,facility,pytorch,1,0.0,0.0,0.0001423358917236328,8.118152618408202e-06,0.00015045404434204098,0.0575568675994873,382.5544727042232,NN,20,10
84,facility,pytorch,1,9.990408992157435e-17,0.0,0.000133514404296875,8.118152618408202e-06,0.00014163255691528317,0.11949300765991212,843.6831916505347,NN,20,10
85,facility,pytorch,1,0.0,0.0,0.00013208389282226562,8.118152618408202e-06,0.00014020204544067382,0.2260150909423828,1612.0670011053485,NN,20,10
86,facility,pytorch,1,1.0427706109138567e-16,0.0,0.00013303756713867188,8.118152618408202e-06,0.00014115571975708007,0.15204310417175293,1077.1303099400388,NN,20,10
87,facility,pytorch,1,0.0,0.0,0.00013566017150878906,8.118152618408202e-06,0.00014377832412719723,0.1679251194000244,1167.9446148743887,NN,20,10
88,facility,pytorch,1,1.0419886000798312e-16,0.0,0.00013327598571777344,8.118152618408202e-06,0.00014139413833618163,0.004040956497192383,28.57937779276621,NN,20,10
89,facility,pytorch,1,0.0,0.0,0.00015044212341308594,8.118152618408202e-06,0.0001585602760314941,0.08119010925292969,512.0457108488083,NN,20,10
90,facility,pytorch,1,0.0,0.0,0.000133514404296875,8.118152618408202e-06,0.00014163255691528317,0.008554935455322266,60.402323036781425,NN,20,10
91,facility,pytorch,1,1.0202682515942987e-16,0.0,0.00014209747314453125,8.118152618408202e-06,0.00015021562576293942,0.005410909652709961,36.02095071819697,NN,20,10
92,facility,pytorch,1,0.0,0.0,0.0001373291015625,8.118152618408202e-06,0.00014544725418090817,0.07210898399353027,495.774116875666,NN,20,10
93,facility,pytorch,1,1.0638049822737197e-16,0.0,0.00013494491577148438,8.118152618408202e-06,0.00014306306838989254,0.006289958953857422,43.966336138655116,NN,20,10
94,facility,pytorch,1,1.0599475946662896e-16,0.0,0.00012993812561035156,8.118152618408202e-06,0.00013805627822875975,0.06883811950683594,498.62360763319236,NN,20,10
95,facility,pytorch,1,0.0,0.0,0.00012731552124023438,8.118152618408202e-06,0.00013543367385864254,0.0034580230712890625,25.532963647566238,NN,20,10
96,facility,pytorch,1,0.0,0.0,0.000133514404296875,8.118152618408202e-06,0.00014163255691528317,0.08215594291687013,580.0639676794882,NN,20,10
97,facility,pytorch,1,0.0,0.0,0.00013017654418945312,8.118152618408202e-06,0.00013829469680786132,0.11035394668579103,797.9622446340833,NN,20,10
98,facility,pytorch,1,1.0396317978796831e-16,0.0,0.00013017654418945312,8.118152618408202e-06,0.00013829469680786132,0.12839484214782715,928.4147918282907,NN,20,10
99,facility,pytorch,1,1.0366675187235242e-16,0.0,0.00013136863708496094,8.118152618408202e-06,0.0001394867897033691,0.051585912704467766,369.82651055465345,NN,20,10
100,facility,optimaltree,1,0.0,0.0,0.00016379356384277344,0.020680651664733887,0.02084444522857666,0.19791889190673828,9.4950424315156,OCT,20,10
101,facility,optimaltree,1,0.0,0.0,0.00012969970703125,0.020680651664733887,0.020810351371765137,0.13154196739196775,6.3209873318352505,OCT,20,10
102,facility,optimaltree,1,0.0,0.0,0.00012683868408203125,0.020680651664733887,0.02080749034881592,0.1696460247039795,8.153122835096422,OCT,20,10
103,facility,optimaltree,1,1.0346497054391267e-16,0.0,0.00013470649719238279,0.020680651664733887,0.02081535816192627,0.15904903411865234,7.640946309036933,OCT,20,10
104,facility,optimaltree,1,1.0461767772057655e-16,0.0,0.00013113021850585938,0.020680651664733887,0.020811781883239747,0.01684117317199707,0.8092134189413013,OCT,20,10
105,facility,optimaltree,1,0.0,0.0,0.00013232231140136721,0.020680651664733887,0.020812973976135254,0.007328033447265625,0.352089684812375,OCT,20,10
106,facility,optimaltree,1,0.0,0.0,0.00013756752014160156,0.020680651664733887,0.020818219184875492,0.006326913833618164,0.3039123460768772,OCT,20,10
107,facility,optimaltree,1,0.0,0.0,0.00013661384582519529,0.020680651664733887,0.020817265510559086,0.1497061252593994,7.1914404504023075,OCT,20,10
108,facility,optimaltree,1,0.0,0.0,0.00013971328735351562,0.020680651664733887,0.020820364952087403,0.07095098495483397,3.4077685534383777,OCT,20,10
109,facility,optimaltree,1,1.0326070135296407e-16,0.0,0.00013518333435058594,0.020680651664733887,0.020815834999084477,0.17531394958496094,8.422143507222826,OCT,20,10
110,facility,optimaltree,1,1.0307490084792113e-16,0.0,0.00013327598571777344,0.020680651664733887,0.02081392765045166,0.03103399276733398,1.4910204978376846,OCT,20,10
111,facility,optimaltree,1,0.0,0.0,0.00013399124145507812,0.020680651664733887,0.020814642906188962,0.10700201988220216,5.140708892506941,OCT,20,10
112,facility,optimaltree,1,0.0,0.0,0.00013899803161621094,0.020680651664733887,0.020819649696350098,0.15001201629638672,7.205309334416198,OCT,20,10
113,facility,optimaltree,1,1.0477873225574398e-16,0.0,0.00013399124145507812,0.020680651664733887,0.020814642906188962,0.097639799118042,4.6909187708913365,OCT,20,10
114,facility,optimaltree,1,1.0311351533686118e-16,0.0,0.0001533031463623047,0.020680651664733887,0.020833954811096192,0.2590768337249756,12.435317061693487,OCT,20,10
115,facility,optimaltree,1,0.0,0.0,0.00013589859008789062,0.020680651664733887,0.020816550254821774,0.1580069065093994,7.590446283134736,OCT,20,10
116,facility,optimaltree,1,0.0,0.0,0.00012922286987304688,0.020680651664733887,0.02080987453460693,0.2503650188446045,12.031068156045153,OCT,20,10
117,facility,optimaltree,1,0.0,0.0,0.00013494491577148438,0.020680651664733887,0.020815596580505368,0.007406949996948242,0.355836546327245,OCT,20,10
118,facility,optimaltree,1,0.0,0.0,0.00012874603271484375,0.020680651664733887,0.02080939769744873,0.006345987319946289,0.3049577605374094,OCT,20,10
119,facility,optimaltree,1,0.0,0.0,0.00013327598571777344,0.020680651664733887,0.02081392765045166,0.011939048767089844,0.5736086416554238,OCT,20,10
120,facility,optimaltree,1,0.0,0.0,0.00013613700866699221,0.020680651664733887,0.020816788673400883,0.079010009765625,3.795494636815996,OCT,20,10
121,facility,optimaltree,1,0.0,0.0,0.00013208389282226562,0.020680651664733887,0.020812735557556156,0.1336350440979004,6.420830348242407,OCT,20,10
122,facility,optimaltree,1,0.0,0.0,0.000133514404296875,0.020680651664733887,0.02081416606903076,0.15234994888305664,7.319531725546138,OCT,20,10
123,facility,optimaltree,1,1.0565696777617412e-16,0.0,0.00014019012451171875,0.020680651664733887,0.02082084178924561,0.13410282135009766,6.440797288962858,OCT,20,10
124,facility,optimaltree,1,0.0,0.0,0.00013232231140136721,0.020680651664733887,0.020812973976135254,0.04965496063232422,2.38576960165616,OCT,20,10
125,facility,optimaltree,1,0.0,0.0,0.00013446807861328125,0.020680651664733887,0.02081511974334717,0.005561113357543945,0.26716701254247466,OCT,20,10
126,facility,optimaltree,1,1.0094101021831883e-16,0.0,0.00013589859008789062,0.020680651664733887,0.020816550254821774,0.0684502124786377,3.2882591803501366,OCT,20,10
127,facility,optimaltree,1,0.0,0.0,0.00013589859008789062,0.020680651664733887,0.020816550254821774,0.007758140563964844,0.3726909823671581,OCT,20,10
128,facility,optimaltree,1,0.0,0.0,0.00013709068298339844,0.020680651664733887,0.02081774234771729,0.0868229866027832,4.170624515981847,OCT,20,10
129,facility,optimaltree,1,1.0414160344603472e-16,0.0,0.00013303756713867188,0.020680651664733887,0.02081368923187256,0.03701305389404297,1.7783033791704688,OCT,20,10
130,facility,optimaltree,1,1.0076723625828578e-16,0.0,0.0001373291015625,0.020680651664733887,0.020817980766296387,0.2234489917755127,10.733461342094671,OCT,20,10
131,facility,optimaltree,1,0.0,0.0,0.00013566017150878906,0.020680651664733887,0.02081631183624268,0.12055611610412598,5.791425352027501,OCT,20,10
132,facility,optimaltree,1,0.0,0.0,0.00013709068298339844,0.020680651664733887,0.02081774234771729,0.05578899383544922,2.67987723661911,OCT,20,10
133,facility,optimaltree,1,0.0,0.0,0.00013303756713867188,0.020680651664733887,0.02081368923187256,0.07773303985595703,3.734707431728266,OCT,20,10
134,facility,optimaltree,1,0.0,0.0,0.0001354217529296875,0.020680651664733887,0.02081607341766357,0.014240026473999025,0.6840880212266922,OCT,20,10
135,facility,optimaltree,1,0.0,0.0,0.00012850761413574221,0.020680651664733887,0.020809159278869633,0.18109798431396484,8.702801583044169,OCT,20,10
136,facility,optimaltree,1,0.0,0.0,0.00013256072998046875,0.020680651664733887,0.02081321239471436,0.18132805824279785,8.712161044820128,OCT,20,10
137,facility,optimaltree,1,0.0,0.0,0.00012993812561035156,0.020680651664733887,0.020810589790344242,0.11724400520324707,5.633862681664422,OCT,20,10
138,facility,optimaltree,1,1.0383982724343704e-16,0.0,0.00012826919555664062,0.020680651664733887,0.020808920860290528,0.08569002151489258,4.117946437021348,OCT,20,10
139,facility,optimaltree,1,1.0227228226375304e-16,0.0,0.0001316070556640625,0.020680651664733887,0.02081225872039795,0.15162205696105954,7.285228335762318,OCT,20,10
140,facility,optimaltree,1,0.0,0.0,0.00013017654418945312,0.020680651664733887,0.02081082820892334,0.1755690574645996,8.436428175853111,OCT,20,10
141,facility,optimaltree,1,1.057325077490054e-16,0.0,0.00013566017150878906,0.020680651664733887,0.02081631183624268,0.02579498291015625,1.2391716223834308,OCT,20,10
142,facility,optimaltree,1,1.0333705234285644e-16,0.0,0.00012683868408203125,0.020680651664733887,0.02080749034881592,0.004704952239990234,0.22611819883689036,OCT,20,10
143,facility,optimaltree,1,0.0,0.0,0.00013518333435058594,0.020680651664733887,0.020815834999084477,0.003593921661376953,0.17265325467534798,OCT,20,10
144,facility,optimaltree,1,1.0276028439011824e-16,0.0,0.00013637542724609375,0.020680651664733887,0.02081702709197998,0.08724594116210938,4.191085536691354,OCT,20,10
145,facility,optimaltree,1,0.0,0.0,0.00013971328735351562,0.020680651664733887,0.020820364952087403,0.004146099090576172,0.1991367154282516,OCT,20,10
146,facility,optimaltree,1,0.0,0.0,0.00013399124145507812,0.020680651664733887,0.020814642906188962,0.0074579715728759766,0.3583040846047109,OCT,20,10
147,facility,optimaltree,1,1.0427857238817018e-16,0.0,0.00013279914855957029,0.020680651664733887,0.020813450813293458,0.07674288749694824,3.687177498117367,OCT,20,10
148,facility,optimaltree,1,1.024303289500426e-16,0.0,0.00013017654418945312,0.020680651664733887,0.02081082820892334,0.012254953384399414,0.5888738910998599,OCT,20,10
149,facility,optimaltree,1,0.0,0.0,0.0001373291015625,0.020680651664733887,0.020817980766296387,0.0880739688873291,4.230668184203432,OCT,20,10
150,facility,optimaltree,1,1.030292369091082e-16,0.0,0.00013566017150878906,0.020680651664733887,0.02081631183624268,0.08847713470458984,4.250375157742635,OCT,20,10
151,facility,optimaltree,1,0.0,0.0,0.00013613700866699221,0.020680651664733887,0.020816788673400883,0.1439990997314453,6.917450236473957,OCT,20,10
152,facility,optimaltree,1,1.022309376963312e-16,0.0,0.0001373291015625,0.020680651664733887,0.020817980766296387,0.1239328384399414,5.9531632693495675,OCT,20,10
153,facility,optimaltree,1,0.0,0.0,0.0001354217529296875,0.020680651664733887,0.02081607341766357,0.04506182670593262,2.1647611344267843,OCT,20,10
154,facility,optimaltree,1,1.0598577094939798e-16,0.0,0.00013494491577148438,0.020680651664733887,0.020815596580505368,0.09250283241271973,4.443919349366729,OCT,20,10
155,facility,optimaltree,1,0.0,0.0,0.00013399124145507812,0.020680651664733887,0.020814642906188962,0.11799311637878418,5.668755256123104,OCT,20,10
156,facility,optimaltree,1,0.0,0.0,0.00013422966003417971,0.020680651664733887,0.02081488132476807,0.1350998878479004,6.490543267577614,OCT,20,10
157,facility,optimaltree,1,0.0,0.0,0.00013375282287597656,0.020680651664733887,0.020814404487609864,0.08231115341186522,3.954528387341679,OCT,20,10
158,facility,optimaltree,1,0.0,0.0,0.00013113021850585938,0.020680651664733887,0.020811781883239747,0.09069395065307616,4.357817661260149,OCT,20,10
159,facility,optimaltree,1,0.0,0.0,0.00013184547424316406,0.020680651664733887,0.02081249713897705,0.00461888313293457,0.22192834920728746,OCT,20,10
160,facility,optimaltree,1,1.0440663101993584e-16,0.0,0.00014328956604003906,0.020680651664733887,0.02082394123077393,0.06800293922424316,3.265613289560548,OCT,20,10
161,facility,optimaltree,1,0.0,0.0,0.00012993812561035156,0.020680651664733887,0.020810589790344242,0.00433802604675293,0.208452816112194,OCT,20,10
162,facility,optimaltree,1,0.0,0.0,0.00013518333435058594,0.020680651664733887,0.020815834999084477,0.13806796073913574,6.632833165001947,OCT,20,10
163,facility,optimaltree,1,0.0,0.0,0.00014781951904296875,0.020680651664733887,0.020828471183776856,0.11382293701171875,5.464776363441143,OCT,20,10
164,facility,optimaltree,1,1.0217227356815727e-16,0.0,0.00013375282287597656,0.020680651664733887,0.020814404487609864,0.10044217109680176,4.8256086863590895,OCT,20,10
165,facility,optimaltree,1,1.039223349951812e-16,0.0,0.00015091896057128906,0.020680651664733887,0.020831570625305176,0.005068063735961914,0.24328764389015764,OCT,20,10
166,facility,optimaltree,1,0.0,0.0,0.00013780593872070312,0.020680651664733887,0.02081845760345459,0.0756080150604248,3.631777939585616,OCT,20,10
167,facility,optimaltree,1,0.0,0.0,0.00013303756713867188,0.020680651664733887,0.02081368923187256,0.07685208320617676,3.6923816028006753,OCT,20,10
168,facility,optimaltree,1,0.0,0.0,0.00013422966003417971,0.020680651664733887,0.02081488132476807,0.08226394653320312,3.952169856251619,OCT,20,10
169,facility,optimaltree,1,0.0,0.0,0.00015544891357421875,0.020680651664733887,0.020836100578308103,0.0037071704864501953,0.17792055056163575,OCT,20,10
170,facility,optimaltree,1,0.0,0.0,0.0001354217529296875,0.020680651664733887,0.02081607341766357,0.003719806671142578,0.1786987678466833,OCT,20,10
171,facility,optimaltree,1,0.0,0.0,0.00013494491577148438,0.020680651664733887,0.020815596580505368,0.0681619644165039,3.2745621367556805,OCT,20,10
172,facility,optimaltree,1,1.0290221591828303e-16,0.0,0.00012803077697753906,0.020680651664733887,0.020808682441711426,0.005717992782592773,0.2747887954275731,OCT,20,10
173,facility,optimaltree,1,1.0471645156487771e-16,0.0,0.00013566017150878906,0.020680651664733887,0.02081631183624268,0.06942605972290039,3.3351758115971677,OCT,20,10
174,facility,optimaltree,1,0.0,0.0,0.00012969970703125,0.020680651664733887,0.020810351371765137,0.004925012588500977,0.236661673823686,OCT,20,10
175,facility,optimaltree,1,1.0484371761719155e-16,0.0,0.0001418590545654297,0.020680651664733887,0.02082251071929932,0.05579185485839844,2.679400943071089,OCT,20,10
176,facility,optimaltree,1,0.0,0.0,0.00013589859008789062,0.020680651664733887,0.020816550254821774,0.06688690185546875,3.213159771272649,OCT,20,10
177,facility,optimaltree,1,0.0,0.0,0.00012850761413574221,0.020680651664733887,0.020809159278869633,0.0629270076751709,3.024005286896393,OCT,20,10
178,facility,optimaltree,1,0.0,0.0,0.00013089179992675779,0.020680651664733887,0.020811543464660645,0.1074972152709961,5.165268758347182,OCT,20,10
179,facility,optimaltree,1,1.0571771186840703e-16,0.0,0.00014972686767578125,0.020680651664733887,0.02083037853240967,0.1136000156402588,5.45357423358919,OCT,20,10
180,facility,optimaltree,1,0.0,1.64464618860614e-16,0.00012993812561035156,0.020680651664733887,0.020810589790344242,0.005131006240844727,0.2465574638939559,OCT,20,10
181,facility,optimaltree,1,1.0298552253383382e-16,0.0,0.00013256072998046875,0.020680651664733887,0.02081321239471436,0.13001012802124026,6.246519064700321,OCT,20,10
182,facility,optimaltree,1,0.0,0.0,0.00013256072998046875,0.020680651664733887,0.02081321239471436,0.014168024063110353,0.6807226003568968,OCT,20,10
183,facility,optimaltree,1,0.0,0.0,0.00013089179992675779,0.020680651664733887,0.020811543464660645,0.06870913505554199,3.3014915579046105,OCT,20,10
184,facility,optimaltree,1,9.990408992157435e-17,0.0,0.00013947486877441406,0.020680651664733887,0.0208201265335083,0.09640192985534668,4.630227856694128,OCT,20,10
185,facility,optimaltree,1,0.0,0.0,0.00013804435729980471,0.020680651664733887,0.02081869602203369,0.10102200508117676,4.852465542234683,OCT,20,10
186,facility,optimaltree,1,1.0427706109138567e-16,0.0,0.00013637542724609375,0.020680651664733887,0.02081702709197998,0.0938730239868164,4.50943468402278,OCT,20,10
187,facility,optimaltree,1,0.0,0.0,0.00013828277587890625,0.020680651664733887,0.020818934440612797,0.15191292762756348,7.296863730509544,OCT,20,10
188,facility,optimaltree,1,1.0419886000798312e-16,0.0,0.00013518333435058594,0.020680651664733887,0.020815834999084477,0.013289928436279295,0.6384528142572141,OCT,20,10
189,facility,optimaltree,1,0.0,0.0,0.0001354217529296875,0.020680651664733887,0.02081607341766357,0.08148694038391112,3.9146163038974016,OCT,20,10
190,facility,optimaltree,1,0.0,0.0,0.00013613700866699221,0.020680651664733887,0.020816788673400883,0.004837989807128906,0.2324080761462865,OCT,20,10
191,facility,optimaltree,1,1.0202682515942987e-16,0.0,0.0001316070556640625,0.020680651664733887,0.02081225872039795,0.0035660266876220703,0.17134260800472526,OCT,20,10
192,facility,optimaltree,1,0.0,0.0,0.00013971328735351562,0.020680651664733887,0.020820364952087403,0.07036995887756348,3.3798619303504736,OCT,20,10
193,facility,optimaltree,1,1.0638049822737197e-16,0.0,0.000133514404296875,0.020680651664733887,0.02081416606903076,0.02645301818847656,1.2709141505234651,OCT,20,10
194,facility,optimaltree,1,1.0599475946662896e-16,0.0,0.0001647472381591797,0.020680651664733887,0.02084539890289307,0.05974984169006348,2.8663323723572876,OCT,20,10
195,facility,optimaltree,1,0.0,0.0,0.00013375282287597656,0.020680651664733887,0.020814404487609864,0.0036640167236328134,0.17603274337317132,OCT,20,10
196,facility,optimaltree,1,0.0,0.0,0.00013256072998046875,0.020680651664733887,0.02081321239471436,0.0676121711730957,3.248521654940024,OCT,20,10
197,facility,optimaltree,1,0.0,0.0,0.00013661384582519529,0.020680651664733887,0.020817265510559086,0.09119892120361328,4.380927031811873,OCT,20,10
198,facility,optimaltree,1,1.0396317978796831e-16,0.0,0.00012826919555664062,0.020680651664733887,0.020808920860290528,0.13318085670471191,6.400180845459398,OCT,20,10
199,facility,optimaltree,1,1.0366675187235242e-16,0.0,0.0001354217529296875,0.020680651664733887,0.02081607341766357,0.0683739185333252,3.284669359174444,OCT,20,10
200,facility,optimaltree,1,0.0,0.0,0.00017881393432617188,2.8007030487060553e-05,0.00020682096481323246,0.3955979347229004,1912.755484339516,OCT-H,20,10
201,facility,optimaltree,1,0.0,0.0,0.00015234947204589844,2.8007030487060553e-05,0.00018035650253295902,0.3199918270111084,1774.2184091900538,OCT-H,20,10
202,facility,optimaltree,1,0.0,0.0,0.00013875961303710938,2.8007030487060553e-05,0.00016676664352416993,0.1963980197906494,1177.681673266902,OCT-H,20,10
203,facility,optimaltree,1,1.0346497054391267e-16,0.0,0.00014257431030273438,2.8007030487060553e-05,0.00017058134078979493,0.21176815032958984,1241.4496764364685,OCT-H,20,10
204,facility,optimaltree,1,1.0461767772057655e-16,0.0,0.00013947486877441406,2.8007030487060553e-05,0.00016748189926147462,0.006596803665161133,39.38815892493629,OCT-H,20,10
205,facility,optimaltree,1,0.0,0.0,0.00015044212341308594,2.8007030487060553e-05,0.00017844915390014652,0.014949083328247069,83.7722286798402,OCT-H,20,10
206,facility,optimaltree,1,0.0,0.0,0.00014972686767578125,2.8007030487060553e-05,0.00017773389816284183,0.006197929382324219,34.87195997156157,OCT-H,20,10
207,facility,optimaltree,1,0.0,0.0,0.00014138221740722656,2.8007030487060553e-05,0.00016938924789428712,0.12336301803588867,728.281278590229,OCT-H,20,10
208,facility,optimaltree,1,0.0,0.0,0.00014042854309082029,2.8007030487060553e-05,0.0001684355735778809,0.17881083488464355,1061.5978031622008,OCT-H,20,10
209,facility,optimaltree,1,1.0326070135296407e-16,0.0,0.0001418590545654297,2.8007030487060553e-05,0.00016986608505249024,0.2548980712890625,1500.5824806658522,OCT-H,20,10
210,facility,optimaltree,1,1.0307490084792113e-16,0.0,0.0001468658447265625,2.8007030487060553e-05,0.00017487287521362305,0.008874177932739258,50.74645179761954,OCT-H,20,10
211,facility,optimaltree,1,0.0,0.0,0.00015163421630859375,2.8007030487060553e-05,0.00017964124679565433,0.14822101593017578,825.0945624908755,OCT-H,20,10
212,facility,optimaltree,1,0.0,0.0,0.00013875961303710938,2.8007030487060553e-05,0.00016676664352416993,0.2046799659729004,1227.343560124094,OCT-H,20,10
213,facility,optimaltree,1,1.0477873225574398e-16,0.0,0.00013780593872070312,2.8007030487060553e-05,0.00016581296920776368,0.2088730335235596,1259.6905689677485,OCT-H,20,10
214,facility,optimaltree,1,1.0311351533686118e-16,0.0,0.00013566017150878906,2.8007030487060553e-05,0.00016366720199584962,0.04531192779541016,276.8540504319198,OCT-H,20,10
215,facility,optimaltree,1,0.0,0.0,0.00016045570373535156,2.8007030487060553e-05,0.0001884627342224121,0.1800100803375244,955.1494680380026,OCT-H,20,10
216,facility,optimaltree,1,0.0,0.0,0.00014829635620117188,2.8007030487060553e-05,0.00017630338668823246,0.14994287490844727,850.4821020460598,OCT-H,20,10
217,facility,optimaltree,1,0.0,0.0,0.0001430511474609375,2.8007030487060553e-05,0.00017105817794799805,0.004756927490234375,27.80882824368963,OCT-H,20,10
218,facility,optimaltree,1,0.0,0.0,0.00013518333435058594,2.8007030487060553e-05,0.00016319036483764652,0.006526947021484375,39.99590924364837,OCT-H,20,10
219,facility,optimaltree,1,0.0,0.0,0.00013828277587890625,2.8007030487060553e-05,0.00016628980636596683,0.004884958267211914,29.37617388561515,OCT-H,20,10
220,facility,optimaltree,1,0.0,0.0,0.00013780593872070312,2.8007030487060553e-05,0.00016581296920776368,0.2867400646209717,1729.2981724589124,OCT-H,20,10
221,facility,optimaltree,1,0.0,0.0,0.00013637542724609375,2.8007030487060553e-05,0.00016438245773315433,0.09142804145812987,556.1909872800846,OCT-H,20,10
222,facility,optimaltree,1,0.0,0.0,0.00013875961303710938,2.8007030487060553e-05,0.00016676664352416993,0.1183640956878662,709.7588173903098,OCT-H,20,10
223,facility,optimaltree,1,1.0565696777617412e-16,0.0,0.00013852119445800779,2.8007030487060553e-05,0.00016652822494506837,0.1765270233154297,1060.042664681375,OCT-H,20,10
224,facility,optimaltree,1,0.0,0.0,0.00013709068298339844,2.8007030487060553e-05,0.00016509771347045902,0.06367111206054688,385.6571403815328,OCT-H,20,10
225,facility,optimaltree,1,0.0,0.0,0.00013899803161621094,2.8007030487060553e-05,0.00016700506210327152,0.02525496482849121,151.22275043899097,OCT-H,20,10
226,facility,optimaltree,1,1.0094101021831883e-16,0.0,0.00013852119445800779,2.8007030487060553e-05,0.00016652822494506837,0.08280110359191895,497.2196372070382,OCT-H,20,10
227,facility,optimaltree,1,0.0,0.0,0.00015878677368164062,2.8007030487060553e-05,0.0001867938041687012,0.00884103775024414,47.33046574852898,OCT-H,20,10
228,facility,optimaltree,1,0.0,0.0,0.0001456737518310547,2.8007030487060553e-05,0.00017368078231811524,0.06484198570251465,373.3400140019492,OCT-H,20,10
229,facility,optimaltree,1,1.0414160344603472e-16,0.0,0.00014019012451171875,2.8007030487060553e-05,0.00016819715499877933,0.010440826416015623,62.074928770890324,OCT-H,20,10
230,facility,optimaltree,1,1.0076723625828578e-16,0.0,0.00015807151794433594,2.8007030487060553e-05,0.00018607854843139652,0.08660602569580078,465.4272425589709,OCT-H,20,10
231,facility,optimaltree,1,0.0,0.0,0.00013518333435058594,2.8007030487060553e-05,0.00016319036483764652,0.09485793113708496,581.2716408315922,OCT-H,20,10
232,facility,optimaltree,1,0.0,0.0,0.00013637542724609375,2.8007030487060553e-05,0.00016438245773315433,0.1448681354522705,881.2870755797933,OCT-H,20,10
233,facility,optimaltree,1,0.0,0.0,0.00013399124145507812,2.8007030487060553e-05,0.00016199827194213868,0.13306307792663574,821.3857859802491,OCT-H,20,10
234,facility,optimaltree,1,0.0,0.0,0.00013613700866699221,2.8007030487060553e-05,0.00016414403915405274,0.03123307228088379,190.2784435051636,OCT-H,20,10
235,facility,optimaltree,1,0.0,0.0,0.00014281272888183594,2.8007030487060553e-05,0.00017081975936889652,0.19754409790039065,1156.4475832902986,OCT-H,20,10
236,facility,optimaltree,1,0.0,0.0,0.0001533031463623047,2.8007030487060553e-05,0.00018131017684936524,0.1546311378479004,852.8541559824845,OCT-H,20,10
237,facility,optimaltree,1,0.0,0.0,0.000148773193359375,2.8007030487060553e-05,0.00017678022384643558,0.17075610160827634,965.9230987093207,OCT-H,20,10
238,facility,optimaltree,1,1.0383982724343704e-16,0.0,0.00015592575073242188,2.8007030487060553e-05,0.00018393278121948246,0.1248149871826172,678.5902238583483,OCT-H,20,10
239,facility,optimaltree,1,1.0227228226375304e-16,0.0,0.0001392364501953125,2.8007030487060553e-05,0.00016724348068237305,0.2499868869781494,1494.7481716965801,OCT-H,20,10
240,facility,optimaltree,1,0.0,0.0,0.00014543533325195312,2.8007030487060553e-05,0.00017344236373901368,0.32738089561462397,1887.548627434808,OCT-H,20,10
241,facility,optimaltree,1,1.057325077490054e-16,0.0,0.00013327598571777344,2.8007030487060553e-05,0.00016128301620483402,0.1029071807861328,638.053424394282,OCT-H,20,10
242,facility,optimaltree,1,1.0333705234285644e-16,0.0,0.00014352798461914062,2.8007030487060553e-05,0.00017153501510620118,0.0035810470581054688,20.876478518909753,OCT-H,20,10
243,facility,optimaltree,1,0.0,0.0,0.00013613700866699221,2.8007030487060553e-05,0.00016414403915405274,0.003587961196899414,21.85861402820748,OCT-H,20,10
244,facility,optimaltree,1,1.0276028439011824e-16,0.0,0.0001430511474609375,2.8007030487060553e-05,0.00017105817794799805,0.06720399856567383,392.87217584010483,OCT-H,20,10
245,facility,optimaltree,1,0.0,0.0,0.00013995170593261721,2.8007030487060553e-05,0.00016795873641967774,0.01953601837158203,116.31439238008714,OCT-H,20,10
246,facility,optimaltree,1,0.0,0.0,0.0001354217529296875,2.8007030487060553e-05,0.00016342878341674805,0.005723953247070313,35.02414401797307,OCT-H,20,10
247,facility,optimaltree,1,1.0427857238817018e-16,0.0,0.0001652240753173828,2.8007030487060553e-05,0.00019323110580444337,0.04528999328613281,234.3825187853961,OCT-H,20,10
248,facility,optimaltree,1,1.024303289500426e-16,0.0,0.0001685619354248047,2.8007030487060553e-05,0.00019656896591186524,0.0038750171661376953,19.713270343372105,OCT-H,20,10
249,facility,optimaltree,1,0.0,0.0,0.0001430511474609375,2.8007030487060553e-05,0.00017105817794799805,0.07705807685852051,450.47876566267576,OCT-H,20,10
250,facility,optimaltree,1,1.030292369091082e-16,0.0,0.00013661384582519529,2.8007030487060553e-05,0.0001646208763122559,0.06871509552001953,417.4142250930526,OCT-H,20,10
251,facility,optimaltree,1,0.0,0.0,0.00014591217041015625,2.8007030487060553e-05,0.00017391920089721683,0.07971596717834473,458.35058330020416,OCT-H,20,10
252,facility,optimaltree,1,1.022309376963312e-16,0.0,0.00013566017150878906,2.8007030487060553e-05,0.00016366720199584962,0.09754586219787598,596.00128192055,OCT-H,20,10
253,facility,optimaltree,1,0.0,0.0,0.0001354217529296875,2.8007030487060553e-05,0.00016342878341674805,0.09917187690734863,606.8201380074985,OCT-H,20,10
254,facility,optimaltree,1,1.0598577094939798e-16,0.0,0.00013780593872070312,2.8007030487060553e-05,0.00016581296920776368,0.07831883430480957,472.33237954189246,OCT-H,20,10
255,facility,optimaltree,1,0.0,0.0,0.00013899803161621094,2.8007030487060553e-05,0.00016700506210327152,0.09225106239318848,552.3848273302211,OCT-H,20,10
256,facility,optimaltree,1,0.0,0.0,0.00013780593872070312,2.8007030487060553e-05,0.00016581296920776368,0.2228500843048096,1343.9846434785106,OCT-H,20,10
257,facility,optimaltree,1,0.0,0.0,0.0001354217529296875,2.8007030487060553e-05,0.00016342878341674805,0.1330549716949463,814.1464980232541,OCT-H,20,10
258,facility,optimaltree,1,0.0,0.0,0.00014328956604003906,2.8007030487060553e-05,0.00017129659652709962,0.14052700996398926,820.3724581402147,OCT-H,20,10
259,facility,optimaltree,1,0.0,0.0,0.00013947486877441406,2.8007030487060553e-05,0.00016748189926147462,0.014769792556762697,88.18739590302788,OCT-H,20,10
260,facility,optimaltree,1,1.0440663101993584e-16,0.0,0.00013804435729980471,2.8007030487060553e-05,0.00016605138778686524,0.10819196701049803,651.5571381394747,OCT-H,20,10
261,facility,optimaltree,1,0.0,0.0,0.0001392364501953125,2.8007030487060553e-05,0.00016724348068237305,0.03507399559020996,209.71816328567155,OCT-H,20,10
262,facility,optimaltree,1,0.0,0.0,0.00013780593872070312,2.8007030487060553e-05,0.00016581296920776368,0.1304771900177002,786.8937553021698,OCT-H,20,10
263,facility,optimaltree,1,0.0,0.0,0.00013875961303710938,2.8007030487060553e-05,0.00016676664352416993,0.193713903427124,1161.5866298769067,OCT-H,20,10
264,facility,optimaltree,1,1.0217227356815727e-16,0.0,0.0001423358917236328,2.8007030487060553e-05,0.00017034292221069337,0.0781550407409668,458.8100270130306,OCT-H,20,10
265,facility,optimaltree,1,1.039223349951812e-16,0.0,0.00016021728515625,2.8007030487060553e-05,0.00018822431564331053,0.0037958621978759774,20.166694111239185,OCT-H,20,10
266,facility,optimaltree,1,0.0,0.0,0.00013780593872070312,2.8007030487060553e-05,0.00016581296920776368,0.16315579414367676,983.9748659180124,OCT-H,20,10
267,facility,optimaltree,1,0.0,0.0,0.00015020370483398438,2.8007030487060553e-05,0.00017821073532104493,0.09399700164794922,527.4485932545788,OCT-H,20,10
268,facility,optimaltree,1,0.0,0.0,0.0001392364501953125,2.8007030487060553e-05,0.00016724348068237305,0.07672905921936035,458.78654824867783,OCT-H,20,10
269,facility,optimaltree,1,0.0,0.0,0.00013470649719238279,2.8007030487060553e-05,0.00016271352767944337,0.015115976333618162,92.89932158190105,OCT-H,20,10
270,facility,optimaltree,1,0.0,0.0,0.00013089179992675779,2.8007030487060553e-05,0.00015889883041381837,0.005304098129272461,33.380347202424716,OCT-H,20,10
271,facility,optimaltree,1,0.0,0.0,0.0001373291015625,2.8007030487060553e-05,0.00016533613204956058,0.04612207412719727,278.9594358804274,OCT-H,20,10
272,facility,optimaltree,1,1.0290221591828303e-16,0.0,0.000133514404296875,2.8007030487060553e-05,0.00016152143478393558,0.01825094223022461,112.99393331070009,OCT-H,20,10
273,facility,optimaltree,1,1.0471645156487771e-16,0.0,0.00013661384582519529,2.8007030487060553e-05,0.0001646208763122559,0.0437169075012207,265.5611395136646,OCT-H,20,10
274,facility,optimaltree,1,0.0,0.0,0.0001595020294189453,2.8007030487060553e-05,0.0001875090599060059,0.004058122634887695,21.642274975523538,OCT-H,20,10
275,facility,optimaltree,1,1.0484371761719155e-16,0.0,0.00013637542724609375,2.8007030487060553e-05,0.00016438245773315433,0.04633903503417969,281.8976895296387,OCT-H,20,10
276,facility,optimaltree,1,0.0,0.0,0.00013875961303710938,2.8007030487060553e-05,0.00016676664352416993,0.12058305740356445,723.0646060588731,OCT-H,20,10
277,facility,optimaltree,1,0.0,0.0,0.00013709068298339844,2.8007030487060553e-05,0.00016509771347045902,0.15001201629638672,908.6256444322496,OCT-H,20,10
278,facility,optimaltree,1,0.0,0.0,0.00013089179992675779,2.8007030487060553e-05,0.00015889883041381837,0.08221888542175293,517.429141596771,OCT-H,20,10
279,facility,optimaltree,1,1.0571771186840703e-16,0.0,0.00013685226440429688,2.8007030487060553e-05,0.00016485929489135746,0.1823828220367432,1106.2938377659186,OCT-H,20,10
280,facility,optimaltree,1,0.0,1.64464618860614e-16,0.00013303756713867188,2.8007030487060553e-05,0.00016104459762573246,0.007815122604370117,48.52769182939287,OCT-H,20,10
281,facility,optimaltree,1,1.0298552253383382e-16,0.0,0.00013184547424316406,2.8007030487060553e-05,0.00015985250473022462,0.05812406539916992,363.6106015183379,OCT-H,20,10
282,facility,optimaltree,1,0.0,0.0,0.00014352798461914062,2.8007030487060553e-05,0.00017153501510620118,0.005211830139160156,30.383476725923252,OCT-H,20,10
283,facility,optimaltree,1,0.0,0.0,0.00013875961303710938,2.8007030487060553e-05,0.00016676664352416993,0.08060002326965332,483.3102205955937,OCT-H,20,10
284,facility,optimaltree,1,9.990408992157435e-17,0.0,0.00013613700866699221,2.8007030487060553e-05,0.00016414403915405274,0.07356595993041992,448.17929612038284,OCT-H,20,10
285,facility,optimaltree,1,0.0,0.0,0.000141143798828125,2.8007030487060553e-05,0.00016915082931518558,0.17285895347595215,1021.921998111266,OCT-H,20,10
286,facility,optimaltree,1,1.0427706109138567e-16,0.0,0.00013494491577148438,2.8007030487060553e-05,0.00016295194625854493,0.17083001136779785,1048.345940567984,OCT-H,20,10
287,facility,optimaltree,1,0.0,0.0,0.0001373291015625,2.8007030487060553e-05,0.00016533613204956058,0.1256420612335205,759.9189582822618,OCT-H,20,10
288,facility,optimaltree,1,1.0419886000798312e-16,0.0,0.00014090538024902344,2.8007030487060553e-05,0.00016891241073608402,0.004998922348022461,29.59476054031928,OCT-H,20,10
289,facility,optimaltree,1,0.0,0.0,0.00013589859008789062,2.8007030487060553e-05,0.00016390562057495118,0.08424901962280272,514.0093385893202,OCT-H,20,10
290,facility,optimaltree,1,0.0,0.0,0.00013709068298339844,2.8007030487060553e-05,0.00016509771347045902,0.0038919448852539054,23.57358441520932,OCT-H,20,10
291,facility,optimaltree,1,1.0202682515942987e-16,0.0,0.00013566017150878906,2.8007030487060553e-05,0.00016366720199584962,0.004173994064331055,25.502935306714054,OCT-H,20,10
292,facility,optimaltree,1,0.0,0.0,0.00013804435729980471,2.8007030487060553e-05,0.00016605138778686524,0.06383490562438965,384.42861860525215,OCT-H,20,10
293,facility,optimaltree,1,1.0638049822737197e-16,0.0,0.00013303756713867188,2.8007030487060553e-05,0.00016104459762573246,0.011332035064697266,70.36581935541179,OCT-H,20,10
294,facility,optimaltree,1,1.0599475946662896e-16,0.0,0.00013661384582519529,2.8007030487060553e-05,0.0001646208763122559,0.112746000289917,684.8827610178573,OCT-H,20,10
295,facility,optimaltree,1,0.0,0.0,0.00013470649719238279,2.8007030487060553e-05,0.00016271352767944337,0.015233039855957031,93.61876712529488,OCT-H,20,10
296,facility,optimaltree,1,0.0,0.0,0.00012660026550292971,2.8007030487060553e-05,0.00015460729598999024,0.07732105255126953,500.1125726710565,OCT-H,20,10
297,facility,optimaltree,1,0.0,0.0,0.00015401840209960938,2.8007030487060553e-05,0.00018202543258666998,0.09077095985412598,498.6718535109434,OCT-H,20,10
298,facility,optimaltree,1,1.0396317978796831e-16,0.0,0.0001277923583984375,2.8007030487060553e-05,0.00015579938888549805,0.14270591735839844,915.959416652639,OCT-H,20,10
299,facility,optimaltree,1,1.0366675187235242e-16,0.0,0.00013089179992675779,2.8007030487060553e-05,0.00015889883041381837,0.12915396690368652,812.8062778519662,OCT-H,20,10
0,facility,pytorch,1,1.528566444957779e-16,1.6011505564379634e-16,0.0014111995697021484,1.0931491851806641e-05,0.0014221310615539554,0.1476731300354004,103.83932538119149,NN,20,20
1,facility,pytorch,1,1.553873231950651e-16,-1.5996058415128031e-16,0.0013170242309570312,1.0931491851806641e-05,0.0013279557228088382,0.3495910167694092,263.2550248211352,NN,20,20
2,facility,pytorch,1,0.0,1.592537186150819e-16,0.001348257064819336,1.0931491851806641e-05,0.0013591885566711429,0.27078890800476074,199.228360683056,NN,20,20
3,facility,pytorch,1,1.4403495718113726e-16,-1.5904306693652946e-16,0.001293182373046875,1.0931491851806641e-05,0.0013041138648986815,0.21021699905395508,161.1952795780506,NN,20,20
4,facility,pytorch,1,1.4403495718113726e-16,0.0,0.0013113021850585938,1.0931491851806641e-05,0.0013222336769104007,0.217728853225708,164.66745404221174,NN,20,20
5,facility,pytorch,1,7.698417902587063e-17,0.0,0.001275777816772461,1.0931491851806641e-05,0.0012867093086242677,0.13064312934875488,101.53274595365816,NN,20,20
6,facility,pytorch,1,7.644354486766537e-17,0.0,0.0012962818145751953,1.0931491851806641e-05,0.001307213306427002,0.16507792472839355,126.28231667836981,NN,20,20
7,facility,pytorch,1,1.4403495718113726e-16,0.0,0.0013277530670166016,1.0931491851806641e-05,0.0013386845588684085,0.1336359977722168,99.82635333089931,NN,20,20
8,facility,pytorch,1,1.4403495718113726e-16,1.81060886143686e-09,0.001329183578491211,1.0931491851806641e-05,0.0013401150703430177,0.3331940174102783,248.6309010203083,NN,20,20
9,facility,pytorch,1,0.0,1.5898244629335382e-16,0.0013430118560791016,1.0931491851806641e-05,0.0013539433479309085,0.33902812004089355,250.4005212322917,NN,20,20
10,facility,pytorch,1,1.4403495718113726e-16,0.0,0.0014889240264892578,1.0931491851806641e-05,0.0014998555183410645,0.3368020057678223,224.55630002304932,NN,20,20
11,facility,pytorch,1,7.796181100740992e-17,0.0,0.0014259815216064453,1.0931491851806641e-05,0.001436913013458252,0.18897104263305664,131.51181794801596,NN,20,20
12,facility,pytorch,1,1.4403495718113726e-16,0.0,0.0013644695281982422,1.0931491851806641e-05,0.0013754010200500491,0.18156099319458008,132.0058590533642,NN,20,20
13,facility,pytorch,1,0.0,0.0,0.001371622085571289,1.0931491851806641e-05,0.0013825535774230958,0.25832200050354004,186.84411564361898,NN,20,20
14,facility,pytorch,1,7.757319303170831e-17,0.0,0.0014264583587646484,1.0931491851806641e-05,0.0014373898506164554,0.22690987586975095,157.8624447448518,NN,20,20
15,facility,pytorch,1,0.0,0.0,0.0013606548309326172,1.0931491851806641e-05,0.0013715863227844241,0.08703303337097168,63.454287874705585,NN,20,20
16,facility,pytorch,1,7.802956612407846e-17,0.0,0.0013585090637207033,1.0931491851806641e-05,0.00136944055557251,0.17998981475830078,131.43309800917498,NN,20,20
17,facility,pytorch,1,1.4403495718113726e-16,-1.5951390367635874e-16,0.001316547393798828,1.0931491851806641e-05,0.0013274788856506349,0.16659998893737793,125.50104618479305,NN,20,20
18,facility,pytorch,1,0.0,0.0,0.0012812614440917967,1.0931491851806641e-05,0.0012921929359436036,0.16138100624084473,124.88924970248252,NN,20,20
19,facility,pytorch,1,7.767319942667865e-17,0.0,0.0013501644134521484,1.0931491851806641e-05,0.0013610959053039554,0.21630501747131348,158.9197474097235,NN,20,20
20,facility,pytorch,1,9.451083286723826e-05,-2.652667254310452e-07,0.0012969970703125,1.0931491851806641e-05,0.001307928562164307,0.1985940933227539,151.83863940866044,NN,20,20
21,facility,pytorch,1,1.5591478014339668e-16,0.0,0.0013031959533691404,1.0931491851806641e-05,0.0013141274452209476,0.16488218307495114,125.46894418389469,NN,20,20
22,facility,pytorch,1,1.2793229530530438e-16,-1.5959420409518483e-16,0.001386404037475586,1.0931491851806641e-05,0.0013973355293273929,0.1823768615722656,130.51758703942258,NN,20,20
23,facility,pytorch,1,1.4403495718113726e-16,0.0,0.0013720989227294922,1.0931491851806641e-05,0.0013830304145812991,0.1141211986541748,82.51532103053863,NN,20,20
24,facility,pytorch,1,7.674759364672109e-17,1.5953770553890408e-16,0.0013055801391601562,1.0931491851806641e-05,0.0013165116310119632,0.07669401168823242,58.255475972726536,NN,20,20
25,facility,pytorch,1,1.5615241000955211e-16,0.0,0.0012636184692382812,1.0931491851806641e-05,0.0012745499610900882,0.11358189582824707,89.11529504194841,NN,20,20
26,facility,pytorch,1,1.4403495718113726e-16,-1.5897607675962832e-16,0.0012943744659423828,1.0931491851806641e-05,0.0013053059577941895,0.094390869140625,72.31321406065919,NN,20,20
27,facility,pytorch,1,7.777040670301492e-17,0.0,0.0013103485107421875,1.0931491851806641e-05,0.0013212800025939944,0.3645069599151611,275.874121457636,NN,20,20
28,facility,pytorch,1,1.4403495718113726e-16,0.0,0.001316547393798828,1.0931491851806641e-05,0.0013274788856506349,0.18371796607971191,138.3961493215514,NN,20,20
29,facility,pytorch,1,1.5278549134856333e-16,0.0,0.0013272762298583984,1.0931491851806641e-05,0.0013382077217102054,0.2207040786743164,164.92512716356217,NN,20,20
30,facility,pytorch,1,1.4403495718113726e-16,0.0,0.0012767314910888672,1.0931491851806641e-05,0.0012876629829406741,0.2852611541748047,221.53401779349545,NN,20,20
31,facility,pytorch,1,7.69170325470835e-17,1.5940855856908508e-16,0.0013437271118164062,1.0931491851806641e-05,0.0013546586036682132,0.1469411849975586,108.47100856235204,NN,20,20
32,facility,pytorch,1,7.899227404566943e-17,1.5940483987280247e-16,0.001312255859375,1.0931491851806641e-05,0.001323187351226807,0.09153985977172853,69.18132922511418,NN,20,20
33,facility,pytorch,1,1.4403495718113726e-16,-1.5984963415687606e-16,0.0013265609741210938,1.0931491851806641e-05,0.0013374924659729007,0.23978209495544436,179.2773425314402,NN,20,20
34,facility,pytorch,1,1.5453319267319312e-16,-1.5931882502283544e-16,0.0012955665588378904,1.0931491851806641e-05,0.0013064980506896976,0.33906197547912603,259.5196948821592,NN,20,20
35,facility,pytorch,1,1.572192875886316e-16,0.0,0.0013027191162109375,1.0931491851806641e-05,0.0013136506080627444,0.12531614303588867,95.39533744112816,NN,20,20
36,facility,pytorch,1,1.5504942718786964e-16,0.0,0.001323699951171875,1.0931491851806641e-05,0.0013346314430236815,0.17169880867004395,128.64885625731307,NN,20,20
37,facility,pytorch,1,7.713090869571865e-17,0.0,0.0012905597686767578,1.0931491851806641e-05,0.0013014912605285645,0.07271885871887207,55.87348983760315,NN,20,20
38,facility,pytorch,1,1.2793229530530438e-16,1.604393354666395e-16,0.0013129711151123047,1.0931491851806641e-05,0.0013239026069641116,0.0901930332183838,68.12663767254652,NN,20,20
39,facility,pytorch,1,7.82005376729539e-17,0.0,0.0012791156768798828,1.0931491851806641e-05,0.0012900471687316895,0.24669718742370605,191.23113743681682,NN,20,20
40,facility,pytorch,1,7.815979309381958e-17,0.0,0.0013251304626464846,1.0931491851806641e-05,0.001336061954498291,0.3042531013488769,227.72379703239739,NN,20,20
41,facility,pytorch,1,1.5404694159557018e-16,8.237881081375229e-10,0.0012676715850830078,1.0931491851806641e-05,0.0012786030769348145,0.2619278430938721,204.8546947984747,NN,20,20
42,facility,pytorch,1,7.816801026886471e-17,0.0,0.0012969970703125,1.0931491851806641e-05,0.001307928562164307,0.22289800643920896,170.42062761468142,NN,20,20
43,facility,pytorch,1,1.4403495718113726e-16,0.0,0.0013005733489990234,1.0931491851806641e-05,0.0013115048408508304,0.1781001091003418,135.7982857194797,NN,20,20
44,facility,pytorch,1,7.790361914669007e-17,0.0,0.0013036727905273438,1.0931491851806641e-05,0.0013146042823791507,0.20313596725463867,154.52252056185785,NN,20,20
45,facility,pytorch,1,1.4403495718113726e-16,1.590117712481228e-16,0.0013217926025390625,1.0931491851806641e-05,0.0013327240943908694,0.16594791412353516,124.51783142660356,NN,20,20
46,facility,pytorch,1,7.78217366012471e-17,-1.5915326436125655e-16,0.0014379024505615234,1.0931491851806641e-05,0.0014488339424133304,0.2682631015777588,185.15793544352746,NN,20,20
47,facility,pytorch,1,1.4403495718113726e-16,0.0,0.0013201236724853516,1.0931491851806641e-05,0.0013310551643371585,0.16477489471435547,123.79268653107285,NN,20,20
48,facility,pytorch,1,7.773379869867166e-17,0.0,0.0012857913970947266,1.0931491851806641e-05,0.0012967228889465333,0.1572110652923584,121.23721007198212,NN,20,20
49,facility,pytorch,1,1.2793229530530438e-16,0.0,0.001302480697631836,1.0931491851806641e-05,0.0013134121894836429,0.1283102035522461,97.69225881989887,NN,20,20
50,facility,pytorch,1,7.81365825151598e-17,-1.5995063350414132e-16,0.0013310909271240234,1.0931491851806641e-05,0.0013420224189758304,0.15383005142211914,114.62554518240849,NN,20,20
51,facility,pytorch,1,1.4403495718113726e-16,0.0,0.001277923583984375,1.0931491851806641e-05,0.0012888550758361815,0.19089698791503906,148.11361765494786,NN,20,20
52,facility,pytorch,1,1.4403495718113726e-16,0.0,0.0012929439544677734,1.0931491851806641e-05,0.0013038754463195804,0.18807291984558105,144.2414767272827,NN,20,20
53,facility,pytorch,1,1.5516017747352872e-16,0.0,0.0012736320495605467,1.0931491851806641e-05,0.0012845635414123536,0.1267991065979004,98.70987499651993,NN,20,20
54,facility,pytorch,1,7.776816480791946e-17,0.0,0.0013191699981689453,1.0931491851806641e-05,0.001330101490020752,0.16231608390808105,122.03285623381159,NN,20,20
55,facility,pytorch,1,1.4403495718113726e-16,0.0,0.0013203620910644533,1.0931491851806641e-05,0.00133129358291626,0.07822704315185547,58.76017443161976,NN,20,20
56,facility,pytorch,1,1.55361933413461e-16,0.0,0.0012972354888916016,1.0931491851806641e-05,0.0013081669807434085,0.1032109260559082,78.8973636968388,NN,20,20
57,facility,pytorch,1,7.847292881389725e-17,0.0,0.001292705535888672,1.0931491851806641e-05,0.0013036370277404786,0.16503500938415527,126.59582834203572,NN,20,20
58,facility,pytorch,1,1.5664552309727335e-16,-1.6041781301352306e-16,0.0013184547424316404,1.0931491851806641e-05,0.0013293862342834476,0.3461089134216309,260.35241263663835,NN,20,20
59,facility,pytorch,1,1.2793229530530438e-16,-1.5971816493586679e-16,0.0013930797576904295,1.0931491851806641e-05,0.0014040112495422366,0.16908979415893555,120.43336135238629,NN,20,20
60,facility,pytorch,1,7.585581762077325e-17,1.589519875081875e-16,0.0012907981872558596,1.0931491851806641e-05,0.001301729679107666,0.17665815353393555,135.71032171213494,NN,20,20
61,facility,pytorch,1,0.0,0.0,0.001329660415649414,1.0931491851806641e-05,0.0013405919075012208,0.2938940525054932,219.22708235147653,NN,20,20
62,facility,pytorch,1,1.4403495718113726e-16,0.0,0.0012788772583007812,1.0931491851806641e-05,0.0012898087501525882,0.17458295822143555,135.35569378078873,NN,20,20
63,facility,pytorch,1,1.5385221408706298e-16,-1.5889516458060199e-16,0.0013365745544433596,1.0931491851806641e-05,0.001347506046295166,0.28433704376220703,211.0098463335014,NN,20,20
64,facility,pytorch,1,1.2793229530530438e-16,0.0,0.0013425350189208984,1.0931491851806641e-05,0.0013534665107727054,0.2715029716491699,200.59821908276595,NN,20,20
65,facility,pytorch,1,0.0,0.0,0.0012722015380859375,1.0931491851806641e-05,0.0012831330299377444,0.16612911224365234,129.47146427343756,NN,20,20
66,facility,pytorch,1,2.5586459061060875e-16,1.5934504114754023e-16,0.0013341903686523438,1.0931491851806641e-05,0.0013451218605041507,0.21353602409362796,158.74846016820723,NN,20,20
67,facility,pytorch,1,7.810695186778734e-17,0.0,0.001276254653930664,1.0931491851806641e-05,0.0012871861457824708,0.17373180389404294,134.97022514053918,NN,20,20
68,facility,pytorch,1,1.4403495718113726e-16,0.0,0.001317739486694336,1.0931491851806641e-05,0.0013286709785461429,0.1979341506958008,148.97153162206052,NN,20,20
69,facility,pytorch,1,7.801722248340147e-17,3.1916976145386726e-16,0.0013091564178466795,1.0931491851806641e-05,0.0013200879096984866,0.2037489414215088,154.3449795461318,NN,20,20
70,facility,pytorch,1,1.4403495718113726e-16,1.1310563135290845e-09,0.0012912750244140625,1.0931491851806641e-05,0.0013022065162658694,0.11834192276000975,90.87799921272095,NN,20,20
71,facility,pytorch,1,1.4403495718113726e-16,1.593240105006259e-16,0.0013086795806884766,1.0931491851806641e-05,0.0013196110725402833,0.2508890628814697,190.12349024815487,NN,20,20
72,facility,pytorch,1,1.4403495718113726e-16,1.5907575957451307e-16,0.0012979507446289062,1.0931491851806641e-05,0.0013088822364807132,0.3914639949798584,299.08267074692384,NN,20,20
73,facility,pytorch,1,1.4403495718113726e-16,0.0,0.001308917999267578,1.0931491851806641e-05,0.0013198494911193849,0.2928948402404785,221.91533368859345,NN,20,20
74,facility,pytorch,1,1.2793229530530438e-16,0.0,0.0012636184692382812,1.0931491851806641e-05,0.0012745499610900882,0.2245159149169922,176.1530907152277,NN,20,20
75,facility,pytorch,1,1.5573315797036247e-16,0.0,0.0013184547424316404,1.0931491851806641e-05,0.0013293862342834476,0.10405993461608888,78.27667530511043,NN,20,20
76,facility,pytorch,1,1.4403495718113726e-16,0.0,0.001271963119506836,1.0931491851806641e-05,0.0012828946113586429,0.17841506004333496,139.0722655342557,NN,20,20
77,facility,pytorch,1,7.758079360376142e-17,0.0,0.001346588134765625,1.0931491851806641e-05,0.0013575196266174315,0.20403194427490234,150.29760179843163,NN,20,20
78,facility,pytorch,1,7.866299014591725e-17,-1.5991260891755499e-16,0.001401662826538086,1.0931491851806641e-05,0.0014125943183898929,0.24686408042907715,174.7593609964809,NN,20,20
79,facility,pytorch,1,7.700464422359466e-17,0.0,0.001316547393798828,1.0931491851806641e-05,0.0013274788856506349,0.4650177955627442,350.3014628626848,NN,20,20
80,facility,pytorch,1,1.4403495718113726e-16,0.0,0.00128936767578125,1.0931491851806641e-05,0.001300299167633057,0.20296597480773929,156.0917516983415,NN,20,20
81,facility,pytorch,1,0.0,0.0,0.001347064971923828,1.0931491851806641e-05,0.0013579964637756349,0.16455602645874026,121.17559275612946,NN,20,20
82,facility,pytorch,1,1.5415455089447158e-16,0.0,0.0013365745544433596,1.0931491851806641e-05,0.001347506046295166,0.15461206436157227,114.73942160531507,NN,20,20
83,facility,pytorch,1,7.71692273199677e-17,0.0,0.0013322830200195312,1.0931491851806641e-05,0.0013432145118713382,0.13915014266967773,103.59487739290182,NN,20,20
84,facility,pytorch,1,1.565430380662193e-16,0.0,0.0013134479522705078,1.0931491851806641e-05,0.0013243794441223145,0.2277829647064209,171.99222301232254,NN,20,20
85,facility,pytorch,1,1.4403495718113726e-16,-1.6007612841398735e-16,0.0012955665588378904,1.0931491851806641e-05,0.0013064980506896976,0.2408947944641113,184.38205425330986,NN,20,20
86,facility,pytorch,1,7.843580356987136e-17,0.0,0.0013039112091064453,1.0931491851806641e-05,0.001314842700958252,0.202362060546875,153.90590859225549,NN,20,20
87,facility,pytorch,1,0.0,0.0,0.0012924671173095705,1.0931491851806641e-05,0.001303398609161377,0.22378993034362796,171.69722966607827,NN,20,20
88,facility,pytorch,1,1.5754664721489068e-16,0.0,0.0013051033020019533,1.0931491851806641e-05,0.00131603479385376,0.1536860466003418,116.77962263467305,NN,20,20
89,facility,pytorch,1,1.5466047525106242e-16,-1.5811717456783982e-16,0.0012989044189453125,1.0931491851806641e-05,0.0013098359107971194,0.12603306770324707,96.22050110578189,NN,20,20
90,facility,pytorch,1,7.806993698621639e-17,0.0,0.001300334930419922,1.0931491851806641e-05,0.0013112664222717286,0.18376803398132324,140.1454585125049,NN,20,20
91,facility,pytorch,1,1.4403495718113726e-16,0.0,0.001422405242919922,1.0931491851806641e-05,0.0014333367347717286,0.1335928440093994,93.20408859169805,NN,20,20
92,facility,pytorch,1,1.4403495718113726e-16,-1.5850359250394853e-16,0.0012764930725097654,1.0931491851806641e-05,0.0012874245643615726,0.14949798583984375,116.12174412252192,NN,20,20
93,facility,pytorch,1,7.832885579720228e-17,0.0,0.0013604164123535154,1.0931491851806641e-05,0.0013713479042053226,0.2229781150817871,162.5977728904613,NN,20,20
94,facility,pytorch,1,1.5280397383204416e-16,0.0,0.0012867450714111328,1.0931491851806641e-05,0.0012976765632629395,0.2386050224304199,183.8709499618766,NN,20,20
95,facility,pytorch,1,0.0,0.0,0.0013556480407714846,1.0931491851806641e-05,0.001366579532623291,0.21954989433288571,160.65650706141994,NN,20,20
96,facility,pytorch,1,1.5210540107348583e-16,1.81344048669619e-09,0.0013070106506347654,1.0931491851806641e-05,0.0013179421424865726,0.09473299980163574,71.87948298162937,NN,20,20
97,facility,pytorch,1,1.4403495718113726e-16,0.0,0.0012993812561035154,1.0931491851806641e-05,0.0013103127479553226,0.17171502113342285,131.04888233849175,NN,20,20
98,facility,pytorch,1,1.2793229530530438e-16,0.0,0.0013458728790283205,1.0931491851806641e-05,0.001356804370880127,0.21324920654296875,157.17019425920554,NN,20,20
99,facility,pytorch,1,1.4403495718113726e-16,0.0,0.001332998275756836,1.0931491851806641e-05,0.0013439297676086429,0.19960808753967285,148.52568367084453,NN,20,20
100,facility,optimaltree,1,1.528566444957779e-16,1.6011505564379634e-16,0.0014805793762207033,4.790544509887696e-05,0.0015284848213195801,0.2346508502960205,153.51860026548408,OCT,20,20
101,facility,optimaltree,1,1.553873231950651e-16,-1.5996058415128031e-16,0.0013015270233154295,4.790544509887696e-05,0.001349432468414307,0.2571060657501221,190.52903481138455,OCT,20,20
102,facility,optimaltree,1,0.0,1.592537186150819e-16,0.0012962818145751953,4.790544509887696e-05,0.0013441872596740726,0.39319682121276855,292.5164022965876,OCT,20,20
103,facility,optimaltree,1,1.4403495718113726e-16,-1.5904306693652946e-16,0.0013408660888671875,4.790544509887696e-05,0.0013887715339660645,0.40526509284973145,291.81552396337815,OCT,20,20
104,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0013098716735839846,4.790544509887696e-05,0.0013577771186828616,0.3851330280303955,283.64966733568275,OCT,20,20
105,facility,optimaltree,1,7.698417902587063e-17,0.0,0.001367807388305664,4.790544509887696e-05,0.001415712833404541,0.33216500282287603,234.62738698502682,OCT,20,20
106,facility,optimaltree,1,7.644354486766537e-17,0.0,0.0013065338134765625,4.790544509887696e-05,0.0013544392585754395,0.32334303855896,238.72834201442367,OCT,20,20
107,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.001293659210205078,4.790544509887696e-05,0.0013415646553039554,0.1535627841949463,114.46543674792471,OCT,20,20
108,facility,optimaltree,1,1.4403495718113726e-16,1.81060886143686e-09,0.0013244152069091795,4.790544509887696e-05,0.001372320652008057,0.14374089241027832,104.74293467780184,OCT,20,20
109,facility,optimaltree,1,0.0,1.5898244629335382e-16,0.0012917518615722654,4.790544509887696e-05,0.0013396573066711426,0.15143704414367676,113.04162892223252,OCT,20,20
110,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0013146400451660154,4.790544509887696e-05,0.0013625454902648926,0.213670015335083,156.81679390648702,OCT,20,20
111,facility,optimaltree,1,7.796181100740992e-17,0.0,0.0013055801391601562,4.790544509887696e-05,0.0013534855842590333,0.4337339401245117,320.457007572755,OCT,20,20
112,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.001302957534790039,4.790544509887696e-05,0.001350862979888916,0.4569041728973389,338.2313230131681,OCT,20,20
113,facility,optimaltree,1,0.0,0.0,0.0013060569763183596,4.790544509887696e-05,0.0013539624214172366,0.3719868659973145,274.7394315478444,OCT,20,20
114,facility,optimaltree,1,7.757319303170831e-17,0.0,0.0013110637664794922,4.790544509887696e-05,0.0013589692115783694,0.38884592056274414,286.1329875980933,OCT,20,20
115,facility,optimaltree,1,0.0,0.0,0.001348733901977539,4.790544509887696e-05,0.001396639347076416,0.3339860439300537,239.13549666861843,OCT,20,20
116,facility,optimaltree,1,7.802956612407846e-17,0.0,0.0013248920440673828,4.790544509887696e-05,0.0013727974891662598,0.2777559757232666,202.32844095013309,OCT,20,20
117,facility,optimaltree,1,1.4403495718113726e-16,-1.5951390367635874e-16,0.0013518333435058596,4.790544509887696e-05,0.0013997387886047366,0.2690980434417725,192.248757862894,OCT,20,20
118,facility,optimaltree,1,0.0,0.0,0.001384258270263672,4.790544509887696e-05,0.0014321637153625491,0.35047006607055664,244.7136890225123,OCT,20,20
119,facility,optimaltree,1,7.767319942667865e-17,0.0,0.0013027191162109375,4.790544509887696e-05,0.0013506245613098145,0.14832806587219238,109.82183363254269,OCT,20,20
120,facility,optimaltree,1,9.451083286723826e-05,-2.652667254310452e-07,0.0013589859008789062,4.790544509887696e-05,0.0014068913459777833,0.2431759834289551,172.84631405558102,OCT,20,20
121,facility,optimaltree,1,1.5591478014339668e-16,0.0,0.0013136863708496096,4.790544509887696e-05,0.0013615918159484866,0.3641519546508789,267.44575752110427,OCT,20,20
122,facility,optimaltree,1,1.2793229530530438e-16,-1.5959420409518483e-16,0.001362323760986328,4.790544509887696e-05,0.0014102292060852054,0.2446999549865723,173.51786073546094,OCT,20,20
123,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.001283407211303711,4.790544509887696e-05,0.0013313126564025882,0.25479698181152344,191.3877860216729,OCT,20,20
124,facility,optimaltree,1,7.674759364672109e-17,1.5953770553890408e-16,0.0013206005096435547,4.790544509887696e-05,0.0013685059547424315,0.3190310001373291,233.12357467773998,OCT,20,20
125,facility,optimaltree,1,1.5615241000955211e-16,0.0,0.001293182373046875,4.790544509887696e-05,0.001341087818145752,0.3982329368591309,296.94769534909767,OCT,20,20
126,facility,optimaltree,1,1.4403495718113726e-16,-1.5897607675962832e-16,0.0012886524200439453,4.790544509887696e-05,0.0013365578651428226,0.21348094940185547,159.72443466115342,OCT,20,20
127,facility,optimaltree,1,7.777040670301492e-17,0.0,0.001295328140258789,4.790544509887696e-05,0.001343233585357666,0.18270111083984372,136.01588944129585,OCT,20,20
128,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0013132095336914062,4.790544509887696e-05,0.0013611149787902833,0.22469091415405276,165.07856988962905,OCT,20,20
129,facility,optimaltree,1,1.5278549134856333e-16,0.0,0.0013031959533691404,4.790544509887696e-05,0.0013511013984680176,0.2292490005493164,169.67564448475628,OCT,20,20
130,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012934207916259766,4.790544509887696e-05,0.0013413262367248536,0.29729604721069336,221.64335496531243,OCT,20,20
131,facility,optimaltree,1,7.69170325470835e-17,1.5940855856908508e-16,0.0012965202331542967,4.790544509887696e-05,0.0013444256782531741,0.3960330486297608,294.5741479323205,OCT,20,20
132,facility,optimaltree,1,7.899227404566943e-17,1.5940483987280247e-16,0.0013120174407958984,4.790544509887696e-05,0.0013599228858947757,0.4251999855041504,312.66477674165003,OCT,20,20
133,facility,optimaltree,1,1.4403495718113726e-16,-1.5984963415687606e-16,0.0012981891632080078,4.790544509887696e-05,0.0013460946083068848,0.11564111709594728,85.90861027324107,OCT,20,20
134,facility,optimaltree,1,1.5453319267319312e-16,-1.5931882502283544e-16,0.0013141632080078125,4.790544509887696e-05,0.0013620686531066895,0.14563393592834473,106.9211420409492,OCT,20,20
135,facility,optimaltree,1,1.572192875886316e-16,0.0,0.0012884140014648438,4.790544509887696e-05,0.0013363194465637208,0.36469316482543945,272.90867147314947,OCT,20,20
136,facility,optimaltree,1,1.5504942718786964e-16,0.0,0.0013353824615478516,4.790544509887696e-05,0.0013832879066467286,0.2045450210571289,147.86872644102908,OCT,20,20
137,facility,optimaltree,1,7.713090869571865e-17,0.0,0.0013053417205810547,4.790544509887696e-05,0.0013532471656799315,0.2662990093231201,196.7851964347693,OCT,20,20
138,facility,optimaltree,1,1.2793229530530438e-16,1.604393354666395e-16,0.0013937950134277346,4.790544509887696e-05,0.0014417004585266116,0.2286989688873291,158.63140469626737,OCT,20,20
139,facility,optimaltree,1,7.82005376729539e-17,0.0,0.0013124942779541016,4.790544509887696e-05,0.0013603997230529786,0.2557389736175537,187.9881106147464,OCT,20,20
140,facility,optimaltree,1,7.815979309381958e-17,0.0,0.0013806819915771484,4.790544509887696e-05,0.0014285874366760257,0.07691693305969237,53.84124981433361,OCT,20,20
141,facility,optimaltree,1,1.5404694159557018e-16,8.237881081375229e-10,0.0013015270233154295,4.790544509887696e-05,0.001349432468414307,0.28470301628112793,210.97981777159785,OCT,20,20
142,facility,optimaltree,1,7.816801026886471e-17,0.0,0.0012865066528320312,4.790544509887696e-05,0.0013344120979309085,0.1148381233215332,86.05896446802086,OCT,20,20
143,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0013344287872314453,4.790544509887696e-05,0.0013823342323303226,0.1898620128631592,137.34884691605453,OCT,20,20
144,facility,optimaltree,1,7.790361914669007e-17,0.0,0.0013022422790527346,4.790544509887696e-05,0.0013501477241516116,0.16622400283813474,123.1154190498558,OCT,20,20
145,facility,optimaltree,1,1.4403495718113726e-16,1.590117712481228e-16,0.0013170242309570312,4.790544509887696e-05,0.0013649296760559085,0.18200993537902832,133.34748197794556,OCT,20,20
146,facility,optimaltree,1,7.78217366012471e-17,-1.5915326436125655e-16,0.0013039112091064453,4.790544509887696e-05,0.0013518166542053226,0.15961003303527832,118.07076983313726,OCT,20,20
147,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0013344287872314453,4.790544509887696e-05,0.0013823342323303226,0.3395678997039795,245.64818823269684,OCT,20,20
148,facility,optimaltree,1,7.773379869867166e-17,0.0,0.0012898445129394533,4.790544509887696e-05,0.0013377499580383301,0.31355786323547363,234.39198136494304,OCT,20,20
149,facility,optimaltree,1,1.2793229530530438e-16,0.0,0.001298666000366211,4.790544509887696e-05,0.0013465714454650882,0.40532708168029785,301.00674052263395,OCT,20,20
150,facility,optimaltree,1,7.81365825151598e-17,-1.5995063350414132e-16,0.0013000965118408205,4.790544509887696e-05,0.0013480019569396973,0.24809002876281736,184.04278086216132,OCT,20,20
151,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0013051033020019533,4.790544509887696e-05,0.0013530087471008301,0.16193413734436035,119.68447187894829,OCT,20,20
152,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0013272762298583984,4.790544509887696e-05,0.0013751816749572757,0.2776198387145996,201.87866357601428,OCT,20,20
153,facility,optimaltree,1,1.5516017747352872e-16,0.0,0.00128936767578125,4.790544509887696e-05,0.001337273120880127,0.22543907165527344,168.58117323625004,OCT,20,20
154,facility,optimaltree,1,7.776816480791946e-17,0.0,0.001317739486694336,4.790544509887696e-05,0.0013656449317932132,0.2567920684814453,188.0372141419326,OCT,20,20
155,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0013191699981689453,4.790544509887696e-05,0.0013670754432678226,0.18477392196655276,135.16000369728962,OCT,20,20
156,facility,optimaltree,1,1.55361933413461e-16,0.0,0.0013093948364257812,4.790544509887696e-05,0.0013573002815246585,0.252640962600708,186.13490768374103,OCT,20,20
157,facility,optimaltree,1,7.847292881389725e-17,0.0,0.001268148422241211,4.790544509887696e-05,0.0013160538673400882,0.12561702728271484,95.44976113827528,OCT,20,20
158,facility,optimaltree,1,1.5664552309727335e-16,-1.6041781301352306e-16,0.001474142074584961,4.790544509887696e-05,0.0015220475196838382,0.13370108604431152,87.84291181137638,OCT,20,20
159,facility,optimaltree,1,1.2793229530530438e-16,-1.5971816493586679e-16,0.001332998275756836,4.790544509887696e-05,0.0013809037208557132,0.16128802299499512,116.79889087057337,OCT,20,20
160,facility,optimaltree,1,7.585581762077325e-17,1.589519875081875e-16,0.0012981891632080078,4.790544509887696e-05,0.0013460946083068848,0.24945497512817386,185.3175650424288,OCT,20,20
161,facility,optimaltree,1,0.0,0.0,0.0013620853424072266,4.790544509887696e-05,0.0014099907875061036,0.12488007545471193,88.56800807584804,OCT,20,20
162,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012755393981933596,4.790544509887696e-05,0.0013234448432922366,0.17058801651000974,128.89695960857009,OCT,20,20
163,facility,optimaltree,1,1.5385221408706298e-16,-1.5889516458060199e-16,0.0013599395751953125,4.790544509887696e-05,0.0014078450202941895,0.20305299758911133,144.22965217199862,OCT,20,20
164,facility,optimaltree,1,1.2793229530530438e-16,0.0,0.0012733936309814453,4.790544509887696e-05,0.0013212990760803226,0.22115302085876465,167.37544501644734,OCT,20,20
165,facility,optimaltree,1,0.0,0.0,0.0012962818145751953,4.790544509887696e-05,0.0013441872596740726,0.26422691345214844,196.5700177192693,OCT,20,20
166,facility,optimaltree,1,2.5586459061060875e-16,1.5934504114754023e-16,0.001344442367553711,4.790544509887696e-05,0.0013923478126525882,0.12598299980163574,90.48242016599514,OCT,20,20
167,facility,optimaltree,1,7.810695186778734e-17,0.0,0.001323223114013672,4.790544509887696e-05,0.0013711285591125491,0.16542291641235352,120.64726922428198,OCT,20,20
168,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0013132095336914062,4.790544509887696e-05,0.0013611149787902833,0.2492918968200684,183.15270987733248,OCT,20,20
169,facility,optimaltree,1,7.801722248340147e-17,3.1916976145386726e-16,0.0012955665588378904,4.790544509887696e-05,0.0013434720039367676,0.2036740779876709,151.60277057567708,OCT,20,20
170,facility,optimaltree,1,1.4403495718113726e-16,1.1310563135290845e-09,0.0013823509216308596,4.790544509887696e-05,0.0014302563667297366,0.2766740322113037,193.4436641201014,OCT,20,20
171,facility,optimaltree,1,1.4403495718113726e-16,1.593240105006259e-16,0.0012867450714111328,4.790544509887696e-05,0.0013346505165100098,0.1835160255432129,137.5011834731767,OCT,20,20
172,facility,optimaltree,1,1.4403495718113726e-16,1.5907575957451307e-16,0.001338481903076172,4.790544509887696e-05,0.0013863873481750491,0.1576859951019287,113.73877243578168,OCT,20,20
173,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012788772583007812,4.790544509887696e-05,0.0013267827033996585,0.21491289138793945,161.98047414792282,OCT,20,20
174,facility,optimaltree,1,1.2793229530530438e-16,0.0,0.0013031959533691404,4.790544509887696e-05,0.0013511013984680176,0.2445659637451172,181.0122941345667,OCT,20,20
175,facility,optimaltree,1,1.5573315797036247e-16,0.0,0.0012969970703125,4.790544509887696e-05,0.001344902515411377,0.3820838928222656,284.0978349314741,OCT,20,20
176,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012865066528320312,4.790544509887696e-05,0.0013344120979309085,0.3418889045715332,256.20938621708683,OCT,20,20
177,facility,optimaltree,1,7.758079360376142e-17,0.0,0.0012879371643066404,4.790544509887696e-05,0.0013358426094055176,0.298090934753418,223.14824565004383,OCT,20,20
178,facility,optimaltree,1,7.866299014591725e-17,-1.5991260891755499e-16,0.0013060569763183596,4.790544509887696e-05,0.0013539624214172366,0.17935609817504886,132.4675599100535,OCT,20,20
179,facility,optimaltree,1,7.700464422359466e-17,0.0,0.001315593719482422,4.790544509887696e-05,0.0013634991645812991,0.182650089263916,133.95687654858514,OCT,20,20
180,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012919902801513672,4.790544509887696e-05,0.0013398957252502444,0.23499298095703125,175.38154389823362,OCT,20,20
181,facility,optimaltree,1,0.0,0.0,0.0013113021850585938,4.790544509887696e-05,0.0013592076301574708,0.16163396835327148,118.91779060609407,OCT,20,20
182,facility,optimaltree,1,1.5415455089447158e-16,0.0,0.0014188289642333984,4.790544509887696e-05,0.0014667344093322757,0.34006285667419434,231.8503298964715,OCT,20,20
183,facility,optimaltree,1,7.71692273199677e-17,0.0,0.0013573169708251953,4.790544509887696e-05,0.0014052224159240726,0.1807878017425537,128.65422561856008,OCT,20,20
184,facility,optimaltree,1,1.565430380662193e-16,0.0,0.0013616085052490234,4.790544509887696e-05,0.0014095139503479007,0.24616384506225586,174.64449003963168,OCT,20,20
185,facility,optimaltree,1,1.4403495718113726e-16,-1.6007612841398735e-16,0.001310586929321289,4.790544509887696e-05,0.001358492374420166,0.24852395057678225,182.9409978711567,OCT,20,20
186,facility,optimaltree,1,7.843580356987136e-17,0.0,0.0013015270233154295,4.790544509887696e-05,0.001349432468414307,0.21071100234985352,156.14786755313227,OCT,20,20
187,facility,optimaltree,1,0.0,0.0,0.0013310909271240234,4.790544509887696e-05,0.0013789963722229007,0.2079331874847412,150.78588433815762,OCT,20,20
188,facility,optimaltree,1,1.5754664721489068e-16,0.0,0.0013399124145507812,4.790544509887696e-05,0.0013878178596496585,0.1842198371887207,132.74064453618234,OCT,20,20
189,facility,optimaltree,1,1.5466047525106242e-16,-1.5811717456783982e-16,0.0012981891632080078,4.790544509887696e-05,0.0013460946083068848,0.17802906036376953,132.25597908581935,OCT,20,20
190,facility,optimaltree,1,7.806993698621639e-17,0.0,0.0012657642364501953,4.790544509887696e-05,0.0013136696815490726,0.10492920875549316,79.87488044312722,OCT,20,20
191,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.001283884048461914,4.790544509887696e-05,0.001331789493560791,0.1643540859222412,123.4084566043613,OCT,20,20
192,facility,optimaltree,1,1.4403495718113726e-16,-1.5850359250394853e-16,0.0013458728790283205,4.790544509887696e-05,0.0013937783241271973,0.27778005599975586,199.3000258299364,OCT,20,20
193,facility,optimaltree,1,7.832885579720228e-17,0.0,0.0014562606811523438,4.790544509887696e-05,0.0015041661262512208,0.2317500114440918,154.07208512378486,OCT,20,20
194,facility,optimaltree,1,1.5280397383204416e-16,0.0,0.0013124942779541016,4.790544509887696e-05,0.0013603997230529786,0.13951611518859866,102.55523639441772,OCT,20,20
195,facility,optimaltree,1,0.0,0.0,0.0013363361358642578,4.790544509887696e-05,0.0013842415809631348,0.0949399471282959,68.5862557764217,OCT,20,20
196,facility,optimaltree,1,1.5210540107348583e-16,1.81344048669619e-09,0.0013256072998046875,4.790544509887696e-05,0.0013735127449035645,0.05219101905822754,37.998205150904454,OCT,20,20
197,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.001318216323852539,4.790544509887696e-05,0.001366121768951416,0.16435980796813965,120.31124289476485,OCT,20,20
198,facility,optimaltree,1,1.2793229530530438e-16,0.0,0.0013136863708496096,4.790544509887696e-05,0.0013615918159484866,0.23541593551635745,172.8975841062664,OCT,20,20
199,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0013175010681152346,4.790544509887696e-05,0.0013654065132141116,0.14141511917114258,103.56997553663132,OCT,20,20
200,facility,optimaltree,1,1.528566444957779e-16,1.6011505564379634e-16,0.0013897418975830078,4.79578971862793e-05,0.0014376997947692868,1.3134760856628418,913.5955158661062,OCT-H,20,20
201,facility,optimaltree,1,1.553873231950651e-16,-1.5996058415128031e-16,0.0012307167053222654,4.79578971862793e-05,0.0012786746025085446,1.27160906791687,994.4743294519079,OCT-H,20,20
202,facility,optimaltree,1,0.0,1.592537186150819e-16,0.0012197494506835938,4.79578971862793e-05,0.001267707347869873,1.2235300540924072,965.1518200539764,OCT-H,20,20
203,facility,optimaltree,1,1.4403495718113726e-16,-1.5904306693652946e-16,0.0012049674987792967,4.79578971862793e-05,0.0012529253959655759,1.4494259357452393,1156.8333920059372,OCT-H,20,20
204,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012297630310058596,4.79578971862793e-05,0.0012777209281921384,0.6833119392395021,534.7896588078333,OCT-H,20,20
205,facility,optimaltree,1,7.698417902587063e-17,0.0,0.0012142658233642578,4.79578971862793e-05,0.0012622237205505368,1.4529149532318115,1151.0756212045371,OCT-H,20,20
206,facility,optimaltree,1,7.644354486766537e-17,0.0,0.0012023448944091795,4.79578971862793e-05,0.001250302791595459,1.2902848720550537,1031.9779182517664,OCT-H,20,20
207,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012540817260742188,4.79578971862793e-05,0.001302039623260498,0.5276148319244385,405.2217939444989,OCT-H,20,20
208,facility,optimaltree,1,1.4403495718113726e-16,1.81060886143686e-09,0.001215219497680664,4.79578971862793e-05,0.001263177394866943,1.53546404838562,1215.5569396864944,OCT-H,20,20
209,facility,optimaltree,1,0.0,1.5898244629335382e-16,0.0012319087982177734,4.79578971862793e-05,0.0012798666954040524,1.0859818458557131,848.5116846585883,OCT-H,20,20
210,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012340545654296875,4.79578971862793e-05,0.0012820124626159667,0.13292694091796875,103.6861534455985,OCT-H,20,20
211,facility,optimaltree,1,7.796181100740992e-17,0.0,0.0012366771697998047,4.79578971862793e-05,0.001284635066986084,0.19020700454711914,148.06306431706616,OCT-H,20,20
212,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012068748474121096,4.79578971862793e-05,0.0012548327445983884,0.20075702667236328,159.98707998062,OCT-H,20,20
213,facility,optimaltree,1,0.0,0.0,0.0012302398681640625,4.79578971862793e-05,0.0012781977653503415,0.3725428581237793,291.45948164106585,OCT-H,20,20
214,facility,optimaltree,1,7.757319303170831e-17,0.0,0.0012161731719970705,4.79578971862793e-05,0.0012641310691833493,0.3667330741882324,290.1068434502985,OCT-H,20,20
215,facility,optimaltree,1,0.0,0.0,0.001363992691040039,4.79578971862793e-05,0.0014119505882263185,0.24178600311279294,171.24253860506744,OCT-H,20,20
216,facility,optimaltree,1,7.802956612407846e-17,0.0,0.001285076141357422,4.79578971862793e-05,0.0013330340385437009,0.1880619525909424,141.07813240567685,OCT-H,20,20
217,facility,optimaltree,1,1.4403495718113726e-16,-1.5951390367635874e-16,0.0011484622955322266,4.79578971862793e-05,0.0011964201927185056,0.20912694931030276,174.79389814971654,OCT-H,20,20
218,facility,optimaltree,1,0.0,0.0,0.0011913776397705078,4.79578971862793e-05,0.0012393355369567868,0.16908788681030273,136.43430835970491,OCT-H,20,20
219,facility,optimaltree,1,7.767319942667865e-17,0.0,0.0011873245239257812,4.79578971862793e-05,0.0012352824211120605,0.221038818359375,178.93788058635633,OCT-H,20,20
220,facility,optimaltree,1,9.451083286723826e-05,-2.652667254310452e-07,0.0011227130889892578,4.79578971862793e-05,0.0011706709861755368,0.2628140449523926,224.498640571062,OCT-H,20,20
221,facility,optimaltree,1,1.5591478014339668e-16,0.0,0.0011725425720214846,4.79578971862793e-05,0.0012205004692077634,0.17913293838500974,146.7700692497778,OCT-H,20,20
222,facility,optimaltree,1,1.2793229530530438e-16,-1.5959420409518483e-16,0.0012400150299072266,4.79578971862793e-05,0.0012879729270935056,0.22748494148254395,176.62245587405013,OCT-H,20,20
223,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.001138925552368164,4.79578971862793e-05,0.001186883449554443,0.18280506134033206,154.02107208501155,OCT-H,20,20
224,facility,optimaltree,1,7.674759364672109e-17,1.5953770553890408e-16,0.0011551380157470705,4.79578971862793e-05,0.0012030959129333493,0.17040801048278809,141.6412512509537,OCT-H,20,20
225,facility,optimaltree,1,1.5615241000955211e-16,0.0,0.0012056827545166016,4.79578971862793e-05,0.0012536406517028806,0.2339949607849121,186.6523397012257,OCT-H,20,20
226,facility,optimaltree,1,1.4403495718113726e-16,-1.5897607675962832e-16,0.0012378692626953125,4.79578971862793e-05,0.0012858271598815915,0.1957380771636963,152.22736248760003,OCT-H,20,20
227,facility,optimaltree,1,7.777040670301492e-17,0.0,0.0011379718780517578,4.79578971862793e-05,0.0011859297752380368,0.16010594367980954,135.00457364574854,OCT-H,20,20
228,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0011456012725830078,4.79578971862793e-05,0.0011935591697692868,0.1257779598236084,105.38058188428234,OCT-H,20,20
229,facility,optimaltree,1,1.5278549134856333e-16,0.0,0.0011925697326660154,4.79578971862793e-05,0.0012405276298522946,0.12233591079711915,98.6160306737265,OCT-H,20,20
230,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0011286735534667967,4.79578971862793e-05,0.0011766314506530759,0.18416190147399905,156.51621531260452,OCT-H,20,20
231,facility,optimaltree,1,7.69170325470835e-17,1.5940855856908508e-16,0.0011138916015625,4.79578971862793e-05,0.0011618494987487792,0.2693140506744385,231.79770784810646,OCT-H,20,20
232,facility,optimaltree,1,7.899227404566943e-17,1.5940483987280247e-16,0.0011432170867919922,4.79578971862793e-05,0.0011911749839782714,0.25551700592041016,214.50837144601346,OCT-H,20,20
233,facility,optimaltree,1,1.4403495718113726e-16,-1.5984963415687606e-16,0.0011985301971435547,4.79578971862793e-05,0.001246488094329834,0.33209800720214844,266.4269387833173,OCT-H,20,20
234,facility,optimaltree,1,1.5453319267319312e-16,-1.5931882502283544e-16,0.001109600067138672,4.79578971862793e-05,0.0011575579643249509,0.31316208839416504,270.5368526204134,OCT-H,20,20
235,facility,optimaltree,1,1.572192875886316e-16,0.0,0.0011761188507080078,4.79578971862793e-05,0.0012240767478942868,0.2650458812713623,216.52717587137116,OCT-H,20,20
236,facility,optimaltree,1,1.5504942718786964e-16,0.0,0.0012364387512207033,4.79578971862793e-05,0.0012843966484069823,0.22276997566223145,173.4432863387877,OCT-H,20,20
237,facility,optimaltree,1,7.713090869571865e-17,0.0,0.0012373924255371096,4.79578971862793e-05,0.0012853503227233884,0.18974685668945312,147.6226779073111,OCT-H,20,20
238,facility,optimaltree,1,1.2793229530530438e-16,1.604393354666395e-16,0.0012347698211669922,4.79578971862793e-05,0.0012827277183532714,0.2200939655303955,171.5827625623821,OCT-H,20,20
239,facility,optimaltree,1,7.82005376729539e-17,0.0,0.0012302398681640625,4.79578971862793e-05,0.0012781977653503415,0.20879101753234866,163.3479757141658,OCT-H,20,20
240,facility,optimaltree,1,7.815979309381958e-17,0.0,0.0012617111206054688,4.79578971862793e-05,0.001309669017791748,0.1754908561706543,133.99634089729938,OCT-H,20,20
241,facility,optimaltree,1,1.5404694159557018e-16,8.237881081375229e-10,0.0012459754943847654,4.79578971862793e-05,0.0012939333915710446,0.22983503341674805,177.62508867453454,OCT-H,20,20
242,facility,optimaltree,1,7.816801026886471e-17,0.0,0.001245737075805664,4.79578971862793e-05,0.001293694972991943,0.20747780799865725,160.3761414631,OCT-H,20,20
243,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012319087982177734,4.79578971862793e-05,0.0012798666954040524,0.17229199409484866,134.61713998304816,OCT-H,20,20
244,facility,optimaltree,1,7.790361914669007e-17,0.0,0.0012505054473876953,4.79578971862793e-05,0.0012984633445739743,0.27545690536499023,212.14068654003287,OCT-H,20,20
245,facility,optimaltree,1,1.4403495718113726e-16,1.590117712481228e-16,0.001237630844116211,4.79578971862793e-05,0.00128558874130249,0.3153951168060303,245.33126860343282,OCT-H,20,20
246,facility,optimaltree,1,7.78217366012471e-17,-1.5915326436125655e-16,0.0012335777282714846,4.79578971862793e-05,0.0012815356254577634,0.189208984375,147.6423913751244,OCT-H,20,20
247,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012333393096923828,4.79578971862793e-05,0.0012812972068786618,0.1920409202575684,149.88007405822316,OCT-H,20,20
248,facility,optimaltree,1,7.773379869867166e-17,0.0,0.0012331008911132812,4.79578971862793e-05,0.0012810587882995605,0.17932677268981936,139.98325004885405,OCT-H,20,20
249,facility,optimaltree,1,1.2793229530530438e-16,0.0,0.0012247562408447266,4.79578971862793e-05,0.0012727141380310056,0.27251315116882324,214.11968565888927,OCT-H,20,20
250,facility,optimaltree,1,7.81365825151598e-17,-1.5995063350414132e-16,0.0012652873992919922,4.79578971862793e-05,0.0013132452964782714,0.12063002586364745,91.85643092508373,OCT-H,20,20
251,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012691020965576172,4.79578971862793e-05,0.0013170599937438964,0.10159921646118164,77.1409176072337,OCT-H,20,20
252,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012822151184082033,4.79578971862793e-05,0.0013301730155944823,0.2089951038360596,157.1187367251284,OCT-H,20,20
253,facility,optimaltree,1,1.5516017747352872e-16,0.0,0.0012238025665283205,4.79578971862793e-05,0.0012717604637145993,0.17631220817565918,138.63633381138513,OCT-H,20,20
254,facility,optimaltree,1,7.776816480791946e-17,0.0,0.0012576580047607422,4.79578971862793e-05,0.0013056159019470214,0.1705319881439209,130.61420888763092,OCT-H,20,20
255,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012159347534179688,4.79578971862793e-05,0.001263892650604248,0.10350704193115234,81.89543778236798,OCT-H,20,20
256,facility,optimaltree,1,1.55361933413461e-16,0.0,0.001386880874633789,4.79578971862793e-05,0.0014348387718200685,0.11617398262023924,80.9665761072755,OCT-H,20,20
257,facility,optimaltree,1,7.847292881389725e-17,0.0,0.0012464523315429688,4.79578971862793e-05,0.001294410228729248,0.1179490089416504,91.12181464870191,OCT-H,20,20
258,facility,optimaltree,1,1.5664552309727335e-16,-1.6041781301352306e-16,0.0012362003326416016,4.79578971862793e-05,0.0012841582298278806,0.16481399536132812,128.34399339045515,OCT-H,20,20
259,facility,optimaltree,1,1.2793229530530438e-16,-1.5971816493586679e-16,0.0012285709381103516,4.79578971862793e-05,0.0012765288352966306,0.1364281177520752,106.87429377212071,OCT-H,20,20
260,facility,optimaltree,1,7.585581762077325e-17,1.589519875081875e-16,0.0012068748474121096,4.79578971862793e-05,0.0012548327445983884,0.35272908210754395,281.0964916447375,OCT-H,20,20
261,facility,optimaltree,1,0.0,0.0,0.0011303424835205078,4.79578971862793e-05,0.0011783003807067868,0.3263149261474609,276.9369606345417,OCT-H,20,20
262,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012519359588623047,4.79578971862793e-05,0.001299893856048584,0.2713301181793213,208.73251836431498,OCT-H,20,20
263,facility,optimaltree,1,1.5385221408706298e-16,-1.5889516458060199e-16,0.0012254714965820312,4.79578971862793e-05,0.0012734293937683105,0.16474485397338867,129.37101560525358,OCT-H,20,20
264,facility,optimaltree,1,1.2793229530530438e-16,0.0,0.001224040985107422,4.79578971862793e-05,0.0012719988822937009,0.2451701164245605,192.74397158467895,OCT-H,20,20
265,facility,optimaltree,1,0.0,0.0,0.0012385845184326172,4.79578971862793e-05,0.0012865424156188964,0.21161389350891116,164.48264040102666,OCT-H,20,20
266,facility,optimaltree,1,2.5586459061060875e-16,1.5934504114754023e-16,0.001255512237548828,4.79578971862793e-05,0.0013034701347351071,0.1666419506072998,127.8448551804871,OCT-H,20,20
267,facility,optimaltree,1,7.810695186778734e-17,0.0,0.0012519359588623047,4.79578971862793e-05,0.001299893856048584,0.3430719375610352,263.9230395348624,OCT-H,20,20
268,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.001277446746826172,4.79578971862793e-05,0.0013254046440124509,0.3854999542236328,290.8545371144869,OCT-H,20,20
269,facility,optimaltree,1,7.801722248340147e-17,3.1916976145386726e-16,0.0012655258178710938,4.79578971862793e-05,0.001313483715057373,0.3915212154388428,298.0784694553606,OCT-H,20,20
270,facility,optimaltree,1,1.4403495718113726e-16,1.1310563135290845e-09,0.0012416839599609375,4.79578971862793e-05,0.0012896418571472167,0.21073579788208008,163.4064501816367,OCT-H,20,20
271,facility,optimaltree,1,1.4403495718113726e-16,1.593240105006259e-16,0.0012459754943847654,4.79578971862793e-05,0.0012939333915710446,0.22253203392028809,171.98105819813347,OCT-H,20,20
272,facility,optimaltree,1,1.4403495718113726e-16,1.5907575957451307e-16,0.0012106895446777346,4.79578971862793e-05,0.0012586474418640134,0.22277498245239255,176.99553905458262,OCT-H,20,20
273,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.001239299774169922,4.79578971862793e-05,0.0012872576713562009,0.21408510208129886,166.31099339710883,OCT-H,20,20
274,facility,optimaltree,1,1.2793229530530438e-16,0.0,0.001241922378540039,4.79578971862793e-05,0.0012898802757263185,0.2245879173278809,174.1153202776263,OCT-H,20,20
275,facility,optimaltree,1,1.5573315797036247e-16,0.0,0.0012209415435791016,4.79578971862793e-05,0.0012688994407653806,0.20387506484985352,160.67078154505228,OCT-H,20,20
276,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.001300334930419922,4.79578971862793e-05,0.0013482928276062009,0.17736601829528809,131.5485884547713,OCT-H,20,20
277,facility,optimaltree,1,7.758079360376142e-17,0.0,0.0012657642364501953,4.79578971862793e-05,0.0013137221336364743,0.11832785606384275,90.07068773082403,OCT-H,20,20
278,facility,optimaltree,1,7.866299014591725e-17,-1.5991260891755499e-16,0.001291036605834961,4.79578971862793e-05,0.00133899450302124,0.23828792572021484,177.9603465007167,OCT-H,20,20
279,facility,optimaltree,1,7.700464422359466e-17,0.0,0.0012366771697998047,4.79578971862793e-05,0.001284635066986084,0.2084650993347168,162.27573471414127,OCT-H,20,20
280,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012423992156982422,4.79578971862793e-05,0.0012903571128845214,0.2800281047821045,217.01597331929088,OCT-H,20,20
281,facility,optimaltree,1,0.0,0.0,0.0012423992156982422,4.79578971862793e-05,0.0012903571128845214,0.18335485458374026,142.09620945465298,OCT-H,20,20
282,facility,optimaltree,1,1.5415455089447158e-16,0.0,0.0012450218200683596,4.79578971862793e-05,0.0012929797172546384,0.20163607597351074,155.94682057475822,OCT-H,20,20
283,facility,optimaltree,1,7.71692273199677e-17,0.0,0.0012660026550292967,4.79578971862793e-05,0.0013139605522155759,0.17859601974487305,135.92190377688868,OCT-H,20,20
284,facility,optimaltree,1,1.565430380662193e-16,0.0,0.0012404918670654295,4.79578971862793e-05,0.001288449764251709,0.09556102752685547,74.16744538919164,OCT-H,20,20
285,facility,optimaltree,1,1.4403495718113726e-16,-1.6007612841398735e-16,0.0012505054473876953,4.79578971862793e-05,0.0012984633445739743,0.09610390663146973,74.01356921862234,OCT-H,20,20
286,facility,optimaltree,1,7.843580356987136e-17,0.0,0.0012252330780029295,4.79578971862793e-05,0.001273190975189209,0.12418007850646973,97.53452618372145,OCT-H,20,20
287,facility,optimaltree,1,0.0,0.0,0.0012440681457519533,4.79578971862793e-05,0.0012920260429382323,0.18336200714111328,141.9181975032985,OCT-H,20,20
288,facility,optimaltree,1,1.5754664721489068e-16,0.0,0.001256704330444336,4.79578971862793e-05,0.0013046622276306151,0.2458469867706299,188.43726871522162,OCT-H,20,20
289,facility,optimaltree,1,1.5466047525106242e-16,-1.5811717456783982e-16,0.001219034194946289,4.79578971862793e-05,0.0012669920921325685,0.05556011199951172,43.85198009088943,OCT-H,20,20
290,facility,optimaltree,1,7.806993698621639e-17,0.0,0.0012314319610595705,4.79578971862793e-05,0.0012793898582458493,0.10226988792419434,79.93645350949937,OCT-H,20,20
291,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012557506561279295,4.79578971862793e-05,0.001303708553314209,0.14444494247436526,110.79542441227836,OCT-H,20,20
292,facility,optimaltree,1,1.4403495718113726e-16,-1.5850359250394853e-16,0.0012357234954833984,4.79578971862793e-05,0.0012836813926696774,0.2172648906707764,169.25141387219895,OCT-H,20,20
293,facility,optimaltree,1,7.832885579720228e-17,0.0,0.0012302398681640625,4.79578971862793e-05,0.0012781977653503415,0.1076359748840332,84.20917153968831,OCT-H,20,20
294,facility,optimaltree,1,1.5280397383204416e-16,0.0,0.00124359130859375,4.79578971862793e-05,0.0012915492057800292,0.19033098220825195,147.3664196117885,OCT-H,20,20
295,facility,optimaltree,1,0.0,0.0,0.0012302398681640625,4.79578971862793e-05,0.0012781977653503415,0.04852604866027832,37.96442927357004,OCT-H,20,20
296,facility,optimaltree,1,1.5210540107348583e-16,1.81344048669619e-09,0.0012187957763671875,4.79578971862793e-05,0.0012667536735534667,0.15242505073547366,120.32730113021465,OCT-H,20,20
297,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.00121307373046875,4.79578971862793e-05,0.0012610316276550292,0.09708499908447266,76.98855203577133,OCT-H,20,20
298,facility,optimaltree,1,1.2793229530530438e-16,0.0,0.0012214183807373047,4.79578971862793e-05,0.001269376277923584,0.07131695747375487,56.182677047040386,OCT-H,20,20
299,facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012433528900146484,4.79578971862793e-05,0.0012913107872009274,0.1325850486755371,102.67477820961383,OCT-H,20,20
0,facility,pytorch,1,8.72841537095084e-17,0.0,0.0004036426544189453,1.026153564453125e-05,0.00041390419006347655,0.9646568298339844,2330.628326536255,NN,40,20
1,facility,pytorch,1,1.7573002093872588e-16,0.0,0.00035953521728515625,1.026153564453125e-05,0.0003697967529296875,1.185114860534668,3204.773571281205,NN,40,20
2,facility,pytorch,1,1.7464501630012974e-16,0.0,0.0003490447998046875,1.026153564453125e-05,0.00035930633544921874,1.2003288269042969,3340.6837243868777,NN,40,20
3,facility,pytorch,1,0.0,0.0,0.0003845691680908203,1.026153564453125e-05,0.0003948307037353516,0.7055430412292479,1786.9507982898965,NN,40,20
4,facility,pytorch,1,1.5217663990050095e-16,0.0,0.000370025634765625,1.026153564453125e-05,0.00038028717041015613,0.5916199684143066,1555.718978834387,NN,40,20
5,facility,pytorch,1,8.785558900873073e-17,0.0,0.0003819465637207031,1.026153564453125e-05,0.0003922080993652344,0.4711380004882813,1201.244954529981,NN,40,20
6,facility,pytorch,1,1.5217663990050095e-16,-1.210108796294268e-16,0.00035190582275390625,1.026153564453125e-05,0.0003621673583984375,0.3140289783477783,867.0824994733516,NN,40,20
7,facility,pytorch,1,1.5217663990050095e-16,0.0,0.0003483295440673828,1.026153564453125e-05,0.00035859107971191405,0.4804699420928955,1339.882582910029,NN,40,20
8,facility,pytorch,1,1.3471830304134506e-16,0.0,0.00036072731018066406,1.026153564453125e-05,0.0003709888458251953,0.7456889152526855,2010.0035988792065,NN,40,20
9,facility,pytorch,1,1.7173102704533092e-16,-1.207691641485675e-16,0.0003490447998046875,1.026153564453125e-05,0.00035930633544921874,0.5876519680023193,1635.5179689988324,NN,40,20
10,facility,pytorch,1,8.743816521747154e-17,0.0,0.0003521442413330078,1.026153564453125e-05,0.0003624057769775391,0.5878250598907471,1622.0079734743824,NN,40,20
11,facility,pytorch,1,1.709103398779132e-16,-2.4218399839117463e-16,0.0003893375396728516,1.026153564453125e-05,0.0003995990753173828,0.9067010879516602,2269.0269921958898,NN,40,20
12,facility,pytorch,1,8.541214687380071e-17,-1.2103357000282142e-16,0.0003542900085449219,1.026153564453125e-05,0.0003645515441894531,1.0584120750427246,2903.3262700779574,NN,40,20
13,facility,pytorch,1,1.721953769800821e-16,1.2125655692082318e-16,0.00035262107849121094,1.026153564453125e-05,0.0003628826141357422,1.1932659149169922,3288.2972852224652,NN,40,20
14,facility,pytorch,1,1.7561810396585912e-16,-1.2171349420242048e-16,0.0003705024719238281,1.026153564453125e-05,0.00038076400756835937,0.9123029708862304,2395.980063116766,NN,40,20
15,facility,pytorch,1,0.0,-1.207201652319189e-16,0.0003497600555419922,1.026153564453125e-05,0.00036002159118652343,0.7511410713195801,2086.3778442955154,NN,40,20
16,facility,pytorch,1,1.5217663990050095e-16,-1.2212442774264863e-16,0.0003533363342285156,1.026153564453125e-05,0.00036359786987304687,0.9324238300323486,2564.436998373813,NN,40,20
17,facility,pytorch,1,0.0,-2.420197405536733e-16,0.00034928321838378906,1.026153564453125e-05,0.0003595447540283203,1.0406651496887207,2894.396700352776,NN,40,20
18,facility,pytorch,1,1.7458035250173878e-16,0.0,0.0003504753112792969,1.026153564453125e-05,0.0003607368469238281,0.7710280418395996,2137.3697985512613,NN,40,20
19,facility,pytorch,1,1.7305344131684198e-16,-1.2154192136501451e-16,0.0003840923309326172,1.026153564453125e-05,0.0003943538665771484,0.959367036819458,2432.7567652535613,NN,40,20
20,facility,pytorch,1,1.7400384062984283e-16,0.0,0.0003528594970703125,1.026153564453125e-05,0.0003631210327148437,1.1553020477294922,3181.5894526735997,NN,40,20
21,facility,pytorch,1,0.0,-1.2040562011328799e-16,0.00035500526428222656,1.026153564453125e-05,0.0003652667999267578,1.1316368579864502,3098.1103626537165,NN,40,20
22,facility,pytorch,1,0.0,0.0,0.0003523826599121094,1.026153564453125e-05,0.0003626441955566406,0.3209028244018555,884.8971756166834,NN,40,20
23,facility,pytorch,1,1.5217663990050095e-16,-2.4313678278337637e-16,0.00037479400634765625,1.026153564453125e-05,0.0003850555419921875,0.7273318767547607,1888.9012036853574,NN,40,20
24,facility,pytorch,1,1.7311103651551922e-16,1.2095279575237415e-16,0.0003502368927001953,1.026153564453125e-05,0.00036049842834472655,0.4797780513763428,1330.874183222666,NN,40,20
25,facility,pytorch,1,8.822964976830749e-17,-1.2188001619971255e-16,0.0003435611724853516,1.026153564453125e-05,0.0003538227081298828,0.6224141120910645,1759.1129619147732,NN,40,20
26,facility,pytorch,1,0.0,0.0,0.0003528594970703125,1.026153564453125e-05,0.0003631210327148437,0.7100551128387451,1955.4227072171448,NN,40,20
27,facility,pytorch,1,1.7618220688976448e-16,0.0,0.00034689903259277344,1.026153564453125e-05,0.0003571605682373047,0.6231119632720947,1744.6269792528906,NN,40,20
28,facility,pytorch,1,1.7107341300963246e-16,-1.2043120620951159e-16,0.0003588199615478516,1.026153564453125e-05,0.0003690814971923828,0.6311211585998535,1709.9777783519805,NN,40,20
29,facility,pytorch,1,0.0,0.0,0.00035572052001953125,1.026153564453125e-05,0.0003659820556640625,0.5466761589050293,1493.7239420471128,NN,40,20
30,facility,pytorch,1,8.758066327513914e-17,1.2167331962815967e-16,0.00035071372985839844,1.026153564453125e-05,0.0003609752655029297,0.2646899223327637,733.2633219729994,NN,40,20
31,facility,pytorch,1,0.0,1.2164029701503944e-16,0.0003509521484375,1.026153564453125e-05,0.0003612136840820312,0.4567339420318604,1264.4425229696906,NN,40,20
32,facility,pytorch,1,8.58710059087435e-17,-2.415071473605118e-16,0.0003347396850585937,1.026153564453125e-05,0.000345001220703125,0.668349027633667,1937.2367038920831,NN,40,20
33,facility,pytorch,1,1.722965457452761e-16,0.0,0.0003421306610107422,1.026153564453125e-05,0.00035239219665527343,0.5289950370788574,1501.1542312792615,NN,40,20
34,facility,pytorch,1,0.0,0.0,0.0003497600555419922,1.026153564453125e-05,0.00036002159118652343,0.509638786315918,1415.5783952742975,NN,40,20
35,facility,pytorch,1,1.5217663990050095e-16,-1.2162459167514143e-16,0.0003497600555419922,1.026153564453125e-05,0.00036002159118652343,0.7361650466918945,2044.7802707213052,NN,40,20
36,facility,pytorch,1,1.748237801625195e-16,-1.216273813990636e-16,0.0003614425659179688,1.026153564453125e-05,0.0003717041015625,0.6602120399475098,1776.1763649425286,NN,40,20
37,facility,pytorch,1,1.748771284114082e-16,-1.2144502180225772e-16,0.0003380775451660156,1.026153564453125e-05,0.00034833908081054687,0.5148999691009521,1478.157339977003,NN,40,20
38,facility,pytorch,1,1.3471830304134506e-16,0.0,0.0003457069396972656,1.026153564453125e-05,0.00035596847534179687,0.5967879295349121,1676.5190483845045,NN,40,20
39,facility,pytorch,1,0.0,0.0,0.0003497600555419922,1.026153564453125e-05,0.00036002159118652343,0.7733237743377686,2147.992768403486,NN,40,20
40,facility,pytorch,1,4.374513944292831e-17,0.0,0.00034427642822265625,1.026153564453125e-05,0.0003545379638671875,0.6884150505065918,1941.724499677211,NN,40,20
41,facility,pytorch,1,1.7363357977394636e-16,1.2092657405649916e-16,0.0003511905670166016,1.026153564453125e-05,0.0003614521026611328,0.4029221534729004,1114.7318012717344,NN,40,20
42,facility,pytorch,1,1.7213021728387263e-16,0.0,0.0003459453582763672,1.026153564453125e-05,0.00035620689392089843,0.7318840026855469,2054.659848464566,NN,40,20
43,facility,pytorch,1,1.5217663990050095e-16,-1.211039592847036e-16,0.0003521442413330078,1.026153564453125e-05,0.0003624057769775391,0.950087070465088,2621.6112733875425,NN,40,20
44,facility,pytorch,1,1.7309756058866954e-16,1.216379007622641e-16,0.00035071372985839844,1.026153564453125e-05,0.0003609752655029297,0.7990710735321045,2213.6449499352725,NN,40,20
45,facility,pytorch,1,1.5217663990050095e-16,0.0,0.00034880638122558594,1.026153564453125e-05,0.0003590679168701172,0.8750228881835938,2436.928634033625,NN,40,20
46,facility,pytorch,1,8.697631907815325e-17,0.0,0.00033283233642578125,1.026153564453125e-05,0.0003430938720703125,0.9782781600952148,2851.342561707805,NN,40,20
47,facility,pytorch,1,0.0,0.0,0.0003516674041748047,1.026153564453125e-05,0.00036192893981933593,0.860335111618042,2377.0829490659007,NN,40,20
48,facility,pytorch,1,8.909154953296882e-17,0.0,0.00034880638122558594,1.026153564453125e-05,0.0003590679168701172,0.8636291027069092,2405.197073118908,NN,40,20
49,facility,pytorch,1,1.7231835941521895e-16,0.0,0.0003380775451660156,1.026153564453125e-05,0.00034833908081054687,0.931525945663452,2674.193040573838,NN,40,20
50,facility,pytorch,1,8.607394451695291e-17,0.0,0.0003619194030761719,1.026153564453125e-05,0.0003721809387207031,0.9733219146728516,2615.184748629119,NN,40,20
51,facility,pytorch,1,8.756809831529589e-17,1.207744440529167e-16,0.0003423690795898437,1.026153564453125e-05,0.000352630615234375,0.3043539524078369,863.0956566421463,NN,40,20
52,facility,pytorch,1,0.0,0.0,0.0003733634948730469,1.026153564453125e-05,0.0003836250305175781,0.4925181865692138,1283.8531049569929,NN,40,20
53,facility,pytorch,1,1.70120277793591e-16,0.0,0.00034427642822265625,1.026153564453125e-05,0.0003545379638671875,0.28104710578918457,792.7137131482679,NN,40,20
54,facility,pytorch,1,1.7347324744779648e-16,0.0,0.000347137451171875,1.026153564453125e-05,0.00035739898681640624,0.6270289421081543,1754.4228306115915,NN,40,20
55,facility,pytorch,1,0.0,1.2178177149933404e-16,0.0003612041473388672,1.026153564453125e-05,0.0003714656829833984,1.137964963912964,3063.445739518883,NN,40,20
56,facility,pytorch,1,1.5217663990050095e-16,0.0,0.0003571510314941406,1.026153564453125e-05,0.0003674125671386719,1.173727035522461,3194.5750921455638,NN,40,20
57,facility,pytorch,1,0.0,0.0,0.00034618377685546875,1.026153564453125e-05,0.0003564453125,0.8539059162139893,2395.61550192637,NN,40,20
58,facility,pytorch,1,4.2916693885398175e-17,0.0,0.0003657341003417969,1.026153564453125e-05,0.0003759956359863281,0.6058850288391113,1611.4150560543806,NN,40,20
59,facility,pytorch,1,0.0,-1.216657516675959e-16,0.0003371238708496094,1.026153564453125e-05,0.0003473854064941406,0.7207648754119873,2074.8277329380107,NN,40,20
60,facility,pytorch,1,1.7511666373566374e-16,-2.4100807755356553e-16,0.0003614425659179688,1.026153564453125e-05,0.0003717041015625,0.5258500576019287,1414.7007132594415,NN,40,20
61,facility,pytorch,1,1.737713788908071e-16,0.0,0.00035500526428222656,1.026153564453125e-05,0.0003652667999267578,0.4131560325622559,1131.107542883998,NN,40,20
62,facility,pytorch,1,1.749344769347887e-16,-2.4284158795540366e-16,0.0003440380096435547,1.026153564453125e-05,0.00035429954528808593,0.571890115737915,1614.142957120939,NN,40,20
63,facility,pytorch,1,1.737057197023347e-16,1.208715219046427e-16,0.00033783912658691406,1.026153564453125e-05,0.0003481006622314453,0.5238480567932129,1504.8752088983865,NN,40,20
64,facility,pytorch,1,0.0,0.0,0.0003671646118164063,1.026153564453125e-05,0.0003774261474609375,0.35730695724487305,946.6937032544977,NN,40,20
65,facility,pytorch,1,1.7440716608989523e-16,-1.2117544708760964e-16,0.0003466606140136719,1.026153564453125e-05,0.0003569221496582031,0.4459309577941895,1249.378774114252,NN,40,20
66,facility,pytorch,1,4.384089655820545e-17,1.2089366001082123e-16,0.0003464221954345703,1.026153564453125e-05,0.00035668373107910155,0.6617569923400879,1855.3046709981015,NN,40,20
67,facility,pytorch,1,1.5217663990050095e-16,1.2129885820990182e-16,0.0003376007080078125,1.026153564453125e-05,0.0003478622436523437,1.089144945144653,3130.966251781994,NN,40,20
68,facility,pytorch,1,0.0,1.2069489202157314e-16,0.0003402233123779297,1.026153564453125e-05,0.00035048484802246093,0.8010969161987305,2285.6820222578976,NN,40,20
69,facility,pytorch,1,8.878223898128788e-17,1.2167549263134444e-16,0.0003495216369628906,1.026153564453125e-05,0.00035978317260742187,0.6757960319519043,1878.3425223983459,NN,40,20
70,facility,pytorch,1,1.3471830304134506e-16,2.4150891689750576e-16,0.0003597736358642578,1.026153564453125e-05,0.00037003517150878905,0.6768209934234619,1829.0720599984534,NN,40,20
71,facility,pytorch,1,1.5217663990050095e-16,1.2118352915640734e-16,0.0003509521484375,1.026153564453125e-05,0.0003612136840820312,0.7631800174713135,2112.821443658253,NN,40,20
72,facility,pytorch,1,0.0,0.0,0.00034809112548828125,1.026153564453125e-05,0.0003583526611328125,0.8931829929351807,2492.469262295082,NN,40,20
73,facility,pytorch,1,1.5217663990050095e-16,0.0,0.0003681182861328125,1.026153564453125e-05,0.0003783798217773437,0.4455630779266357,1177.5550710757136,NN,40,20
74,facility,pytorch,1,1.5217663990050095e-16,0.0,0.0003414154052734375,1.026153564453125e-05,0.00035167694091796874,0.7659108638763428,2177.881955743573,NN,40,20
75,facility,pytorch,1,1.5217663990050095e-16,-1.2132922382048687e-16,0.0003466606140136719,1.026153564453125e-05,0.0003569221496582031,0.9539060592651368,2672.588574787581,NN,40,20
76,facility,pytorch,1,0.0,0.0,0.0003554821014404297,1.026153564453125e-05,0.0003657436370849609,0.4802780151367188,1313.154806915074,NN,40,20
77,facility,pytorch,1,1.723271090362603e-16,-1.2187673268236008e-16,0.0003490447998046875,1.026153564453125e-05,0.00035930633544921874,0.6761908531188965,1881.9341225183139,NN,40,20
78,facility,pytorch,1,8.639625167039462e-17,0.0,0.0003552436828613281,1.026153564453125e-05,0.00036550521850585937,0.6075689792633057,1662.2716954547827,NN,40,20
79,facility,pytorch,1,1.7244837256359779e-16,-1.2160911504935795e-16,0.0004482269287109375,1.026153564453125e-05,0.00045848846435546885,0.5359220504760742,1168.8888426657793,NN,40,20
80,facility,pytorch,1,1.7436684675156628e-16,1.2210691079184306e-16,0.00033926963806152344,1.026153564453125e-05,0.0003495311737060547,0.6455910205841064,1847.0198630323864,NN,40,20
81,facility,pytorch,1,1.68407922145717e-16,-1.2101669161483858e-16,0.00034737586975097656,1.026153564453125e-05,0.0003576374053955078,0.8488020896911621,2373.3593770832776,NN,40,20
82,facility,pytorch,1,8.6208178208428e-17,0.0,0.0003409385681152344,1.026153564453125e-05,0.0003512001037597656,0.5338099002838135,1519.9594036821813,NN,40,20
83,facility,pytorch,1,1.7639640319923504e-16,0.0,0.0003452301025390625,1.026153564453125e-05,0.0003554916381835937,0.5446901321411133,1532.2164395321383,NN,40,20
84,facility,pytorch,1,1.7521065484509868e-16,1.2145727990527676e-16,0.0003573894500732422,1.026153564453125e-05,0.00036765098571777343,0.8334770202636719,2267.033280589349,NN,40,20
85,facility,pytorch,1,8.873589163772823e-17,0.0,0.00035071372985839844,1.026153564453125e-05,0.0003609752655029297,0.6459510326385498,1789.4606483316159,NN,40,20
86,facility,pytorch,1,1.3471830304134506e-16,0.0,0.0003581047058105469,1.026153564453125e-05,0.0003683662414550781,0.7972800731658936,2164.3679128048466,NN,40,20
87,facility,pytorch,1,0.0,0.0,0.0003364086151123047,1.026153564453125e-05,0.00034667015075683593,0.8532760143280029,2461.3483810624193,NN,40,20
88,facility,pytorch,1,4.319551196958306e-17,1.2116751684078134e-16,0.00034332275390625,1.026153564453125e-05,0.00035358428955078124,0.7712390422821045,2181.2027996547627,NN,40,20
89,facility,pytorch,1,4.3079475245429336e-17,0.0,0.00037479400634765625,1.026153564453125e-05,0.0003850555419921875,0.907378911972046,2356.488384188627,NN,40,20
90,facility,pytorch,1,0.0,1.2125698169821588e-16,0.0003597736358642578,1.026153564453125e-05,0.00037003517150878905,0.8987829685211182,2428.912270302312,NN,40,20
91,facility,pytorch,1,8.731422668994657e-17,0.0,0.0003509521484375,1.026153564453125e-05,0.0003612136840820312,0.6788480281829834,1879.3530203823002,NN,40,20
92,facility,pytorch,1,0.0,1.204497258199032e-16,0.00033855438232421875,1.026153564453125e-05,0.00034881591796875,0.7701079845428467,2207.777641076116,NN,40,20
93,facility,pytorch,1,1.7588079504498762e-16,0.0,0.0003736019134521485,1.026153564453125e-05,0.0003838634490966797,0.44384312629699707,1156.2526396859705,NN,40,20
94,facility,pytorch,1,0.0,2.4261343556639216e-16,0.0003612041473388672,1.026153564453125e-05,0.0003714656829833984,0.6275880336761475,1689.4912839208234,NN,40,20
95,facility,pytorch,1,8.730891308015148e-17,0.0,0.00038051605224609375,1.026153564453125e-05,0.000390777587890625,0.7376348972320557,1887.607990042952,NN,40,20
96,facility,pytorch,1,0.0,1.2078789357784109e-16,0.00034689903259277344,1.026153564453125e-05,0.0003571605682373047,0.6993269920349121,1958.018477477237,NN,40,20
97,facility,pytorch,1,1.5217663990050095e-16,0.0,0.0003690719604492188,1.026153564453125e-05,0.00037933349609375,0.9680640697479248,2552.013148632341,NN,40,20
98,facility,pytorch,1,8.670499866835022e-17,-2.44309623263379e-16,0.0003535747528076172,1.026153564453125e-05,0.0003638362884521484,0.994882106781006,2734.422426672957,NN,40,20
99,facility,pytorch,1,1.5217663990050095e-16,0.0,0.0003559589385986328,1.026153564453125e-05,0.00036622047424316405,1.15590500831604,3156.309080492696,NN,40,20
100,facility,optimaltree,1,8.72841537095084e-17,0.0,0.0004229545593261719,3.909826278686524e-05,0.0004620528221130371,1.0669949054718018,2309.2487577335282,OCT,40,20
101,facility,optimaltree,1,1.7573002093872588e-16,0.0,0.0003521442413330078,3.909826278686524e-05,0.00039124250411987305,0.6977348327636719,1783.3819828274395,OCT,40,20
102,facility,optimaltree,1,1.7464501630012974e-16,0.0,0.0003781318664550781,3.909826278686524e-05,0.00041723012924194336,1.5125138759613037,3625.131000748576,OCT,40,20
103,facility,optimaltree,1,0.0,0.0,0.0003736019134521485,3.909826278686524e-05,0.0004127001762390137,2.412553071975708,5845.776694261665,OCT,40,20
104,facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003514289855957031,3.909826278686524e-05,0.0003905272483825684,1.4160239696502686,3625.9287297236247,OCT,40,20
105,facility,optimaltree,1,8.785558900873073e-17,0.0,0.0003769397735595703,3.909826278686524e-05,0.0004160380363464356,1.4370620250701904,3454.1601957604344,OCT,40,20
106,facility,optimaltree,1,1.5217663990050095e-16,-1.210108796294268e-16,0.0003628730773925781,3.909826278686524e-05,0.00040197134017944336,2.6088168621063232,6490.056880527168,OCT,40,20
107,facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003724098205566406,3.909826278686524e-05,0.00041150808334350586,1.4009709358215332,3404.479747854855,OCT,40,20
108,facility,optimaltree,1,1.3471830304134506e-16,0.0,0.0003709793090820313,3.909826278686524e-05,0.0004100775718688965,1.2856521606445312,3135.143808975633,OCT,40,20
109,facility,optimaltree,1,1.7173102704533092e-16,-1.207691641485675e-16,0.0003592967987060547,3.909826278686524e-05,0.00039839506149291987,1.1676838397979736,2930.969664689794,OCT,40,20
110,facility,optimaltree,1,8.743816521747154e-17,0.0,0.0003654956817626953,3.909826278686524e-05,0.00040459394454956055,2.5199620723724365,6228.37317839233,OCT,40,20
111,facility,optimaltree,1,1.709103398779132e-16,-2.4218399839117463e-16,0.0003662109375,3.909826278686524e-05,0.0004053092002868653,0.7275469303131104,1795.0417355396207,OCT,40,20
112,facility,optimaltree,1,8.541214687380071e-17,-1.2103357000282142e-16,0.00035834312438964844,3.909826278686524e-05,0.0003974413871765137,1.1474368572235107,2887.0593104937648,OCT,40,20
113,facility,optimaltree,1,1.721953769800821e-16,1.2125655692082318e-16,0.0003581047058105469,3.909826278686524e-05,0.0003972029685974121,0.6100389957427979,1535.8369498016195,OCT,40,20
114,facility,optimaltree,1,1.7561810396585912e-16,-1.2171349420242048e-16,0.0003657341003417969,3.909826278686524e-05,0.0004048323631286621,1.0417408943176272,2573.2648602170802,OCT,40,20
115,facility,optimaltree,1,0.0,-1.207201652319189e-16,0.0003628730773925781,3.909826278686524e-05,0.00040197134017944336,1.0478038787841797,2606.6631474682526,OCT,40,20
116,facility,optimaltree,1,1.5217663990050095e-16,-1.2212442774264863e-16,0.0003566741943359375,3.909826278686524e-05,0.00039577245712280274,0.9632351398468018,2433.810444641233,OCT,40,20
117,facility,optimaltree,1,0.0,-2.420197405536733e-16,0.000362396240234375,3.909826278686524e-05,0.00040149450302124013,1.011275053024292,2518.7768335916485,OCT,40,20
118,facility,optimaltree,1,1.7458035250173878e-16,0.0,0.00035500526428222656,3.909826278686524e-05,0.0003941035270690918,1.147536039352417,2911.7629265754786,OCT,40,20
119,facility,optimaltree,1,1.7305344131684198e-16,-1.2154192136501451e-16,0.00035858154296875,3.909826278686524e-05,0.0003976798057556152,1.302211046218872,3274.5214299845925,OCT,40,20
120,facility,optimaltree,1,1.7400384062984283e-16,0.0,0.00035572052001953125,3.909826278686524e-05,0.0003948187828063965,0.8053731918334961,2039.8553131359488,OCT,40,20
121,facility,optimaltree,1,0.0,-1.2040562011328799e-16,0.0003678798675537109,3.909826278686524e-05,0.0004069781303405762,0.9493670463562012,2332.722511555428,OCT,40,20
122,facility,optimaltree,1,0.0,0.0,0.0003588199615478516,3.909826278686524e-05,0.0003979182243347168,0.6895999908447266,1733.0193709968305,OCT,40,20
123,facility,optimaltree,1,1.5217663990050095e-16,-2.4313678278337637e-16,0.000362396240234375,3.909826278686524e-05,0.00040149450302124013,0.44860386848449707,1117.3350198041555,OCT,40,20
124,facility,optimaltree,1,1.7311103651551922e-16,1.2095279575237415e-16,0.0003712177276611328,3.909826278686524e-05,0.0004103159904479981,0.4232029914855957,1031.4075038204753,OCT,40,20
125,facility,optimaltree,1,8.822964976830749e-17,-1.2188001619971255e-16,0.0003490447998046875,3.909826278686524e-05,0.0003881430625915528,0.7301130294799805,1881.0410383356163,OCT,40,20
126,facility,optimaltree,1,0.0,0.0,0.0003662109375,3.909826278686524e-05,0.0004053092002868653,0.8659698963165283,2136.5660974476323,OCT,40,20
127,facility,optimaltree,1,1.7618220688976448e-16,0.0,0.0003619194030761719,3.909826278686524e-05,0.0004010176658630371,0.7142560482025146,1781.108686734166,OCT,40,20
128,facility,optimaltree,1,1.7107341300963246e-16,-1.2043120620951159e-16,0.0003588199615478516,3.909826278686524e-05,0.0003979182243347168,0.4662728309631348,1171.7805379301253,OCT,40,20
129,facility,optimaltree,1,0.0,0.0,0.0003528594970703125,3.909826278686524e-05,0.0003919577598571778,0.6043570041656494,1541.8931988637398,OCT,40,20
130,facility,optimaltree,1,8.758066327513914e-17,1.2167331962815967e-16,0.00035691261291503906,3.909826278686524e-05,0.0003960108757019043,0.8693070411682129,2195.1595133023075,OCT,40,20
131,facility,optimaltree,1,0.0,1.2164029701503944e-16,0.0003666877746582031,3.909826278686524e-05,0.0004057860374450684,0.7776839733123779,1916.4877584474646,OCT,40,20
132,facility,optimaltree,1,8.58710059087435e-17,-2.415071473605118e-16,0.0003552436828613281,3.909826278686524e-05,0.00039434194564819336,0.8105909824371338,2055.553540226966,OCT,40,20
133,facility,optimaltree,1,1.722965457452761e-16,0.0,0.0003659725189208984,3.909826278686524e-05,0.0004050707817077637,0.5402688980102539,1333.7641775407742,OCT,40,20
134,facility,optimaltree,1,0.0,0.0,0.0003590583801269531,3.909826278686524e-05,0.0003981566429138184,0.8278460502624512,2079.1968814184515,OCT,40,20
135,facility,optimaltree,1,1.5217663990050095e-16,-1.2162459167514143e-16,0.0003604888916015625,3.909826278686524e-05,0.0003995871543884277,0.8166489601135254,2043.7317645093347,OCT,40,20
136,facility,optimaltree,1,1.748237801625195e-16,-1.216273813990636e-16,0.00035858154296875,3.909826278686524e-05,0.0003976798057556152,0.3136310577392578,788.6522101451447,OCT,40,20
137,facility,optimaltree,1,1.748771284114082e-16,-1.2144502180225772e-16,0.0003576278686523437,3.909826278686524e-05,0.000396726131439209,0.8825640678405762,2224.617936405868,OCT,40,20
138,facility,optimaltree,1,1.3471830304134506e-16,0.0,0.000386953353881836,3.909826278686524e-05,0.0004260516166687012,0.7024931907653809,1648.845264942725,OCT,40,20
139,facility,optimaltree,1,0.0,0.0,0.00036215782165527344,3.909826278686524e-05,0.0004012560844421387,0.4898161888122559,1220.7071937444666,OCT,40,20
140,facility,optimaltree,1,4.374513944292831e-17,0.0,0.0003588199615478516,3.909826278686524e-05,0.0003979182243347168,0.8721728324890137,2191.8393759099813,OCT,40,20
141,facility,optimaltree,1,1.7363357977394636e-16,1.2092657405649916e-16,0.0003733634948730469,3.909826278686524e-05,0.0004124617576599121,0.5020949840545654,1217.3128168370915,OCT,40,20
142,facility,optimaltree,1,1.7213021728387263e-16,0.0,0.0003581047058105469,3.909826278686524e-05,0.0003972029685974121,0.6248159408569336,1573.0394540183315,OCT,40,20
143,facility,optimaltree,1,1.5217663990050095e-16,-1.211039592847036e-16,0.00036025047302246094,3.909826278686524e-05,0.0003993487358093262,0.7894310951232909,1976.7962793807724,OCT,40,20
144,facility,optimaltree,1,1.7309756058866954e-16,1.216379007622641e-16,0.0003883838653564453,3.909826278686524e-05,0.00042748212814331055,0.6314899921417236,1477.2313286744488,OCT,40,20
145,facility,optimaltree,1,1.5217663990050095e-16,0.0,0.00034880638122558594,3.909826278686524e-05,0.0003879046440124512,0.913311004638672,2354.472983853619,OCT,40,20
146,facility,optimaltree,1,8.697631907815325e-17,0.0,0.0003631114959716797,3.909826278686524e-05,0.00040220975875854487,0.7532699108123779,1872.828528918369,OCT,40,20
147,facility,optimaltree,1,0.0,0.0,0.0003588199615478516,3.909826278686524e-05,0.0003979182243347168,0.8370389938354492,2103.5452579104726,OCT,40,20
148,facility,optimaltree,1,8.909154953296882e-17,0.0,0.0003616809844970703,3.909826278686524e-05,0.0004007792472839356,0.7314460277557373,1825.0596374755355,OCT,40,20
149,facility,optimaltree,1,1.7231835941521895e-16,0.0,0.0003662109375,3.909826278686524e-05,0.0004053092002868653,0.6250839233398438,1542.2396602332956,OCT,40,20
150,facility,optimaltree,1,8.607394451695291e-17,0.0,0.0003688335418701172,3.909826278686524e-05,0.00040793180465698237,1.092947006225586,2679.2395046142874,OCT,40,20
151,facility,optimaltree,1,8.756809831529589e-17,1.207744440529167e-16,0.0003509521484375,3.909826278686524e-05,0.0003900504112243653,0.7309181690216064,1873.906930971461,OCT,40,20
152,facility,optimaltree,1,0.0,0.0,0.0003743171691894531,3.909826278686524e-05,0.0004134154319763184,0.733022928237915,1773.0903869111123,OCT,40,20
153,facility,optimaltree,1,1.70120277793591e-16,0.0,0.0003643035888671875,3.909826278686524e-05,0.0004034018516540528,0.7497348785400391,1858.5310787888816,OCT,40,20
154,facility,optimaltree,1,1.7347324744779648e-16,0.0,0.00036072731018066406,3.909826278686524e-05,0.0003998255729675293,0.6700198650360107,1675.7804161026602,OCT,40,20
155,facility,optimaltree,1,0.0,1.2178177149933404e-16,0.0003616809844970703,3.909826278686524e-05,0.0004007792472839356,0.983091115951538,2452.949154962255,OCT,40,20
156,facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003638267517089844,3.909826278686524e-05,0.0004029250144958496,0.9842100143432616,2442.6629743371263,OCT,40,20
157,facility,optimaltree,1,0.0,0.0,0.0003554821014404297,3.909826278686524e-05,0.00039458036422729487,0.6813960075378418,1726.887775756953,OCT,40,20
158,facility,optimaltree,1,4.2916693885398175e-17,0.0,0.00035858154296875,3.909826278686524e-05,0.0003976798057556152,0.6392011642456055,1607.3261830106894,OCT,40,20
159,facility,optimaltree,1,0.0,-1.216657516675959e-16,0.00036072731018066406,3.909826278686524e-05,0.0003998255729675293,0.6993570327758789,1749.1553318743702,OCT,40,20
160,facility,optimaltree,1,1.7511666373566374e-16,-2.4100807755356553e-16,0.00035572052001953125,3.909826278686524e-05,0.0003948187828063965,0.6041030883789062,1530.076872444882,OCT,40,20
161,facility,optimaltree,1,1.737713788908071e-16,0.0,0.0003597736358642578,3.909826278686524e-05,0.0003988718986511231,0.7647778987884521,1917.3521658826407,OCT,40,20
162,facility,optimaltree,1,1.749344769347887e-16,-2.4284158795540366e-16,0.00037741661071777344,3.909826278686524e-05,0.0004165148735046387,0.4345541000366211,1043.3099216366436,OCT,40,20
163,facility,optimaltree,1,1.737057197023347e-16,1.208715219046427e-16,0.00038361549377441406,3.909826278686524e-05,0.0004227137565612793,0.5889770984649658,1393.3237074095173,OCT,40,20
164,facility,optimaltree,1,0.0,0.0,0.00039315223693847656,3.909826278686524e-05,0.0004322504997253418,0.6427390575408936,1486.9596633186065,OCT,40,20
165,facility,optimaltree,1,1.7440716608989523e-16,-1.2117544708760964e-16,0.0003619194030761719,3.909826278686524e-05,0.0004010176658630371,0.6136469841003418,1530.224317623767,OCT,40,20
166,facility,optimaltree,1,4.384089655820545e-17,1.2089366001082123e-16,0.0003604888916015625,3.909826278686524e-05,0.0003995871543884277,0.665712833404541,1666.0015871216415,OCT,40,20
167,facility,optimaltree,1,1.5217663990050095e-16,1.2129885820990182e-16,0.0003497600555419922,3.909826278686524e-05,0.00038885831832885737,0.8525819778442383,2192.5260118087785,OCT,40,20
168,facility,optimaltree,1,0.0,1.2069489202157314e-16,0.0003638267517089844,3.909826278686524e-05,0.0004029250144958496,0.8964979648590088,2224.9747039923313,OCT,40,20
169,facility,optimaltree,1,8.878223898128788e-17,1.2167549263134444e-16,0.0003695487976074219,3.909826278686524e-05,0.0004086470603942871,0.7200288772583008,1761.9822752758184,OCT,40,20
170,facility,optimaltree,1,1.3471830304134506e-16,2.4150891689750576e-16,0.0003504753112792969,3.909826278686524e-05,0.0003895735740661621,0.7767260074615479,1993.7851516839148,OCT,40,20
171,facility,optimaltree,1,1.5217663990050095e-16,1.2118352915640734e-16,0.0003619194030761719,3.909826278686524e-05,0.0004010176658630371,0.4084019660949707,1018.4139025796823,OCT,40,20
172,facility,optimaltree,1,0.0,0.0,0.0003719329833984375,3.909826278686524e-05,0.00041103124618530274,0.7760591506958008,1888.0782371127445,OCT,40,20
173,facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003590583801269531,3.909826278686524e-05,0.0003981566429138184,0.623866081237793,1566.8860292576605,OCT,40,20
174,facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003867149353027344,3.909826278686524e-05,0.0004258131980895996,0.44118595123291016,1036.102105834859,OCT,40,20
175,facility,optimaltree,1,1.5217663990050095e-16,-1.2132922382048687e-16,0.000347137451171875,3.909826278686524e-05,0.00038623571395874013,0.9347908496856691,2420.2600016049482,OCT,40,20
176,facility,optimaltree,1,0.0,0.0,0.00036978721618652333,3.909826278686524e-05,0.0004088854789733887,0.6082680225372314,1487.6244176350885,OCT,40,20
177,facility,optimaltree,1,1.723271090362603e-16,-1.2187673268236008e-16,0.0003514289855957031,3.909826278686524e-05,0.0003905272483825684,0.8238120079040527,2109.486626902484,OCT,40,20
178,facility,optimaltree,1,8.639625167039462e-17,0.0,0.00034880638122558594,3.909826278686524e-05,0.0003879046440124512,0.7643558979034424,1970.4736968266557,OCT,40,20
179,facility,optimaltree,1,1.7244837256359779e-16,-1.2160911504935795e-16,0.00035309791564941406,3.909826278686524e-05,0.0003921961784362793,0.5660979747772217,1443.4051270828393,OCT,40,20
180,facility,optimaltree,1,1.7436684675156628e-16,1.2210691079184306e-16,0.0003840923309326172,3.909826278686524e-05,0.00042319059371948237,0.7077791690826416,1672.483225257607,OCT,40,20
181,facility,optimaltree,1,1.68407922145717e-16,-1.2101669161483858e-16,0.00035572052001953125,3.909826278686524e-05,0.0003948187828063965,0.929142951965332,2353.340297948659,OCT,40,20
182,facility,optimaltree,1,8.6208178208428e-17,0.0,0.0003573894500732422,3.909826278686524e-05,0.00039648771286010737,0.6341078281402588,1599.3126837804195,OCT,40,20
183,facility,optimaltree,1,1.7639640319923504e-16,0.0,0.00035452842712402344,3.909826278686524e-05,0.0003936266899108887,0.4580190181732178,1163.587302164156,OCT,40,20
184,facility,optimaltree,1,1.7521065484509868e-16,1.2145727990527676e-16,0.00035190582275390625,3.909826278686524e-05,0.0003910040855407715,0.6509089469909668,1664.7113701912815,OCT,40,20
185,facility,optimaltree,1,8.873589163772823e-17,0.0,0.00035834312438964844,3.909826278686524e-05,0.0003974413871765137,0.5299851894378662,1333.4927024157314,OCT,40,20
186,facility,optimaltree,1,1.3471830304134506e-16,0.0,0.0003693103790283203,3.909826278686524e-05,0.0004084086418151856,0.8015000820159912,1962.495402775264,OCT,40,20
187,facility,optimaltree,1,0.0,0.0,0.0003659725189208984,3.909826278686524e-05,0.0004050707817077637,0.8543801307678223,2109.2119435664717,OCT,40,20
188,facility,optimaltree,1,4.319551196958306e-17,1.2116751684078134e-16,0.00035500526428222656,3.909826278686524e-05,0.0003941035270690918,0.8696401119232178,2206.6285942443687,OCT,40,20
189,facility,optimaltree,1,4.3079475245429336e-17,0.0,0.0003712177276611328,3.909826278686524e-05,0.0004103159904479981,0.7235050201416016,1763.2874101534585,OCT,40,20
190,facility,optimaltree,1,0.0,1.2125698169821588e-16,0.0003464221954345703,3.909826278686524e-05,0.0003855204582214356,0.5812790393829346,1507.777413589447,OCT,40,20
191,facility,optimaltree,1,8.731422668994657e-17,0.0,0.0003528594970703125,3.909826278686524e-05,0.0003919577598571778,0.923635959625244,2356.468105037135,OCT,40,20
192,facility,optimaltree,1,0.0,1.204497258199032e-16,0.0003712177276611328,3.909826278686524e-05,0.0004103159904479981,0.5833239555358887,1421.6456806837923,OCT,40,20
193,facility,optimaltree,1,1.7588079504498762e-16,0.0,0.0003635883331298828,3.909826278686524e-05,0.0004026865959167481,0.4599268436431885,1142.1458978442736,OCT,40,20
194,facility,optimaltree,1,0.0,2.4261343556639216e-16,0.00035309791564941406,3.909826278686524e-05,0.0003921961784362793,0.6905579566955566,1760.7462659347473,OCT,40,20
195,facility,optimaltree,1,8.730891308015148e-17,0.0,0.0003478527069091797,3.909826278686524e-05,0.00038695096969604487,0.8426389694213867,2177.6375701637107,OCT,40,20
196,facility,optimaltree,1,0.0,1.2078789357784109e-16,0.0003383159637451172,3.909826278686524e-05,0.00037741422653198237,0.7531619071960449,1995.5843056494355,OCT,40,20
197,facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003359317779541016,3.909826278686524e-05,0.0003750300407409668,1.0052111148834229,2680.3482539622,OCT,40,20
198,facility,optimaltree,1,8.670499866835022e-17,-2.44309623263379e-16,0.000347137451171875,3.909826278686524e-05,0.00038623571395874013,0.7661130428314209,1983.5375527009423,OCT,40,20
199,facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003437995910644531,3.909826278686524e-05,0.0003828978538513184,0.7082419395446777,1849.6889768927576,OCT,40,20
200,facility,optimaltree,1,8.72841537095084e-17,0.0,0.0003781318664550781,3.939628601074219e-05,0.0004175281524658203,0.5667970180511475,1357.5061099563738,OCT-H,40,20
201,facility,optimaltree,1,1.7573002093872588e-16,0.0,0.000308990478515625,3.939628601074219e-05,0.0003483867645263672,0.8130841255187988,2333.854808245052,OCT-H,40,20
202,facility,optimaltree,1,1.7464501630012974e-16,0.0,0.0003058910369873047,3.939628601074219e-05,0.0003452873229980469,0.4596700668334961,1331.268298072143,OCT-H,40,20
203,facility,optimaltree,1,0.0,0.0,0.0003056526184082031,3.939628601074219e-05,0.0003450489044189453,0.7778098583221436,2254.2017909952733,OCT-H,40,20
204,facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003001689910888672,3.939628601074219e-05,0.0003395652770996094,0.953495979309082,2807.990226366343,OCT-H,40,20
205,facility,optimaltree,1,8.785558900873073e-17,0.0,0.00030612945556640625,3.939628601074219e-05,0.00034552574157714844,0.5067629814147949,1466.6432060942286,OCT-H,40,20
206,facility,optimaltree,1,1.5217663990050095e-16,-1.210108796294268e-16,0.00033164024353027344,3.939628601074219e-05,0.0003710365295410156,0.6379470825195312,1719.3646224232764,OCT-H,40,20
207,facility,optimaltree,1,1.5217663990050095e-16,0.0,0.00029850006103515625,3.939628601074219e-05,0.00033789634704589844,0.5536518096923828,1638.5255849397422,OCT-H,40,20
208,facility,optimaltree,1,1.3471830304134506e-16,0.0,0.0003886222839355469,3.939628601074219e-05,0.00042801856994628906,1.296241044998169,3028.469174038012,OCT-H,40,20
209,facility,optimaltree,1,1.7173102704533092e-16,-1.207691641485675e-16,0.00030684471130371094,3.939628601074219e-05,0.0003462409973144532,0.4496138095855713,1298.5574009805541,OCT-H,40,20
210,facility,optimaltree,1,8.743816521747154e-17,0.0,0.00029850006103515625,3.939628601074219e-05,0.00033789634704589844,1.3867721557617188,4104.134797211482,OCT-H,40,20
211,facility,optimaltree,1,1.709103398779132e-16,-2.4218399839117463e-16,0.0003118515014648437,3.939628601074219e-05,0.00035124778747558594,1.1164350509643557,3178.482799815373,OCT-H,40,20
212,facility,optimaltree,1,8.541214687380071e-17,-1.2103357000282142e-16,0.00030303001403808594,3.939628601074219e-05,0.00034242630004882813,1.1217050552368164,3275.7561410349244,OCT-H,40,20
213,facility,optimaltree,1,1.721953769800821e-16,1.2125655692082318e-16,0.0003151893615722656,3.939628601074219e-05,0.0003545856475830078,0.6801090240478516,1918.0387832495087,OCT-H,40,20
214,facility,optimaltree,1,1.7561810396585912e-16,-1.2171349420242048e-16,0.00032782554626464844,3.939628601074219e-05,0.0003672218322753906,0.7039921283721924,1917.0759102477537,OCT-H,40,20
215,facility,optimaltree,1,0.0,-1.207201652319189e-16,0.00030612945556640625,3.939628601074219e-05,0.00034552574157714844,1.0234580039978027,2962.031133559659,OCT-H,40,20
216,facility,optimaltree,1,1.5217663990050095e-16,-1.2212442774264863e-16,0.0003216266632080078,3.939628601074219e-05,0.00036102294921875,0.959325075149536,2657.2412563398143,OCT-H,40,20
217,facility,optimaltree,1,0.0,-2.420197405536733e-16,0.00030612945556640625,3.939628601074219e-05,0.00034552574157714844,1.2931640148162842,3742.598189395821,OCT-H,40,20
218,facility,optimaltree,1,1.7458035250173878e-16,0.0,0.00031375885009765625,3.939628601074219e-05,0.00035315513610839844,1.1617159843444824,3289.5344441143907,OCT-H,40,20
219,facility,optimaltree,1,1.7305344131684198e-16,-1.2154192136501451e-16,0.0003044605255126953,3.939628601074219e-05,0.0003438568115234375,0.6123800277709961,1780.9157976481026,OCT-H,40,20
220,facility,optimaltree,1,1.7400384062984283e-16,0.0,0.00033783912658691406,3.939628601074219e-05,0.00037723541259765625,0.9232718944549559,2447.4687784406915,OCT-H,40,20
221,facility,optimaltree,1,0.0,-1.2040562011328799e-16,0.0003399848937988281,3.939628601074219e-05,0.0003793811798095703,1.0282261371612549,2710.2718634524012,OCT-H,40,20
222,facility,optimaltree,1,0.0,0.0,0.000301361083984375,3.939628601074219e-05,0.0003407573699951172,0.9185519218444824,2695.6186504715797,OCT-H,40,20
223,facility,optimaltree,1,1.5217663990050095e-16,-2.4313678278337637e-16,0.0002977848052978516,3.939628601074219e-05,0.0003371810913085937,0.3853809833526611,1142.949570087114,OCT-H,40,20
224,facility,optimaltree,1,1.7311103651551922e-16,1.2095279575237415e-16,0.00030517578125,3.939628601074219e-05,0.0003445720672607422,0.748431921005249,2172.0620796545904,OCT-H,40,20
225,facility,optimaltree,1,8.822964976830749e-17,-1.2188001619971255e-16,0.00030517578125,3.939628601074219e-05,0.0003445720672607422,1.049055099487305,3044.5157897650206,OCT-H,40,20
226,facility,optimaltree,1,0.0,0.0,0.0003077983856201172,3.939628601074219e-05,0.0003471946716308594,0.7417290210723877,2136.3490908092067,OCT-H,40,20
227,facility,optimaltree,1,1.7618220688976448e-16,0.0,0.0003020763397216797,3.939628601074219e-05,0.0003414726257324219,0.7029440402984619,2058.566301737139,OCT-H,40,20
228,facility,optimaltree,1,1.7107341300963246e-16,-1.2043120620951159e-16,0.00032639503479003906,3.939628601074219e-05,0.0003657913208007813,0.7284729480743408,1991.498722494525,OCT-H,40,20
229,facility,optimaltree,1,0.0,0.0,0.0003552436828613281,3.939628601074219e-05,0.0003946399688720703,0.3191359043121338,808.6760832266016,OCT-H,40,20
230,facility,optimaltree,1,8.758066327513914e-17,1.2167331962815967e-16,0.0003197193145751953,3.939628601074219e-05,0.0003591156005859375,0.2914390563964844,811.5466326747397,OCT-H,40,20
231,facility,optimaltree,1,0.0,1.2164029701503944e-16,0.00032019615173339844,3.939628601074219e-05,0.00035959243774414063,0.4865682125091553,1353.1102477059353,OCT-H,40,20
232,facility,optimaltree,1,8.58710059087435e-17,-2.415071473605118e-16,0.00031375885009765625,3.939628601074219e-05,0.00035315513610839844,0.771075963973999,2183.3916178337067,OCT-H,40,20
233,facility,optimaltree,1,1.722965457452761e-16,0.0,0.00030684471130371094,3.939628601074219e-05,0.0003462409973144532,0.5619909763336182,1623.1208340219248,OCT-H,40,20
234,facility,optimaltree,1,0.0,0.0,0.00032401084899902344,3.939628601074219e-05,0.0003634071350097656,0.6295261383056641,1732.2888783918545,OCT-H,40,20
235,facility,optimaltree,1,1.5217663990050095e-16,-1.2162459167514143e-16,0.0003097057342529297,3.939628601074219e-05,0.0003491020202636719,0.7294480800628662,2089.4983062885867,OCT-H,40,20
236,facility,optimaltree,1,1.748237801625195e-16,-1.216273813990636e-16,0.00030803680419921875,3.939628601074219e-05,0.00034743309020996094,0.738969087600708,2126.9392824792067,OCT-H,40,20
237,facility,optimaltree,1,1.748771284114082e-16,-1.2144502180225772e-16,0.0003058910369873047,3.939628601074219e-05,0.0003452873229980469,0.7863049507141113,2277.248246147047,OCT-H,40,20
238,facility,optimaltree,1,1.3471830304134506e-16,0.0,0.0003058910369873047,3.939628601074219e-05,0.0003452873229980469,0.8343899250030518,2416.5090040324812,OCT-H,40,20
239,facility,optimaltree,1,0.0,0.0,0.0003566741943359375,3.939628601074219e-05,0.0003960704803466797,0.7730839252471924,1951.8847367027038,OCT-H,40,20
240,facility,optimaltree,1,4.374513944292831e-17,0.0,0.0003056526184082031,3.939628601074219e-05,0.0003450489044189453,0.7201330661773682,2087.0463779331694,OCT-H,40,20
241,facility,optimaltree,1,1.7363357977394636e-16,1.2092657405649916e-16,0.0003001689910888672,3.939628601074219e-05,0.0003395652770996094,0.6851110458374023,2017.6122001909794,OCT-H,40,20
242,facility,optimaltree,1,1.7213021728387263e-16,0.0,0.0003178119659423828,3.939628601074219e-05,0.000357208251953125,0.7461559772491455,2088.8542556599746,OCT-H,40,20
243,facility,optimaltree,1,1.5217663990050095e-16,-1.211039592847036e-16,0.000308990478515625,3.939628601074219e-05,0.0003483867645263672,0.8592441082000732,2466.35118118858,OCT-H,40,20
244,facility,optimaltree,1,1.7309756058866954e-16,1.216379007622641e-16,0.0003194808959960937,3.939628601074219e-05,0.00035887718200683594,0.844804048538208,2354.019956950386,OCT-H,40,20
245,facility,optimaltree,1,1.5217663990050095e-16,0.0,0.00030040740966796875,3.939628601074219e-05,0.00033980369567871094,0.974761962890625,2868.6031826218737,OCT-H,40,20
246,facility,optimaltree,1,8.697631907815325e-17,0.0,0.0003027915954589844,3.939628601074219e-05,0.00034218788146972656,0.9513869285583496,2780.305732839107,OCT-H,40,20
247,facility,optimaltree,1,0.0,0.0,0.0002999305725097656,3.939628601074219e-05,0.0003393268585205078,0.5774929523468018,1701.8781091031728,OCT-H,40,20
248,facility,optimaltree,1,8.909154953296882e-17,0.0,0.0003054141998291016,3.939628601074219e-05,0.0003448104858398437,0.8321280479431152,2413.291016705388,OCT-H,40,20
249,facility,optimaltree,1,1.7231835941521895e-16,0.0,0.0003161430358886719,3.939628601074219e-05,0.00035553932189941406,0.7189321517944336,2022.0889997585905,OCT-H,40,20
250,facility,optimaltree,1,8.607394451695291e-17,0.0,0.0003120899200439453,3.939628601074219e-05,0.0003514862060546875,1.4431889057159424,4105.961715867159,OCT-H,40,20
251,facility,optimaltree,1,8.756809831529589e-17,1.207744440529167e-16,0.0003066062927246094,3.939628601074219e-05,0.0003460025787353516,0.9598171710968018,2774.017392023373,OCT-H,40,20
252,facility,optimaltree,1,0.0,0.0,0.0003314018249511719,3.939628601074219e-05,0.00037079811096191406,0.3447129726409912,929.6513721354904,OCT-H,40,20
253,facility,optimaltree,1,1.70120277793591e-16,0.0,0.00030684471130371094,3.939628601074219e-05,0.0003462409973144532,0.8792309761047363,2539.361262601223,OCT-H,40,20
254,facility,optimaltree,1,1.7347324744779648e-16,0.0,0.0003209114074707031,3.939628601074219e-05,0.0003603076934814453,1.018684148788452,2827.261718853392,OCT-H,40,20
255,facility,optimaltree,1,0.0,1.2178177149933404e-16,0.0003154277801513672,3.939628601074219e-05,0.0003548240661621094,1.7085299491882324,4815.146750524109,OCT-H,40,20
256,facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003108978271484375,3.939628601074219e-05,0.0003502941131591797,1.3206961154937744,3770.249244507365,OCT-H,40,20
257,facility,optimaltree,1,0.0,0.0,0.0003173351287841797,3.939628601074219e-05,0.0003567314147949219,0.4962489604949951,1391.0996898893225,OCT-H,40,20
258,facility,optimaltree,1,4.2916693885398175e-17,0.0,0.00031256675720214844,3.939628601074219e-05,0.00035196304321289063,0.3647189140319824,1036.2420744594374,OCT-H,40,20
259,facility,optimaltree,1,0.0,-1.216657516675959e-16,0.0003151893615722656,3.939628601074219e-05,0.0003545856475830078,0.6336591243743896,1787.041096258842,OCT-H,40,20
260,facility,optimaltree,1,1.7511666373566374e-16,-2.4100807755356553e-16,0.00031495094299316406,3.939628601074219e-05,0.00035434722900390625,0.45844912528991705,1293.7849876197654,OCT-H,40,20
261,facility,optimaltree,1,1.737713788908071e-16,0.0,0.0003135204315185547,3.939628601074219e-05,0.0003529167175292969,0.699652910232544,1982.487299356861,OCT-H,40,20
262,facility,optimaltree,1,1.749344769347887e-16,-2.4284158795540366e-16,0.0003254413604736328,3.939628601074219e-05,0.000364837646484375,0.8255109786987305,2262.680363864492,OCT-H,40,20
263,facility,optimaltree,1,1.737057197023347e-16,1.208715219046427e-16,0.0003101825714111328,3.939628601074219e-05,0.000349578857421875,0.9685921669006348,2770.7401243998247,OCT-H,40,20
264,facility,optimaltree,1,0.0,0.0,0.0003070831298828125,3.939628601074219e-05,0.0003464794158935547,0.7834968566894531,2261.3085244006493,OCT-H,40,20
265,facility,optimaltree,1,1.7440716608989523e-16,-1.2117544708760964e-16,0.0003142356872558594,3.939628601074219e-05,0.0003536319732666016,0.7922680377960205,2240.3744505272243,OCT-H,40,20
266,facility,optimaltree,1,4.384089655820545e-17,1.2089366001082123e-16,0.00032448768615722656,3.939628601074219e-05,0.0003638839721679688,1.0342748165130615,2842.320342803229,OCT-H,40,20
267,facility,optimaltree,1,1.5217663990050095e-16,1.2129885820990182e-16,0.00031495094299316406,3.939628601074219e-05,0.00035434722900390625,0.8950750827789307,2525.9830175476372,OCT-H,40,20
268,facility,optimaltree,1,0.0,1.2069489202157314e-16,0.00031113624572753906,3.939628601074219e-05,0.00035053253173828125,0.8236889839172363,2349.82179780172,OCT-H,40,20
269,facility,optimaltree,1,8.878223898128788e-17,1.2167549263134444e-16,0.00031065940856933594,3.939628601074219e-05,0.00035005569458007813,0.8616950511932373,2461.5941535443794,OCT-H,40,20
270,facility,optimaltree,1,1.3471830304134506e-16,2.4150891689750576e-16,0.00030493736267089844,3.939628601074219e-05,0.00034433364868164063,0.4908578395843506,1425.5296903561734,OCT-H,40,20
271,facility,optimaltree,1,1.5217663990050095e-16,1.2118352915640734e-16,0.00030875205993652344,3.939628601074219e-05,0.00034814834594726563,0.3677589893341065,1056.3284117679286,OCT-H,40,20
272,facility,optimaltree,1,0.0,0.0,0.0003161430358886719,3.939628601074219e-05,0.00035553932189941406,1.0647079944610596,2994.627960623374,OCT-H,40,20
273,facility,optimaltree,1,1.5217663990050095e-16,0.0,0.00030350685119628906,3.939628601074219e-05,0.00034290313720703125,0.924941062927246,2697.3829124485487,OCT-H,40,20
274,facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003173351287841797,3.939628601074219e-05,0.0003567314147949219,0.7361111640930176,2063.4884777843126,OCT-H,40,20
275,facility,optimaltree,1,1.5217663990050095e-16,-1.2132922382048687e-16,0.0003066062927246094,3.939628601074219e-05,0.0003460025787353516,0.5884430408477783,1700.689754968165,OCT-H,40,20
276,facility,optimaltree,1,0.0,0.0,0.0003018379211425781,3.939628601074219e-05,0.0003412342071533203,0.5928280353546143,1737.3054134876054,OCT-H,40,20
277,facility,optimaltree,1,1.723271090362603e-16,-1.2187673268236008e-16,0.00031113624572753906,3.939628601074219e-05,0.00035053253173828125,0.4883849620819092,1393.2657253237567,OCT-H,40,20
278,facility,optimaltree,1,8.639625167039462e-17,0.0,0.00031828880310058594,3.939628601074219e-05,0.00035768508911132813,0.3303070068359375,923.4575801205141,OCT-H,40,20
279,facility,optimaltree,1,1.7244837256359779e-16,-1.2160911504935795e-16,0.0003247261047363281,3.939628601074219e-05,0.0003641223907470703,0.5842909812927246,1604.655456902648,OCT-H,40,20
280,facility,optimaltree,1,1.7436684675156628e-16,1.2210691079184306e-16,0.00031113624572753906,3.939628601074219e-05,0.00035053253173828125,0.7604870796203613,2169.51926216128,OCT-H,40,20
281,facility,optimaltree,1,1.68407922145717e-16,-1.2101669161483858e-16,0.0003154277801513672,3.939628601074219e-05,0.0003548240661621094,0.5701680183410645,1606.9034564317585,OCT-H,40,20
282,facility,optimaltree,1,8.6208178208428e-17,0.0,0.00031256675720214844,3.939628601074219e-05,0.00035196304321289063,0.5340118408203125,1517.2383894217744,OCT-H,40,20
283,facility,optimaltree,1,1.7639640319923504e-16,0.0,0.0003113746643066406,3.939628601074219e-05,0.0003507709503173828,0.7881429195404053,2246.8876593893588,OCT-H,40,20
284,facility,optimaltree,1,1.7521065484509868e-16,1.2145727990527676e-16,0.0003306865692138672,3.939628601074219e-05,0.0003700828552246094,0.9078798294067384,2453.17992063083,OCT-H,40,20
285,facility,optimaltree,1,8.873589163772823e-17,0.0,0.0003206729888916016,3.939628601074219e-05,0.0003600692749023437,0.6602051258087158,1833.5502966415934,OCT-H,40,20
286,facility,optimaltree,1,1.3471830304134506e-16,0.0,0.0003066062927246094,3.939628601074219e-05,0.0003460025787353516,0.4838130474090576,1398.2931837600945,OCT-H,40,20
287,facility,optimaltree,1,0.0,0.0,0.0003235340118408203,3.939628601074219e-05,0.0003629302978515625,0.954714059829712,2630.5713947866298,OCT-H,40,20
288,facility,optimaltree,1,4.319551196958306e-17,1.2116751684078134e-16,0.0003063678741455078,3.939628601074219e-05,0.00034576416015625,0.8210570812225342,2374.615925639894,OCT-H,40,20
289,facility,optimaltree,1,4.3079475245429336e-17,0.0,0.00031113624572753906,3.939628601074219e-05,0.00035053253173828125,0.7516851425170898,2144.4090760692134,OCT-H,40,20
290,facility,optimaltree,1,0.0,1.2125698169821588e-16,0.0003161430358886719,3.939628601074219e-05,0.00035553932189941406,0.7700572013854979,2165.8847670395107,OCT-H,40,20
291,facility,optimaltree,1,8.731422668994657e-17,0.0,0.00033783912658691406,3.939628601074219e-05,0.00037723541259765625,0.9584419727325441,2540.6998938214183,OCT-H,40,20
292,facility,optimaltree,1,0.0,1.204497258199032e-16,0.00031256675720214844,3.939628601074219e-05,0.00035196304321289063,0.4794948101043701,1362.344198775267,OCT-H,40,20
293,facility,optimaltree,1,1.7588079504498762e-16,0.0,0.0003094673156738281,3.939628601074219e-05,0.0003488636016845703,0.5545949935913086,1589.7187064323011,OCT-H,40,20
294,facility,optimaltree,1,0.0,2.4261343556639216e-16,0.0003612041473388672,3.939628601074219e-05,0.0004006004333496094,0.5935089588165283,1481.5484692662951,OCT-H,40,20
295,facility,optimaltree,1,8.730891308015148e-17,0.0,0.0003273487091064453,3.939628601074219e-05,0.0003667449951171875,1.292083978652954,3523.112778240067,OCT-H,40,20
296,facility,optimaltree,1,0.0,1.2078789357784109e-16,0.0003154277801513672,3.939628601074219e-05,0.0003548240661621094,1.1083848476409912,3123.7589367306346,OCT-H,40,20
297,facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003159046173095703,3.939628601074219e-05,0.0003553009033203125,1.1456708908081057,3224.508803951041,OCT-H,40,20
298,facility,optimaltree,1,8.670499866835022e-17,-2.44309623263379e-16,0.0003132820129394531,3.939628601074219e-05,0.0003526782989501953,0.6370921134948729,1806.4397934074252,OCT-H,40,20
299,facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003070831298828125,3.939628601074219e-05,0.0003464794158935547,0.7151329517364502,2063.998376042498,OCT-H,40,20
0,facility,pytorch,1,1.151076946449459e-16,0.0,0.0009007453918457033,9.78708267211914e-06,0.0009105324745178224,0.7200860977172852,790.8406540893677,NN,40,40
1,facility,pytorch,1,9.244209053619691e-17,-1.4773974474419315e-16,0.0007882118225097656,9.78708267211914e-06,0.0007979989051818848,1.0528178215026855,1319.3223883718495,NN,40,40
2,facility,pytorch,1,9.183583089103812e-17,0.0,0.0007500648498535156,9.78708267211914e-06,0.0007598519325256348,0.7760980129241943,1021.3805870632716,NN,40,40
3,facility,pytorch,1,1.3933388289332102e-16,0.0,0.0007607936859130858,9.78708267211914e-06,0.0007705807685852051,0.41959285736083984,544.5150910412896,NN,40,40
4,facility,pytorch,1,1.4183724604570051e-16,0.0,0.0007915496826171875,9.78708267211914e-06,0.0008013367652893068,0.5403339862823486,674.2907722289165,NN,40,40
5,facility,pytorch,1,9.209134603438908e-17,0.0,0.0007429122924804688,9.78708267211914e-06,0.0007526993751525879,0.6784398555755615,901.3423924233065,NN,40,40
6,facility,pytorch,1,9.146891196682728e-17,-1.477314071715426e-16,0.0008339881896972656,9.78708267211914e-06,0.0008437752723693848,0.9634552001953124,1141.8386290106098,NN,40,40
7,facility,pytorch,1,9.135954408344044e-17,0.0,0.0007479190826416017,9.78708267211914e-06,0.0007577061653137207,1.312507152557373,1732.211261622693,NN,40,40
8,facility,pytorch,1,9.122444744539287e-17,0.0,0.0007922649383544923,9.78708267211914e-06,0.0008020520210266114,1.1567490100860596,1442.2368870855069,NN,40,40
9,facility,pytorch,1,9.145461824128439e-17,0.0,0.0007231235504150392,9.78708267211914e-06,0.0007329106330871582,1.1590070724487305,1581.3757095688095,NN,40,40
10,facility,pytorch,1,9.145187929687227e-17,0.0,0.0008225440979003906,9.78708267211914e-06,0.0008323311805725098,1.2205989360809326,1466.482290428381,NN,40,40
11,facility,pytorch,1,9.164471390299394e-17,0.0,0.0007979869842529298,9.78708267211914e-06,0.0008077740669250489,1.0579080581665041,1309.6583580525669,NN,40,40
12,facility,pytorch,1,4.546418470262762e-17,0.0,0.0008966922760009766,9.78708267211914e-06,0.0009064793586730957,0.3941359519958496,434.7985954945359,NN,40,40
13,facility,pytorch,1,9.144887155855468e-17,0.0,0.0007627010345458983,9.78708267211914e-06,0.0007724881172180176,0.8391261100769043,1086.264100862641,NN,40,40
14,facility,pytorch,1,8.942320885064907e-17,0.0,0.0007493495941162108,9.78708267211914e-06,0.0007591366767883301,0.8467988967895508,1115.4762016928123,NN,40,40
15,facility,pytorch,1,9.236293990710452e-17,0.0,0.0008168220520019531,9.78708267211914e-06,0.0008266091346740723,0.5330009460449219,644.8040841637702,NN,40,40
16,facility,pytorch,1,9.140189294394874e-17,0.0,0.0008325576782226562,9.78708267211914e-06,0.0008423447608947754,0.5647130012512207,670.4060231244957,NN,40,40
17,facility,pytorch,1,1.3933388289332102e-16,0.0,0.0007688999176025392,9.78708267211914e-06,0.0007786870002746582,0.8057990074157715,1034.817593117068,NN,40,40
18,facility,pytorch,1,9.116109264479596e-17,0.0,0.0007658004760742188,9.78708267211914e-06,0.0007755875587463379,1.0217161178588867,1317.3446457939474,NN,40,40
19,facility,pytorch,1,9.330585853423741e-17,-1.4810985811767501e-16,0.0007941722869873048,9.78708267211914e-06,0.0008039593696594239,0.8229570388793945,1023.6301359707004,NN,40,40
20,facility,pytorch,1,9.212381517556687e-17,0.0,0.0008080005645751952,9.78708267211914e-06,0.0008177876472473145,0.7858600616455078,960.9585866095247,NN,40,40
21,facility,pytorch,1,9.024212170485095e-17,1.4783002211589894e-16,0.0007541179656982423,9.78708267211914e-06,0.0007639050483703614,0.4990339279174805,653.2669590050092,NN,40,40
22,facility,pytorch,1,9.139513799554464e-17,0.0,0.0007843971252441406,9.78708267211914e-06,0.0007941842079162598,0.6604719161987305,831.6356704342475,NN,40,40
23,facility,pytorch,1,1.3933388289332102e-16,0.0,0.0007302761077880858,9.78708267211914e-06,0.0007400631904602051,0.8818380832672119,1191.571334224642,NN,40,40
24,facility,pytorch,1,9.188567437198491e-17,0.0,0.0007414817810058594,9.78708267211914e-06,0.0007512688636779787,1.0539350509643557,1402.873327938306,NN,40,40
25,facility,pytorch,1,1.4183724604570051e-16,0.0,0.0007472038269042969,9.78708267211914e-06,0.0007569909095764162,0.572119951248169,755.7817987118312,NN,40,40
26,facility,pytorch,1,9.296043161116496e-17,0.0,0.0007627010345458983,9.78708267211914e-06,0.0007724881172180176,0.5954551696777344,770.8276106850203,NN,40,40
27,facility,pytorch,1,9.226466638847724e-17,0.0,0.0007686614990234375,9.78708267211914e-06,0.0007784485816955568,0.6264660358428955,804.7622547893599,NN,40,40
28,facility,pytorch,1,9.215193941648744e-17,4.2841955962307107e-10,0.0007719993591308594,9.78708267211914e-06,0.0007817864418029787,0.7745249271392822,990.7116390417957,NN,40,40
29,facility,pytorch,1,9.2852532552181e-17,0.0,0.0007619857788085938,9.78708267211914e-06,0.0007717728614807129,0.9403080940246582,1218.3741369456754,NN,40,40
30,facility,pytorch,1,9.108469770082029e-17,0.0,0.0007724761962890625,9.78708267211914e-06,0.0007822632789611818,0.6591620445251465,842.63452248518,NN,40,40
31,facility,pytorch,1,9.136415228462555e-17,1.4764787461846063e-16,0.0007865428924560548,9.78708267211914e-06,0.0007963299751281739,1.0640099048614502,1336.141973922546,NN,40,40
32,facility,pytorch,1,9.134587267649949e-17,0.0,0.0007221698760986327,9.78708267211914e-06,0.000731956958770752,0.7919371128082275,1081.9449194638523,NN,40,40
33,facility,pytorch,1,9.096791468349298e-17,0.0,0.0007598400115966798,9.78708267211914e-06,0.0007696270942687989,0.6080088615417479,790.0044918759003,NN,40,40
34,facility,pytorch,1,9.131782322087815e-17,9.835059573765304e-10,0.0007932186126708983,9.78708267211914e-06,0.0008030056953430176,0.972355842590332,1210.895325188165,NN,40,40
35,facility,pytorch,1,9.188676062899662e-17,-1.4764255805289028e-16,0.0007476806640625,9.78708267211914e-06,0.0007574677467346193,0.8383889198303223,1106.8311798681166,NN,40,40
36,facility,pytorch,1,9.063977532802887e-17,0.0,0.0007734298706054688,9.78708267211914e-06,0.0007832169532775879,0.621675968170166,793.7468227272035,NN,40,40
37,facility,pytorch,1,1.3933388289332102e-16,0.0,0.0007600784301757812,9.78708267211914e-06,0.0007698655128479004,0.6592421531677246,856.3082021027857,NN,40,40
38,facility,pytorch,1,9.221098404620495e-17,2.5014226539824282e-09,0.0007410049438476562,9.78708267211914e-06,0.0007507920265197754,1.0135879516601562,1350.024928152935,NN,40,40
39,facility,pytorch,1,9.180672485485856e-17,0.0,0.0007774829864501952,9.78708267211914e-06,0.0007872700691223145,1.0686101913452148,1357.3616389818444,NN,40,40
40,facility,pytorch,1,9.141285991569904e-17,-1.484333141800413e-16,0.0007936954498291017,9.78708267211914e-06,0.0008034825325012207,1.0781979560852049,1341.9059064405571,NN,40,40
41,facility,pytorch,1,9.237791797233431e-17,0.0,0.000766754150390625,9.78708267211914e-06,0.0007765412330627443,0.7815759181976318,1006.4834743095746,NN,40,40
42,facility,pytorch,1,9.194532019820035e-17,1.4809092474565854e-16,0.0007891654968261719,9.78708267211914e-06,0.0007989525794982912,1.0003750324249268,1252.1081452082185,NN,40,40
43,facility,pytorch,1,9.07699245972302e-17,0.0,0.0007581710815429688,9.78708267211914e-06,0.0007679581642150879,0.7907528877258301,1029.6822464724235,NN,40,40
44,facility,pytorch,1,9.122432938234282e-17,0.0,0.0008096694946289062,9.78708267211914e-06,0.0008194565773010254,0.8172199726104736,997.2706245181188,NN,40,40
45,facility,pytorch,1,9.120851721349949e-17,6.965084856327869e-10,0.0008828639984130859,9.78708267211914e-06,0.0008926510810852051,0.9146778583526612,1024.6756854208677,NN,40,40
46,facility,pytorch,1,9.078104467729228e-17,0.0,0.0008084774017333983,9.78708267211914e-06,0.0008182644844055176,0.9364440441131592,1144.4270916798994,NN,40,40
47,facility,pytorch,1,4.564756746851262e-17,1.483277446048504e-16,0.0007870197296142577,9.78708267211914e-06,0.000796806812286377,0.8550498485565186,1073.0955551233524,NN,40,40
48,facility,pytorch,1,9.134371007042278e-17,0.0,0.0007646083831787108,9.78708267211914e-06,0.0007743954658508301,0.7549471855163574,974.8858545896768,NN,40,40
49,facility,pytorch,1,9.225511287108331e-17,0.0,0.0007812976837158202,9.78708267211914e-06,0.0007910847663879395,0.9959540367126464,1258.9725893220416,NN,40,40
50,facility,pytorch,1,1.3933388289332102e-16,0.0,0.0007581710815429688,9.78708267211914e-06,0.0007679581642150879,1.1628549098968506,1514.2164822030084,NN,40,40
51,facility,pytorch,1,9.103007256886906e-17,0.0,0.0007777214050292969,9.78708267211914e-06,0.0007875084877014162,0.7703881263732909,978.2600929443997,NN,40,40
52,facility,pytorch,1,1.151076946449459e-16,0.0,0.0007548332214355469,9.78708267211914e-06,0.0007646203041076662,0.4636819362640381,606.421165868945,NN,40,40
53,facility,pytorch,1,9.259826977441527e-17,0.0,0.0008337497711181642,9.78708267211914e-06,0.0008435368537902832,0.4849998950958252,574.9599355577225,NN,40,40
54,facility,pytorch,1,1.3933388289332102e-16,0.0,0.0008170604705810548,9.78708267211914e-06,0.0008268475532531739,0.7512478828430176,908.5687922607804,NN,40,40
55,facility,pytorch,1,9.247175526876212e-17,0.0,0.0007662773132324219,9.78708267211914e-06,0.0007760643959045412,0.6391720771789551,823.6070106449977,NN,40,40
56,facility,pytorch,1,9.202830641031024e-17,0.0,0.0007369518280029298,9.78708267211914e-06,0.0007467389106750489,0.5127911567687988,686.7074280423365,NN,40,40
57,facility,pytorch,1,1.3933388289332102e-16,-1.4818324689828942e-16,0.0008263587951660156,9.78708267211914e-06,0.0008361458778381348,0.6066009998321533,725.4726907229723,NN,40,40
58,facility,pytorch,1,9.212255746358077e-17,0.0,0.0006589889526367188,9.78708267211914e-06,0.0006687760353088379,0.7794721126556396,1165.5204007058694,NN,40,40
59,facility,pytorch,1,9.169153917675219e-17,-1.4786931826818471e-16,0.0007748603820800781,9.78708267211914e-06,0.0007846474647521973,0.9506709575653076,1211.589918111241,NN,40,40
60,facility,pytorch,1,9.203329474076533e-17,1.4775071337923222e-16,0.0007722377777099608,9.78708267211914e-06,0.0007820248603820801,0.6069469451904297,776.1223152086096,NN,40,40
61,facility,pytorch,1,9.0933719925139e-17,0.0,0.0008089542388916017,9.78708267211914e-06,0.0008187413215637207,0.24936199188232425,304.5674931931684,NN,40,40
62,facility,pytorch,1,9.211976754685624e-17,0.0,0.0007696151733398438,9.78708267211914e-06,0.0007794022560119629,0.27671217918396,355.03127820008865,NN,40,40
63,facility,pytorch,1,1.4183724604570051e-16,0.0,0.0007870197296142577,9.78708267211914e-06,0.000796806812286377,0.9746639728546144,1223.212399575111,NN,40,40
64,facility,pytorch,1,9.179664428032679e-17,0.0,0.0008115768432617188,9.78708267211914e-06,0.0008213639259338379,0.8376009464263916,1019.7683633038707,NN,40,40
65,facility,pytorch,1,9.281362873663525e-17,0.0,0.0007421970367431642,9.78708267211914e-06,0.0007519841194152832,1.1860439777374268,1577.2194480112867,NN,40,40
66,facility,pytorch,1,9.055857463877476e-17,0.0,0.0007646083831787108,9.78708267211914e-06,0.0007743954658508301,0.9070980548858644,1171.3628176906145,NN,40,40
67,facility,pytorch,1,9.279568994733878e-17,0.0,0.0007367134094238281,9.78708267211914e-06,0.0007465004920959473,0.9817488193511964,1315.1348589131442,NN,40,40
68,facility,pytorch,1,9.078140706898925e-17,-1.4778722531450934e-16,0.00075531005859375,9.78708267211914e-06,0.0007650971412658693,0.9417068958282472,1230.8331126034184,NN,40,40
69,facility,pytorch,1,1.151076946449459e-16,0.0,0.0007534027099609375,9.78708267211914e-06,0.0007631897926330568,0.8364849090576172,1096.037862576342,NN,40,40
70,facility,pytorch,1,9.195147588076272e-17,0.0,0.0007953643798828125,9.78708267211914e-06,0.0008051514625549318,1.0298140048980713,1279.0314031477174,NN,40,40
71,facility,pytorch,1,9.18205528107656e-17,0.0,0.0006673336029052733,9.78708267211914e-06,0.0006771206855773926,1.0901389122009275,1609.9625006601996,NN,40,40
72,facility,pytorch,1,9.193960724055396e-17,0.0,0.000736236572265625,9.78708267211914e-06,0.0007460236549377443,1.2558579444885254,1683.4023106054553,NN,40,40
73,facility,pytorch,1,1.3933388289332102e-16,0.0,0.0007300376892089844,9.78708267211914e-06,0.0007398247718811037,1.051093816757202,1420.7334719066723,NN,40,40
74,facility,pytorch,1,1.3933388289332102e-16,0.0,0.0007762908935546875,9.78708267211914e-06,0.0007860779762268068,0.6276180744171143,798.4170698048255,NN,40,40
75,facility,pytorch,1,9.167759878469236e-17,0.0,0.0007624626159667969,9.78708267211914e-06,0.0007722496986389162,1.1218719482421875,1452.7321282474802,NN,40,40
76,facility,pytorch,1,9.123308594632884e-17,0.0,0.0008749961853027344,9.78708267211914e-06,0.0008847832679748537,0.8398451805114746,949.2100618423357,NN,40,40
77,facility,pytorch,1,1.4183724604570051e-16,0.0,0.0008435249328613281,9.78708267211914e-06,0.0008533120155334473,0.7662961483001709,898.0257330855952,NN,40,40
78,facility,pytorch,1,9.239032747630664e-17,9.43278603476679e-10,0.0008192062377929688,9.78708267211914e-06,0.0008289933204650879,0.9426860809326172,1137.1455688011388,NN,40,40
79,facility,pytorch,1,9.241668349224359e-17,-1.477564354609103e-16,0.0007605552673339844,9.78708267211914e-06,0.0007703423500061037,1.066986083984375,1385.0803918230915,NN,40,40
80,facility,pytorch,1,9.170566266018271e-17,0.0,0.0007417201995849608,9.78708267211914e-06,0.0007515072822570801,1.3608059883117676,1810.7688647070954,NN,40,40
81,facility,pytorch,1,9.119645954935412e-17,0.0,0.000751495361328125,9.78708267211914e-06,0.0007612824440002443,0.9810571670532228,1288.6901238627645,NN,40,40
82,facility,pytorch,1,4.5991241216618495e-17,-1.4788941231457088e-16,0.0007386207580566406,9.78708267211914e-06,0.0007484078407287598,1.3864879608154297,1852.5834249215527,NN,40,40
83,facility,pytorch,1,9.204480658750636e-17,0.0,0.0007386207580566406,9.78708267211914e-06,0.0007484078407287598,0.7957170009613037,1063.2130740192097,NN,40,40
84,facility,pytorch,1,9.178425458949352e-17,0.0,0.0007650852203369142,9.78708267211914e-06,0.0007748723030090332,0.6020200252532959,776.9280472608114,NN,40,40
85,facility,pytorch,1,9.172667096404201e-17,0.0,0.0007824897766113281,9.78708267211914e-06,0.0007922768592834473,0.5544910430908203,699.8702998751147,NN,40,40
86,facility,pytorch,1,1.3933388289332102e-16,0.0,0.0007529258728027344,9.78708267211914e-06,0.0007627129554748537,0.7775070667266846,1019.3966958940937,NN,40,40
87,facility,pytorch,1,9.202852732084935e-17,0.0,0.0007681846618652344,9.78708267211914e-06,0.0007779717445373537,0.7583699226379395,974.8039410980524,NN,40,40
88,facility,pytorch,1,9.133854349375196e-17,0.0,0.0007653236389160156,9.78708267211914e-06,0.0007751107215881348,0.7006511688232422,903.9368819304532,NN,40,40
89,facility,pytorch,1,1.3933388289332102e-16,1.0282069038449112e-09,0.0008325576782226562,9.78708267211914e-06,0.0008423447608947754,0.6582081317901611,781.3999235787775,NN,40,40
90,facility,pytorch,1,9.224741280986925e-17,0.0,0.0007357597351074219,9.78708267211914e-06,0.0007455468177795412,0.4562301635742188,611.9403271453926,NN,40,40
91,facility,pytorch,1,9.180181210875968e-17,0.0,0.0008234977722167969,9.78708267211914e-06,0.0008332848548889162,0.2954621315002441,354.5751849043648,NN,40,40
92,facility,pytorch,1,9.179010338942544e-17,0.0,0.0007395744323730469,9.78708267211914e-06,0.0007493615150451662,0.7259461879730225,968.7529628863684,NN,40,40
93,facility,pytorch,1,9.141743776109506e-17,0.0,0.0007679462432861327,9.78708267211914e-06,0.000777733325958252,0.976491928100586,1255.5613801137324,NN,40,40
94,facility,pytorch,1,9.198141609452884e-17,0.0,0.00075531005859375,9.78708267211914e-06,0.0007650971412658693,0.7116389274597168,930.128854333837,NN,40,40
95,facility,pytorch,1,9.006552846195775e-17,0.0,0.0007603168487548827,9.78708267211914e-06,0.000770103931427002,0.43324398994445795,562.5785978545224,NN,40,40
96,facility,pytorch,1,9.182108893885443e-17,0.0,0.0007946491241455077,9.78708267211914e-06,0.000804436206817627,0.8717269897460938,1083.649619893007,NN,40,40
97,facility,pytorch,1,1.3933388289332102e-16,0.0,0.0006351470947265625,9.78708267211914e-06,0.0006449341773986818,0.9452531337738036,1465.6583057614462,NN,40,40
98,facility,pytorch,1,9.136999070916985e-17,0.0,0.0006947517395019531,9.78708267211914e-06,0.0007045388221740723,0.4432399272918701,629.120657856889,NN,40,40
99,facility,pytorch,1,9.276815514404206e-17,0.0,0.0007777214050292969,9.78708267211914e-06,0.0007875084877014162,0.5737400054931641,728.5508847883017,NN,40,40
100,facility,optimaltree,1,1.151076946449459e-16,0.0,0.001033782958984375,4.160642623901367e-05,0.0010753893852233887,0.8001990318298341,744.1016647784841,OCT,40,40
101,facility,optimaltree,1,9.244209053619691e-17,-1.4773974474419315e-16,0.0008382797241210938,4.160642623901367e-05,0.0008798861503601075,1.265967845916748,1438.7859672511386,OCT,40,40
102,facility,optimaltree,1,9.183583089103812e-17,0.0,0.0008635520935058594,4.160642623901367e-05,0.0009051585197448732,1.1424520015716553,1262.1568229768918,OCT,40,40
103,facility,optimaltree,1,1.3933388289332102e-16,0.0,0.0008800029754638672,4.160642623901367e-05,0.0009216094017028807,0.7404961585998535,803.4815587076479,OCT,40,40
104,facility,optimaltree,1,1.4183724604570051e-16,0.0,0.0008778572082519531,4.160642623901367e-05,0.0009194636344909668,0.99560809135437,1082.8139950369634,OCT,40,40
105,facility,optimaltree,1,9.209134603438908e-17,0.0,0.0008423328399658202,4.160642623901367e-05,0.000883939266204834,0.5988781452178955,677.5105124463587,OCT,40,40
106,facility,optimaltree,1,9.146891196682728e-17,-1.477314071715426e-16,0.0008447170257568358,4.160642623901367e-05,0.0008863234519958498,1.1219840049743652,1265.8854986267688,OCT,40,40
107,facility,optimaltree,1,9.135954408344044e-17,0.0,0.0008711814880371094,4.160642623901367e-05,0.0009127879142761232,1.1887950897216797,1302.3782097996348,OCT,40,40
108,facility,optimaltree,1,9.122444744539287e-17,0.0,0.0008988380432128906,4.160642623901367e-05,0.0009404444694519043,1.1511929035186768,1224.0945009646318,OCT,40,40
109,facility,optimaltree,1,9.145461824128439e-17,0.0,0.0008554458618164062,4.160642623901367e-05,0.00089705228805542,1.4976928234100342,1669.5713765544808,OCT,40,40
110,facility,optimaltree,1,9.145187929687227e-17,0.0,0.0008606910705566406,4.160642623901367e-05,0.0009022974967956543,0.88873291015625,984.9666139077448,OCT,40,40
111,facility,optimaltree,1,9.164471390299394e-17,0.0,0.0008513927459716798,4.160642623901367e-05,0.0008929991722106934,0.6986231803894043,782.3335139940889,OCT,40,40
112,facility,optimaltree,1,4.546418470262762e-17,0.0,0.0008864402770996094,4.160642623901367e-05,0.0009280467033386232,1.1133809089660645,1199.703533195804,OCT,40,40
113,facility,optimaltree,1,9.144887155855468e-17,0.0,0.0008397102355957031,4.160642623901367e-05,0.0008813166618347168,0.5362999439239502,608.5212808838606,OCT,40,40
114,facility,optimaltree,1,8.942320885064907e-17,0.0,0.0008625984191894531,4.160642623901367e-05,0.0009042048454284668,0.5519731044769287,610.4513897128815,OCT,40,40
115,facility,optimaltree,1,9.236293990710452e-17,0.0,0.0008485317230224608,4.160642623901367e-05,0.0008901381492614748,0.7748069763183594,870.4345240805568,OCT,40,40
116,facility,optimaltree,1,9.140189294394874e-17,0.0,0.0008692741394042969,4.160642623901367e-05,0.0009108805656433106,1.0190770626068115,1118.7823091681475,OCT,40,40
117,facility,optimaltree,1,1.3933388289332102e-16,0.0,0.0007851123809814452,4.160642623901367e-05,0.000826718807220459,0.7455539703369141,901.8229219238012,OCT,40,40
118,facility,optimaltree,1,9.116109264479596e-17,0.0,0.0007541179656982423,4.160642623901367e-05,0.0007957243919372559,0.6603870391845703,829.9193111031875,OCT,40,40
119,facility,optimaltree,1,9.330585853423741e-17,-1.4810985811767501e-16,0.0007035732269287108,4.160642623901367e-05,0.0007451796531677247,1.2400038242340088,1664.0333897507926,OCT,40,40
120,facility,optimaltree,1,9.212381517556687e-17,0.0,0.0008032321929931642,4.160642623901367e-05,0.0008448386192321778,0.7490170001983643,886.5799729646593,OCT,40,40
121,facility,optimaltree,1,9.024212170485095e-17,1.4783002211589894e-16,0.0007772445678710938,4.160642623901367e-05,0.0008188509941101075,0.26601195335388184,324.8600237006152,OCT,40,40
122,facility,optimaltree,1,9.139513799554464e-17,0.0,0.0006921291351318358,4.160642623901367e-05,0.0007337355613708497,0.5436389446258545,740.9194446159395,OCT,40,40
123,facility,optimaltree,1,1.3933388289332102e-16,0.0,0.0007543563842773438,4.160642623901367e-05,0.0007959628105163575,0.6990370750427246,878.2283114323454,OCT,40,40
124,facility,optimaltree,1,9.188567437198491e-17,0.0,0.0008072853088378906,4.160642623901367e-05,0.0008488917350769043,0.9502501487731934,1119.400872346939,OCT,40,40
125,facility,optimaltree,1,1.4183724604570051e-16,0.0,0.0007445812225341798,4.160642623901367e-05,0.0007861876487731934,1.1177079677581787,1421.6809046826238,OCT,40,40
126,facility,optimaltree,1,9.296043161116496e-17,0.0,0.0006628036499023438,4.160642623901367e-05,0.0007044100761413575,1.05837082862854,1502.4924606787588,OCT,40,40
127,facility,optimaltree,1,9.226466638847724e-17,0.0,0.0007925033569335938,4.160642623901367e-05,0.0008341097831726075,0.8480939865112305,1016.7654229943604,OCT,40,40
128,facility,optimaltree,1,9.215193941648744e-17,4.2841955962307107e-10,0.0007166862487792969,4.160642623901367e-05,0.0007582926750183106,0.5747830867767334,757.996359074488,OCT,40,40
129,facility,optimaltree,1,9.2852532552181e-17,0.0,0.0007350444793701173,4.160642623901367e-05,0.0007766509056091309,0.8501992225646973,1094.6993255584787,OCT,40,40
130,facility,optimaltree,1,9.108469770082029e-17,0.0,0.0007424354553222656,4.160642623901367e-05,0.0007840418815612793,0.7927088737487793,1011.0542464520404,OCT,40,40
131,facility,optimaltree,1,9.136415228462555e-17,1.4764787461846063e-16,0.0007727146148681642,4.160642623901367e-05,0.0008143210411071778,0.8654038906097412,1062.7306024576123,OCT,40,40
132,facility,optimaltree,1,9.134587267649949e-17,0.0,0.0007226467132568358,4.160642623901367e-05,0.0007642531394958497,0.8801949024200441,1151.7059687849985,OCT,40,40
133,facility,optimaltree,1,9.096791468349298e-17,0.0,0.0007386207580566406,4.160642623901367e-05,0.0007802271842956543,1.396517038345337,1789.8851340408432,OCT,40,40
134,facility,optimaltree,1,9.131782322087815e-17,9.835059573765304e-10,0.0008294582366943358,4.160642623901367e-05,0.0008710646629333497,0.88161301612854,1012.1097246209807,OCT,40,40
135,facility,optimaltree,1,9.188676062899662e-17,-1.4764255805289028e-16,0.0006999969482421875,4.160642623901367e-05,0.0007416033744812012,0.6516950130462646,878.7648970747563,OCT,40,40
136,facility,optimaltree,1,9.063977532802887e-17,0.0,0.0007312297821044923,4.160642623901367e-05,0.0007728362083435059,0.5006999969482422,647.8733676588996,OCT,40,40
137,facility,optimaltree,1,1.3933388289332102e-16,0.0,0.0007617473602294923,4.160642623901367e-05,0.0008033537864685059,0.8525259494781494,1061.2086030313012,OCT,40,40
138,facility,optimaltree,1,9.221098404620495e-17,2.5014226539824282e-09,0.0008196830749511719,4.160642623901367e-05,0.0008612895011901856,0.6699318885803223,777.8242828393553,OCT,40,40
139,facility,optimaltree,1,9.180672485485856e-17,0.0,0.0007083415985107423,4.160642623901367e-05,0.0007499480247497559,0.3526160717010498,470.1873464080547,OCT,40,40
140,facility,optimaltree,1,9.141285991569904e-17,-1.484333141800413e-16,0.0007097721099853517,4.160642623901367e-05,0.0007513785362243653,0.8778121471405029,1168.2688615933314,OCT,40,40
141,facility,optimaltree,1,9.237791797233431e-17,0.0,0.0008099079132080077,4.160642623901367e-05,0.0008515143394470215,1.1762690544128418,1381.384904424179,OCT,40,40
142,facility,optimaltree,1,9.194532019820035e-17,1.4809092474565854e-16,0.0007886886596679688,4.160642623901367e-05,0.0008302950859069825,0.9068069458007812,1092.1502020094701,OCT,40,40
143,facility,optimaltree,1,9.07699245972302e-17,0.0,0.0006859302520751952,4.160642623901367e-05,0.000727536678314209,0.2310149669647217,317.5303374394972,OCT,40,40
144,facility,optimaltree,1,9.122432938234282e-17,0.0,0.000820159912109375,4.160642623901367e-05,0.0008617663383483887,0.4176309108734131,484.62198195606044,OCT,40,40
145,facility,optimaltree,1,9.120851721349949e-17,6.965084856327869e-10,0.0008580684661865233,4.160642623901367e-05,0.0008996748924255373,1.1622281074523926,1291.831212849575,OCT,40,40
146,facility,optimaltree,1,9.078104467729228e-17,0.0,0.0008869171142578125,4.160642623901367e-05,0.0009285235404968262,0.949453830718994,1022.5414750507764,OCT,40,40
147,facility,optimaltree,1,4.564756746851262e-17,1.483277446048504e-16,0.0008385181427001952,4.160642623901367e-05,0.000880124568939209,0.9061050415039062,1029.5190856858032,OCT,40,40
148,facility,optimaltree,1,9.134371007042278e-17,0.0,0.0008485317230224608,4.160642623901367e-05,0.0008901381492614748,0.870164155960083,977.5607939981412,OCT,40,40
149,facility,optimaltree,1,9.225511287108331e-17,0.0,0.0008802413940429688,4.160642623901367e-05,0.0009218478202819825,0.7023780345916748,761.9240607162532,OCT,40,40
150,facility,optimaltree,1,1.3933388289332102e-16,0.0,0.0008454322814941406,4.160642623901367e-05,0.0008870387077331543,0.3958020210266113,446.20603089361396,OCT,40,40
151,facility,optimaltree,1,9.103007256886906e-17,0.0,0.0008442401885986327,4.160642623901367e-05,0.0008858466148376465,0.5597779750823975,631.9129809904965,OCT,40,40
152,facility,optimaltree,1,1.151076946449459e-16,0.0,0.0008509159088134767,4.160642623901367e-05,0.0008925223350524903,0.4241719245910645,475.25076732798897,OCT,40,40
153,facility,optimaltree,1,9.259826977441527e-17,0.0,0.0008661746978759767,4.160642623901367e-05,0.0009077811241149904,0.5793190002441406,638.1703528027504,OCT,40,40
154,facility,optimaltree,1,1.3933388289332102e-16,0.0,0.000850677490234375,4.160642623901367e-05,0.0008922839164733887,0.6821739673614502,764.5256792901021,OCT,40,40
155,facility,optimaltree,1,9.247175526876212e-17,0.0,0.0008599758148193358,4.160642623901367e-05,0.0009015822410583497,0.4711029529571533,522.5290955200436,OCT,40,40
156,facility,optimaltree,1,9.202830641031024e-17,0.0,0.0008780956268310548,4.160642623901367e-05,0.0009197020530700684,0.7065799236297607,768.2704646261448,OCT,40,40
157,facility,optimaltree,1,1.3933388289332102e-16,-1.4818324689828942e-16,0.0008196830749511719,4.160642623901367e-05,0.0008612895011901856,1.048983812332153,1217.9224417371854,OCT,40,40
158,facility,optimaltree,1,9.212255746358077e-17,0.0,0.0007157325744628906,4.160642623901367e-05,0.0007573390007019043,0.8943729400634766,1180.9413475795766,OCT,40,40
159,facility,optimaltree,1,9.169153917675219e-17,-1.4786931826818471e-16,0.0008561611175537108,4.160642623901367e-05,0.0008977675437927248,0.7086460590362549,789.3424795047682,OCT,40,40
160,facility,optimaltree,1,9.203329474076533e-17,1.4775071337923222e-16,0.0009071826934814453,4.160642623901367e-05,0.000948789119720459,0.620290994644165,653.7711929358137,OCT,40,40
161,facility,optimaltree,1,9.0933719925139e-17,0.0,0.000865936279296875,4.160642623901367e-05,0.0009075427055358887,0.4981458187103272,548.8951822010189,OCT,40,40
162,facility,optimaltree,1,9.211976754685624e-17,0.0,0.0008723735809326173,4.160642623901367e-05,0.0009139800071716307,0.5024359226226807,549.7230997180128,OCT,40,40
163,facility,optimaltree,1,1.4183724604570051e-16,0.0,0.0008752346038818358,4.160642623901367e-05,0.0009168410301208497,0.8258309364318848,900.7351430629487,OCT,40,40
164,facility,optimaltree,1,9.179664428032679e-17,0.0,0.0008480548858642577,4.160642623901367e-05,0.0008896613121032715,1.28574800491333,1445.2106519880688,OCT,40,40
165,facility,optimaltree,1,9.281362873663525e-17,0.0,0.000934600830078125,4.160642623901367e-05,0.0009762072563171387,1.0273640155792236,1052.4035843116758,OCT,40,40
166,facility,optimaltree,1,9.055857463877476e-17,0.0,0.0008611679077148438,4.160642623901367e-05,0.0009027743339538576,0.6657609939575195,737.4611449593425,OCT,40,40
167,facility,optimaltree,1,9.279568994733878e-17,0.0,0.0008673667907714844,4.160642623901367e-05,0.0009089732170104981,1.0065720081329346,1107.3725708260438,OCT,40,40
168,facility,optimaltree,1,9.078140706898925e-17,-1.4778722531450934e-16,0.0008630752563476562,4.160642623901367e-05,0.00090468168258667,0.9314980506896972,1029.6417719283909,OCT,40,40
169,facility,optimaltree,1,1.151076946449459e-16,0.0,0.0008373260498046875,4.160642623901367e-05,0.0008789324760437012,1.1319530010223389,1287.8725406956714,OCT,40,40
170,facility,optimaltree,1,9.195147588076272e-17,0.0,0.0008721351623535156,4.160642623901367e-05,0.0009137415885925293,1.1055800914764404,1209.9483106371542,OCT,40,40
171,facility,optimaltree,1,9.18205528107656e-17,0.0,0.0008692741394042969,4.160642623901367e-05,0.0009108805656433106,0.9385659694671632,1030.3941096869266,OCT,40,40
172,facility,optimaltree,1,9.193960724055396e-17,0.0,0.0008997917175292969,4.160642623901367e-05,0.0009413981437683106,0.8855040073394775,940.6264641598982,OCT,40,40
173,facility,optimaltree,1,1.3933388289332102e-16,0.0,0.0008857250213623047,4.160642623901367e-05,0.0009273314476013184,0.7981190681457521,860.6621399610747,OCT,40,40
174,facility,optimaltree,1,1.3933388289332102e-16,0.0,0.0008585453033447267,4.160642623901367e-05,0.0009001517295837403,0.6175751686096191,686.0789668150793,OCT,40,40
175,facility,optimaltree,1,9.167759878469236e-17,0.0,0.00086212158203125,4.160642623901367e-05,0.0009037280082702637,1.0570359230041504,1169.6394416582464,OCT,40,40
176,facility,optimaltree,1,9.123308594632884e-17,0.0,0.0008423328399658202,4.160642623901367e-05,0.000883939266204834,0.9826529026031494,1111.6746819293812,OCT,40,40
177,facility,optimaltree,1,1.4183724604570051e-16,0.0,0.0008490085601806642,4.160642623901367e-05,0.0008906149864196778,0.5726768970489502,643.0128683901261,OCT,40,40
178,facility,optimaltree,1,9.239032747630664e-17,9.43278603476679e-10,0.0008547306060791017,4.160642623901367e-05,0.0008963370323181153,0.6854898929595947,764.7680149806756,OCT,40,40
179,facility,optimaltree,1,9.241668349224359e-17,-1.477564354609103e-16,0.0008370876312255858,4.160642623901367e-05,0.0008786940574645997,0.7612829208374023,866.3799582690049,OCT,40,40
180,facility,optimaltree,1,9.170566266018271e-17,0.0,0.0009131431579589844,4.160642623901367e-05,0.0009547495841979981,1.205538988113403,1262.675583279852,OCT,40,40
181,facility,optimaltree,1,9.119645954935412e-17,0.0,0.0008571147918701173,4.160642623901367e-05,0.0008987212181091309,0.8157298564910889,907.6561675124884,OCT,40,40
182,facility,optimaltree,1,4.5991241216618495e-17,-1.4788941231457088e-16,0.0008571147918701173,4.160642623901367e-05,0.0008987212181091309,0.6252779960632324,695.7418868765436,OCT,40,40
183,facility,optimaltree,1,9.204480658750636e-17,0.0,0.0008916854858398438,4.160642623901367e-05,0.0009332919120788576,0.7684309482574463,823.3554135766672,OCT,40,40
184,facility,optimaltree,1,9.178425458949352e-17,0.0,0.0008380413055419923,4.160642623901367e-05,0.0008796477317810059,0.8557369709014893,972.8177996536124,OCT,40,40
185,facility,optimaltree,1,9.172667096404201e-17,0.0,0.0008821487426757812,4.160642623901367e-05,0.000923755168914795,0.95113205909729,1029.6365217795283,OCT,40,40
186,facility,optimaltree,1,1.3933388289332102e-16,0.0,0.0008645057678222656,4.160642623901367e-05,0.0009061121940612793,1.156101942062378,1275.892709136405,OCT,40,40
187,facility,optimaltree,1,9.202852732084935e-17,0.0,0.0008599758148193358,4.160642623901367e-05,0.0009015822410583497,1.2138690948486328,1346.3764475037751,OCT,40,40
188,facility,optimaltree,1,9.133854349375196e-17,0.0,0.0008280277252197267,4.160642623901367e-05,0.0008696341514587403,0.956556797027588,1099.9531187028958,OCT,40,40
189,facility,optimaltree,1,1.3933388289332102e-16,1.0282069038449112e-09,0.0008730888366699219,4.160642623901367e-05,0.0009146952629089356,0.7864019870758057,859.7420572343092,OCT,40,40
190,facility,optimaltree,1,9.224741280986925e-17,0.0,0.0008831024169921875,4.160642623901367e-05,0.0009247088432312012,1.0868408679962158,1175.3330531570116,OCT,40,40
191,facility,optimaltree,1,9.180181210875968e-17,0.0,0.0008592605590820312,4.160642623901367e-05,0.000900866985321045,0.6823141574859619,757.3972280078655,OCT,40,40
192,facility,optimaltree,1,9.179010338942544e-17,0.0,0.0008299350738525392,4.160642623901367e-05,0.0008715415000915528,0.7015950679779053,805.0047736157197,OCT,40,40
193,facility,optimaltree,1,9.141743776109506e-17,0.0,0.0008945465087890625,4.160642623901367e-05,0.0009361529350280762,0.7117681503295898,760.311829079768,OCT,40,40
194,facility,optimaltree,1,9.198141609452884e-17,0.0,0.0008389949798583983,4.160642623901367e-05,0.0008806014060974123,0.9973080158233644,1132.530573898541,OCT,40,40
195,facility,optimaltree,1,9.006552846195775e-17,0.0,0.000873565673828125,4.160642623901367e-05,0.0009151721000671387,0.8153481483459473,890.9233009683444,OCT,40,40
196,facility,optimaltree,1,9.182108893885443e-17,0.0,0.0008933544158935547,4.160642623901367e-05,0.0009349608421325684,0.8462738990783691,905.1436818980444,OCT,40,40
197,facility,optimaltree,1,1.3933388289332102e-16,0.0,0.0009427070617675779,4.160642623901367e-05,0.0009843134880065918,1.2389941215515137,1258.7393514851606,OCT,40,40
198,facility,optimaltree,1,9.136999070916985e-17,0.0,0.0008380413055419923,4.160642623901367e-05,0.0008796477317810059,1.0834069252014158,1231.6372634848528,OCT,40,40
199,facility,optimaltree,1,9.276815514404206e-17,0.0,0.000858306884765625,4.160642623901367e-05,0.0008999133110046387,0.8589439392089844,954.4740906766707,OCT,40,40
200,facility,optimaltree,1,1.151076946449459e-16,0.0,0.0009200572967529297,4.09245491027832e-05,0.0009609818458557127,0.8192420005798341,852.5051790654112,OCT-H,40,40
201,facility,optimaltree,1,9.244209053619691e-17,-1.4773974474419315e-16,0.0007603168487548827,4.09245491027832e-05,0.000801241397857666,1.0347270965576172,1291.4049365450135,OCT-H,40,40
202,facility,optimaltree,1,9.183583089103812e-17,0.0,0.0007269382476806642,4.09245491027832e-05,0.0007678627967834473,0.747344970703125,973.2793069721953,OCT-H,40,40
203,facility,optimaltree,1,1.3933388289332102e-16,0.0,0.0007607936859130858,4.09245491027832e-05,0.0008017182350158693,0.9580810070037842,1195.0345709485075,OCT-H,40,40
204,facility,optimaltree,1,1.4183724604570051e-16,0.0,0.0007143020629882812,4.09245491027832e-05,0.0007552266120910645,0.4357230663299561,576.943475447098,OCT-H,40,40
205,facility,optimaltree,1,9.209134603438908e-17,0.0,0.0007226467132568358,4.09245491027832e-05,0.0007635712623596193,0.8407750129699707,1101.1087693004229,OCT-H,40,40
206,facility,optimaltree,1,9.146891196682728e-17,-1.477314071715426e-16,0.0007338523864746094,4.09245491027832e-05,0.0007747769355773926,1.1014349460601809,1421.6155585986182,OCT-H,40,40
207,facility,optimaltree,1,9.135954408344044e-17,0.0,0.0007448196411132812,4.09245491027832e-05,0.0007857441902160645,1.132246017456055,1440.985541547191,OCT-H,40,40
208,facility,optimaltree,1,9.122444744539287e-17,0.0,0.00077056884765625,4.09245491027832e-05,0.0008114933967590332,1.2444078922271729,1533.4787654429806,OCT-H,40,40
209,facility,optimaltree,1,9.145461824128439e-17,0.0,0.0007414817810058594,4.09245491027832e-05,0.0007824063301086426,1.5283420085906982,1953.3865585909527,OCT-H,40,40
210,facility,optimaltree,1,9.145187929687227e-17,0.0,0.0007748603820800781,4.09245491027832e-05,0.0008157849311828612,0.8128859996795654,996.4464512735083,OCT-H,40,40
211,facility,optimaltree,1,9.164471390299394e-17,0.0,0.0007236003875732423,4.09245491027832e-05,0.0007645249366760254,1.2299580574035645,1608.787363759687,OCT-H,40,40
212,facility,optimaltree,1,4.546418470262762e-17,0.0,0.0007925033569335938,4.09245491027832e-05,0.000833427906036377,0.8749289512634277,1049.7956031067185,OCT-H,40,40
213,facility,optimaltree,1,9.144887155855468e-17,0.0,0.0007369518280029298,4.09245491027832e-05,0.0007778763771057129,0.6048431396484375,777.5568939359109,OCT-H,40,40
214,facility,optimaltree,1,8.942320885064907e-17,0.0,0.0007693767547607423,4.09245491027832e-05,0.0008103013038635254,0.5746629238128662,709.1965927647743,OCT-H,40,40
215,facility,optimaltree,1,9.236293990710452e-17,0.0,0.0007221698760986327,4.09245491027832e-05,0.000763094425201416,1.1721880435943604,1536.098292534329,OCT-H,40,40
216,facility,optimaltree,1,9.140189294394874e-17,0.0,0.0007345676422119142,4.09245491027832e-05,0.0007754921913146973,1.6152360439300537,2082.8527508339357,OCT-H,40,40
217,facility,optimaltree,1,1.3933388289332102e-16,0.0,0.0007181167602539062,4.09245491027832e-05,0.0007590413093566895,0.9518609046936036,1254.0304367628348,OCT-H,40,40
218,facility,optimaltree,1,9.116109264479596e-17,0.0,0.0007619857788085938,4.09245491027832e-05,0.000802910327911377,0.5140888690948486,640.281798880525,OCT-H,40,40
219,facility,optimaltree,1,9.330585853423741e-17,-1.4810985811767501e-16,0.0006644725799560548,4.09245491027832e-05,0.0007053971290588379,1.5208439826965332,2156.0110185388608,OCT-H,40,40
220,facility,optimaltree,1,9.212381517556687e-17,0.0,0.0006806850433349608,4.09245491027832e-05,0.0007216095924377443,1.0061378479003906,1394.2966646292105,OCT-H,40,40
221,facility,optimaltree,1,9.024212170485095e-17,1.4783002211589894e-16,0.0007801055908203125,4.09245491027832e-05,0.0008210301399230957,0.827401876449585,1007.760660926633,OCT-H,40,40
222,facility,optimaltree,1,9.139513799554464e-17,0.0,0.0007677078247070312,4.09245491027832e-05,0.0008086323738098145,0.7159628868103027,885.3997316940132,OCT-H,40,40
223,facility,optimaltree,1,1.3933388289332102e-16,0.0,0.0007605552673339844,4.09245491027832e-05,0.0008014798164367676,0.8229529857635498,1026.7919027858343,OCT-H,40,40
224,facility,optimaltree,1,9.188567437198491e-17,0.0,0.0007450580596923827,4.09245491027832e-05,0.000785982608795166,0.6515171527862549,828.9205708825625,OCT-H,40,40
225,facility,optimaltree,1,1.4183724604570051e-16,0.0,0.0007512569427490233,4.09245491027832e-05,0.0007921814918518068,0.6119070053100586,772.432847275518,OCT-H,40,40
226,facility,optimaltree,1,9.296043161116496e-17,0.0,0.0007178783416748048,4.09245491027832e-05,0.0007588028907775879,0.7405750751495361,975.9781942720688,OCT-H,40,40
227,facility,optimaltree,1,9.226466638847724e-17,0.0,0.0007755756378173827,4.09245491027832e-05,0.000816500186920166,1.1153340339660645,1365.9936051859313,OCT-H,40,40
228,facility,optimaltree,1,9.215193941648744e-17,4.2841955962307107e-10,0.0007205009460449219,4.09245491027832e-05,0.0007614254951477051,1.4633331298828125,1921.8336386266494,OCT-H,40,40
229,facility,optimaltree,1,9.2852532552181e-17,0.0,0.0007579326629638673,4.09245491027832e-05,0.0007988572120666504,0.8400549888610841,1051.5708892304476,OCT-H,40,40
230,facility,optimaltree,1,9.108469770082029e-17,0.0,0.0007917881011962892,4.09245491027832e-05,0.0008327126502990723,0.5042240619659424,605.5198774569453,OCT-H,40,40
231,facility,optimaltree,1,9.136415228462555e-17,1.4764787461846063e-16,0.0008296966552734375,4.09245491027832e-05,0.0008706212043762207,0.918747901916504,1055.2785727000123,OCT-H,40,40
232,facility,optimaltree,1,9.134587267649949e-17,0.0,0.00072479248046875,4.09245491027832e-05,0.0007657170295715332,0.7456769943237305,973.8284059595537,OCT-H,40,40
233,facility,optimaltree,1,9.096791468349298e-17,0.0,0.0007569789886474608,4.09245491027832e-05,0.0007979035377502443,0.39695000648498535,497.4912225658494,OCT-H,40,40
234,facility,optimaltree,1,9.131782322087815e-17,9.835059573765304e-10,0.000736236572265625,4.09245491027832e-05,0.0007771611213684082,0.42055201530456543,541.1387725676069,OCT-H,40,40
235,facility,optimaltree,1,9.188676062899662e-17,-1.4764255805289028e-16,0.0007822513580322267,4.09245491027832e-05,0.0008231759071350098,0.6781768798828125,823.8541410221135,OCT-H,40,40
236,facility,optimaltree,1,9.063977532802887e-17,0.0,0.0007491111755371094,4.09245491027832e-05,0.0007900357246398926,0.5468568801879883,692.1925972869795,OCT-H,40,40
237,facility,optimaltree,1,1.3933388289332102e-16,0.0,0.0007343292236328125,4.09245491027832e-05,0.0007752537727355957,0.5903539657592773,761.4977011670998,OCT-H,40,40
238,facility,optimaltree,1,9.221098404620495e-17,2.5014226539824282e-09,0.000743865966796875,4.09245491027832e-05,0.0007847905158996582,1.0669229030609129,1359.5002506341805,OCT-H,40,40
239,facility,optimaltree,1,9.180672485485856e-17,0.0,0.0007684230804443358,4.09245491027832e-05,0.0008093476295471193,1.0241060256958008,1265.347532146171,OCT-H,40,40
240,facility,optimaltree,1,9.141285991569904e-17,-1.484333141800413e-16,0.0007328987121582031,4.09245491027832e-05,0.0007738232612609862,0.7712819576263428,996.7159120669203,OCT-H,40,40
241,facility,optimaltree,1,9.237791797233431e-17,0.0,0.00074005126953125,4.09245491027832e-05,0.0007809758186340332,0.7500691413879395,960.4255643918,OCT-H,40,40
242,facility,optimaltree,1,9.194532019820035e-17,1.4809092474565854e-16,0.0007798671722412108,4.09245491027832e-05,0.0008207917213439943,0.6901822090148926,840.873745515809,OCT-H,40,40
243,facility,optimaltree,1,9.07699245972302e-17,0.0,0.0007109642028808594,4.09245491027832e-05,0.0007518887519836426,0.6940109729766846,923.0234807286796,OCT-H,40,40
244,facility,optimaltree,1,9.122432938234282e-17,0.0,0.0007398128509521483,4.09245491027832e-05,0.0007807374000549318,0.4515089988708496,578.3109645305606,OCT-H,40,40
245,facility,optimaltree,1,9.120851721349949e-17,6.965084856327869e-10,0.0007207393646240233,4.09245491027832e-05,0.0007616639137268068,1.0703530311584473,1405.2825818164747,OCT-H,40,40
246,facility,optimaltree,1,9.078104467729228e-17,0.0,0.0007603168487548827,4.09245491027832e-05,0.000801241397857666,0.8180229663848877,1020.9444601490784,OCT-H,40,40
247,facility,optimaltree,1,4.564756746851262e-17,1.483277446048504e-16,0.0007388591766357423,4.09245491027832e-05,0.0007797837257385254,0.8543589115142822,1095.6357299007843,OCT-H,40,40
248,facility,optimaltree,1,9.134371007042278e-17,0.0,0.0007550716400146483,4.09245491027832e-05,0.0007959961891174318,0.6879150867462158,864.2190705824211,OCT-H,40,40
249,facility,optimaltree,1,9.225511287108331e-17,0.0,0.0007445812225341798,4.09245491027832e-05,0.0007855057716369629,0.9930799007415771,1264.2553837281653,OCT-H,40,40
250,facility,optimaltree,1,1.3933388289332102e-16,0.0,0.0007829666137695312,4.09245491027832e-05,0.0008238911628723145,1.0798060894012451,1310.617394701431,OCT-H,40,40
251,facility,optimaltree,1,9.103007256886906e-17,0.0,0.0007827281951904298,4.09245491027832e-05,0.0008236527442932129,1.5386478900909424,1868.0783871014428,OCT-H,40,40
252,facility,optimaltree,1,1.151076946449459e-16,0.0,0.0007293224334716798,4.09245491027832e-05,0.0007702469825744629,1.3223779201507568,1716.8232399052822,OCT-H,40,40
253,facility,optimaltree,1,9.259826977441527e-17,0.0,0.0007834434509277344,4.09245491027832e-05,0.0008243680000305176,0.9213521480560304,1117.646667534308,OCT-H,40,40
254,facility,optimaltree,1,1.3933388289332102e-16,0.0,0.0007572174072265625,4.09245491027832e-05,0.0007981419563293457,0.6452870368957521,808.4865502666049,OCT-H,40,40
255,facility,optimaltree,1,9.247175526876212e-17,0.0,0.0007719993591308594,4.09245491027832e-05,0.0008129239082336426,1.1084771156311035,1363.5681081635946,OCT-H,40,40
256,facility,optimaltree,1,9.202830641031024e-17,0.0,0.0007266998291015625,4.09245491027832e-05,0.0007676243782043457,0.9326469898223876,1214.978336154551,OCT-H,40,40
257,facility,optimaltree,1,1.3933388289332102e-16,-1.4818324689828942e-16,0.0008280277252197267,4.09245491027832e-05,0.0008689522743225098,0.8038709163665771,925.1036450687994,OCT-H,40,40
258,facility,optimaltree,1,9.212255746358077e-17,0.0,0.0007381439208984375,4.09245491027832e-05,0.0007790684700012207,0.7254998683929443,931.2401879026213,OCT-H,40,40
259,facility,optimaltree,1,9.169153917675219e-17,-1.4786931826818471e-16,0.0007808208465576173,4.09245491027832e-05,0.0008217453956604004,0.6596457958221436,802.7374407032917,OCT-H,40,40
260,facility,optimaltree,1,9.203329474076533e-17,1.4775071337923222e-16,0.0007386207580566406,4.09245491027832e-05,0.0007795453071594237,0.627842903137207,805.3962962396588,OCT-H,40,40
261,facility,optimaltree,1,9.0933719925139e-17,0.0,0.0007736682891845702,4.09245491027832e-05,0.0008145928382873535,0.7397251129150391,908.0918443504602,OCT-H,40,40
262,facility,optimaltree,1,9.211976754685624e-17,0.0,0.0007376670837402344,4.09245491027832e-05,0.0007785916328430176,0.4771969318389893,612.8975854730298,OCT-H,40,40
263,facility,optimaltree,1,1.4183724604570051e-16,0.0,0.0007779598236083983,4.09245491027832e-05,0.0008188843727111818,0.8158159255981445,996.2528933079062,OCT-H,40,40
264,facility,optimaltree,1,9.179664428032679e-17,0.0,0.0007810592651367188,4.09245491027832e-05,0.000821983814239502,0.9976089000701904,1213.6600292953171,OCT-H,40,40
265,facility,optimaltree,1,9.281362873663525e-17,0.0,0.0007774829864501952,4.09245491027832e-05,0.0008184075355529785,0.9869148731231691,1205.8966104904373,OCT-H,40,40
266,facility,optimaltree,1,9.055857463877476e-17,0.0,0.0008177757263183594,4.09245491027832e-05,0.0008587002754211426,1.0091040134429932,1175.1527771993392,OCT-H,40,40
267,facility,optimaltree,1,9.279568994733878e-17,0.0,0.0007612705230712892,4.09245491027832e-05,0.0008021950721740723,1.2175920009613037,1517.8253310151129,OCT-H,40,40
268,facility,optimaltree,1,9.078140706898925e-17,-1.4778722531450934e-16,0.0007505416870117188,4.09245491027832e-05,0.000791466236114502,1.041339874267578,1315.7097886825418,OCT-H,40,40
269,facility,optimaltree,1,1.151076946449459e-16,0.0,0.0007627010345458983,4.09245491027832e-05,0.0008036255836486818,1.2121601104736328,1508.364262085948,OCT-H,40,40
270,facility,optimaltree,1,9.195147588076272e-17,0.0,0.0007491111755371094,4.09245491027832e-05,0.0007900357246398926,0.8813190460205078,1115.5432830866264,OCT-H,40,40
271,facility,optimaltree,1,9.18205528107656e-17,0.0,0.0007917881011962892,4.09245491027832e-05,0.0008327126502990723,0.5685780048370361,682.8021702718565,OCT-H,40,40
272,facility,optimaltree,1,9.193960724055396e-17,0.0,0.0007457733154296875,4.09245491027832e-05,0.0007866978645324707,0.919740915298462,1169.1158153137453,OCT-H,40,40
273,facility,optimaltree,1,1.3933388289332102e-16,0.0,0.0007479190826416017,4.09245491027832e-05,0.0007888436317443848,0.702448844909668,890.4791984646306,OCT-H,40,40
274,facility,optimaltree,1,1.3933388289332102e-16,0.0,0.0007550716400146483,4.09245491027832e-05,0.0007959961891174318,0.5492579936981201,690.0259086756622,OCT-H,40,40
275,facility,optimaltree,1,9.167759878469236e-17,0.0,0.0007574558258056642,4.09245491027832e-05,0.0007983803749084473,0.788585901260376,987.7320711331433,OCT-H,40,40
276,facility,optimaltree,1,9.123308594632884e-17,0.0,0.0007433891296386719,4.09245491027832e-05,0.0007843136787414551,0.7015459537506104,894.4711443466631,OCT-H,40,40
277,facility,optimaltree,1,1.4183724604570051e-16,0.0,0.0007505416870117188,4.09245491027832e-05,0.000791466236114502,0.6379711627960205,806.0623860949196,OCT-H,40,40
278,facility,optimaltree,1,9.239032747630664e-17,9.43278603476679e-10,0.0007610321044921875,4.09245491027832e-05,0.0008019566535949707,0.9785940647125244,1220.258053007893,OCT-H,40,40
279,facility,optimaltree,1,9.241668349224359e-17,-1.477564354609103e-16,0.0007729530334472656,4.09245491027832e-05,0.0008138775825500487,0.7602519989013672,934.1109955619353,OCT-H,40,40
280,facility,optimaltree,1,9.170566266018271e-17,0.0,0.0007729530334472656,4.09245491027832e-05,0.0008138775825500487,1.061021089553833,1303.6617696600413,OCT-H,40,40
281,facility,optimaltree,1,9.119645954935412e-17,0.0,0.0007238388061523438,4.09245491027832e-05,0.000764763355255127,0.9088430404663086,1188.3977366607953,OCT-H,40,40
282,facility,optimaltree,1,4.5991241216618495e-17,-1.4788941231457088e-16,0.0007555484771728517,4.09245491027832e-05,0.0007964730262756348,0.7711360454559326,968.188526185024,OCT-H,40,40
283,facility,optimaltree,1,9.204480658750636e-17,0.0,0.0007262229919433594,4.09245491027832e-05,0.0007671475410461426,0.5226671695709229,681.3124485260983,OCT-H,40,40
284,facility,optimaltree,1,9.178425458949352e-17,0.0,0.0007653236389160156,4.09245491027832e-05,0.0008062481880187987,1.2520599365234375,1552.9460470480387,OCT-H,40,40
285,facility,optimaltree,1,9.172667096404201e-17,0.0,0.0007123947143554688,4.09245491027832e-05,0.000753319263458252,0.9921979904174804,1317.1015777063915,OCT-H,40,40
286,facility,optimaltree,1,1.3933388289332102e-16,0.0,0.0008678436279296875,4.09245491027832e-05,0.0009087681770324707,0.8277590274810791,910.8582897170517,OCT-H,40,40
287,facility,optimaltree,1,9.202852732084935e-17,0.0,0.0007548332214355469,4.09245491027832e-05,0.0007957577705383301,0.8197789192199707,1030.1865084715294,OCT-H,40,40
288,facility,optimaltree,1,9.133854349375196e-17,0.0,0.0007810592651367188,4.09245491027832e-05,0.000821983814239502,0.687993049621582,836.9909938653867,OCT-H,40,40
289,facility,optimaltree,1,1.3933388289332102e-16,1.0282069038449112e-09,0.0007660388946533202,4.09245491027832e-05,0.0008069634437561035,0.5651419162750244,700.3314966096938,OCT-H,40,40
290,facility,optimaltree,1,9.224741280986925e-17,0.0,0.0007314682006835938,4.09245491027832e-05,0.000772392749786377,0.6201629638671875,802.9114256169647,OCT-H,40,40
291,facility,optimaltree,1,9.180181210875968e-17,0.0,0.0007333755493164062,4.09245491027832e-05,0.0007743000984191895,0.8046178817749023,1039.1550813665262,OCT-H,40,40
292,facility,optimaltree,1,9.179010338942544e-17,0.0,0.0007429122924804688,4.09245491027832e-05,0.000783836841583252,1.176419019699097,1500.846805468952,OCT-H,40,40
293,facility,optimaltree,1,9.141743776109506e-17,0.0,0.0007381439208984375,4.09245491027832e-05,0.0007790684700012207,1.111375093460083,1426.54354046486,OCT-H,40,40
294,facility,optimaltree,1,9.198141609452884e-17,0.0,0.0007607936859130858,4.09245491027832e-05,0.0008017182350158693,0.6353108882904053,792.4366199277356,OCT-H,40,40
295,facility,optimaltree,1,9.006552846195775e-17,0.0,0.0007686614990234375,4.09245491027832e-05,0.0008095860481262207,0.7116630077362059,879.045543563088,OCT-H,40,40
296,facility,optimaltree,1,9.182108893885443e-17,0.0,0.000659942626953125,4.09245491027832e-05,0.0007008671760559082,0.6652750968933105,949.2170836664227,OCT-H,40,40
297,facility,optimaltree,1,1.3933388289332102e-16,0.0,0.0007014274597167969,4.09245491027832e-05,0.0007423520088195801,0.3716609477996826,500.6532526134922,OCT-H,40,40
298,facility,optimaltree,1,9.136999070916985e-17,0.0,0.0008003711700439452,4.09245491027832e-05,0.0008412957191467285,0.5416791439056396,643.8629504201322,OCT-H,40,40
299,facility,optimaltree,1,9.276815514404206e-17,0.0,0.0007543563842773438,4.09245491027832e-05,0.000795280933380127,0.5408840179443359,680.1169187414747,OCT-H,40,40
0,facility,pytorch,1,2.0202332213011475e-16,1.895626306933253e-16,0.0006434917449951173,1.0824203491210935e-05,0.0006543159484863281,0.08150315284729004,124.56238157702957,NN,60,30
1,facility,pytorch,1,0.0,1.8939590028685175e-16,0.0005543231964111328,1.0824203491210935e-05,0.0005651473999023438,0.09142684936523438,161.77522780965236,NN,60,30
2,facility,pytorch,1,7.375205867384755e-17,1.886939911014904e-16,0.0005552768707275392,1.0824203491210935e-05,0.00056610107421875,0.1995689868927002,352.53242924528297,NN,60,30
3,facility,pytorch,1,7.466709023350916e-17,-3.778588066617676e-16,0.0005116462707519531,1.0824203491210935e-05,0.0005224704742431642,0.2825281620025635,540.7543123117641,NN,60,30
4,facility,pytorch,1,7.346951230051283e-17,0.0,0.0005292892456054689,1.0824203491210935e-05,0.0005401134490966797,0.13365602493286133,247.45916835878876,NN,60,30
5,facility,pytorch,1,0.0,1.8894326073918508e-16,0.0005064010620117189,1.0824203491210935e-05,0.0005172252655029297,0.2123570442199707,410.5697427860237,NN,60,30
6,facility,pytorch,1,0.0,0.0,0.0005080699920654297,1.0824203491210935e-05,0.0005188941955566406,0.19991111755371094,385.26373828340377,NN,60,30
7,facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005340576171875,1.0824203491210935e-05,0.0005448818206787111,0.10412907600402832,191.10396429509055,NN,60,30
8,facility,pytorch,1,0.0,0.0,0.0005230903625488281,1.0824203491210935e-05,0.0005339145660400392,0.12454104423522948,233.26024828078945,NN,60,30
9,facility,pytorch,1,2.0202332213011475e-16,-1.8894228477391328e-16,0.0005311965942382811,1.0824203491210935e-05,0.0005420207977294922,0.18369293212890625,338.90384446203916,NN,60,30
10,facility,pytorch,1,0.0,1.8903078086330067e-16,0.0005211830139160156,1.0824203491210935e-05,0.0005320072174072267,0.1933150291442871,363.3691852648561,NN,60,30
11,facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005066394805908203,1.0824203491210935e-05,0.0005174636840820314,0.1447129249572754,279.65812753409506,NN,60,30
12,facility,pytorch,1,0.0,0.0,0.0005123615264892578,1.0824203491210935e-05,0.0005231857299804689,0.16007304191589355,305.95834852351436,NN,60,30
13,facility,pytorch,1,2.0202332213011475e-16,0.0,0.00047516822814941406,1.0824203491210935e-05,0.000485992431640625,0.16847610473632812,346.66405023547884,NN,60,30
14,facility,pytorch,1,3.665074550641089e-17,0.0,0.0005025863647460939,1.0824203491210935e-05,0.0005134105682373047,0.23426413536071775,456.29005293953753,NN,60,30
15,facility,pytorch,1,0.0,0.0,0.0005078315734863281,1.0824203491210935e-05,0.0005186557769775392,0.19301605224609372,372.1467316355612,NN,60,30
16,facility,pytorch,1,0.0,0.0,0.0005528926849365233,1.0824203491210935e-05,0.0005637168884277344,0.23325014114379886,413.7717814244629,NN,60,30
17,facility,pytorch,1,7.338728003811552e-17,-1.8882790187276795e-16,0.0005240440368652344,1.0824203491210935e-05,0.0005348682403564453,0.23688507080078125,442.8849068378354,NN,60,30
18,facility,pytorch,1,0.0,1.8930225112422974e-16,0.0005519390106201172,1.0824203491210935e-05,0.0005627632141113281,0.16115188598632812,286.35824436536177,NN,60,30
19,facility,pytorch,1,0.0,0.0,0.0005159378051757811,1.0824203491210935e-05,0.0005267620086669922,0.1296529769897461,246.131981533448,NN,60,30
20,facility,pytorch,1,2.0202332213011475e-16,1.89392106892618e-16,0.0005135536193847656,1.0824203491210935e-05,0.0005243778228759767,0.1869800090789795,356.57497499317986,NN,60,30
21,facility,pytorch,1,0.0,0.0,0.0005002021789550781,1.0824203491210935e-05,0.0005110263824462892,0.1565999984741211,306.44210133432864,NN,60,30
22,facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005164146423339844,1.0824203491210935e-05,0.0005272388458251953,0.07323217391967772,138.89753097585242,NN,60,30
23,facility,pytorch,1,7.422461381586044e-17,0.0,0.0005216598510742189,1.0824203491210935e-05,0.0005324840545654297,0.14539313316345215,273.04692397241865,NN,60,30
24,facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005135536193847656,1.0824203491210935e-05,0.0005243778228759767,0.08134007453918457,155.1173047194689,NN,60,30
25,facility,pytorch,1,2.0202332213011475e-16,0.0,0.0004999637603759767,1.0824203491210935e-05,0.0005107879638671875,0.12395000457763672,242.66430171769974,NN,60,30
26,facility,pytorch,1,7.332873910905822e-17,0.0,0.000560760498046875,1.0824203491210935e-05,0.0005715847015380861,0.17486310005187988,305.9268374071911,NN,60,30
27,facility,pytorch,1,1.493621199497252e-16,0.0,0.0004994869232177733,1.0824203491210935e-05,0.0005103111267089844,0.10082101821899414,197.56774434685104,NN,60,30
28,facility,pytorch,1,7.355747820455362e-17,0.0,0.0005116462707519531,1.0824203491210935e-05,0.0005224704742431642,0.1065981388092041,204.02710595966045,NN,60,30
29,facility,pytorch,1,1.4867718011839103e-16,0.0,0.0004863739013671875,1.0824203491210935e-05,0.0004971981048583986,0.1923091411590576,386.78574853745084,NN,60,30
30,facility,pytorch,1,1.4695023037556207e-16,0.0,0.0005292892456054689,1.0824203491210935e-05,0.0005401134490966797,0.21408605575561526,396.37238456784667,NN,60,30
31,facility,pytorch,1,2.0202332213011475e-16,0.0,0.000499725341796875,1.0824203491210935e-05,0.0005105495452880861,0.16318798065185547,319.6320164378444,NN,60,30
32,facility,pytorch,1,3.653792172344778e-17,0.0,0.0005278587341308594,1.0824203491210935e-05,0.0005386829376220703,0.14907407760620114,276.7380720545277,NN,60,30
33,facility,pytorch,1,3.735597676265235e-17,0.0,0.0005004405975341797,1.0824203491210935e-05,0.0005112648010253906,0.1520099639892578,297.32139526207794,NN,60,30
34,facility,pytorch,1,2.0202332213011475e-16,-1.8809773090094148e-16,0.0005183219909667969,1.0824203491210935e-05,0.0005291461944580078,0.235396146774292,444.8603226097143,NN,60,30
35,facility,pytorch,1,0.0,0.0,0.0005118846893310547,1.0824203491210935e-05,0.0005227088928222656,0.22706389427185056,434.398376208721,NN,60,30
36,facility,pytorch,1,0.0,0.0,0.0005095005035400392,1.0824203491210935e-05,0.00052032470703125,0.08986902236938478,172.71719208211144,NN,60,30
37,facility,pytorch,1,0.0,0.0,0.0005483627319335939,1.0824203491210935e-05,0.0005591869354248047,0.19346189498901367,345.9699837980728,NN,60,30
38,facility,pytorch,1,0.0,0.0,0.000518798828125,1.0824203491210935e-05,0.0005296230316162111,0.20551109313964844,388.0327721256865,NN,60,30
39,facility,pytorch,1,7.388221273890661e-17,1.8948837826897239e-16,0.0005574226379394531,1.0824203491210935e-05,0.0005682468414306642,0.14195489883422852,249.8120332298397,NN,60,30
40,facility,pytorch,1,1.4892026809594306e-16,1.8834510377307592e-16,0.0005409717559814453,1.0824203491210935e-05,0.0005517959594726564,0.16729402542114258,303.1809540269616,NN,60,30
41,facility,pytorch,1,7.29554672926502e-17,0.0,0.0005240440368652344,1.0824203491210935e-05,0.0005348682403564453,0.0915060043334961,171.08139431220468,NN,60,30
42,facility,pytorch,1,7.461811994091641e-17,0.0,0.0005152225494384767,1.0824203491210935e-05,0.0005260467529296875,0.170058012008667,323.2754713560551,NN,60,30
43,facility,pytorch,1,2.0202332213011475e-16,-1.8945278135115107e-16,0.0005383491516113281,1.0824203491210935e-05,0.0005491733551025392,0.1592121124267578,289.91230355127203,NN,60,30
44,facility,pytorch,1,2.0202332213011475e-16,-1.8842434986554233e-16,0.0005204677581787108,1.0824203491210935e-05,0.0005312919616699219,0.22833681106567386,429.7765212708669,NN,60,30
45,facility,pytorch,1,7.415313677965218e-17,0.0,0.000518798828125,1.0824203491210935e-05,0.0005296230316162111,0.222182035446167,419.50976861438727,NN,60,30
46,facility,pytorch,1,0.0,0.0,0.0005807876586914062,1.0824203491210935e-05,0.0005916118621826173,0.19173192977905276,324.08398484726365,NN,60,30
47,facility,pytorch,1,7.421669793812482e-17,0.0,0.0005199909210205078,1.0824203491210935e-05,0.0005308151245117189,0.09458684921264647,178.1916996047431,NN,60,30
48,facility,pytorch,1,7.394149890817979e-17,0.0,0.0005412101745605469,1.0824203491210935e-05,0.0005520343780517578,0.1918661594390869,347.5619763323832,NN,60,30
49,facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005307197570800781,1.0824203491210935e-05,0.0005415439605712892,0.17534112930297852,323.7800475477679,NN,60,30
50,facility,pytorch,1,7.419640474544029e-17,0.0,0.0005178451538085939,1.0824203491210935e-05,0.0005286693572998047,0.26740097999572754,505.8000360782898,NN,60,30
51,facility,pytorch,1,1.4838554724113186e-16,0.0,0.0004332065582275391,1.0824203491210935e-05,0.00044403076171875,0.3127021789550781,704.2353951890035,NN,60,30
52,facility,pytorch,1,2.0202332213011475e-16,1.8903430377612468e-16,0.0004906654357910156,1.0824203491210935e-05,0.0005014896392822267,0.2956969738006592,589.6372539697633,NN,60,30
53,facility,pytorch,1,1.4873310022587007e-16,0.0,0.0004980564117431642,1.0824203491210935e-05,0.000508880615234375,0.23398900032043454,459.811188155922,NN,60,30
54,facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005061626434326172,1.0824203491210935e-05,0.0005169868469238281,0.2734429836273193,528.9167127836191,NN,60,30
55,facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005078315734863281,1.0824203491210935e-05,0.0005186557769775392,0.23770618438720706,458.31203456835516,NN,60,30
56,facility,pytorch,1,7.414854879537063e-17,0.0,0.0005381107330322267,1.0824203491210935e-05,0.0005489349365234375,0.25911593437194824,472.0339645587213,NN,60,30
57,facility,pytorch,1,7.416073802352714e-17,0.0,0.0005018711090087892,1.0824203491210935e-05,0.0005126953125,0.10078001022338867,196.56901041666663,NN,60,30
58,facility,pytorch,1,1.4856564221331107e-16,0.0,0.0005240440368652344,1.0824203491210935e-05,0.0005348682403564453,0.3396849632263184,635.0815726129981,NN,60,30
59,facility,pytorch,1,3.691938661842455e-17,0.0,0.0005400180816650392,1.0824203491210935e-05,0.00055084228515625,0.19400811195373532,352.20264889196676,NN,60,30
60,facility,pytorch,1,0.0,0.0,0.0005269050598144531,1.0824203491210935e-05,0.0005377292633056642,0.1931319236755371,359.16201117318434,NN,60,30
61,facility,pytorch,1,7.369685700417562e-17,1.8895368865297792e-16,0.0006206035614013673,1.0824203491210935e-05,0.0006314277648925781,0.11874103546142578,188.0516538287268,NN,60,30
62,facility,pytorch,1,1.4827849108663792e-16,-1.9001861899188e-16,0.000522613525390625,1.0824203491210935e-05,0.0005334377288818361,0.12937688827514648,242.53419147224457,NN,60,30
63,facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005214214324951172,1.0824203491210935e-05,0.0005322456359863281,0.27463579177856445,515.9944454398853,NN,60,30
64,facility,pytorch,1,0.0,1.8914464651511192e-16,0.0005180835723876953,1.0824203491210935e-05,0.0005289077758789064,0.2765829563140869,522.9322935448971,NN,60,30
65,facility,pytorch,1,1.4913438392634835e-16,0.0,0.0005300045013427733,1.0824203491210935e-05,0.0005408287048339844,0.13648700714111328,252.36642567448425,NN,60,30
66,facility,pytorch,1,7.420014006556041e-17,0.0,0.0005195140838623047,1.0824203491210935e-05,0.0005303382873535156,0.1364729404449463,257.33186477252286,NN,60,30
67,facility,pytorch,1,0.0,0.0,0.0004982948303222656,1.0824203491210935e-05,0.0005091190338134767,0.15420985221862793,302.89547625737566,NN,60,30
68,facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005087852478027344,1.0824203491210935e-05,0.0005196094512939453,0.23961615562438965,461.14664586583467,NN,60,30
69,facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005238056182861328,1.0824203491210935e-05,0.0005346298217773439,0.07486796379089355,140.0370139136639,NN,60,30
70,facility,pytorch,1,7.385244113450212e-17,0.0,0.0005207061767578125,1.0824203491210935e-05,0.0005315303802490236,0.12692809104919436,238.79743428725217,NN,60,30
71,facility,pytorch,1,7.421256505626548e-17,0.0,0.00049591064453125,1.0824203491210935e-05,0.0005067348480224611,0.13909292221069336,274.4885668580032,NN,60,30
72,facility,pytorch,1,3.6635451670317356e-17,1.8914905555988251e-16,0.0005121231079101561,1.0824203491210935e-05,0.0005229473114013672,0.20859813690185547,398.88939545910455,NN,60,30
73,facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005195140838623047,1.0824203491210935e-05,0.0005303382873535156,0.26410818099975586,497.9994605286819,NN,60,30
74,facility,pytorch,1,7.252471999971127e-17,0.0,0.0005655288696289062,1.0824203491210935e-05,0.0005763530731201173,0.12190699577331544,211.51443699842807,NN,60,30
75,facility,pytorch,1,2.0202332213011475e-16,0.0,0.0004990100860595703,1.0824203491210935e-05,0.0005098342895507814,0.13080096244812012,256.5558361391694,NN,60,30
76,facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005190372467041017,1.0824203491210935e-05,0.0005298614501953125,0.17836713790893555,336.6297696184305,NN,60,30
77,facility,pytorch,1,7.405803289062496e-17,0.0,0.0005328655242919922,1.0824203491210935e-05,0.0005436897277832031,0.21732211112976074,399.71715488510796,NN,60,30
78,facility,pytorch,1,3.7574060119058557e-17,0.0,0.0005221366882324219,1.0824203491210935e-05,0.0005329608917236328,0.2535898685455322,475.81327726581367,NN,60,30
79,facility,pytorch,1,7.465159043415703e-17,-1.8942070019321674e-16,0.0005116462707519531,1.0824203491210935e-05,0.0005224704742431642,0.15161395072937012,290.1866386784704,NN,60,30
80,facility,pytorch,1,7.334329559427356e-17,0.0,0.0005180835723876953,1.0824203491210935e-05,0.0005289077758789064,0.15410399436950686,291.36269383339345,NN,60,30
81,facility,pytorch,1,0.0,1.8951980989740682e-16,0.0005056858062744142,1.0824203491210935e-05,0.000516510009765625,0.1294398307800293,250.60468980797637,NN,60,30
82,facility,pytorch,1,2.0202332213011475e-16,-1.8976197571896772e-16,0.0005290508270263672,1.0824203491210935e-05,0.0005398750305175781,0.1650831699371338,305.7803391626921,NN,60,30
83,facility,pytorch,1,7.44394278029939e-17,0.0,0.0004019737243652344,1.0824203491210935e-05,0.0004127979278564453,0.13500094413757324,327.0388125216588,NN,60,30
84,facility,pytorch,1,2.0202332213011475e-16,0.0,0.00048351287841796886,1.0824203491210935e-05,0.0004943370819091797,0.14306902885437012,289.4159351789331,NN,60,30
85,facility,pytorch,1,2.0202332213011475e-16,0.0,0.0004937648773193358,1.0824203491210935e-05,0.0005045890808105469,0.16549301147460938,327.975807975808,NN,60,30
86,facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005152225494384767,1.0824203491210935e-05,0.0005260467529296875,0.21436595916748047,407.50362581580856,NN,60,30
87,facility,pytorch,1,7.384264769413126e-17,0.0,0.00048732757568359375,1.0824203491210935e-05,0.0004981517791748047,0.12551403045654294,251.9594141858907,NN,60,30
88,facility,pytorch,1,7.429236309597295e-17,1.8771603725687612e-16,0.0005190372467041017,1.0824203491210935e-05,0.0005298614501953125,0.16872906684875488,318.4399748020158,NN,60,30
89,facility,pytorch,1,0.0,1.9051789454449635e-16,0.0005183219909667969,1.0824203491210935e-05,0.0005291461944580078,0.13788414001464844,260.5785347391186,NN,60,30
90,facility,pytorch,1,7.439595126111552e-17,0.0,0.0005047321319580078,1.0824203491210935e-05,0.0005155563354492189,0.13664007186889648,265.0342212356641,NN,60,30
91,facility,pytorch,1,0.0,1.8929296089409278e-16,0.0005106925964355469,1.0824203491210935e-05,0.0005215167999267578,0.1452040672302246,278.4264423516504,NN,60,30
92,facility,pytorch,1,0.0,1.8968712086785611e-16,0.0005099773406982422,1.0824203491210935e-05,0.0005208015441894531,0.20340704917907715,390.5653726423732,NN,60,30
93,facility,pytorch,1,7.373435307441052e-17,-1.8910019046750222e-16,0.0005204677581787108,1.0824203491210935e-05,0.0005312919616699219,0.11960220336914062,225.1157781367797,NN,60,30
94,facility,pytorch,1,3.7054432576460956e-17,0.0,0.0005633831024169923,1.0824203491210935e-05,0.0005742073059082031,0.1985800266265869,345.83333333333326,NN,60,30
95,facility,pytorch,1,7.399695705991902e-17,1.884223856771937e-16,0.0004913806915283203,1.0824203491210935e-05,0.0005022048950195314,0.14383292198181152,286.4028674515761,NN,60,30
96,facility,pytorch,1,2.0202332213011475e-16,-1.896430433350317e-16,0.0005087852478027344,1.0824203491210935e-05,0.0005196094512939453,0.07544994354248047,145.2051023217399,NN,60,30
97,facility,pytorch,1,0.0,0.0,0.0006101131439208983,1.0824203491210935e-05,0.0006209373474121094,0.13460803031921387,216.78198433420368,NN,60,30
98,facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005221366882324219,1.0824203491210935e-05,0.0005329608917236328,0.17467498779296875,327.7444752616981,NN,60,30
99,facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005202293395996094,1.0824203491210935e-05,0.0005310535430908203,0.11424493789672853,215.12884978001256,NN,60,30
100,facility,optimaltree,1,2.0202332213011475e-16,1.895626306933253e-16,0.0007076263427734375,3.724575042724609e-05,0.0007448720932006835,0.4195141792297363,563.2029754626757,OCT,60,30
101,facility,optimaltree,1,0.0,1.8939590028685175e-16,0.0006163120269775392,3.724575042724609e-05,0.0006535577774047851,0.29931092262268066,457.9716330684878,OCT,60,30
102,facility,optimaltree,1,7.375205867384755e-17,1.886939911014904e-16,0.0005693435668945312,3.724575042724609e-05,0.0006065893173217773,0.3895289897918701,642.1626274457398,OCT,60,30
103,facility,optimaltree,1,7.466709023350916e-17,-3.778588066617676e-16,0.0006184577941894531,3.724575042724609e-05,0.0006557035446166992,0.6105549335479736,931.1447811447812,OCT,60,30
104,facility,optimaltree,1,7.346951230051283e-17,0.0,0.0006363391876220702,3.724575042724609e-05,0.0006735849380493164,0.6800160408020021,1009.547575056102,OCT,60,30
105,facility,optimaltree,1,0.0,1.8894326073918508e-16,0.0005984306335449219,3.724575042724609e-05,0.0006356763839721679,0.4134848117828369,650.4643277749024,OCT,60,30
106,facility,optimaltree,1,0.0,0.0,0.0006039142608642577,3.724575042724609e-05,0.0006411600112915039,0.20393919944763186,318.0784762868044,OCT,60,30
107,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005967617034912108,3.724575042724609e-05,0.000634007453918457,0.20425701141357425,322.1681545716413,OCT,60,30
108,facility,optimaltree,1,0.0,0.0,0.00060272216796875,3.724575042724609e-05,0.000639967918395996,0.2887561321258545,451.204074181699,OCT,60,30
109,facility,optimaltree,1,2.0202332213011475e-16,-1.8894228477391328e-16,0.0005948543548583983,3.724575042724609e-05,0.0006321001052856445,0.13736510276794436,217.315424596978,OCT,60,30
110,facility,optimaltree,1,0.0,1.8903078086330067e-16,0.0006163120269775392,3.724575042724609e-05,0.0006535577774047851,0.2867000102996826,438.6758450616878,OCT,60,30
111,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005934238433837892,3.724575042724609e-05,0.0006306695938110351,0.3301229476928711,523.4483332199212,OCT,60,30
112,facility,optimaltree,1,0.0,0.0,0.0005946159362792969,3.724575042724609e-05,0.0006318616867065429,0.37554001808166493,594.3389605391251,OCT,60,30
113,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.000583648681640625,3.724575042724609e-05,0.000620894432067871,0.2475991249084473,398.7781370237538,OCT,60,30
114,facility,optimaltree,1,3.665074550641089e-17,0.0,0.0005917549133300781,3.724575042724609e-05,0.0006290006637573242,0.33353400230407715,530.2601754213068,OCT,60,30
115,facility,optimaltree,1,0.0,0.0,0.0005974769592285156,3.724575042724609e-05,0.0006347227096557617,0.1375880241394043,216.76871182697153,OCT,60,30
116,facility,optimaltree,1,0.0,0.0,0.0006115436553955077,3.724575042724609e-05,0.0006487894058227539,0.10685205459594728,164.69451202034384,OCT,60,30
117,facility,optimaltree,1,7.338728003811552e-17,-1.8882790187276795e-16,0.0005824565887451173,3.724575042724609e-05,0.0006197023391723632,0.14071297645568848,227.06542732050386,OCT,60,30
118,facility,optimaltree,1,0.0,1.8930225112422974e-16,0.0005631446838378906,3.724575042724609e-05,0.0006003904342651367,0.20010900497436526,333.2981232775532,OCT,60,30
119,facility,optimaltree,1,0.0,0.0,0.0005934238433837892,3.724575042724609e-05,0.0006306695938110351,0.1880638599395752,298.1971253808757,OCT,60,30
120,facility,optimaltree,1,2.0202332213011475e-16,1.89392106892618e-16,0.0005965232849121094,3.724575042724609e-05,0.0006337690353393554,0.18640589714050293,294.12275883862134,OCT,60,30
121,facility,optimaltree,1,0.0,0.0,0.0005970001220703125,3.724575042724609e-05,0.0006342458724975585,0.1496720314025879,235.98424190480492,OCT,60,30
122,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005776882171630858,3.724575042724609e-05,0.000614933967590332,0.15272808074951172,248.36500957653863,OCT,60,30
123,facility,optimaltree,1,7.422461381586044e-17,0.0,0.0005819797515869142,3.724575042724609e-05,0.0006192255020141601,0.14819097518920898,239.31665396077344,OCT,60,30
124,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005812644958496094,3.724575042724609e-05,0.0006185102462768554,0.0973050594329834,157.32166123150697,OCT,60,30
125,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005831718444824219,3.724575042724609e-05,0.0006204175949096679,0.13551092147827148,218.4188884875222,OCT,60,30
126,facility,optimaltree,1,7.332873910905822e-17,0.0,0.0005986690521240233,3.724575042724609e-05,0.0006359148025512695,0.19527196884155276,307.0725324495168,OCT,60,30
127,facility,optimaltree,1,1.493621199497252e-16,0.0,0.0006151199340820312,3.724575042724609e-05,0.0006523656845092773,0.2652101516723633,406.5360241501049,OCT,60,30
128,facility,optimaltree,1,7.355747820455362e-17,0.0,0.0005855560302734375,3.724575042724609e-05,0.0006228017807006835,0.2187647819519043,351.25908231312826,OCT,60,30
129,facility,optimaltree,1,1.4867718011839103e-16,0.0,0.0005826950073242188,3.724575042724609e-05,0.0006199407577514648,0.2234020233154297,360.3602772073132,OCT,60,30
130,facility,optimaltree,1,1.4695023037556207e-16,0.0,0.0006048679351806642,3.724575042724609e-05,0.0006421136856079101,0.2005178928375244,312.27786812811433,OCT,60,30
131,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005743503570556642,3.724575042724609e-05,0.0006115961074829101,0.15891718864440918,259.84009168804243,OCT,60,30
132,facility,optimaltree,1,3.653792172344778e-17,0.0,0.00061798095703125,3.724575042724609e-05,0.000655226707458496,0.10684585571289062,163.0670033694537,OCT,60,30
133,facility,optimaltree,1,3.735597676265235e-17,0.0,0.0005795955657958983,3.724575042724609e-05,0.0006168413162231445,0.15317916870117188,248.3283215188504,OCT,60,30
134,facility,optimaltree,1,2.0202332213011475e-16,-1.8809773090094148e-16,0.0005869865417480469,3.724575042724609e-05,0.0006242322921752929,0.1003260612487793,160.7191145129134,OCT,60,30
135,facility,optimaltree,1,0.0,0.0,0.0006792545318603517,3.724575042724609e-05,0.0007165002822875976,0.19959616661071775,278.57095320808463,OCT,60,30
136,facility,optimaltree,1,0.0,0.0,0.0005784034729003906,3.724575042724609e-05,0.0006156492233276367,0.18620896339416504,302.45951158305644,OCT,60,30
137,facility,optimaltree,1,0.0,0.0,0.0005929470062255858,3.724575042724609e-05,0.000630192756652832,0.10422706604003906,165.38918440387104,OCT,60,30
138,facility,optimaltree,1,0.0,0.0,0.000576019287109375,3.724575042724609e-05,0.000613265037536621,0.1534268856048584,250.1803889247421,OCT,60,30
139,facility,optimaltree,1,7.388221273890661e-17,1.8948837826897239e-16,0.0005900859832763673,3.724575042724609e-05,0.0006273317337036132,0.18340611457824707,292.3590577754806,OCT,60,30
140,facility,optimaltree,1,1.4892026809594306e-16,1.8834510377307592e-16,0.0005664825439453125,3.724575042724609e-05,0.0006037282943725585,0.1419200897216797,235.07278198576745,OCT,60,30
141,facility,optimaltree,1,7.29554672926502e-17,0.0,0.0005881786346435548,3.724575042724609e-05,0.0006254243850708007,0.1794910430908203,286.9907975693995,OCT,60,30
142,facility,optimaltree,1,7.461811994091641e-17,0.0,0.0005669593811035156,3.724575042724609e-05,0.0006042051315307617,0.17958998680114746,297.2334682860999,OCT,60,30
143,facility,optimaltree,1,2.0202332213011475e-16,-1.8945278135115107e-16,0.0005791187286376952,3.724575042724609e-05,0.0006163644790649414,0.1762259006500244,285.9118372904434,OCT,60,30
144,facility,optimaltree,1,2.0202332213011475e-16,-1.8842434986554233e-16,0.0005595684051513672,3.724575042724609e-05,0.0005968141555786132,0.2181649208068848,365.5491726656067,OCT,60,30
145,facility,optimaltree,1,7.415313677965218e-17,0.0,0.0005984306335449219,3.724575042724609e-05,0.0006356763839721679,0.1438889503479004,226.3556645738161,OCT,60,30
146,facility,optimaltree,1,0.0,0.0,0.0005714893341064452,3.724575042724609e-05,0.0006087350845336914,0.13082480430603027,214.9125418099498,OCT,60,30
147,facility,optimaltree,1,7.421669793812482e-17,0.0,0.0005931854248046875,3.724575042724609e-05,0.0006304311752319335,0.22294092178344727,353.6324511576193,OCT,60,30
148,facility,optimaltree,1,7.394149890817979e-17,0.0,0.0005896091461181642,3.724575042724609e-05,0.0006268548965454101,0.16613316535949707,265.0265097633519,OCT,60,30
149,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005841255187988281,3.724575042724609e-05,0.0006213712692260742,0.16223716735839844,261.0953795151599,OCT,60,30
150,facility,optimaltree,1,7.419640474544029e-17,0.0,0.000579833984375,3.724575042724609e-05,0.000617079734802246,0.1689009666442871,273.7101173779664,OCT,60,30
151,facility,optimaltree,1,1.4838554724113186e-16,0.0,0.0005905628204345702,3.724575042724609e-05,0.0006278085708618164,0.2524518966674805,402.11604043718336,OCT,60,30
152,facility,optimaltree,1,2.0202332213011475e-16,1.8903430377612468e-16,0.0006215572357177733,3.724575042724609e-05,0.0006588029861450195,0.3135988712310791,476.01312960965834,OCT,60,30
153,facility,optimaltree,1,1.4873310022587007e-16,0.0,0.0005843639373779298,3.724575042724609e-05,0.0006216096878051757,0.3165550231933594,509.2504660136084,OCT,60,30
154,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005693435668945312,3.724575042724609e-05,0.0006065893173217773,0.14446806907653809,238.1645455188624,OCT,60,30
155,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005898475646972656,3.724575042724609e-05,0.0006270933151245117,0.27222394943237305,434.1043714974413,OCT,60,30
156,facility,optimaltree,1,7.414854879537063e-17,0.0,0.000579833984375,3.724575042724609e-05,0.000617079734802246,0.32069897651672363,519.7042755252645,OCT,60,30
157,facility,optimaltree,1,7.416073802352714e-17,0.0,0.0005884170532226562,3.724575042724609e-05,0.0006256628036499023,0.1560661792755127,249.44135781298823,OCT,60,30
158,facility,optimaltree,1,1.4856564221331107e-16,0.0,0.0005810260772705077,3.724575042724609e-05,0.0006182718276977539,0.1645669937133789,266.1725576696154,OCT,60,30
159,facility,optimaltree,1,3.691938661842455e-17,0.0,0.0006151199340820312,3.724575042724609e-05,0.0006523656845092773,0.09822607040405272,150.56903319177553,OCT,60,30
160,facility,optimaltree,1,0.0,0.0,0.0005712509155273438,3.724575042724609e-05,0.0006084966659545898,0.1514430046081543,248.8805823949346,OCT,60,30
161,facility,optimaltree,1,7.369685700417562e-17,1.8895368865297792e-16,0.0005316734313964844,3.724575042724609e-05,0.0005689191818237304,0.19089794158935547,335.54492041806714,OCT,60,30
162,facility,optimaltree,1,1.4827849108663792e-16,-1.9001861899188e-16,0.0004935264587402344,3.724575042724609e-05,0.0005307722091674804,0.14083600044250488,265.34170028119416,OCT,60,30
163,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005300045013427733,3.724575042724609e-05,0.0005672502517700195,0.2394239902496338,422.0782441304293,OCT,60,30
164,facility,optimaltree,1,0.0,1.8914464651511192e-16,0.0005617141723632811,3.724575042724609e-05,0.0005989599227905273,0.15837693214416504,264.4199154532645,OCT,60,30
165,facility,optimaltree,1,1.4913438392634835e-16,0.0,0.0005290508270263672,3.724575042724609e-05,0.0005662965774536132,0.16524600982666016,291.8011805222253,OCT,60,30
166,facility,optimaltree,1,7.420014006556041e-17,0.0,0.00048661231994628906,3.724575042724609e-05,0.0005238580703735351,0.11437296867370605,218.32816012961842,OCT,60,30
167,facility,optimaltree,1,0.0,0.0,0.0005626678466796875,3.724575042724609e-05,0.0005999135971069335,0.13622784614562988,227.0791107295865,OCT,60,30
168,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005462169647216797,3.724575042724609e-05,0.0005834627151489257,0.20069503784179688,343.9723441292569,OCT,60,30
169,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.000530242919921875,3.724575042724609e-05,0.000567488670349121,0.19043183326721191,335.56940114779314,OCT,60,30
170,facility,optimaltree,1,7.385244113450212e-17,0.0,0.0005066394805908203,3.724575042724609e-05,0.0005438852310180664,0.178725004196167,328.60793785781294,OCT,60,30
171,facility,optimaltree,1,7.421256505626548e-17,0.0,0.0005300045013427733,3.724575042724609e-05,0.0005672502517700195,0.15035295486450195,265.0557745815856,OCT,60,30
172,facility,optimaltree,1,3.6635451670317356e-17,1.8914905555988251e-16,0.0005567073822021483,3.724575042724609e-05,0.0005939531326293945,0.20165395736694336,339.51156461492764,OCT,60,30
173,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005409717559814453,3.724575042724609e-05,0.0005782175064086914,0.2292430400848389,396.46506296336014,OCT,60,30
174,facility,optimaltree,1,7.252471999971127e-17,0.0,0.0005118846893310547,3.724575042724609e-05,0.0005491304397583007,0.16949200630187988,308.65527392085863,OCT,60,30
175,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005538463592529297,3.724575042724609e-05,0.0005910921096801757,0.20589399337768555,348.3281031937465,OCT,60,30
176,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005369186401367189,3.724575042724609e-05,0.0005741643905639648,0.2290050983428955,398.84935761682914,OCT,60,30
177,facility,optimaltree,1,7.405803289062496e-17,0.0,0.0004971027374267578,3.724575042724609e-05,0.0005343484878540039,0.1923518180847168,359.974478185988,OCT,60,30
178,facility,optimaltree,1,3.7574060119058557e-17,0.0,0.0004703998565673828,3.724575042724609e-05,0.0005076456069946289,0.20734500885009768,408.4444068720001,OCT,60,30
179,facility,optimaltree,1,7.465159043415703e-17,-1.8942070019321674e-16,0.0005335807800292969,3.724575042724609e-05,0.0005708265304565429,0.13450884819030762,235.6387466481777,OCT,60,30
180,facility,optimaltree,1,7.334329559427356e-17,0.0,0.0005877017974853517,3.724575042724609e-05,0.0006249475479125976,0.13019680976867676,208.3323795789747,OCT,60,30
181,facility,optimaltree,1,0.0,1.8951980989740682e-16,0.0005178451538085939,3.724575042724609e-05,0.0005550909042358398,0.20215606689453125,364.1855151145511,OCT,60,30
182,facility,optimaltree,1,2.0202332213011475e-16,-1.8976197571896772e-16,0.0004839897155761719,3.724575042724609e-05,0.0005212354660034179,0.1581110954284668,303.3390967057296,OCT,60,30
183,facility,optimaltree,1,7.44394278029939e-17,0.0,0.0005872249603271483,3.724575042724609e-05,0.0006244707107543945,0.17799091339111328,285.02684005161836,OCT,60,30
184,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005090236663818358,3.724575042724609e-05,0.000546269416809082,0.11068892478942872,202.62698475048234,OCT,60,30
185,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005102157592773439,3.724575042724609e-05,0.0005474615097045898,0.15845704078674314,289.43960073512125,OCT,60,30
186,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.00049591064453125,3.724575042724609e-05,0.000533156394958496,0.2596690654754639,487.0410782481152,OCT,60,30
187,facility,optimaltree,1,7.384264769413126e-17,0.0,0.0005466938018798828,3.724575042724609e-05,0.0005839395523071289,0.2631840705871582,450.7043058606414,OCT,60,30
188,facility,optimaltree,1,7.429236309597295e-17,1.8771603725687612e-16,0.0005085468292236328,3.724575042724609e-05,0.0005457925796508789,0.1264791488647461,231.73482670953427,OCT,60,30
189,facility,optimaltree,1,0.0,1.9051789454449635e-16,0.0005064010620117189,3.724575042724609e-05,0.0005436468124389648,0.12589621543884275,231.5772162335213,OCT,60,30
190,facility,optimaltree,1,7.439595126111552e-17,0.0,0.00047135353088378906,3.724575042724609e-05,0.0005085992813110351,0.2567150592803955,504.749158549048,OCT,60,30
191,facility,optimaltree,1,0.0,1.8929296089409278e-16,0.0005283355712890625,3.724575042724609e-05,0.0005655813217163085,0.16828608512878418,297.5453372790045,OCT,60,30
192,facility,optimaltree,1,0.0,1.8968712086785611e-16,0.0005240440368652344,3.724575042724609e-05,0.0005612897872924804,0.1662290096282959,296.15541453220175,OCT,60,30
193,facility,optimaltree,1,7.373435307441052e-17,-1.8910019046750222e-16,0.0005147457122802733,3.724575042724609e-05,0.0005519914627075195,0.17650604248046875,319.76226881246714,OCT,60,30
194,facility,optimaltree,1,3.7054432576460956e-17,0.0,0.0005145072937011719,3.724575042724609e-05,0.0005517530441284179,0.22215795516967773,402.6401984253873,OCT,60,30
195,facility,optimaltree,1,7.399695705991902e-17,1.884223856771937e-16,0.0005891323089599608,3.724575042724609e-05,0.000626378059387207,0.17151093482971191,273.81376512054567,OCT,60,30
196,facility,optimaltree,1,2.0202332213011475e-16,-1.896430433350317e-16,0.0005686283111572267,3.724575042724609e-05,0.0006058740615844726,0.11733603477478027,193.6640668655213,OCT,60,30
197,facility,optimaltree,1,0.0,0.0,0.0005743503570556642,3.724575042724609e-05,0.0006115961074829101,0.16845297813415527,275.4317368490812,OCT,60,30
198,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005738735198974608,3.724575042724609e-05,0.000611119270324707,0.1273329257965088,208.36018757656387,OCT,60,30
199,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.000583648681640625,3.724575042724609e-05,0.000620894432067871,0.17693805694580078,284.97285175599603,OCT,60,30
200,facility,optimaltree,1,2.0202332213011475e-16,1.895626306933253e-16,0.0007112026214599608,4.046440124511719e-05,0.0007516670227050781,0.3880729675292969,516.2830825445965,OCT-H,60,30
201,facility,optimaltree,1,0.0,1.8939590028685175e-16,0.0006768703460693358,4.046440124511719e-05,0.0007173347473144531,0.1958940029144287,273.08589699274114,OCT-H,60,30
202,facility,optimaltree,1,7.375205867384755e-17,1.886939911014904e-16,0.0005795955657958983,4.046440124511719e-05,0.0006200599670410156,0.4416449069976807,712.2616044787598,OCT-H,60,30
203,facility,optimaltree,1,7.466709023350916e-17,-3.778588066617676e-16,0.0005576610565185547,4.046440124511719e-05,0.0005981254577636718,0.2526249885559082,422.36120412002936,OCT-H,60,30
204,facility,optimaltree,1,7.346951230051283e-17,0.0,0.0006015300750732423,4.046440124511719e-05,0.0006419944763183593,0.2693030834197998,419.47881695831734,OCT-H,60,30
205,facility,optimaltree,1,0.0,1.8894326073918508e-16,0.0005536079406738281,4.046440124511719e-05,0.0005940723419189453,0.13034796714782715,219.41430016213698,OCT-H,60,30
206,facility,optimaltree,1,0.0,0.0,0.0006296634674072267,4.046440124511719e-05,0.0006701278686523437,0.1892681121826172,282.4358171571697,OCT-H,60,30
207,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005879402160644531,4.046440124511719e-05,0.0006284046173095703,0.20202302932739255,321.48559027514307,OCT-H,60,30
208,facility,optimaltree,1,0.0,0.0,0.0005884170532226562,4.046440124511719e-05,0.0006288814544677734,0.20819306373596191,331.05295482462134,OCT-H,60,30
209,facility,optimaltree,1,2.0202332213011475e-16,-1.8894228477391328e-16,0.0005614757537841797,4.046440124511719e-05,0.0006019401550292968,0.5054819583892822,839.754507430527,OCT-H,60,30
210,facility,optimaltree,1,0.0,1.8903078086330067e-16,0.0006594657897949219,4.046440124511719e-05,0.000699930191040039,0.4183650016784668,597.723897374409,OCT-H,60,30
211,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.000568389892578125,4.046440124511719e-05,0.0006088542938232421,0.16596317291259766,272.5827420390646,OCT-H,60,30
212,facility,optimaltree,1,0.0,0.0,0.0006041526794433594,4.046440124511719e-05,0.0006446170806884765,0.17821097373962402,276.4602103768142,OCT-H,60,30
213,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005829334259033202,4.046440124511719e-05,0.0006233978271484375,0.16288113594055176,261.2796016399462,OCT-H,60,30
214,facility,optimaltree,1,3.665074550641089e-17,0.0,0.0005834102630615233,4.046440124511719e-05,0.0006238746643066406,0.260188102722168,417.05188174508555,OCT-H,60,30
215,facility,optimaltree,1,0.0,0.0,0.0005655288696289062,4.046440124511719e-05,0.0006059932708740234,0.1402270793914795,231.4003902868924,OCT-H,60,30
216,facility,optimaltree,1,0.0,0.0,0.0005712509155273438,4.046440124511719e-05,0.0006117153167724609,0.26615190505981445,435.0911245186537,OCT-H,60,30
217,facility,optimaltree,1,7.338728003811552e-17,-1.8882790187276795e-16,0.0005865097045898438,4.046440124511719e-05,0.0006269741058349609,0.1752481460571289,279.5141688088466,OCT-H,60,30
218,facility,optimaltree,1,0.0,1.8930225112422974e-16,0.0005850791931152344,4.046440124511719e-05,0.0006255435943603515,0.10176777839660643,162.68694830241034,OCT-H,60,30
219,facility,optimaltree,1,0.0,0.0,0.000583648681640625,4.046440124511719e-05,0.0006241130828857421,0.19671416282653809,315.18993628042733,OCT-H,60,30
220,facility,optimaltree,1,2.0202332213011475e-16,1.89392106892618e-16,0.0006082057952880858,4.046440124511719e-05,0.0006486701965332031,0.15139412879943848,233.39152871298774,OCT-H,60,30
221,facility,optimaltree,1,0.0,0.0,0.0005741119384765625,4.046440124511719e-05,0.0006145763397216796,0.1107468605041504,180.20033207640859,OCT-H,60,30
222,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005712509155273438,4.046440124511719e-05,0.0006117153167724609,0.2606840133666992,426.1525030011069,OCT-H,60,30
223,facility,optimaltree,1,7.422461381586044e-17,0.0,0.0005803108215332031,4.046440124511719e-05,0.0006207752227783203,0.1276700496673584,205.66228319481357,OCT-H,60,30
224,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005800724029541017,4.046440124511719e-05,0.0006205368041992187,0.1408400535583496,226.9648675232065,OCT-H,60,30
225,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005710124969482423,4.046440124511719e-05,0.0006114768981933593,0.17670202255249026,288.97579462865343,OCT-H,60,30
226,facility,optimaltree,1,7.332873910905822e-17,0.0,0.0005991458892822267,4.046440124511719e-05,0.0006396102905273437,0.2690470218658447,420.6421095008052,OCT-H,60,30
227,facility,optimaltree,1,1.493621199497252e-16,0.0,0.0005943775177001952,4.046440124511719e-05,0.0006348419189453125,0.18254494667053225,287.5439400312463,OCT-H,60,30
228,facility,optimaltree,1,7.355747820455362e-17,0.0,0.0005843639373779298,4.046440124511719e-05,0.0006248283386230468,0.1577451229095459,252.46153728746305,OCT-H,60,30
229,facility,optimaltree,1,1.4867718011839103e-16,0.0,0.0005533695220947267,4.046440124511719e-05,0.0005938339233398437,0.19054102897644046,320.8658540502345,OCT-H,60,30
230,facility,optimaltree,1,1.4695023037556207e-16,0.0,0.0005884170532226562,4.046440124511719e-05,0.0006288814544677734,0.2817239761352539,447.9762825470482,OCT-H,60,30
231,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005085468292236328,4.046440124511719e-05,0.00054901123046875,0.16697406768798828,304.13597832128966,OCT-H,60,30
232,facility,optimaltree,1,3.653792172344778e-17,0.0,0.0005218982696533203,4.046440124511719e-05,0.0005623626708984375,0.2079119682312012,369.71153846153845,OCT-H,60,30
233,facility,optimaltree,1,3.735597676265235e-17,0.0,0.0006024837493896483,4.046440124511719e-05,0.0006429481506347656,0.113602876663208,176.69057225073425,OCT-H,60,30
234,facility,optimaltree,1,2.0202332213011475e-16,-1.8809773090094148e-16,0.0005824565887451173,4.046440124511719e-05,0.0006229209899902343,0.17760205268859866,285.1116843749043,OCT-H,60,30
235,facility,optimaltree,1,0.0,0.0,0.0005595684051513672,4.046440124511719e-05,0.0006000328063964843,0.17222285270690918,287.0223942274071,OCT-H,60,30
236,facility,optimaltree,1,0.0,0.0,0.0005576610565185547,4.046440124511719e-05,0.0005981254577636718,0.2011568546295166,336.31214324436365,OCT-H,60,30
237,facility,optimaltree,1,0.0,0.0,0.0005793571472167969,4.046440124511719e-05,0.000619821548461914,0.2400038242340088,387.2143923191729,OCT-H,60,30
238,facility,optimaltree,1,0.0,0.0,0.0005881786346435548,4.046440124511719e-05,0.0006286430358886718,0.10859394073486328,172.74340847719898,OCT-H,60,30
239,facility,optimaltree,1,7.388221273890661e-17,1.8948837826897239e-16,0.0006034374237060548,4.046440124511719e-05,0.0006439018249511718,0.1308131217956543,203.1569359281969,OCT-H,60,30
240,facility,optimaltree,1,1.4892026809594306e-16,1.8834510377307592e-16,0.0005872249603271483,4.046440124511719e-05,0.0006276893615722656,0.17234301567077634,274.5673675894133,OCT-H,60,30
241,facility,optimaltree,1,7.29554672926502e-17,0.0,0.0005838871002197267,4.046440124511719e-05,0.0006243515014648437,0.17840003967285156,285.7365430439299,OCT-H,60,30
242,facility,optimaltree,1,7.461811994091641e-17,0.0,0.0005736351013183594,4.046440124511719e-05,0.0006140995025634765,0.22382497787475586,364.4767288369854,OCT-H,60,30
243,facility,optimaltree,1,2.0202332213011475e-16,-1.8945278135115107e-16,0.0005838871002197267,4.046440124511719e-05,0.0006243515014648437,0.1902179718017578,304.66487444247576,OCT-H,60,30
244,facility,optimaltree,1,2.0202332213011475e-16,-1.8842434986554233e-16,0.0005896091461181642,4.046440124511719e-05,0.0006300735473632812,0.11469101905822755,182.0279863171278,OCT-H,60,30
245,facility,optimaltree,1,7.415313677965218e-17,0.0,0.0005526542663574219,4.046440124511719e-05,0.000593118667602539,0.20574092864990234,346.8798739407972,OCT-H,60,30
246,facility,optimaltree,1,0.0,0.0,0.0005714893341064452,4.046440124511719e-05,0.0006119537353515625,0.11464905738830565,187.34922391223043,OCT-H,60,30
247,facility,optimaltree,1,7.421669793812482e-17,0.0,0.0005829334259033202,4.046440124511719e-05,0.0006233978271484375,0.21567487716674805,345.96668094480486,OCT-H,60,30
248,facility,optimaltree,1,7.394149890817979e-17,0.0,0.0005853176116943358,4.046440124511719e-05,0.0006257820129394531,0.17507505416870114,279.77003261300257,OCT-H,60,30
249,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005521774291992189,4.046440124511719e-05,0.0005926418304443359,0.07981586456298828,134.6780811998133,OCT-H,60,30
250,facility,optimaltree,1,7.419640474544029e-17,0.0,0.0006012916564941406,4.046440124511719e-05,0.0006417560577392578,0.10221385955810547,159.27213826103755,OCT-H,60,30
251,facility,optimaltree,1,1.4838554724113186e-16,0.0,0.0005769729614257812,4.046440124511719e-05,0.0006174373626708984,0.24716806411743164,400.3127751262685,OCT-H,60,30
252,facility,optimaltree,1,2.0202332213011475e-16,1.8903430377612468e-16,0.0006284713745117188,4.046440124511719e-05,0.0006689357757568359,0.20950102806091309,313.1855637768559,OCT-H,60,30
253,facility,optimaltree,1,1.4873310022587007e-16,0.0,0.0005857944488525392,4.046440124511719e-05,0.0006262588500976562,0.170820951461792,272.7641316927576,OCT-H,60,30
254,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005984306335449219,4.046440124511719e-05,0.000638895034790039,0.17510509490966794,274.07490334811104,OCT-H,60,30
255,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005562305450439453,4.046440124511719e-05,0.0005966949462890625,0.12833094596862793,215.0696042705537,OCT-H,60,30
256,facility,optimaltree,1,7.414854879537063e-17,0.0,0.0006010532379150392,4.046440124511719e-05,0.0006415176391601562,0.1291818618774414,201.36915026461318,OCT-H,60,30
257,facility,optimaltree,1,7.416073802352714e-17,0.0,0.0005848407745361327,4.046440124511719e-05,0.00062530517578125,0.19309210777282715,308.79659285017084,OCT-H,60,30
258,facility,optimaltree,1,1.4856564221331107e-16,0.0,0.0006349086761474608,4.046440124511719e-05,0.0006753730773925781,0.15293097496032715,226.43925273235618,OCT-H,60,30
259,facility,optimaltree,1,3.691938661842455e-17,0.0,0.0005934238433837892,4.046440124511719e-05,0.0006338882446289062,0.2763831615447998,436.0124420773906,OCT-H,60,30
260,facility,optimaltree,1,0.0,0.0,0.0006070137023925781,4.046440124511719e-05,0.0006474781036376953,0.13527202606201172,208.92139101232826,OCT-H,60,30
261,facility,optimaltree,1,7.369685700417562e-17,1.8895368865297792e-16,0.0005917549133300781,4.046440124511719e-05,0.0006322193145751953,0.11477994918823242,181.5508424720559,OCT-H,60,30
262,facility,optimaltree,1,1.4827849108663792e-16,-1.9001861899188e-16,0.0005731582641601562,4.046440124511719e-05,0.0006136226654052734,0.19554591178894046,318.67452558941915,OCT-H,60,30
263,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005817413330078125,4.046440124511719e-05,0.0006222057342529296,0.2235879898071289,359.3473629354873,OCT-H,60,30
264,facility,optimaltree,1,0.0,1.8914464651511192e-16,0.0005953311920166017,4.046440124511719e-05,0.0006357955932617187,0.16649293899536133,261.8655126897462,OCT-H,60,30
265,facility,optimaltree,1,1.4913438392634835e-16,0.0,0.0005872249603271483,4.046440124511719e-05,0.0006276893615722656,0.08334898948669434,132.78700355525845,OCT-H,60,30
266,facility,optimaltree,1,7.420014006556041e-17,0.0,0.0005757808685302733,4.046440124511719e-05,0.0006162452697753906,0.15694308280944824,254.67632857717663,OCT-H,60,30
267,facility,optimaltree,1,0.0,0.0,0.0005733966827392577,4.046440124511719e-05,0.000613861083984375,0.14344000816345215,233.66851541138453,OCT-H,60,30
268,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.000598907470703125,4.046440124511719e-05,0.0006393718719482421,0.16671299934387207,260.7449696463464,OCT-H,60,30
269,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005781650543212892,4.046440124511719e-05,0.0006186294555664062,0.14533281326293945,234.92708269100328,OCT-H,60,30
270,facility,optimaltree,1,7.385244113450212e-17,0.0,0.0005614757537841797,4.046440124511719e-05,0.0006019401550292968,0.11553692817687987,191.94088849456574,OCT-H,60,30
271,facility,optimaltree,1,7.421256505626548e-17,0.0,0.0005981922149658202,4.046440124511719e-05,0.0006386566162109375,0.17016220092773438,266.4377015888186,OCT-H,60,30
272,facility,optimaltree,1,3.6635451670317356e-17,1.8914905555988251e-16,0.0005769729614257812,4.046440124511719e-05,0.0006174373626708984,0.191356897354126,309.9211497768099,OCT-H,60,30
273,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005691051483154298,4.046440124511719e-05,0.0006095695495605468,0.1707930564880371,280.1863324885009,OCT-H,60,30
274,facility,optimaltree,1,7.252471999971127e-17,0.0,0.0005671977996826173,4.046440124511719e-05,0.0006076622009277343,0.14000797271728516,230.40428136476348,OCT-H,60,30
275,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005745887756347656,4.046440124511719e-05,0.0006150531768798828,0.1728060245513916,280.961112058673,OCT-H,60,30
276,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005879402160644531,4.046440124511719e-05,0.0006284046173095703,0.2713189125061035,431.75830513104586,OCT-H,60,30
277,facility,optimaltree,1,7.405803289062496e-17,0.0,0.000629425048828125,4.046440124511719e-05,0.0006698894500732421,0.18917393684387207,282.3957547371269,OCT-H,60,30
278,facility,optimaltree,1,3.7574060119058557e-17,0.0,0.0005803108215332031,4.046440124511719e-05,0.0006207752227783203,0.2191448211669922,353.017989645584,OCT-H,60,30
279,facility,optimaltree,1,7.465159043415703e-17,-1.8942070019321674e-16,0.0005574226379394531,4.046440124511719e-05,0.0005978870391845703,0.16958189010620114,283.63533408833524,OCT-H,60,30
280,facility,optimaltree,1,7.334329559427356e-17,0.0,0.0005710124969482423,4.046440124511719e-05,0.0006114768981933593,0.1618959903717041,264.76223525375093,OCT-H,60,30
281,facility,optimaltree,1,0.0,1.8951980989740682e-16,0.0005633831024169923,4.046440124511719e-05,0.0006038475036621093,0.12105679512023924,200.4757730819041,OCT-H,60,30
282,facility,optimaltree,1,2.0202332213011475e-16,-1.8976197571896772e-16,0.0005977153778076173,4.046440124511719e-05,0.0006381797790527343,0.14072489738464355,220.50980304252968,OCT-H,60,30
283,facility,optimaltree,1,7.44394278029939e-17,0.0,0.0005559921264648439,4.046440124511719e-05,0.0005964565277099609,0.1949319839477539,326.81675007594777,OCT-H,60,30
284,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005850791931152344,4.046440124511719e-05,0.0006255435943603515,0.20630908012390134,329.80767764852965,OCT-H,60,30
285,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005917549133300781,4.046440124511719e-05,0.0006322193145751953,0.12720012664794922,201.19620472749764,OCT-H,60,30
286,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005769729614257812,4.046440124511719e-05,0.0006174373626708984,0.16143393516540527,261.4579954589686,OCT-H,60,30
287,facility,optimaltree,1,7.384264769413126e-17,0.0,0.0005552768707275392,4.046440124511719e-05,0.0005957412719726562,0.14104104042053225,236.7488153934815,OCT-H,60,30
288,facility,optimaltree,1,7.429236309597295e-17,1.8771603725687612e-16,0.0005850791931152344,4.046440124511719e-05,0.0006255435943603515,0.20133304595947266,321.8529416248685,OCT-H,60,30
289,facility,optimaltree,1,0.0,1.9051789454449635e-16,0.0005469322204589844,4.046440124511719e-05,0.0005873966217041015,0.09951496124267578,169.4169792021821,OCT-H,60,30
290,facility,optimaltree,1,7.439595126111552e-17,0.0,0.0005745887756347656,4.046440124511719e-05,0.0006150531768798828,0.2447068691253662,397.86294636627235,OCT-H,60,30
291,facility,optimaltree,1,0.0,1.8929296089409278e-16,0.0005886554718017577,4.046440124511719e-05,0.000629119873046875,0.11533808708190918,183.33244906621394,OCT-H,60,30
292,facility,optimaltree,1,0.0,1.8968712086785611e-16,0.0006108283996582031,4.046440124511719e-05,0.0006512928009033203,0.17531991004943848,269.18754484354184,OCT-H,60,30
293,facility,optimaltree,1,7.373435307441052e-17,-1.8910019046750222e-16,0.0005786418914794923,4.046440124511719e-05,0.0006191062927246093,0.23093605041503906,373.0151883915093,OCT-H,60,30
294,facility,optimaltree,1,3.7054432576460956e-17,0.0,0.0007328987121582031,4.046440124511719e-05,0.0007733631134033203,0.1764240264892578,228.1257321840356,OCT-H,60,30
295,facility,optimaltree,1,7.399695705991902e-17,1.884223856771937e-16,0.0005979537963867188,4.046440124511719e-05,0.0006384181976318359,0.19707202911376956,308.68798828854403,OCT-H,60,30
296,facility,optimaltree,1,2.0202332213011475e-16,-1.896430433350317e-16,0.0005831718444824219,4.046440124511719e-05,0.000623636245727539,0.18904495239257807,303.13336289816954,OCT-H,60,30
297,facility,optimaltree,1,0.0,0.0,0.0005576610565185547,4.046440124511719e-05,0.0005981254577636718,0.1981627941131592,331.3064032654102,OCT-H,60,30
298,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005857944488525392,4.046440124511719e-05,0.0006262588500976562,0.1280059814453125,204.3978802460864,OCT-H,60,30
299,facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005156993865966797,4.046440124511719e-05,0.0005561637878417968,0.10940909385681152,196.72099523303268,OCT-H,60,30
0,facility,pytorch,1,1.7693559959516992e-16,-2.624275698534161e-16,0.0013790130615234375,1.071929931640625e-05,0.0013897323608398438,0.4822940826416016,347.04098158162003,NN,60,60
1,facility,pytorch,1,1.124574824827436e-16,1.3106676998471352e-16,0.001092672348022461,1.071929931640625e-05,0.0011033916473388672,0.5315930843353271,481.7809574845072,NN,60,60
2,facility,pytorch,1,1.5069261048546526e-16,0.0,0.0011801719665527346,1.071929931640625e-05,0.0011908912658691404,0.26788997650146484,224.94914874193188,NN,60,60
3,facility,pytorch,1,1.7693559959516992e-16,0.0,0.0010657310485839844,1.071929931640625e-05,0.0010764503479003906,0.6003952026367188,557.7546644931516,NN,60,60
4,facility,pytorch,1,2.1967244560084615e-16,0.0,0.0011641979217529295,1.071929931640625e-05,0.001174917221069336,0.5106117725372314,434.5938278719795,NN,60,60
5,facility,pytorch,1,1.7766484029935842e-16,0.0,0.0011091232299804688,1.071929931640625e-05,0.001119842529296875,0.3468601703643799,309.74012978607436,NN,60,60
6,facility,pytorch,1,1.7467799241400307e-16,-1.311725949503044e-16,0.0011560916900634766,1.071929931640625e-05,0.0011668109893798828,0.4093639850616455,350.840015038946,NN,60,60
7,facility,pytorch,1,2.1967244560084615e-16,0.0,0.0011491775512695312,1.071929931640625e-05,0.0011598968505859375,0.4212381839752197,363.16865914622116,NN,60,60
8,facility,pytorch,1,2.1694282457451687e-16,2.620231958501152e-16,0.0011501312255859375,1.071929931640625e-05,0.0011608505249023438,0.3360838890075684,289.5152147481187,NN,60,60
9,facility,pytorch,1,8.785078746186096e-17,0.0,0.001096963882446289,1.071929931640625e-05,0.0011076831817626953,0.4656829833984375,420.4117125416491,NN,60,60
10,facility,pytorch,1,1.5891051385126692e-16,0.0,0.0010654926300048828,1.071929931640625e-05,0.001076211929321289,0.31842708587646484,295.8776772501307,NN,60,60
11,facility,pytorch,1,8.709605087887108e-17,1.3118246089704267e-16,0.0011548995971679688,1.071929931640625e-05,0.001165618896484375,0.5739479064941406,492.3975651263255,NN,60,60
12,facility,pytorch,1,2.5046218922730496e-16,-1.3120128652501827e-16,0.0011136531829833984,1.071929931640625e-05,0.0011243724822998047,0.4728469848632813,420.5430071501879,NN,60,60
13,facility,pytorch,1,2.2491496496548717e-16,0.0,0.0011088848114013672,1.071929931640625e-05,0.0011196041107177734,0.4625339508056641,413.1227693591938,NN,60,60
14,facility,pytorch,1,1.7693559959516992e-16,0.0,0.001117706298828125,1.071929931640625e-05,0.0011284255981445313,0.3434920310974121,304.39936107636663,NN,60,60
15,facility,pytorch,1,2.175869081009282e-16,2.616345292901942e-16,0.001129150390625,1.071929931640625e-05,0.0011398696899414065,0.3539090156555176,310.4819952478163,NN,60,60
16,facility,pytorch,1,2.2491496496548717e-16,0.0,0.0011343955993652346,1.071929931640625e-05,0.0011451148986816404,0.4852190017700195,423.7295334543698,NN,60,60
17,facility,pytorch,1,3.0138522097093047e-16,-1.3095744451596622e-16,0.0011262893676757812,1.071929931640625e-05,0.0011370086669921875,0.38495492935180653,338.56815741796953,NN,60,60
18,facility,pytorch,1,2.1816918202727935e-16,2.6200666408805564e-16,0.0010967254638671877,1.071929931640625e-05,0.0011074447631835938,0.3468101024627685,313.16243842788737,NN,60,60
19,facility,pytorch,1,2.1967244560084615e-16,0.0,0.0011124610900878906,1.071929931640625e-05,0.0011231803894042967,0.3631699085235596,323.3406779085367,NN,60,60
20,facility,pytorch,1,1.2523109461365248e-16,0.0,0.0011320114135742188,1.071929931640625e-05,0.001142730712890625,0.4475300312042236,391.6321020830552,NN,60,60
21,facility,pytorch,1,1.7693559959516992e-16,0.0,0.001127004623413086,1.071929931640625e-05,0.0011377239227294922,0.5547170639038086,487.5673727357312,NN,60,60
22,facility,pytorch,1,1.2523109461365248e-16,0.0,0.0011224746704101562,1.071929931640625e-05,0.0011331939697265625,0.6066238880157471,535.322199219013,NN,60,60
23,facility,pytorch,1,2.175869081009282e-16,0.0,0.0011224746704101562,1.071929931640625e-05,0.0011331939697265625,0.5146939754486084,454.19759476200096,NN,60,60
24,facility,pytorch,1,1.7492426985717036e-16,0.0,0.001165151596069336,1.071929931640625e-05,0.0011758708953857422,0.5034298896789551,428.13364260861806,NN,60,60
25,facility,pytorch,1,1.8499383834332682e-16,0.0,0.001093149185180664,1.071929931640625e-05,0.0011038684844970703,0.3608360290527344,326.88316961701616,NN,60,60
26,facility,pytorch,1,2.2491496496548717e-16,0.0,0.0010662078857421877,1.071929931640625e-05,0.0010769271850585938,0.22154998779296875,205.7242038893415,NN,60,60
27,facility,pytorch,1,1.5069261048546526e-16,0.0,0.0011067390441894533,1.071929931640625e-05,0.0011174583435058594,0.1790330410003662,160.21451004489055,NN,60,60
28,facility,pytorch,1,2.175869081009282e-16,-2.6247212931144475e-16,0.0012187957763671875,1.071929931640625e-05,0.0012295150756835938,0.2319509983062744,188.65242313300857,NN,60,60
29,facility,pytorch,1,1.7585384051907722e-16,0.0,0.0011339187622070312,1.071929931640625e-05,0.0011446380615234375,0.5162849426269531,451.04645737519166,NN,60,60
30,facility,pytorch,1,2.5046218922730496e-16,-1.3100813752166362e-16,0.0011763572692871096,1.071929931640625e-05,0.0011870765686035154,0.6085591316223145,512.65364654466,NN,60,60
31,facility,pytorch,1,2.1967244560084615e-16,1.313610945620278e-16,0.001119852066040039,1.071929931640625e-05,0.0011305713653564453,0.40459394454956055,357.8667892601372,NN,60,60
32,facility,pytorch,1,2.5046218922730496e-16,0.0,0.0011141300201416016,1.071929931640625e-05,0.0011248493194580078,0.4137001037597656,367.78268573705583,NN,60,60
33,facility,pytorch,1,1.7693559959516992e-16,0.0,0.001169443130493164,1.071929931640625e-05,0.0011801624298095705,0.4310398101806641,365.23769889049606,NN,60,60
34,facility,pytorch,1,2.1967244560084615e-16,0.0,0.0010936260223388672,1.071929931640625e-05,0.0011043453216552734,0.2374899387359619,215.05043221444055,NN,60,60
35,facility,pytorch,1,2.1967244560084615e-16,1.3117347960583136e-16,0.0011525154113769533,1.071929931640625e-05,0.0011632347106933596,0.14301204681396484,122.943414170233,NN,60,60
36,facility,pytorch,1,1.7693559959516992e-16,0.0,0.0011093616485595703,1.071929931640625e-05,0.0011200809478759766,0.4671919345855713,417.10550962545443,NN,60,60
37,facility,pytorch,1,2.175869081009282e-16,0.0,0.001138448715209961,1.071929931640625e-05,0.0011491680145263672,0.5098509788513184,443.66965700960174,NN,60,60
38,facility,pytorch,1,2.175869081009282e-16,-1.3122557877824634e-16,0.0011167526245117188,1.071929931640625e-05,0.001127471923828125,0.30759191513061523,272.81558735958856,NN,60,60
39,facility,pytorch,1,1.5069261048546526e-16,-1.314133106439027e-16,0.001156330108642578,1.071929931640625e-05,0.0011670494079589846,0.4165279865264893,356.90690015853033,NN,60,60
40,facility,pytorch,1,8.822431646763332e-17,1.3092189928778506e-16,0.00113677978515625,1.071929931640625e-05,0.0011474990844726565,0.21767687797546387,189.696777035338,NN,60,60
41,facility,pytorch,1,2.1694282457451687e-16,0.0,0.0011069774627685547,1.071929931640625e-05,0.001117696762084961,0.2392289638519287,214.0374491249925,NN,60,60
42,facility,pytorch,1,1.6450187358619606e-16,-2.6228778955539274e-16,0.001127481460571289,1.071929931640625e-05,0.0011382007598876953,0.4170899391174317,366.4467234748511,NN,60,60
43,facility,pytorch,1,2.1967244560084615e-16,2.620495619363024e-16,0.001127004623413086,1.071929931640625e-05,0.0011377239227294922,0.5208139419555664,457.7682964651841,NN,60,60
44,facility,pytorch,1,2.2491496496548717e-16,1.3111903616605815e-16,0.001109600067138672,1.071929931640625e-05,0.001120319366455078,0.2885580062866211,257.56763198665243,NN,60,60
45,facility,pytorch,1,1.6841708790103146e-16,1.3116505579600828e-16,0.0011088848114013672,1.071929931640625e-05,0.0011196041107177734,0.2509140968322754,224.10966021857087,NN,60,60
46,facility,pytorch,1,2.1967244560084615e-16,0.0,0.001119852066040039,1.071929931640625e-05,0.0011305713653564453,0.5306160449981691,469.33441024386536,NN,60,60
47,facility,pytorch,1,8.703871528180201e-17,0.0,0.0011348724365234375,1.071929931640625e-05,0.0011455917358398438,0.4815030097961426,420.30943025540273,NN,60,60
48,facility,pytorch,1,1.7513372352859622e-16,0.0,0.0010898113250732422,1.071929931640625e-05,0.0011005306243896484,0.506040096282959,459.8146431078259,NN,60,60
49,facility,pytorch,1,4.3299721362426666e-17,0.0,0.001115560531616211,1.071929931640625e-05,0.0011262798309326172,0.4321129322052002,383.6639175606906,NN,60,60
50,facility,pytorch,1,2.1816918202727935e-16,1.306284219339196e-16,0.0010881423950195312,1.071929931640625e-05,0.0010988616943359377,0.4230751991271973,385.0122370339512,NN,60,60
51,facility,pytorch,1,2.175869081009282e-16,0.0,0.0011327266693115234,1.071929931640625e-05,0.0011434459686279295,0.2121129035949707,185.5032152061318,NN,60,60
52,facility,pytorch,1,1.8499383834332682e-16,0.0,0.00125885009765625,1.071929931640625e-05,0.0012695693969726565,0.40639686584472656,320.10606652444335,NN,60,60
53,facility,pytorch,1,2.1967244560084615e-16,-1.3123350065786784e-16,0.001134634017944336,1.071929931640625e-05,0.0011453533172607422,0.626572847366333,547.0563868142117,NN,60,60
54,facility,pytorch,1,8.680753330460001e-17,0.0,0.0011138916015625,1.071929931640625e-05,0.0011246109008789065,0.39490294456481934,351.1462891353753,NN,60,60
55,facility,pytorch,1,1.5891051385126692e-16,0.0,0.0011310577392578125,1.071929931640625e-05,0.0011417770385742188,0.5216460227966309,456.8720557281748,NN,60,60
56,facility,pytorch,1,1.7676346269306622e-16,1.3145022020471972e-16,0.0011386871337890625,1.071929931640625e-05,0.0011494064331054688,0.27997398376464844,243.58136138860309,NN,60,60
57,facility,pytorch,1,2.1816918202727935e-16,0.0,0.0010783672332763672,1.071929931640625e-05,0.0010890865325927734,0.4523911476135254,415.3858615224302,NN,60,60
58,facility,pytorch,1,2.0680253842638886e-16,0.0,0.0011370182037353516,1.071929931640625e-05,0.0011477375030517578,0.5474169254302979,476.9530698219346,NN,60,60
59,facility,pytorch,1,2.1967244560084615e-16,1.313448482089553e-16,0.0011372566223144533,1.071929931640625e-05,0.0011479759216308596,0.7680201530456543,669.0211341319554,NN,60,60
60,facility,pytorch,1,1.5069261048546526e-16,0.0,0.0011587142944335938,1.071929931640625e-05,0.00116943359375,0.5687329769134521,486.3319986299583,NN,60,60
61,facility,pytorch,1,1.7693559959516992e-16,0.0,0.0011343955993652346,1.071929931640625e-05,0.0011451148986816404,0.3093061447143555,270.1092659526625,NN,60,60
62,facility,pytorch,1,2.5046218922730496e-16,0.0,0.0011067390441894533,1.071929931640625e-05,0.0011174583435058594,0.2253298759460449,201.64498950279068,NN,60,60
63,facility,pytorch,1,2.1967244560084615e-16,0.0,0.001117706298828125,1.071929931640625e-05,0.0011284255981445313,0.11096405982971193,98.3352912342382,NN,60,60
64,facility,pytorch,1,8.810971459105414e-17,0.0,0.0011053085327148438,1.071929931640625e-05,0.00111602783203125,0.30642008781433105,274.56312380366415,NN,60,60
65,facility,pytorch,1,2.1967244560084615e-16,0.0,0.0010480880737304688,1.071929931640625e-05,0.001058807373046875,0.5176050662994385,488.8566886438968,NN,60,60
66,facility,pytorch,1,2.175869081009282e-16,-1.308950145187796e-16,0.001209259033203125,1.071929931640625e-05,0.0012199783325195313,0.5290019512176514,433.6158578531003,NN,60,60
67,facility,pytorch,1,1.2523109461365248e-16,0.0,0.0011453628540039062,1.071929931640625e-05,0.0011560821533203125,0.233997106552124,202.4052580347126,NN,60,60
68,facility,pytorch,1,1.5069261048546526e-16,0.0,0.0011458396911621096,1.071929931640625e-05,0.0011565589904785154,0.14507102966308594,125.43331629203293,NN,60,60
69,facility,pytorch,1,2.1816918202727935e-16,0.0,0.0011210441589355467,1.071929931640625e-05,0.0011317634582519534,0.2696189880371094,238.22909820179646,NN,60,60
70,facility,pytorch,1,8.764621195527425e-17,0.0,0.0011341571807861328,1.071929931640625e-05,0.001144876480102539,0.4130880832672119,360.81454239518877,NN,60,60
71,facility,pytorch,1,1.8499383834332682e-16,0.0,0.0011649131774902346,1.071929931640625e-05,0.0011756324768066404,0.4885931015014648,415.6002076674724,NN,60,60
72,facility,pytorch,1,2.1967244560084615e-16,2.62821543995524e-16,0.0011448860168457033,1.071929931640625e-05,0.0011556053161621096,0.4947559833526611,428.13577995279513,NN,60,60
73,facility,pytorch,1,1.756825107495665e-16,0.0,0.00113677978515625,1.071929931640625e-05,0.0011474990844726565,0.4220268726348877,367.7797031348692,NN,60,60
74,facility,pytorch,1,2.1967244560084615e-16,0.0,0.0010962486267089844,1.071929931640625e-05,0.0011069679260253906,0.4461789131164551,403.0639936592174,NN,60,60
75,facility,pytorch,1,2.1967244560084615e-16,0.0,0.0011699199676513672,1.071929931640625e-05,0.0011806392669677734,0.2682631015777588,227.21851549689416,NN,60,60
76,facility,pytorch,1,2.1967244560084615e-16,0.0,0.0010941028594970703,1.071929931640625e-05,0.0011048221588134766,0.2451779842376709,221.91624442161782,NN,60,60
77,facility,pytorch,1,0.0,0.0,0.0010921955108642578,1.071929931640625e-05,0.001102914810180664,0.25751900672912603,233.4894811023009,NN,60,60
78,facility,pytorch,1,2.175869081009282e-16,-1.3057375591726814e-16,0.0010957717895507812,1.071929931640625e-05,0.0011064910888671877,0.2615962028503418,236.4196200786044,NN,60,60
79,facility,pytorch,1,1.7693559959516992e-16,0.0,0.0010869503021240234,1.071929931640625e-05,0.0010976696014404297,0.3927309513092041,357.78612325041917,NN,60,60
80,facility,pytorch,1,8.707335582012046e-17,0.0,0.001125812530517578,1.071929931640625e-05,0.0011365318298339846,0.2293810844421387,201.8254820682364,NN,60,60
81,facility,pytorch,1,2.175869081009282e-16,0.0,0.0010783672332763672,1.071929931640625e-05,0.0010890865325927734,0.2983062267303467,273.9049816548306,NN,60,60
82,facility,pytorch,1,1.5891051385126692e-16,2.6263723481856566e-16,0.0011374950408935547,1.071929931640625e-05,0.001148214340209961,0.3002228736877441,261.46936436349137,NN,60,60
83,facility,pytorch,1,1.7464649630728876e-16,0.0,0.0011069774627685547,1.071929931640625e-05,0.001117696762084961,0.2483539581298828,222.2015546207732,NN,60,60
84,facility,pytorch,1,1.124574824827436e-16,0.0,0.001112222671508789,1.071929931640625e-05,0.0011229419708251953,0.2634439468383789,234.60156774155197,NN,60,60
85,facility,pytorch,1,2.1967244560084615e-16,0.0,0.0011208057403564453,1.071929931640625e-05,0.0011315250396728516,0.28530287742614746,252.14013603148786,NN,60,60
86,facility,pytorch,1,1.124574824827436e-16,0.0,0.0011053085327148438,1.071929931640625e-05,0.00111602783203125,0.28191590309143066,252.60651661197704,NN,60,60
87,facility,pytorch,1,2.1967244560084615e-16,0.0,0.0011148452758789062,1.071929931640625e-05,0.0011255645751953123,0.6964828968048096,618.7853741611875,NN,60,60
88,facility,pytorch,1,1.7327884384446502e-16,0.0,0.0011031627655029297,1.071929931640625e-05,0.001113882064819336,0.28320908546447754,254.2541032029384,NN,60,60
89,facility,pytorch,1,1.7693559959516992e-16,0.0,0.0011358261108398438,1.071929931640625e-05,0.00114654541015625,0.42155814170837397,367.6767949826989,NN,60,60
90,facility,pytorch,1,2.1967244560084615e-16,0.0,0.0012247562408447266,1.071929931640625e-05,0.0012354755401611328,0.29448604583740234,238.35845896147404,NN,60,60
91,facility,pytorch,1,1.5069261048546526e-16,-1.3132959663923608e-16,0.0011281967163085938,1.071929931640625e-05,0.001138916015625,0.6023540496826172,528.8836414790997,NN,60,60
92,facility,pytorch,1,2.175869081009282e-16,-1.3090131196594082e-16,0.0011286735534667967,1.071929931640625e-05,0.0011393928527832034,0.5097441673278809,447.3822756415622,NN,60,60
93,facility,pytorch,1,2.1694282457451687e-16,-1.3134729612018695e-16,0.0011065006256103516,1.071929931640625e-05,0.0011172199249267578,0.24672794342041016,220.84098029005798,NN,60,60
94,facility,pytorch,1,2.1967244560084615e-16,0.0,0.0011644363403320312,1.071929931640625e-05,0.0011751556396484375,0.2015469074249268,171.506565279491,NN,60,60
95,facility,pytorch,1,2.1694282457451687e-16,-1.3094478044046435e-16,0.0011186599731445312,1.071929931640625e-05,0.0011293792724609375,0.29323601722717285,259.64352665000337,NN,60,60
96,facility,pytorch,1,1.5891051385126692e-16,0.0,0.0010890960693359377,1.071929931640625e-05,0.0010998153686523438,0.2729668617248535,248.1933509070098,NN,60,60
97,facility,pytorch,1,2.175869081009282e-16,0.0,0.001119852066040039,1.071929931640625e-05,0.0011305713653564453,0.317763090133667,281.06415912407533,NN,60,60
98,facility,pytorch,1,1.2523109461365248e-16,0.0,0.0011589527130126953,1.071929931640625e-05,0.0011696720123291016,0.3966109752655029,339.0787939567383,NN,60,60
99,facility,pytorch,1,8.747557641192873e-17,0.0,0.0011560916900634766,1.071929931640625e-05,0.0011668109893798828,0.4753139019012451,407.3615231836795,NN,60,60
100,facility,optimaltree,1,1.7693559959516992e-16,-2.624275698534161e-16,0.0015015602111816404,4.134893417358399e-05,0.001542909145355225,1.902320146560669,1232.9437234119814,OCT,60,60
101,facility,optimaltree,1,1.124574824827436e-16,1.3106676998471352e-16,0.0011777877807617188,4.134893417358399e-05,0.0012191367149353028,1.0166049003601074,833.8727625097048,OCT,60,60
102,facility,optimaltree,1,1.5069261048546526e-16,0.0,0.0011470317840576172,4.134893417358399e-05,0.0011883807182312012,2.195518016815185,1847.487074750774,OCT,60,60
103,facility,optimaltree,1,1.7693559959516992e-16,0.0,0.001232624053955078,4.134893417358399e-05,0.0012739729881286624,2.1946978569030757,1722.7193020213608,OCT,60,60
104,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0011434555053710938,4.134893417358399e-05,0.0011848044395446778,0.8745701313018799,738.1556838510654,OCT,60,60
105,facility,optimaltree,1,1.7766484029935842e-16,0.0,0.0011188983917236328,4.134893417358399e-05,0.0011602473258972169,1.0155320167541504,875.2720166528645,OCT,60,60
106,facility,optimaltree,1,1.7467799241400307e-16,-1.311725949503044e-16,0.001140594482421875,4.134893417358399e-05,0.001181943416595459,0.34894394874572754,295.22897953173316,OCT,60,60
107,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0011565685272216795,4.134893417358399e-05,0.0011979174613952635,2.432943105697632,2030.9772451800504,OCT,60,60
108,facility,optimaltree,1,2.1694282457451687e-16,2.620231958501152e-16,0.001124858856201172,4.134893417358399e-05,0.0011662077903747561,2.06049919128418,1766.8371008069214,OCT,60,60
109,facility,optimaltree,1,8.785078746186096e-17,0.0,0.0011496543884277346,4.134893417358399e-05,0.0011910033226013186,1.9400439262390137,1628.9156288848005,OCT,60,60
110,facility,optimaltree,1,1.5891051385126692e-16,0.0,0.0011224746704101562,4.134893417358399e-05,0.0011638236045837405,0.3532190322875977,303.49876982769393,OCT,60,60
111,facility,optimaltree,1,8.709605087887108e-17,1.3118246089704267e-16,0.0011243820190429688,4.134893417358399e-05,0.0011657309532165528,0.3924300670623779,336.6386265883753,OCT,60,60
112,facility,optimaltree,1,2.5046218922730496e-16,-1.3120128652501827e-16,0.0011379718780517578,4.134893417358399e-05,0.001179320812225342,0.2312300205230713,196.07049932981968,OCT,60,60
113,facility,optimaltree,1,2.2491496496548717e-16,0.0,0.0011012554168701172,4.134893417358399e-05,0.0011426043510437012,0.2624390125274658,229.68494062511087,OCT,60,60
114,facility,optimaltree,1,1.7693559959516992e-16,0.0,0.0011298656463623047,4.134893417358399e-05,0.0011712145805358887,0.3887820243835449,331.94773258855594,OCT,60,60
115,facility,optimaltree,1,2.175869081009282e-16,2.616345292901942e-16,0.0011174678802490234,4.134893417358399e-05,0.0011588168144226075,0.35481905937194824,306.19081027810296,OCT,60,60
116,facility,optimaltree,1,2.2491496496548717e-16,0.0,0.0011568069458007812,4.134893417358399e-05,0.0011981558799743653,0.34696292877197266,289.580792091423,OCT,60,60
117,facility,optimaltree,1,3.0138522097093047e-16,-1.3095744451596622e-16,0.001138925552368164,4.134893417358399e-05,0.0011802744865417481,0.2763400077819824,234.13198449427622,OCT,60,60
118,facility,optimaltree,1,2.1816918202727935e-16,2.6200666408805564e-16,0.001124858856201172,4.134893417358399e-05,0.0011662077903747561,0.1808788776397705,155.10004231891287,OCT,60,60
119,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0012099742889404295,4.134893417358399e-05,0.0012513232231140135,0.17547392845153809,140.2306975609849,OCT,60,60
120,facility,optimaltree,1,1.2523109461365248e-16,0.0,0.0011229515075683594,4.134893417358399e-05,0.0011643004417419436,0.2925670146942139,251.2813739523245,OCT,60,60
121,facility,optimaltree,1,1.7693559959516992e-16,0.0,0.001124858856201172,4.134893417358399e-05,0.0011662077903747561,0.4514040946960449,387.0700388230027,OCT,60,60
122,facility,optimaltree,1,1.2523109461365248e-16,0.0,0.0011489391326904295,4.134893417358399e-05,0.0011902880668640135,0.5435039997100829,456.61551589105903,OCT,60,60
123,facility,optimaltree,1,2.175869081009282e-16,0.0,0.0011260509490966795,4.134893417358399e-05,0.0011673998832702635,0.3759160041809082,322.0113429580327,OCT,60,60
124,facility,optimaltree,1,1.7492426985717036e-16,0.0,0.001125335693359375,4.134893417358399e-05,0.001166684627532959,0.2467739582061768,211.51727929080417,OCT,60,60
125,facility,optimaltree,1,1.8499383834332682e-16,0.0,0.0011200904846191406,4.134893417358399e-05,0.001161439418792725,0.4236249923706055,364.7413593133844,OCT,60,60
126,facility,optimaltree,1,2.2491496496548717e-16,0.0,0.0011441707611083984,4.134893417358399e-05,0.0011855196952819825,0.3203890323638916,270.2519693590457,OCT,60,60
127,facility,optimaltree,1,1.5069261048546526e-16,0.0,0.001138925552368164,4.134893417358399e-05,0.0011802744865417481,0.2648670673370361,224.41141476599,OCT,60,60
128,facility,optimaltree,1,2.175869081009282e-16,-2.6247212931144475e-16,0.0011203289031982422,4.134893417358399e-05,0.0011616778373718262,0.2236318588256836,192.5076399250476,OCT,60,60
129,facility,optimaltree,1,1.7585384051907722e-16,0.0,0.0011317729949951172,4.134893417358399e-05,0.0011731219291687012,0.31844401359558105,271.4500561942757,OCT,60,60
130,facility,optimaltree,1,2.5046218922730496e-16,-1.3100813752166362e-16,0.001171588897705078,4.134893417358399e-05,0.0012129378318786624,0.3177139759063721,261.937559828833,OCT,60,60
131,facility,optimaltree,1,2.1967244560084615e-16,1.313610945620278e-16,0.0011522769927978516,4.134893417358399e-05,0.0011936259269714356,0.3798348903656006,318.21936989032105,OCT,60,60
132,facility,optimaltree,1,2.5046218922730496e-16,0.0,0.0011370182037353516,4.134893417358399e-05,0.0011783671379089356,0.5436079502105713,461.32307387256867,OCT,60,60
133,facility,optimaltree,1,1.7693559959516992e-16,0.0,0.0011212825775146484,4.134893417358399e-05,0.0011626315116882325,0.1946098804473877,167.38741251284242,OCT,60,60
134,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0011491775512695312,4.134893417358399e-05,0.0011905264854431153,0.20152592658996585,169.27462685969363,OCT,60,60
135,facility,optimaltree,1,2.1967244560084615e-16,1.3117347960583136e-16,0.0011060237884521484,4.134893417358399e-05,0.0011473727226257325,0.20745301246643064,180.8069935562699,OCT,60,60
136,facility,optimaltree,1,1.7693559959516992e-16,0.0,0.001108407974243164,4.134893417358399e-05,0.0011497569084167481,0.2862670421600342,248.9804932368121,OCT,60,60
137,facility,optimaltree,1,2.175869081009282e-16,0.0,0.001171588897705078,4.134893417358399e-05,0.0012129378318786624,0.33997201919555664,280.28808258786853,OCT,60,60
138,facility,optimaltree,1,2.175869081009282e-16,-1.3122557877824634e-16,0.0011484622955322266,4.134893417358399e-05,0.0011898112297058106,0.4078080654144287,342.7502239285993,OCT,60,60
139,facility,optimaltree,1,1.5069261048546526e-16,-1.314133106439027e-16,0.0011227130889892578,4.134893417358399e-05,0.001164062023162842,0.3556079864501953,305.4888651757424,OCT,60,60
140,facility,optimaltree,1,8.822431646763332e-17,1.3092189928778506e-16,0.0011398792266845705,4.134893417358399e-05,0.0011812281608581546,0.312330961227417,264.4120514367949,OCT,60,60
141,facility,optimaltree,1,2.1694282457451687e-16,0.0,0.0011222362518310547,4.134893417358399e-05,0.0011635851860046387,0.3326539993286133,285.8871042100798,OCT,60,60
142,facility,optimaltree,1,1.6450187358619606e-16,-2.6228778955539274e-16,0.0011355876922607422,4.134893417358399e-05,0.0011769366264343262,0.27532100677490234,233.93018841551483,OCT,60,60
143,facility,optimaltree,1,2.1967244560084615e-16,2.620495619363024e-16,0.0011053085327148438,4.134893417358399e-05,0.0011466574668884278,0.2304210662841797,200.95021655372884,OCT,60,60
144,facility,optimaltree,1,2.2491496496548717e-16,1.3111903616605815e-16,0.00112152099609375,4.134893417358399e-05,0.001162869930267334,0.2449369430541992,210.6314185954488,OCT,60,60
145,facility,optimaltree,1,1.6841708790103146e-16,1.3116505579600828e-16,0.0011143684387207033,4.134893417358399e-05,0.0011557173728942874,0.27684998512268066,239.54817294937732,OCT,60,60
146,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.001118183135986328,4.134893417358399e-05,0.0011595320701599124,0.42558407783508295,367.03088149721486,OCT,60,60
147,facility,optimaltree,1,8.703871528180201e-17,0.0,0.0011932849884033205,4.134893417358399e-05,0.0012346339225769046,0.20692205429077148,167.59790129440776,OCT,60,60
148,facility,optimaltree,1,1.7513372352859622e-16,0.0,0.0011310577392578125,4.134893417358399e-05,0.0011724066734313966,0.21463799476623532,183.07469552184781,OCT,60,60
149,facility,optimaltree,1,4.3299721362426666e-17,0.0,0.0011386871337890625,4.134893417358399e-05,0.0011800360679626466,0.25777292251586914,218.4449522470264,OCT,60,60
150,facility,optimaltree,1,2.1816918202727935e-16,1.306284219339196e-16,0.0010960102081298828,4.134893417358399e-05,0.0011373591423034669,0.2474110126495361,217.5311240286515,OCT,60,60
151,facility,optimaltree,1,2.175869081009282e-16,0.0,0.0011241436004638672,4.134893417358399e-05,0.0011654925346374512,0.2744240760803223,235.45760090663052,OCT,60,60
152,facility,optimaltree,1,1.8499383834332682e-16,0.0,0.0011153221130371094,4.134893417358399e-05,0.0011566710472106936,0.5517270565032959,476.9956487056393,OCT,60,60
153,facility,optimaltree,1,2.1967244560084615e-16,-1.3123350065786784e-16,0.00110626220703125,4.134893417358399e-05,0.001147611141204834,0.709575891494751,618.3069038087185,OCT,60,60
154,facility,optimaltree,1,8.680753330460001e-17,0.0,0.0011091232299804688,4.134893417358399e-05,0.0011504721641540528,0.1862170696258545,161.8614299658269,OCT,60,60
155,facility,optimaltree,1,1.5891051385126692e-16,0.0,0.001119852066040039,4.134893417358399e-05,0.0011612010002136233,0.24839210510253906,213.90965479434053,OCT,60,60
156,facility,optimaltree,1,1.7676346269306622e-16,1.3145022020471972e-16,0.0011506080627441404,4.134893417358399e-05,0.001191956996917725,0.25504207611083984,213.96919248794362,OCT,60,60
157,facility,optimaltree,1,2.1816918202727935e-16,0.0,0.0011012554168701172,4.134893417358399e-05,0.0011426043510437012,0.5107860565185547,447.0366807652902,OCT,60,60
158,facility,optimaltree,1,2.0680253842638886e-16,0.0,0.0011014938354492188,4.134893417358399e-05,0.0011428427696228028,0.5639009475708008,493.41953465472534,OCT,60,60
159,facility,optimaltree,1,2.1967244560084615e-16,1.313448482089553e-16,0.0011982917785644533,4.134893417358399e-05,0.0012396407127380374,0.8661510944366455,698.7113972108481,OCT,60,60
160,facility,optimaltree,1,1.5069261048546526e-16,0.0,0.001163959503173828,4.134893417358399e-05,0.0012053084373474124,0.42900896072387695,355.9329275650142,OCT,60,60
161,facility,optimaltree,1,1.7693559959516992e-16,0.0,0.0012578964233398438,4.134893417358399e-05,0.0012992453575134278,0.3641021251678467,280.24123623938647,OCT,60,60
162,facility,optimaltree,1,2.5046218922730496e-16,0.0,0.0012202262878417967,4.134893417358399e-05,0.0012615752220153811,0.3341188430786133,264.84258508569513,OCT,60,60
163,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0011699199676513672,4.134893417358399e-05,0.0012112689018249512,0.2154250144958496,177.85069374049044,OCT,60,60
164,facility,optimaltree,1,8.810971459105414e-17,0.0,0.0011751651763916016,4.134893417358399e-05,0.0012165141105651856,0.5883469581604004,483.63348443780717,OCT,60,60
165,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0012319087982177734,4.134893417358399e-05,0.0012732577323913575,0.6224668025970459,488.8773001424978,OCT,60,60
166,facility,optimaltree,1,2.175869081009282e-16,-1.308950145187796e-16,0.0011470317840576172,4.134893417358399e-05,0.0011883807182312012,0.566910982131958,477.0449178742604,OCT,60,60
167,facility,optimaltree,1,1.2523109461365248e-16,0.0,0.0010721683502197266,4.134893417358399e-05,0.0011135172843933106,0.5682229995727539,510.2956258845545,OCT,60,60
168,facility,optimaltree,1,1.5069261048546526e-16,0.0,0.0011386871337890625,4.134893417358399e-05,0.0011800360679626466,0.4190220832824707,355.0926066233889,OCT,60,60
169,facility,optimaltree,1,2.1816918202727935e-16,0.0,0.0011661052703857422,4.134893417358399e-05,0.0012074542045593262,0.31952691078186035,264.62859591306426,OCT,60,60
170,facility,optimaltree,1,8.764621195527425e-17,0.0,0.0011234283447265623,4.134893417358399e-05,0.0011647772789001466,0.462069034576416,396.7016209422712,OCT,60,60
171,facility,optimaltree,1,1.8499383834332682e-16,0.0,0.0011107921600341797,4.134893417358399e-05,0.0011521410942077635,0.3609039783477783,313.2463377638165,OCT,60,60
172,facility,optimaltree,1,2.1967244560084615e-16,2.62821543995524e-16,0.001148700714111328,4.134893417358399e-05,0.0011900496482849124,0.5414350032806396,454.9684158647922,OCT,60,60
173,facility,optimaltree,1,1.756825107495665e-16,0.0,0.0011317729949951172,4.134893417358399e-05,0.0011731219291687012,0.4970722198486328,423.71743932948954,OCT,60,60
174,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0010821819305419922,4.134893417358399e-05,0.0011235308647155762,0.5834050178527832,519.2603391456212,OCT,60,60
175,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0010979175567626953,4.134893417358399e-05,0.0011392664909362796,0.1972649097442627,173.15080476223358,OCT,60,60
176,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.001153707504272461,4.134893417358399e-05,0.001195056438446045,0.16751599311828613,140.17412711997972,OCT,60,60
177,facility,optimaltree,1,0.0,0.0,0.0011363029479980467,4.134893417358399e-05,0.0011776518821716311,0.3078579902648926,261.4168031534003,OCT,60,60
178,facility,optimaltree,1,2.175869081009282e-16,-1.3057375591726814e-16,0.0011355876922607422,4.134893417358399e-05,0.0011769366264343262,0.3487870693206787,296.35161442580966,OCT,60,60
179,facility,optimaltree,1,1.7693559959516992e-16,0.0,0.0011110305786132812,4.134893417358399e-05,0.0011523795127868653,0.4270069599151611,370.54369257442437,OCT,60,60
180,facility,optimaltree,1,8.707335582012046e-17,0.0,0.001133441925048828,4.134893417358399e-05,0.0011747908592224124,0.3388669490814209,288.4487450861808,OCT,60,60
181,facility,optimaltree,1,2.175869081009282e-16,0.0,0.0011501312255859375,4.134893417358399e-05,0.0011914801597595216,0.2720720767974853,228.3479708570205,OCT,60,60
182,facility,optimaltree,1,1.5891051385126692e-16,2.6263723481856566e-16,0.0011370182037353516,4.134893417358399e-05,0.0011783671379089356,0.2640209197998047,224.05658754903962,OCT,60,60
183,facility,optimaltree,1,1.7464649630728876e-16,0.0,0.0010972023010253906,4.134893417358399e-05,0.001138551235198975,0.3369770050048828,295.9699964191706,OCT,60,60
184,facility,optimaltree,1,1.124574824827436e-16,0.0,0.0011255741119384766,4.134893417358399e-05,0.0011669230461120606,0.3524210453033447,302.00881410092694,OCT,60,60
185,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0012354850769042967,4.134893417358399e-05,0.0012768340110778811,0.40731310844421387,319.00239569931824,OCT,60,60
186,facility,optimaltree,1,1.124574824827436e-16,0.0,0.0011355876922607422,4.134893417358399e-05,0.0011769366264343262,0.5508830547332764,468.0651807075153,OCT,60,60
187,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0011391639709472654,4.134893417358399e-05,0.0011805129051208495,0.6584048271179199,557.7277675338237,OCT,60,60
188,facility,optimaltree,1,1.7327884384446502e-16,0.0,0.0011246204376220703,4.134893417358399e-05,0.0011659693717956546,0.6613161563873291,567.1814134953368,OCT,60,60
189,facility,optimaltree,1,1.7693559959516992e-16,0.0,0.0010993480682373047,4.134893417358399e-05,0.0011406970024108887,0.3202898502349853,280.78433585609986,OCT,60,60
190,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0011754035949707033,4.134893417358399e-05,0.0012167525291442874,0.40465497970581055,332.56966393190464,OCT,60,60
191,facility,optimaltree,1,1.5069261048546526e-16,-1.3132959663923608e-16,0.0011043548583984377,4.134893417358399e-05,0.0011457037925720216,0.27207589149475103,237.4748981880914,OCT,60,60
192,facility,optimaltree,1,2.175869081009282e-16,-1.3090131196594082e-16,0.00112152099609375,4.134893417358399e-05,0.001162869930267334,0.5420122146606445,466.09874462575567,OCT,60,60
193,facility,optimaltree,1,2.1694282457451687e-16,-1.3134729612018695e-16,0.0011315345764160154,4.134893417358399e-05,0.0011728835105895995,0.2897899150848389,247.07476272657604,OCT,60,60
194,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0011289119720458984,4.134893417358399e-05,0.0011702609062194825,0.4204578399658203,359.28555566647583,OCT,60,60
195,facility,optimaltree,1,2.1694282457451687e-16,-1.3094478044046435e-16,0.0011684894561767578,4.134893417358399e-05,0.001209838390350342,0.5362579822540283,443.24761598839666,OCT,60,60
196,facility,optimaltree,1,1.5891051385126692e-16,0.0,0.0011546611785888672,4.134893417358399e-05,0.0011960101127624512,0.2549037933349609,213.1284598808316,OCT,60,60
197,facility,optimaltree,1,2.175869081009282e-16,0.0,0.0011723041534423828,4.134893417358399e-05,0.0012136530876159669,0.3749380111694336,308.9334299852861,OCT,60,60
198,facility,optimaltree,1,1.2523109461365248e-16,0.0,0.0012123584747314453,4.134893417358399e-05,0.0012537074089050296,0.4836950302124024,385.81173468126417,OCT,60,60
199,facility,optimaltree,1,8.747557641192873e-17,0.0,0.001112222671508789,4.134893417358399e-05,0.0011535716056823733,0.3318138122558594,287.64041228249664,OCT,60,60
200,facility,optimaltree,1,1.7693559959516992e-16,-2.624275698534161e-16,0.0017750263214111328,4.955530166625976e-05,0.0018245816230773927,2.4526798725128174,1344.242341088614,OCT-H,60,60
201,facility,optimaltree,1,1.124574824827436e-16,1.3106676998471352e-16,0.001489877700805664,4.955530166625976e-05,0.0015394330024719241,1.8938429355621336,1230.2210830358456,OCT-H,60,60
202,facility,optimaltree,1,1.5069261048546526e-16,0.0,0.0014560222625732422,4.955530166625976e-05,0.001505577564239502,2.234334945678711,1484.0384173812522,OCT-H,60,60
203,facility,optimaltree,1,1.7693559959516992e-16,0.0,0.001513957977294922,4.955530166625976e-05,0.0015635132789611815,2.6409080028533936,1689.0857521901232,OCT-H,60,60
204,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0014595985412597654,4.955530166625976e-05,0.0015091538429260257,0.4843528270721436,320.9433082932455,OCT-H,60,60
205,facility,optimaltree,1,1.7766484029935842e-16,0.0,0.001425027847290039,4.955530166625976e-05,0.0014745831489562991,2.2516369819641118,1526.9650840359911,OCT-H,60,60
206,facility,optimaltree,1,1.7467799241400307e-16,-1.311725949503044e-16,0.0014352798461914062,4.955530166625976e-05,0.001484835147857666,2.168944835662842,1460.7310709153242,OCT-H,60,60
207,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0014495849609375,4.955530166625976e-05,0.00149914026260376,1.2773230075836182,852.0370237839643,OCT-H,60,60
208,facility,optimaltree,1,2.1694282457451687e-16,2.620231958501152e-16,0.0014567375183105467,4.955530166625976e-05,0.001506292819976807,1.9477169513702397,1293.0533330167698,OCT-H,60,60
209,facility,optimaltree,1,8.785078746186096e-17,0.0,0.001459360122680664,4.955530166625976e-05,0.0015089154243469241,1.904415845870972,1262.1090719483004,OCT-H,60,60
210,facility,optimaltree,1,1.5891051385126692e-16,0.0,0.0014235973358154295,4.955530166625976e-05,0.0014731526374816895,0.4752118587493897,322.5815483463752,OCT-H,60,60
211,facility,optimaltree,1,8.709605087887108e-17,1.3118246089704267e-16,0.0014750957489013672,4.955530166625976e-05,0.001524651050567627,0.5675928592681885,372.2772230779455,OCT-H,60,60
212,facility,optimaltree,1,2.5046218922730496e-16,-1.3120128652501827e-16,0.001447916030883789,4.955530166625976e-05,0.0014974713325500491,0.478856086730957,319.77646337677226,OCT-H,60,60
213,facility,optimaltree,1,2.2491496496548717e-16,0.0,0.001453876495361328,4.955530166625976e-05,0.0015034317970275882,0.3909780979156494,260.05708984514376,OCT-H,60,60
214,facility,optimaltree,1,1.7693559959516992e-16,0.0,0.001466989517211914,4.955530166625976e-05,0.0015165448188781741,0.427703857421875,282.02520103445295,OCT-H,60,60
215,facility,optimaltree,1,2.175869081009282e-16,2.616345292901942e-16,0.0014209747314453125,4.955530166625976e-05,0.0014705300331115726,0.3386759757995605,230.30877858573086,OCT-H,60,60
216,facility,optimaltree,1,2.2491496496548717e-16,0.0,0.0014765262603759766,4.955530166625976e-05,0.0015260815620422366,0.4744579792022705,310.8994899114961,OCT-H,60,60
217,facility,optimaltree,1,3.0138522097093047e-16,-1.3095744451596622e-16,0.0014293193817138672,4.955530166625976e-05,0.001478874683380127,0.3269650936126709,221.09046647911842,OCT-H,60,60
218,facility,optimaltree,1,2.1816918202727935e-16,2.6200666408805564e-16,0.001407146453857422,4.955530166625976e-05,0.0014567017555236815,0.5994908809661865,411.5398905046769,OCT-H,60,60
219,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.001430034637451172,4.955530166625976e-05,0.0014795899391174315,0.6863150596618652,463.8549110919535,OCT-H,60,60
220,facility,optimaltree,1,1.2523109461365248e-16,0.0,0.001445770263671875,4.955530166625976e-05,0.0014953255653381349,0.3557620048522949,237.91608536556197,OCT-H,60,60
221,facility,optimaltree,1,1.7693559959516992e-16,0.0,0.0014314651489257812,4.955530166625976e-05,0.001481020450592041,0.5759561061859131,388.89139306325814,OCT-H,60,60
222,facility,optimaltree,1,1.2523109461365248e-16,0.0,0.001402139663696289,4.955530166625976e-05,0.0014516949653625491,0.5124831199645996,353.02397004360427,OCT-H,60,60
223,facility,optimaltree,1,2.175869081009282e-16,0.0,0.0014338493347167967,4.955530166625976e-05,0.001483404636383057,0.3265690803527832,220.14834816011313,OCT-H,60,60
224,facility,optimaltree,1,1.7492426985717036e-16,0.0,0.0014357566833496096,4.955530166625976e-05,0.0014853119850158694,0.3136739730834961,211.18389688355256,OCT-H,60,60
225,facility,optimaltree,1,1.8499383834332682e-16,0.0,0.0014569759368896484,4.955530166625976e-05,0.0015065312385559085,0.5133638381958008,340.7588406118202,OCT-H,60,60
226,facility,optimaltree,1,2.2491496496548717e-16,0.0,0.0014295578002929688,4.955530166625976e-05,0.0014791131019592286,0.4535350799560547,306.62636910950454,OCT-H,60,60
227,facility,optimaltree,1,1.5069261048546526e-16,0.0,0.0014009475708007812,4.955530166625976e-05,0.001450502872467041,0.33380889892578125,230.1332215620043,OCT-H,60,60
228,facility,optimaltree,1,2.175869081009282e-16,-2.6247212931144475e-16,0.0014095306396484375,4.955530166625976e-05,0.0014590859413146976,0.4075620174407959,279.3269442878501,OCT-H,60,60
229,facility,optimaltree,1,1.7585384051907722e-16,0.0,0.0014672279357910154,4.955530166625976e-05,0.0015167832374572757,0.4302988052368164,283.6916934539481,OCT-H,60,60
230,facility,optimaltree,1,2.5046218922730496e-16,-1.3100813752166362e-16,0.001422405242919922,4.955530166625976e-05,0.0014719605445861815,0.5122678279876709,348.0173635575856,OCT-H,60,60
231,facility,optimaltree,1,2.1967244560084615e-16,1.313610945620278e-16,0.0015227794647216795,4.955530166625976e-05,0.0015723347663879395,0.6896498203277588,438.6151315041282,OCT-H,60,60
232,facility,optimaltree,1,2.5046218922730496e-16,0.0,0.0014719963073730467,4.955530166625976e-05,0.001521551609039307,0.6020429134368896,395.6769588755611,OCT-H,60,60
233,facility,optimaltree,1,1.7693559959516992e-16,0.0,0.001481771469116211,4.955530166625976e-05,0.0015313267707824708,0.30257105827331543,197.58751955907425,OCT-H,60,60
234,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.001491546630859375,4.955530166625976e-05,0.0015411019325256349,0.3526020050048828,228.79862620574426,OCT-H,60,60
235,facility,optimaltree,1,2.1967244560084615e-16,1.3117347960583136e-16,0.0014638900756835938,4.955530166625976e-05,0.0015134453773498536,0.34507203102111816,228.00428491536502,OCT-H,60,60
236,facility,optimaltree,1,1.7693559959516992e-16,0.0,0.0014913082122802734,4.955530166625976e-05,0.0015408635139465333,0.6895561218261719,447.51278460740997,OCT-H,60,60
237,facility,optimaltree,1,2.175869081009282e-16,0.0,0.0013878345489501953,4.955530166625976e-05,0.0014373898506164554,0.5915939807891846,411.5751760285958,OCT-H,60,60
238,facility,optimaltree,1,2.175869081009282e-16,-1.3122557877824634e-16,0.0014221668243408205,4.955530166625976e-05,0.0014717221260070804,0.3971099853515625,269.8267412945398,OCT-H,60,60
239,facility,optimaltree,1,1.5069261048546526e-16,-1.314133106439027e-16,0.001512765884399414,4.955530166625976e-05,0.0015623211860656741,0.44584202766418457,285.37155588789614,OCT-H,60,60
240,facility,optimaltree,1,8.822431646763332e-17,1.3092189928778506e-16,0.0014073848724365234,4.955530166625976e-05,0.0014569401741027833,0.5714001655578613,392.19192092753053,OCT-H,60,60
241,facility,optimaltree,1,2.1694282457451687e-16,0.0,0.001461505889892578,4.955530166625976e-05,0.0015110611915588382,0.38703012466430653,256.1313379142769,OCT-H,60,60
242,facility,optimaltree,1,1.6450187358619606e-16,-2.6228778955539274e-16,0.0014450550079345705,4.955530166625976e-05,0.0014946103096008304,0.5221359729766846,349.3458927873533,OCT-H,60,60
243,facility,optimaltree,1,2.1967244560084615e-16,2.620495619363024e-16,0.0013997554779052734,4.955530166625976e-05,0.0014493107795715333,0.7674298286437988,529.5136415604925,OCT-H,60,60
244,facility,optimaltree,1,2.2491496496548717e-16,1.3111903616605815e-16,0.0014541149139404295,4.955530166625976e-05,0.0015036702156066895,0.44316697120666493,294.72351490839316,OCT-H,60,60
245,facility,optimaltree,1,1.6841708790103146e-16,1.3116505579600828e-16,0.001435995101928711,4.955530166625976e-05,0.0014855504035949708,0.366854190826416,246.94832968214612,OCT-H,60,60
246,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0014622211456298828,4.955530166625976e-05,0.0015117764472961429,0.5398769378662109,357.1142670146747,OCT-H,60,60
247,facility,optimaltree,1,8.703871528180201e-17,0.0,0.001483917236328125,4.955530166625976e-05,0.0015334725379943849,0.6702649593353271,437.0896398392375,OCT-H,60,60
248,facility,optimaltree,1,1.7513372352859622e-16,0.0,0.0014286041259765625,4.955530166625976e-05,0.0014781594276428226,0.3362150192260742,227.45518036726693,OCT-H,60,60
249,facility,optimaltree,1,4.3299721362426666e-17,0.0,0.0014524459838867188,4.955530166625976e-05,0.0015020012855529786,0.3009121417999268,200.34080176512137,OCT-H,60,60
250,facility,optimaltree,1,2.1816918202727935e-16,1.306284219339196e-16,0.001401662826538086,4.955530166625976e-05,0.0014512181282043458,0.41326093673706055,284.7683120168888,OCT-H,60,60
251,facility,optimaltree,1,2.175869081009282e-16,0.0,0.0015113353729248047,4.955530166625976e-05,0.0015608906745910645,0.3870999813079834,247.99941956818927,OCT-H,60,60
252,facility,optimaltree,1,1.8499383834332682e-16,0.0,0.0015027523040771484,4.955530166625976e-05,0.0015523076057434085,1.052045822143555,677.7302502745417,OCT-H,60,60
253,facility,optimaltree,1,2.1967244560084615e-16,-1.3123350065786784e-16,0.0014111995697021484,4.955530166625976e-05,0.0014607548713684085,0.8138101100921631,557.1161363506533,OCT-H,60,60
254,facility,optimaltree,1,8.680753330460001e-17,0.0,0.0014145374298095705,4.955530166625976e-05,0.0014640927314758304,0.9555220603942872,652.6376641670126,OCT-H,60,60
255,facility,optimaltree,1,1.5891051385126692e-16,0.0,0.0014319419860839846,4.955530166625976e-05,0.0014814972877502444,0.36021900177001953,243.1452320220153,OCT-H,60,60
256,facility,optimaltree,1,1.7676346269306622e-16,1.3145022020471972e-16,0.0014338493347167967,4.955530166625976e-05,0.001483404636383057,0.22581791877746585,152.2294815850591,OCT-H,60,60
257,facility,optimaltree,1,2.1816918202727935e-16,0.0,0.0014171600341796875,4.955530166625976e-05,0.0014667153358459476,0.3829200267791748,261.0731731105277,OCT-H,60,60
258,facility,optimaltree,1,2.0680253842638886e-16,0.0,0.0013997554779052734,4.955530166625976e-05,0.0014493107795715333,0.4207539558410645,290.31313488571027,OCT-H,60,60
259,facility,optimaltree,1,2.1967244560084615e-16,1.313448482089553e-16,0.0014786720275878904,4.955530166625976e-05,0.0015282273292541507,0.5470800399780273,357.98341614858384,OCT-H,60,60
260,facility,optimaltree,1,1.5069261048546526e-16,0.0,0.0014424324035644533,4.955530166625976e-05,0.0014919877052307132,0.3453929424285889,231.49851786156586,OCT-H,60,60
261,facility,optimaltree,1,1.7693559959516992e-16,0.0,0.0014612674713134766,4.955530166625976e-05,0.0015108227729797366,0.6191120147705078,409.7846721951758,OCT-H,60,60
262,facility,optimaltree,1,2.5046218922730496e-16,0.0,0.0014181137084960938,4.955530166625976e-05,0.0014676690101623536,0.4487349987030029,305.7467287214601,OCT-H,60,60
263,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0014200210571289062,4.955530166625976e-05,0.001469576358795166,0.3254520893096924,221.4598019095208,OCT-H,60,60
264,facility,optimaltree,1,8.810971459105414e-17,0.0,0.0014624595642089846,4.955530166625976e-05,0.0015120148658752444,0.6545829772949219,432.92099308561376,OCT-H,60,60
265,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0014913082122802734,4.955530166625976e-05,0.0015408635139465333,0.4955220222473145,321.5872254500723,OCT-H,60,60
266,facility,optimaltree,1,2.175869081009282e-16,-1.308950145187796e-16,0.0014739036560058596,4.955530166625976e-05,0.0015234589576721194,0.32494592666625977,213.2948347770292,OCT-H,60,60
267,facility,optimaltree,1,1.2523109461365248e-16,0.0,0.0014789104461669922,4.955530166625976e-05,0.001528465747833252,0.3887648582458496,254.34973521451911,OCT-H,60,60
268,facility,optimaltree,1,1.5069261048546526e-16,0.0,0.0014872550964355467,4.955530166625976e-05,0.001536810398101807,0.21864891052246094,142.27448668523158,OCT-H,60,60
269,facility,optimaltree,1,2.1816918202727935e-16,0.0,0.0014688968658447266,4.955530166625976e-05,0.0015184521675109866,0.4149169921875,273.24995878376785,OCT-H,60,60
270,facility,optimaltree,1,8.764621195527425e-17,0.0,0.0014543533325195312,4.955530166625976e-05,0.001503908634185791,0.7630150318145752,507.3546454021576,OCT-H,60,60
271,facility,optimaltree,1,1.8499383834332682e-16,0.0,0.0014171600341796875,4.955530166625976e-05,0.0014667153358459476,0.34048986434936523,232.14447686468296,OCT-H,60,60
272,facility,optimaltree,1,2.1967244560084615e-16,2.62821543995524e-16,0.0014293193817138672,4.955530166625976e-05,0.001478874683380127,0.5707008838653564,385.9021256357965,OCT-H,60,60
273,facility,optimaltree,1,1.756825107495665e-16,0.0,0.0014412403106689453,4.955530166625976e-05,0.0014907956123352054,0.967808961868286,649.1895695562823,OCT-H,60,60
274,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0014348030090332033,4.955530166625976e-05,0.0014843583106994632,0.3805370330810547,256.3646730968462,OCT-H,60,60
275,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0014328956604003904,4.955530166625976e-05,0.0014824509620666507,0.3400309085845947,229.37076320593133,OCT-H,60,60
276,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.001409769058227539,4.955530166625976e-05,0.0014593243598937991,0.3510539531707764,240.55923605381602,OCT-H,60,60
277,facility,optimaltree,1,0.0,0.0,0.0013964176177978516,4.955530166625976e-05,0.0014459729194641116,0.3906569480895996,270.16892421082133,OCT-H,60,60
278,facility,optimaltree,1,2.175869081009282e-16,-1.3057375591726814e-16,0.0014302730560302734,4.955530166625976e-05,0.0014798283576965333,0.41234517097473145,278.64391760715984,OCT-H,60,60
279,facility,optimaltree,1,1.7693559959516992e-16,0.0,0.001469135284423828,4.955530166625976e-05,0.0015186905860900882,0.4444539546966553,292.65602800693887,OCT-H,60,60
280,facility,optimaltree,1,8.707335582012046e-17,0.0,0.0014150142669677734,4.955530166625976e-05,0.0014645695686340333,0.6928260326385498,473.05778262532857,OCT-H,60,60
281,facility,optimaltree,1,2.175869081009282e-16,0.0,0.0014264583587646484,4.955530166625976e-05,0.0014760136604309085,0.36675405502319336,248.4760574073027,OCT-H,60,60
282,facility,optimaltree,1,1.5891051385126692e-16,2.6263723481856566e-16,0.001434326171875,4.955530166625976e-05,0.00148388147354126,0.3207950592041016,216.18644408203926,OCT-H,60,60
283,facility,optimaltree,1,1.7464649630728876e-16,0.0,0.001391887664794922,4.955530166625976e-05,0.0014414429664611815,0.3985888957977295,276.52075390557155,OCT-H,60,60
284,facility,optimaltree,1,1.124574824827436e-16,0.0,0.0014331340789794922,4.955530166625976e-05,0.001482689380645752,0.2800347805023193,188.86948551581082,OCT-H,60,60
285,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0015492439270019533,4.955530166625976e-05,0.0015987992286682132,0.360496997833252,225.47984222730895,OCT-H,60,60
286,facility,optimaltree,1,1.124574824827436e-16,0.0,0.001434326171875,4.955530166625976e-05,0.00148388147354126,0.4529261589050293,305.23068518682163,OCT-H,60,60
287,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0014698505401611328,4.955530166625976e-05,0.0015194058418273929,0.7881920337677002,518.7501667228946,OCT-H,60,60
288,facility,optimaltree,1,1.7327884384446502e-16,0.0,0.0014281272888183596,4.955530166625976e-05,0.0014776825904846194,0.5675420761108398,384.07576820994376,OCT-H,60,60
289,facility,optimaltree,1,1.7693559959516992e-16,0.0,0.001425027847290039,4.955530166625976e-05,0.0014745831489562991,0.32918310165405273,223.23807368004074,OCT-H,60,60
290,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0014493465423583984,4.955530166625976e-05,0.0014989018440246585,0.20367217063903809,135.88092605995053,OCT-H,60,60
291,facility,optimaltree,1,1.5069261048546526e-16,-1.3132959663923608e-16,0.0014138221740722654,4.955530166625976e-05,0.0014633774757385257,0.38293004035949707,261.67550526650206,OCT-H,60,60
292,facility,optimaltree,1,2.175869081009282e-16,-1.3090131196594082e-16,0.0014569759368896484,4.955530166625976e-05,0.0015065312385559085,0.3132600784301758,207.93467165702617,OCT-H,60,60
293,facility,optimaltree,1,2.1694282457451687e-16,-1.3134729612018695e-16,0.0014770030975341795,4.955530166625976e-05,0.0015265583992004395,0.4335761070251465,284.0219589713955,OCT-H,60,60
294,facility,optimaltree,1,2.1967244560084615e-16,0.0,0.0015048980712890625,4.955530166625976e-05,0.0015544533729553226,0.5287790298461914,340.17040269331346,OCT-H,60,60
295,facility,optimaltree,1,2.1694282457451687e-16,-1.3094478044046435e-16,0.0014803409576416016,4.955530166625976e-05,0.0015298962593078616,0.4766671657562256,311.5682928539704,OCT-H,60,60
296,facility,optimaltree,1,1.5891051385126692e-16,0.0,0.0015316009521484375,4.955530166625976e-05,0.0015811562538146976,0.2904829978942871,183.71555448328897,OCT-H,60,60
297,facility,optimaltree,1,2.175869081009282e-16,0.0,0.0015363693237304688,4.955530166625976e-05,0.0015859246253967286,0.3774211406707764,237.981764471538,OCT-H,60,60
298,facility,optimaltree,1,1.2523109461365248e-16,0.0,0.0014972686767578125,4.955530166625976e-05,0.0015468239784240726,0.570976972579956,369.12860192513705,OCT-H,60,60
299,facility,optimaltree,1,8.747557641192873e-17,0.0,0.0014607906341552734,4.955530166625976e-05,0.0015103459358215333,0.4986069202423096,330.12762733134963,OCT-H,60,60
0,facility,pytorch,1,2.2198718003759807e-16,0.0,0.002977609634399414,1.1830329895019529e-05,0.002989439964294434,0.2612869739532471,87.40331870652432,NN,80,40
1,facility,pytorch,1,1.1966773688064772e-16,1.3786677400243443e-16,0.002572298049926758,1.1830329895019529e-05,0.002584128379821777,0.2577922344207764,99.75984027486895,NN,80,40
2,facility,pytorch,1,1.1966773688064772e-16,0.0,0.0026929378509521484,1.1830329895019529e-05,0.002704768180847168,0.3073289394378662,113.62487240647991,NN,80,40
3,facility,pytorch,1,1.244933338741219e-16,0.0,0.0026581287384033203,1.1830329895019529e-05,0.00266995906829834,0.3459610939025879,129.57542982974687,NN,80,40
4,facility,pytorch,1,1.6279521784072483e-16,0.0,0.002704620361328125,1.1830329895019529e-05,0.0027164506912231447,0.18717694282531736,68.90496611261389,NN,80,40
5,facility,pytorch,1,1.644353823375733e-16,0.0,0.002545595169067383,1.1830329895019529e-05,0.0025574254989624025,0.28854799270629883,112.82752628507393,NN,80,40
6,facility,pytorch,1,1.1966773688064772e-16,0.0,0.0026040077209472656,1.1830329895019529e-05,0.0026158380508422853,0.23576998710632324,90.13172166006477,NN,80,40
7,facility,pytorch,1,2.2198718003759807e-16,2.7563408131061963e-16,0.002635717391967773,1.1830329895019529e-05,0.002647547721862793,0.38402891159057617,145.05079867658685,NN,80,40
8,facility,pytorch,1,1.244933338741219e-16,0.0,0.002523183822631836,1.1830329895019529e-05,0.0025350141525268557,0.2831220626831055,111.68460830914677,NN,80,40
9,facility,pytorch,1,1.5125082259315564e-16,1.3779905294705964e-16,0.002641916275024414,1.1830329895019529e-05,0.002653746604919434,0.3692209720611572,139.13196210094316,NN,80,40
10,facility,pytorch,1,2.2198718003759807e-16,0.0,0.002579450607299805,1.1830329895019529e-05,0.0025912809371948244,0.3127009868621826,120.67428983624416,NN,80,40
11,facility,pytorch,1,2.2198718003759807e-16,0.0,0.002604246139526367,1.1830329895019529e-05,0.002616076469421387,0.2840039730072021,108.56103647077907,NN,80,40
12,facility,pytorch,1,1.618602802148403e-16,1.3811280081976786e-16,0.002583742141723633,1.1830329895019529e-05,0.0025955724716186525,0.3197920322418213,123.20674369087924,NN,80,40
13,facility,pytorch,1,1.1966773688064772e-16,1.381326520535946e-16,0.002556562423706055,1.1830329895019529e-05,0.0025683927536010744,0.2224259376525879,86.60121678848783,NN,80,40
14,facility,pytorch,1,2.2198718003759807e-16,1.376077268751783e-16,0.002519369125366211,1.1830329895019529e-05,0.0025311994552612307,0.17166781425476074,67.82073767357218,NN,80,40
15,facility,pytorch,1,1.7145438277684815e-16,0.0,0.0027260780334472656,1.1830329895019529e-05,0.0027379083633422853,0.22736716270446775,83.04410978419695,NN,80,40
16,facility,pytorch,1,2.2198718003759807e-16,0.0,0.002663612365722656,1.1830329895019529e-05,0.002675442695617676,0.16776299476623535,62.70476098816391,NN,80,40
17,facility,pytorch,1,1.244933338741219e-16,0.0,0.002691030502319336,1.1830329895019529e-05,0.0027028608322143557,0.18141508102416992,67.11965294770397,NN,80,40
18,facility,pytorch,1,1.244933338741219e-16,0.0,0.002559900283813477,1.1830329895019529e-05,0.0025717306137084963,0.19636106491088867,76.35366778471847,NN,80,40
19,facility,pytorch,1,1.5125082259315564e-16,1.3799296972860094e-16,0.002555370330810547,1.1830329895019529e-05,0.0025672006607055666,0.19499611854553225,75.95671095376694,NN,80,40
20,facility,pytorch,1,2.0312792859773623e-16,-1.3782297962276752e-16,0.002619504928588867,1.1830329895019529e-05,0.002631335258483887,0.40724778175354,154.76848890330552,NN,80,40
21,facility,pytorch,1,2.2198718003759807e-16,-1.3774352561373842e-16,0.0026276111602783203,1.1830329895019529e-05,0.00263944149017334,0.2759909629821777,104.56415268521545,NN,80,40
22,facility,pytorch,1,2.2198718003759807e-16,1.3817587389662068e-16,0.0025467872619628906,1.1830329895019529e-05,0.0025586175918579103,0.27585577964782715,107.81438403521557,NN,80,40
23,facility,pytorch,1,2.2198718003759807e-16,0.0,0.002730846405029297,1.1830329895019529e-05,0.002742676734924317,0.2604269981384277,94.9535885225694,NN,80,40
24,facility,pytorch,1,2.2198718003759807e-16,0.0,0.002640247344970703,1.1830329895019529e-05,0.002652077674865723,0.2164249420166016,81.60580818114965,NN,80,40
25,facility,pytorch,1,1.1966773688064772e-16,0.0,0.002537250518798828,1.1830329895019529e-05,0.002549080848693848,0.3759040832519531,147.46652050858518,NN,80,40
26,facility,pytorch,1,2.0312792859773623e-16,1.3792591096434504e-16,0.0025491714477539067,1.1830329895019529e-05,0.002561001777648926,0.19357705116271973,75.586457163817,NN,80,40
27,facility,pytorch,1,1.7145438277684815e-16,0.0,0.002581119537353516,1.1830329895019529e-05,0.0025929498672485353,0.3141980171203613,121.17396525439469,NN,80,40
28,facility,pytorch,1,2.2198718003759807e-16,0.0,0.002725839614868164,1.1830329895019529e-05,0.002737669944763184,0.3830862045288086,139.9314790526901,NN,80,40
29,facility,pytorch,1,1.244933338741219e-16,2.767097189263332e-16,0.002655506134033203,1.1830329895019529e-05,0.002667336463928223,0.3752861022949219,140.69694894892746,NN,80,40
30,facility,pytorch,1,2.2198718003759807e-16,-1.3739888427363335e-16,0.002613544464111328,1.1830329895019529e-05,0.002625374794006348,0.18578004837036133,70.76324827772844,NN,80,40
31,facility,pytorch,1,2.2198718003759807e-16,1.3784247161499003e-16,0.002528905868530273,1.1830329895019529e-05,0.002540736198425293,0.3691110610961914,145.27720797025697,NN,80,40
32,facility,pytorch,1,1.3553227748303803e-16,0.0,0.002566099166870117,1.1830329895019529e-05,0.002577929496765137,0.2239668369293213,86.87857337074641,NN,80,40
33,facility,pytorch,1,1.5125082259315564e-16,-1.3780309901046188e-16,0.002598762512207031,1.1830329895019529e-05,0.002610592842102051,0.2743070125579834,105.0746053287694,NN,80,40
34,facility,pytorch,1,8.080218659348301e-17,-1.37828451276319e-16,0.002574443817138672,1.1830329895019529e-05,0.002586274147033692,0.25780487060546875,99.6819578856929,NN,80,40
35,facility,pytorch,1,2.2198718003759807e-16,-1.3769413471520664e-16,0.002589225769042969,1.1830329895019529e-05,0.0026010560989379885,0.25199103355407715,96.88027630659911,NN,80,40
36,facility,pytorch,1,2.0312792859773623e-16,1.3769490008209126e-16,0.002545595169067383,1.1830329895019529e-05,0.0025574254989624025,0.17213988304138186,67.3098329203421,NN,80,40
37,facility,pytorch,1,1.1966773688064772e-16,0.0,0.002542257308959961,1.1830329895019529e-05,0.0025540876388549807,0.3079018592834473,120.5525819080673,NN,80,40
38,facility,pytorch,1,1.244933338741219e-16,1.3823071274554706e-16,0.0025174617767333984,1.1830329895019529e-05,0.002529292106628418,0.14777207374572754,58.4242813862689,NN,80,40
39,facility,pytorch,1,2.2198718003759807e-16,1.3834023001656815e-16,0.002499103546142578,1.1830329895019529e-05,0.002510933876037598,0.22104287147521973,88.0321356068677,NN,80,40
40,facility,pytorch,1,8.087658684529746e-17,0.0,0.002622842788696289,1.1830329895019529e-05,0.002634673118591309,0.2274110317230225,86.31470451431684,NN,80,40
41,facility,pytorch,1,1.6404275228230806e-16,0.0,0.002646923065185547,1.1830329895019529e-05,0.0026587533950805666,0.1012110710144043,38.067114912452176,NN,80,40
42,facility,pytorch,1,1.6258619627903515e-16,0.0,0.002759218215942383,1.1830329895019529e-05,0.0027710485458374025,0.23317384719848636,84.14643169956516,NN,80,40
43,facility,pytorch,1,1.244933338741219e-16,0.0,0.0025637149810791016,1.1830329895019529e-05,0.0025755453109741213,0.2675049304962158,103.86341461608387,NN,80,40
44,facility,pytorch,1,1.7145438277684815e-16,-4.12626323565335e-16,0.002603769302368164,1.1830329895019529e-05,0.002615599632263184,0.13346290588378906,51.025739657375794,NN,80,40
45,facility,pytorch,1,4.0358296720390765e-17,0.0,0.0026094913482666016,1.1830329895019529e-05,0.0026213216781616213,0.1982741355895996,75.63899434450667,NN,80,40
46,facility,pytorch,1,1.1966773688064772e-16,0.0,0.002585649490356445,1.1830329895019529e-05,0.002597479820251465,0.2234048843383789,86.00832337428932,NN,80,40
47,facility,pytorch,1,2.2198718003759807e-16,-1.3813964515763004e-16,0.0025115013122558594,1.1830329895019529e-05,0.002523331642150879,0.24857091903686526,98.50901676364042,NN,80,40
48,facility,pytorch,1,1.3553227748303803e-16,1.3811694488585175e-16,0.0026340484619140625,1.1830329895019529e-05,0.0026458787918090822,0.19270706176757807,72.83291372384349,NN,80,40
49,facility,pytorch,1,1.3553227748303803e-16,-1.3802385699753884e-16,0.002657413482666016,1.1830329895019529e-05,0.0026692438125610353,0.2862801551818848,107.25140724676257,NN,80,40
50,facility,pytorch,1,2.2198718003759807e-16,1.379909897846315e-16,0.002542734146118164,1.1830329895019529e-05,0.002554564476013184,0.2602260112762451,101.8670750805908,NN,80,40
51,facility,pytorch,1,2.2198718003759807e-16,0.0,0.002462387084960937,1.1830329895019529e-05,0.0024742174148559572,0.2306818962097168,93.23428685960751,NN,80,40
52,facility,pytorch,1,1.7145438277684815e-16,1.3795486934130163e-16,0.0025124549865722656,1.1830329895019529e-05,0.0025242853164672853,0.19339704513549805,76.61457438026676,NN,80,40
53,facility,pytorch,1,1.7145438277684815e-16,1.3817208093292082e-16,0.002515554428100586,1.1830329895019529e-05,0.0025273847579956057,0.24759197235107425,97.96370400976545,NN,80,40
54,facility,pytorch,1,2.2198718003759807e-16,0.0,0.0025916099548339844,1.1830329895019529e-05,0.002603440284729004,0.2258720397949219,86.75906304431837,NN,80,40
55,facility,pytorch,1,1.5125082259315564e-16,0.0,0.0026526451110839844,1.1830329895019529e-05,0.002664475440979004,0.3026759624481201,113.59682952713136,NN,80,40
56,facility,pytorch,1,1.1966773688064772e-16,0.0,0.0024552345275878906,1.1830329895019529e-05,0.0024670648574829103,0.3587141036987305,145.401164712272,NN,80,40
57,facility,pytorch,1,1.1966773688064772e-16,0.0,0.002482891082763672,1.1830329895019529e-05,0.002494721412658692,0.19437885284423828,77.9160558200699,NN,80,40
58,facility,pytorch,1,1.244933338741219e-16,0.0,0.00257110595703125,1.1830329895019529e-05,0.0025829362869262697,0.19730687141418454,76.38859402489656,NN,80,40
59,facility,pytorch,1,2.2198718003759807e-16,-1.380826026288085e-16,0.002551555633544922,1.1830329895019529e-05,0.0025633859634399416,0.2725839614868164,106.33746356363041,NN,80,40
60,facility,pytorch,1,1.1966773688064772e-16,0.0,0.002499103546142578,1.1830329895019529e-05,0.002510933876037598,0.2676219940185547,106.5826530011527,NN,80,40
61,facility,pytorch,1,2.4898666774824377e-16,-1.381345926946671e-16,0.002678155899047852,1.1830329895019529e-05,0.0026899862289428713,0.23482298851013186,87.29523816276716,NN,80,40
62,facility,pytorch,1,2.2198718003759807e-16,1.382481686659368e-16,0.002597332000732422,1.1830329895019529e-05,0.0026091623306274416,0.5262269973754883,201.68426900787858,NN,80,40
63,facility,pytorch,1,2.2198718003759807e-16,0.0,0.0025010108947753906,1.1830329895019529e-05,0.0025128412246704103,0.3477199077606201,138.3771900694712,NN,80,40
64,facility,pytorch,1,1.3553227748303803e-16,2.7614915597482664e-16,0.0025026798248291016,1.1830329895019529e-05,0.0025145101547241213,0.22302794456481934,88.6963785554045,NN,80,40
65,facility,pytorch,1,8.197112556840109e-17,1.3768884667884962e-16,0.002521038055419922,1.1830329895019529e-05,0.0025328683853149416,0.2166881561279297,85.55049973549504,NN,80,40
66,facility,pytorch,1,2.2198718003759807e-16,0.0,0.002587318420410156,1.1830329895019529e-05,0.002599148750305176,0.24172687530517575,93.00232442517715,NN,80,40
67,facility,pytorch,1,1.244933338741219e-16,0.0,0.0026471614837646484,1.1830329895019529e-05,0.002658991813659668,0.2038729190826416,76.67301495074699,NN,80,40
68,facility,pytorch,1,8.189574652367977e-17,1.380488431567289e-16,0.002701997756958008,1.1830329895019529e-05,0.0027138280868530275,0.3142740726470947,115.80470928485708,NN,80,40
69,facility,pytorch,1,1.3553227748303803e-16,0.0,0.002504110336303711,1.1830329895019529e-05,0.0025159406661987307,0.136322021484375,54.1833212984074,NN,80,40
70,facility,pytorch,1,2.2198718003759807e-16,0.0,0.0026078224182128906,1.1830329895019529e-05,0.0026196527481079103,0.15315604209899902,58.464253405196025,NN,80,40
71,facility,pytorch,1,8.11955503452751e-17,-1.3785319648709202e-16,0.0025010108947753906,1.1830329895019529e-05,0.0025128412246704103,0.25243496894836426,100.45798615130337,NN,80,40
72,facility,pytorch,1,1.1966773688064772e-16,0.0,0.002523660659790039,1.1830329895019529e-05,0.002535490989685059,0.2349729537963867,92.67355110008631,NN,80,40
73,facility,pytorch,1,1.3553227748303803e-16,0.0,0.0024056434631347656,1.1830329895019529e-05,0.0024174737930297853,0.24756789207458496,102.40768391714876,NN,80,40
74,facility,pytorch,1,2.0312792859773623e-16,1.3792056827067483e-16,0.00260615348815918,1.1830329895019529e-05,0.0026179838180541994,0.3498349189758301,133.6276093699627,NN,80,40
75,facility,pytorch,1,2.2198718003759807e-16,-1.375098496453214e-16,0.002537727355957031,1.1830329895019529e-05,0.002549557685852051,0.3401119709014893,133.40038265807087,NN,80,40
76,facility,pytorch,1,2.2198718003759807e-16,0.0,0.002619504928588867,1.1830329895019529e-05,0.002631335258483887,0.1975560188293457,75.07823953348036,NN,80,40
77,facility,pytorch,1,8.142850906953179e-17,0.0,0.002436637878417969,1.1830329895019529e-05,0.0024484682083129885,0.1613478660583496,65.89747235048618,NN,80,40
78,facility,pytorch,1,2.2198718003759807e-16,1.3804174474261843e-16,0.002512693405151367,1.1830329895019529e-05,0.002524523735046387,0.1653461456298828,65.49597586843232,NN,80,40
79,facility,pytorch,1,1.1966773688064772e-16,0.0,0.0025882720947265625,1.1830329895019529e-05,0.0026001024246215822,0.2366480827331543,91.01490790986664,NN,80,40
80,facility,pytorch,1,1.1966773688064772e-16,0.0,0.002653837203979492,1.1830329895019529e-05,0.002665667533874512,0.17650890350341794,66.21564814831378,NN,80,40
81,facility,pytorch,1,2.2198718003759807e-16,1.3785205074010778e-16,0.0026383399963378906,1.1830329895019529e-05,0.0026501703262329103,0.1879699230194092,70.92748762552156,NN,80,40
82,facility,pytorch,1,1.1966773688064772e-16,-1.3807230384888726e-16,0.002545595169067383,1.1830329895019529e-05,0.0025574254989624025,0.1494760513305664,58.44786148852108,NN,80,40
83,facility,pytorch,1,1.5125082259315564e-16,0.0,0.0025217533111572266,1.1830329895019529e-05,0.0025335836410522463,0.19095492362976074,75.36949660381192,NN,80,40
84,facility,pytorch,1,1.7145438277684815e-16,2.770987445478483e-16,0.002525806427001953,1.1830329895019529e-05,0.002537636756896973,0.16253185272216794,64.0485098115115,NN,80,40
85,facility,pytorch,1,1.1966773688064772e-16,0.0,0.0024657249450683594,1.1830329895019529e-05,0.002477555274963379,0.23910999298095706,96.51045746476488,NN,80,40
86,facility,pytorch,1,1.6334845423115014e-16,0.0,0.002429008483886719,1.1830329895019529e-05,0.0024408388137817385,0.3152599334716797,129.1604884729068,NN,80,40
87,facility,pytorch,1,2.2198718003759807e-16,-1.3837565333341822e-16,0.002503633499145508,1.1830329895019529e-05,0.0025154638290405275,0.20851397514343264,82.89285369011489,NN,80,40
88,facility,pytorch,1,3.0250164518631123e-16,0.0,0.00241851806640625,1.1830329895019529e-05,0.0024303483963012697,0.2232508659362793,91.85961415081196,NN,80,40
89,facility,pytorch,1,1.7145438277684815e-16,0.0,0.002423286437988281,1.1830329895019529e-05,0.002435116767883301,0.2695920467376709,110.71011061699964,NN,80,40
90,facility,pytorch,1,2.2198718003759807e-16,0.0,0.00241851806640625,1.1830329895019529e-05,0.0024303483963012697,0.22519588470458984,92.65991865500185,NN,80,40
91,facility,pytorch,1,1.1966773688064772e-16,0.0,0.002373933792114258,1.1830329895019529e-05,0.002385764122009277,0.35650205612182617,149.42887808270925,NN,80,40
92,facility,pytorch,1,1.1966773688064772e-16,0.0,0.0026535987854003906,1.1830329895019529e-05,0.0026654291152954103,0.29044008255004883,108.96559990411123,NN,80,40
93,facility,pytorch,1,1.7145438277684815e-16,0.0,0.0026569366455078125,1.1830329895019529e-05,0.0026687669754028322,0.3089301586151123,115.7576369396138,NN,80,40
94,facility,pytorch,1,2.2198718003759807e-16,1.3799234000413567e-16,0.002709627151489258,1.1830329895019529e-05,0.002721457481384277,0.35983991622924805,132.22323651597688,NN,80,40
95,facility,pytorch,1,1.6272217507059789e-16,0.0,0.002489805221557617,1.1830329895019529e-05,0.002501635551452637,0.2555868625640869,102.16790467967009,NN,80,40
96,facility,pytorch,1,1.6342725331928976e-16,-1.3848652983437635e-16,0.0024700164794921875,1.1830329895019529e-05,0.0024818468093872072,0.2793409824371338,112.55367631095082,NN,80,40
97,facility,pytorch,1,1.244933338741219e-16,0.0,0.0024099349975585933,1.1830329895019529e-05,0.002421765327453613,0.2159841060638428,89.18457276409237,NN,80,40
98,facility,pytorch,1,1.5125082259315564e-16,0.0,0.0025005340576171875,1.1830329895019529e-05,0.0025123643875122072,0.20122218132019046,80.09275339213218,NN,80,40
99,facility,pytorch,1,2.0312792859773623e-16,0.0,0.002430438995361328,1.1830329895019529e-05,0.002442269325256348,0.2122480869293213,86.9060937442037,NN,80,40
100,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.003014087677001953,5.438804626464844e-05,0.0030684757232666018,0.2991418838500977,97.48875690358751,OCT,80,40
101,facility,optimaltree,1,1.1966773688064772e-16,1.3786677400243443e-16,0.002661705017089844,5.438804626464844e-05,0.0027160930633544924,0.2798149585723877,103.02112337299818,OCT,80,40
102,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.00254511833190918,5.438804626464844e-05,0.0025995063781738283,0.5116307735443115,196.81843362266946,OCT,80,40
103,facility,optimaltree,1,1.244933338741219e-16,0.0,0.002503871917724609,5.438804626464844e-05,0.002558259963989258,0.30341196060180664,118.60091033464676,OCT,80,40
104,facility,optimaltree,1,1.6279521784072483e-16,0.0,0.002580165863037109,5.438804626464844e-05,0.002634553909301758,0.22619295120239255,85.8562621944377,OCT,80,40
105,facility,optimaltree,1,1.644353823375733e-16,0.0,0.002550601959228516,5.438804626464844e-05,0.0026049900054931643,0.19899606704711914,76.39033801569083,OCT,80,40
106,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002509593963623047,5.438804626464844e-05,0.0025639820098876955,0.4379360675811768,170.80309685962214,OCT,80,40
107,facility,optimaltree,1,2.2198718003759807e-16,2.7563408131061963e-16,0.0025060176849365234,5.438804626464844e-05,0.002560405731201172,0.4314789772033691,168.51976698276954,OCT,80,40
108,facility,optimaltree,1,1.244933338741219e-16,0.0,0.002529621124267578,5.438804626464844e-05,0.0025840091705322268,0.30345988273620605,117.43761833233069,OCT,80,40
109,facility,optimaltree,1,1.5125082259315564e-16,1.3779905294705964e-16,0.0025310516357421875,5.438804626464844e-05,0.002585439682006836,0.4279279708862305,165.5145830182624,OCT,80,40
110,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.002535820007324219,5.438804626464844e-05,0.0025902080535888674,0.3843441009521485,148.38348619124238,OCT,80,40
111,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.0025014877319335933,5.438804626464844e-05,0.0025558757781982424,0.4073410034179688,159.3743353619176,OCT,80,40
112,facility,optimaltree,1,1.618602802148403e-16,1.3811280081976786e-16,0.0025169849395751953,5.438804626464844e-05,0.002571372985839844,0.3392508029937744,131.93371979171306,OCT,80,40
113,facility,optimaltree,1,1.1966773688064772e-16,1.381326520535946e-16,0.002458810806274414,5.438804626464844e-05,0.0025131988525390627,0.2987170219421387,118.85928629974802,OCT,80,40
114,facility,optimaltree,1,2.2198718003759807e-16,1.376077268751783e-16,0.002505779266357422,5.438804626464844e-05,0.0025601673126220705,0.2260050773620605,88.27746383910777,OCT,80,40
115,facility,optimaltree,1,1.7145438277684815e-16,0.0,0.0025479793548583984,5.438804626464844e-05,0.002602367401123047,0.16080403327941895,61.79144159661094,OCT,80,40
116,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.002515077590942383,5.438804626464844e-05,0.0025694656372070314,0.1921689510345459,74.78946137743664,OCT,80,40
117,facility,optimaltree,1,1.244933338741219e-16,0.0,0.002575874328613281,5.438804626464844e-05,0.00263026237487793,0.17633914947509766,67.0424179577452,OCT,80,40
118,facility,optimaltree,1,1.244933338741219e-16,0.0,0.0025374889373779297,5.438804626464844e-05,0.0025918769836425783,0.3117380142211914,120.27500386344737,OCT,80,40
119,facility,optimaltree,1,1.5125082259315564e-16,1.3799296972860094e-16,0.00264739990234375,5.438804626464844e-05,0.0027017879486083986,0.23752379417419436,87.91355898102032,OCT,80,40
120,facility,optimaltree,1,2.0312792859773623e-16,-1.3782297962276752e-16,0.002651453018188477,5.438804626464844e-05,0.002705841064453125,0.2623829841613769,96.9691042124852,OCT,80,40
121,facility,optimaltree,1,2.2198718003759807e-16,-1.3774352561373842e-16,0.002656221389770508,5.438804626464844e-05,0.0027106094360351564,0.2423470020294189,89.40683183922766,OCT,80,40
122,facility,optimaltree,1,2.2198718003759807e-16,1.3817587389662068e-16,0.0025959014892578125,5.438804626464844e-05,0.002650289535522461,0.25189995765686035,95.04620317161024,OCT,80,40
123,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.0025272369384765625,5.438804626464844e-05,0.002581624984741211,0.23636794090271,91.55781428355058,OCT,80,40
124,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.002544641494750977,5.438804626464844e-05,0.002599029541015625,0.19739699363708496,75.95026933012387,OCT,80,40
125,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002628326416015625,5.438804626464844e-05,0.0026827144622802736,0.26886487007141113,100.2212027600132,OCT,80,40
126,facility,optimaltree,1,2.0312792859773623e-16,1.3792591096434504e-16,0.0025985240936279297,5.438804626464844e-05,0.0026529121398925783,0.19505691528320312,73.5255843380857,OCT,80,40
127,facility,optimaltree,1,1.7145438277684815e-16,0.0,0.002754688262939453,5.438804626464844e-05,0.0028090763092041018,0.21693706512451166,77.22718831585486,OCT,80,40
128,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.002528905868530273,5.438804626464844e-05,0.002583293914794922,0.3534300327301025,136.81371318453324,OCT,80,40
129,facility,optimaltree,1,1.244933338741219e-16,2.767097189263332e-16,0.002518177032470703,5.438804626464844e-05,0.0025725650787353518,0.16518402099609375,64.20985123427728,OCT,80,40
130,facility,optimaltree,1,2.2198718003759807e-16,-1.3739888427363335e-16,0.002588033676147461,5.438804626464844e-05,0.0026424217224121096,0.17136693000793454,64.85222572705159,OCT,80,40
131,facility,optimaltree,1,2.2198718003759807e-16,1.3784247161499003e-16,0.002648353576660156,5.438804626464844e-05,0.002702741622924805,0.37560200691223145,138.97074131184215,OCT,80,40
132,facility,optimaltree,1,1.3553227748303803e-16,0.0,0.0026998519897460933,5.438804626464844e-05,0.0027542400360107424,0.2286679744720459,83.02398174534197,OCT,80,40
133,facility,optimaltree,1,1.5125082259315564e-16,-1.3780309901046188e-16,0.002760171890258789,5.438804626464844e-05,0.0028145599365234377,0.19788908958435056,70.30906928519151,OCT,80,40
134,facility,optimaltree,1,8.080218659348301e-17,-1.37828451276319e-16,0.0026540756225585933,5.438804626464844e-05,0.0027084636688232424,0.179365873336792,66.22421242029135,OCT,80,40
135,facility,optimaltree,1,2.2198718003759807e-16,-1.3769413471520664e-16,0.002591133117675781,5.438804626464844e-05,0.00264552116394043,0.2437570095062256,92.1395046196328,OCT,80,40
136,facility,optimaltree,1,2.0312792859773623e-16,1.3769490008209126e-16,0.002627372741699219,5.438804626464844e-05,0.0026817607879638674,0.16549301147460938,61.71057919012243,OCT,80,40
137,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002641916275024414,5.438804626464844e-05,0.0026963043212890627,0.3013350963592529,111.75856300048102,OCT,80,40
138,facility,optimaltree,1,1.244933338741219e-16,1.3823071274554706e-16,0.002641201019287109,5.438804626464844e-05,0.002695589065551758,0.20360302925109866,75.53192430294389,OCT,80,40
139,facility,optimaltree,1,2.2198718003759807e-16,1.3834023001656815e-16,0.002587080001831055,5.438804626464844e-05,0.0026414680480957033,0.2671668529510498,101.14332185227707,OCT,80,40
140,facility,optimaltree,1,8.087658684529746e-17,0.0,0.0025806427001953125,5.438804626464844e-05,0.002635030746459961,0.1975960731506348,74.98814707042631,OCT,80,40
141,facility,optimaltree,1,1.6404275228230806e-16,0.0,0.0026040077209472656,5.438804626464844e-05,0.0026583957672119143,0.16191411018371582,60.906698761986405,OCT,80,40
142,facility,optimaltree,1,1.6258619627903515e-16,0.0,0.0024569034576416016,5.438804626464844e-05,0.00251129150390625,0.30884408950805664,122.98217432251793,OCT,80,40
143,facility,optimaltree,1,1.244933338741219e-16,0.0,0.002512216567993164,5.438804626464844e-05,0.0025666046142578127,0.1894538402557373,73.81496908534228,OCT,80,40
144,facility,optimaltree,1,1.7145438277684815e-16,-4.12626323565335e-16,0.00265192985534668,5.438804626464844e-05,0.0027063179016113283,0.2378239631652832,87.8773195948946,OCT,80,40
145,facility,optimaltree,1,4.0358296720390765e-17,0.0,0.0026900768280029297,5.438804626464844e-05,0.0027444648742675783,0.20035409927368164,73.00297451507758,OCT,80,40
146,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002633810043334961,5.438804626464844e-05,0.0026881980895996096,0.20618414878845212,76.69976017993598,OCT,80,40
147,facility,optimaltree,1,2.2198718003759807e-16,-1.3813964515763004e-16,0.002484560012817383,5.438804626464844e-05,0.0025389480590820314,0.3677380084991455,144.8387284583139,OCT,80,40
148,facility,optimaltree,1,1.3553227748303803e-16,1.3811694488585175e-16,0.002556324005126953,5.438804626464844e-05,0.0026107120513916018,0.16072583198547366,61.5639828604618,OCT,80,40
149,facility,optimaltree,1,1.3553227748303803e-16,-1.3802385699753884e-16,0.002550601959228516,5.438804626464844e-05,0.0026049900054931643,0.17902803421020508,68.7250368840906,OCT,80,40
150,facility,optimaltree,1,2.2198718003759807e-16,1.379909897846315e-16,0.002472639083862305,5.438804626464844e-05,0.0025270271301269533,0.2015669345855713,79.76445214319679,OCT,80,40
151,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.0025033950805664067,5.438804626464844e-05,0.002557783126831055,0.2112910747528076,82.60711103156936,OCT,80,40
152,facility,optimaltree,1,1.7145438277684815e-16,1.3795486934130163e-16,0.0026378631591796875,5.438804626464844e-05,0.002692251205444336,0.4127709865570069,153.31815460692943,OCT,80,40
153,facility,optimaltree,1,1.7145438277684815e-16,1.3817208093292082e-16,0.00247955322265625,5.438804626464844e-05,0.0025339412689208986,0.4611120223999024,181.97423438952512,OCT,80,40
154,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.002566099166870117,5.438804626464844e-05,0.002620487213134766,0.2037749290466309,77.7622298728428,OCT,80,40
155,facility,optimaltree,1,1.5125082259315564e-16,0.0,0.002498388290405273,5.438804626464844e-05,0.002552776336669922,0.3429598808288574,134.34779847428626,OCT,80,40
156,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002507925033569336,5.438804626464844e-05,0.002562313079833985,0.4087190628051758,159.51175756853928,OCT,80,40
157,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002673149108886719,5.438804626464844e-05,0.0027275371551513674,0.3350520133972168,122.84049468012572,OCT,80,40
158,facility,optimaltree,1,1.244933338741219e-16,0.0,0.0027315616607666016,5.438804626464844e-05,0.00278594970703125,0.27996301651000977,100.49105186767444,OCT,80,40
159,facility,optimaltree,1,2.2198718003759807e-16,-1.380826026288085e-16,0.002559185028076172,5.438804626464844e-05,0.0026135730743408205,0.202894926071167,77.63124286178221,OCT,80,40
160,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.0025429725646972656,5.438804626464844e-05,0.0025973606109619143,0.26980018615722656,103.8747507829912,OCT,80,40
161,facility,optimaltree,1,2.4898666774824377e-16,-1.381345926946671e-16,0.002534389495849609,5.438804626464844e-05,0.002588777542114258,0.2335219383239746,90.20548676934864,OCT,80,40
162,facility,optimaltree,1,2.2198718003759807e-16,1.382481686659368e-16,0.002540111541748047,5.438804626464844e-05,0.0025944995880126955,0.3421289920806885,131.86704428916423,OCT,80,40
163,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.0024826526641845703,5.438804626464844e-05,0.002537040710449219,0.22364115715026853,88.15040146150028,OCT,80,40
164,facility,optimaltree,1,1.3553227748303803e-16,2.7614915597482664e-16,0.0025043487548828125,5.438804626464844e-05,0.002558736801147461,0.2623481750488281,102.53034815115744,OCT,80,40
165,facility,optimaltree,1,8.197112556840109e-17,1.3768884667884962e-16,0.002653837203979492,5.438804626464844e-05,0.002708225250244141,0.23912596702575686,88.29618843713243,OCT,80,40
166,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.002505779266357422,5.438804626464844e-05,0.0025601673126220705,0.17166805267333984,67.05345069714251,OCT,80,40
167,facility,optimaltree,1,1.244933338741219e-16,0.0,0.002487659454345703,5.438804626464844e-05,0.0025420475006103518,0.26789498329162603,105.38551432548122,OCT,80,40
168,facility,optimaltree,1,8.189574652367977e-17,1.380488431567289e-16,0.00248408317565918,5.438804626464844e-05,0.0025384712219238283,0.2042980194091797,80.48073093944653,OCT,80,40
169,facility,optimaltree,1,1.3553227748303803e-16,0.0,0.002583503723144531,5.438804626464844e-05,0.00263789176940918,0.2390599250793457,90.62537282675892,OCT,80,40
170,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.0027098655700683594,5.438804626464844e-05,0.002764253616333008,0.2559981346130371,92.61021966307058,OCT,80,40
171,facility,optimaltree,1,8.11955503452751e-17,-1.3785319648709202e-16,0.002662181854248047,5.438804626464844e-05,0.0027165699005126955,0.3667430877685547,135.00226432581013,OCT,80,40
172,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002473354339599609,5.438804626464844e-05,0.002527742385864258,0.2541170120239258,100.5312145118146,OCT,80,40
173,facility,optimaltree,1,1.3553227748303803e-16,0.0,0.002464532852172852,5.438804626464844e-05,0.0025189208984375,0.2203309535980225,87.47037421250302,OCT,80,40
174,facility,optimaltree,1,2.0312792859773623e-16,1.3792056827067483e-16,0.002601861953735352,5.438804626464844e-05,0.00265625,0.3730061054229736,140.42582792394302,OCT,80,40
175,facility,optimaltree,1,2.2198718003759807e-16,-1.375098496453214e-16,0.0025010108947753906,5.438804626464844e-05,0.0025553989410400393,0.4113559722900391,160.97524565875358,OCT,80,40
176,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.0024716854095458984,5.438804626464844e-05,0.002526073455810547,0.21089506149291992,83.48730358882202,OCT,80,40
177,facility,optimaltree,1,8.142850906953179e-17,0.0,0.0026998519897460933,5.438804626464844e-05,0.0027542400360107424,0.30348801612854004,110.18938515181627,OCT,80,40
178,facility,optimaltree,1,2.2198718003759807e-16,1.3804174474261843e-16,0.002496480941772461,5.438804626464844e-05,0.0025508689880371096,0.20409893989562988,80.01153365884295,OCT,80,40
179,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002465248107910156,5.438804626464844e-05,0.002519636154174805,0.19846010208129886,78.76538116524037,OCT,80,40
180,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002481698989868164,5.438804626464844e-05,0.0025360870361328127,0.2088949680328369,82.36900589633285,OCT,80,40
181,facility,optimaltree,1,2.2198718003759807e-16,1.3785205074010778e-16,0.002504110336303711,5.438804626464844e-05,0.00255849838256836,0.2936940193176269,114.7915595017109,OCT,80,40
182,facility,optimaltree,1,1.1966773688064772e-16,-1.3807230384888726e-16,0.002648115158081055,5.438804626464844e-05,0.0027025032043457033,0.2662138938903809,98.5064119303545,OCT,80,40
183,facility,optimaltree,1,1.5125082259315564e-16,0.0,0.002611875534057617,5.438804626464844e-05,0.002666263580322266,0.20521306991577148,76.96653527816923,OCT,80,40
184,facility,optimaltree,1,1.7145438277684815e-16,2.770987445478483e-16,0.0026090145111083984,5.438804626464844e-05,0.002663402557373047,0.2615199089050293,98.1901546129663,OCT,80,40
185,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.0025010108947753906,5.438804626464844e-05,0.0025553989410400393,0.26215195655822754,102.58748735785751,OCT,80,40
186,facility,optimaltree,1,1.6334845423115014e-16,0.0,0.002449512481689453,5.438804626464844e-05,0.0025039005279541018,0.2958438396453857,118.15319192696329,OCT,80,40
187,facility,optimaltree,1,2.2198718003759807e-16,-1.3837565333341822e-16,0.0025861263275146484,5.438804626464844e-05,0.002640514373779297,0.19794201850891116,74.96343154746857,OCT,80,40
188,facility,optimaltree,1,3.0250164518631123e-16,0.0,0.002564668655395508,5.438804626464844e-05,0.0026190567016601564,0.21661591529846191,82.70760810987954,OCT,80,40
189,facility,optimaltree,1,1.7145438277684815e-16,0.0,0.0024602413177490234,5.438804626464844e-05,0.002514629364013672,0.20564603805541992,81.77986028413443,OCT,80,40
190,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.002528905868530273,5.438804626464844e-05,0.002583293914794922,0.1678168773651123,64.96236313026527,OCT,80,40
191,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.0025043487548828125,5.438804626464844e-05,0.002558736801147461,0.3485040664672852,136.2016078836241,OCT,80,40
192,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.0024585723876953125,5.438804626464844e-05,0.002512960433959961,0.25557303428649897,101.70197303256508,OCT,80,40
193,facility,optimaltree,1,1.7145438277684815e-16,0.0,0.002472639083862305,5.438804626464844e-05,0.0025270271301269533,0.2016639709472656,79.80285155748778,OCT,80,40
194,facility,optimaltree,1,2.2198718003759807e-16,1.3799234000413567e-16,0.002507448196411133,5.438804626464844e-05,0.002561836242675781,0.16515398025512695,64.467032476138,OCT,80,40
195,facility,optimaltree,1,1.6272217507059789e-16,0.0,0.002676010131835937,5.438804626464844e-05,0.002730398178100586,0.2794609069824219,102.35170431326252,OCT,80,40
196,facility,optimaltree,1,1.6342725331928976e-16,-1.3848652983437635e-16,0.0026137828826904297,5.438804626464844e-05,0.0026681709289550783,0.20196294784545896,75.69340691548298,OCT,80,40
197,facility,optimaltree,1,1.244933338741219e-16,0.0,0.002643108367919922,5.438804626464844e-05,0.0026974964141845705,0.18706488609313965,69.34759397991182,OCT,80,40
198,facility,optimaltree,1,1.5125082259315564e-16,0.0,0.002485513687133789,5.438804626464844e-05,0.0025399017333984377,0.20640897750854487,81.26652098164669,OCT,80,40
199,facility,optimaltree,1,2.0312792859773623e-16,0.0,0.002491950988769531,5.438804626464844e-05,0.00254633903503418,0.2438118457794189,95.7499541203657,OCT,80,40
200,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.002984285354614258,4.1878223419189454e-05,0.0030261635780334467,0.20711302757263186,68.44079053625525,OCT-H,80,40
201,facility,optimaltree,1,1.1966773688064772e-16,1.3786677400243443e-16,0.00252985954284668,4.1878223419189454e-05,0.002571737766265869,0.3077120780944824,119.65142096943909,OCT-H,80,40
202,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.0025610923767089844,4.1878223419189454e-05,0.0026029706001281733,0.2183971405029297,83.90303774163854,OCT-H,80,40
203,facility,optimaltree,1,1.244933338741219e-16,0.0,0.002565145492553711,4.1878223419189454e-05,0.0026070237159729003,0.3855001926422119,147.86984494245357,OCT-H,80,40
204,facility,optimaltree,1,1.6279521784072483e-16,0.0,0.002515554428100586,4.1878223419189454e-05,0.0025574326515197753,0.4968979358673096,194.2956095332653,OCT-H,80,40
205,facility,optimaltree,1,1.644353823375733e-16,0.0,0.002608776092529297,4.1878223419189454e-05,0.0026506543159484862,0.3082411289215088,116.28869410352007,OCT-H,80,40
206,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002515077590942383,4.1878223419189454e-05,0.0025569558143615717,0.3452918529510498,135.04021110246023,OCT-H,80,40
207,facility,optimaltree,1,2.2198718003759807e-16,2.7563408131061963e-16,0.00254511833190918,4.1878223419189454e-05,0.002586996555328369,0.4878120422363281,188.5630814743817,OCT-H,80,40
208,facility,optimaltree,1,1.244933338741219e-16,0.0,0.002538442611694336,4.1878223419189454e-05,0.002580320835113525,0.5805709362030029,224.99951490623832,OCT-H,80,40
209,facility,optimaltree,1,1.5125082259315564e-16,1.3779905294705964e-16,0.0026493072509765625,4.1878223419189454e-05,0.002691185474395752,0.5043139457702637,187.39471900705638,OCT-H,80,40
210,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.0026395320892333984,4.1878223419189454e-05,0.002681410312652588,0.4385828971862793,163.56426135782655,OCT-H,80,40
211,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.002628326416015625,4.1878223419189454e-05,0.0026702046394348144,0.2922999858856201,109.46726013759357,OCT-H,80,40
212,facility,optimaltree,1,1.618602802148403e-16,1.3811280081976786e-16,0.002579212188720703,4.1878223419189454e-05,0.0026210904121398925,0.3780508041381836,144.2341715444825,OCT-H,80,40
213,facility,optimaltree,1,1.1966773688064772e-16,1.381326520535946e-16,0.002551078796386719,4.1878223419189454e-05,0.0025929570198059077,0.41759800910949707,161.05087971753412,OCT-H,80,40
214,facility,optimaltree,1,2.2198718003759807e-16,1.376077268751783e-16,0.002517223358154297,4.1878223419189454e-05,0.0025591015815734862,0.42546892166137695,166.25714458734913,OCT-H,80,40
215,facility,optimaltree,1,1.7145438277684815e-16,0.0,0.002587080001831055,4.1878223419189454e-05,0.002628958225250244,0.15894794464111328,60.460429958328234,OCT-H,80,40
216,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.002535581588745117,4.1878223419189454e-05,0.0025774598121643066,0.22395801544189453,86.89098250336474,OCT-H,80,40
217,facility,optimaltree,1,1.244933338741219e-16,0.0,0.002526044845581055,4.1878223419189454e-05,0.002567923069000244,0.200268030166626,77.98832939516186,OCT-H,80,40
218,facility,optimaltree,1,1.244933338741219e-16,0.0,0.002541542053222656,4.1878223419189454e-05,0.002583420276641845,0.22237706184387207,86.07854628010318,OCT-H,80,40
219,facility,optimaltree,1,1.5125082259315564e-16,1.3799296972860094e-16,0.002584457397460937,4.1878223419189454e-05,0.002626335620880127,0.16411399841308594,62.48782414110834,OCT-H,80,40
220,facility,optimaltree,1,2.0312792859773623e-16,-1.3782297962276752e-16,0.002591133117675781,4.1878223419189454e-05,0.00263301134109497,0.23614501953125,89.68629031162705,OCT-H,80,40
221,facility,optimaltree,1,2.2198718003759807e-16,-1.3774352561373842e-16,0.002583026885986328,4.1878223419189454e-05,0.002624905109405517,0.1990008354187012,75.81258259799357,OCT-H,80,40
222,facility,optimaltree,1,2.2198718003759807e-16,1.3817587389662068e-16,0.002488851547241211,4.1878223419189454e-05,0.0025307297706604003,0.19456100463867188,76.87940723434122,OCT-H,80,40
223,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.002527952194213867,4.1878223419189454e-05,0.002569830417633057,0.1540088653564453,59.929583018281505,OCT-H,80,40
224,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.002549648284912109,4.1878223419189454e-05,0.0025915265083312987,0.2667319774627685,102.92465718767393,OCT-H,80,40
225,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002539634704589844,4.1878223419189454e-05,0.0025815129280090327,0.216278076171875,83.77958282729863,OCT-H,80,40
226,facility,optimaltree,1,2.0312792859773623e-16,1.3792591096434504e-16,0.0025177001953125,4.1878223419189454e-05,0.002559578418731689,0.16470003128051758,64.34654631997131,OCT-H,80,40
227,facility,optimaltree,1,1.7145438277684815e-16,0.0,0.0025615692138671875,4.1878223419189454e-05,0.002603447437286377,0.18222904205322266,69.99528373162144,OCT-H,80,40
228,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.002539634704589844,4.1878223419189454e-05,0.0025815129280090327,0.24248719215393064,93.93220135486463,OCT-H,80,40
229,facility,optimaltree,1,1.244933338741219e-16,2.767097189263332e-16,0.002555131912231445,4.1878223419189454e-05,0.002597010135650635,0.1583387851715088,60.96964466865271,OCT-H,80,40
230,facility,optimaltree,1,2.2198718003759807e-16,-1.3739888427363335e-16,0.002571582794189453,4.1878223419189454e-05,0.0026134610176086425,0.1390860080718994,53.219086542628155,OCT-H,80,40
231,facility,optimaltree,1,2.2198718003759807e-16,1.3784247161499003e-16,0.002528667449951172,4.1878223419189454e-05,0.002570545673370361,0.16609883308410645,64.6161765592465,OCT-H,80,40
232,facility,optimaltree,1,1.3553227748303803e-16,0.0,0.0025115013122558594,4.1878223419189454e-05,0.0025533795356750487,0.16527915000915527,64.72956632569692,OCT-H,80,40
233,facility,optimaltree,1,1.5125082259315564e-16,-1.3780309901046188e-16,0.0025420188903808594,4.1878223419189454e-05,0.0025838971138000487,0.16443204879760742,63.63722762776063,OCT-H,80,40
234,facility,optimaltree,1,8.080218659348301e-17,-1.37828451276319e-16,0.0025620460510253906,4.1878223419189454e-05,0.00260392427444458,0.18299007415771484,70.27472955093782,OCT-H,80,40
235,facility,optimaltree,1,2.2198718003759807e-16,-1.3769413471520664e-16,0.0025267601013183594,4.1878223419189454e-05,0.0025686383247375487,0.1689140796661377,65.76016484663973,OCT-H,80,40
236,facility,optimaltree,1,2.0312792859773623e-16,1.3769490008209126e-16,0.002458810806274414,4.1878223419189454e-05,0.0025006890296936034,0.15550708770751953,62.18569596659246,OCT-H,80,40
237,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002529621124267578,4.1878223419189454e-05,0.0025714993476867675,0.2634611129760742,102.4542795288184,OCT-H,80,40
238,facility,optimaltree,1,1.244933338741219e-16,1.3823071274554706e-16,0.002661705017089844,4.1878223419189454e-05,0.0027035832405090327,0.23932409286499026,88.52107428359783,OCT-H,80,40
239,facility,optimaltree,1,2.2198718003759807e-16,1.3834023001656815e-16,0.002633810043334961,4.1878223419189454e-05,0.0026756882667541503,0.20108699798583984,75.15337286647984,OCT-H,80,40
240,facility,optimaltree,1,8.087658684529746e-17,0.0,0.0026397705078125,4.1878223419189454e-05,0.002681648731231689,0.2296168804168701,85.62526394402387,OCT-H,80,40
241,facility,optimaltree,1,1.6404275228230806e-16,0.0,0.002509117126464844,4.1878223419189454e-05,0.0025509953498840327,0.1623060703277588,63.624604543139256,OCT-H,80,40
242,facility,optimaltree,1,1.6258619627903515e-16,0.0,0.002518892288208008,4.1878223419189454e-05,0.0025607705116271967,0.2609949111938477,101.92046105217095,OCT-H,80,40
243,facility,optimaltree,1,1.244933338741219e-16,0.0,0.0025005340576171875,4.1878223419189454e-05,0.002542412281036377,0.21708106994628906,85.3838976335495,OCT-H,80,40
244,facility,optimaltree,1,1.7145438277684815e-16,-4.12626323565335e-16,0.0025207996368408203,4.1878223419189454e-05,0.0025626778602600092,0.2500021457672119,97.55504179594648,OCT-H,80,40
245,facility,optimaltree,1,4.0358296720390765e-17,0.0,0.002566337585449219,4.1878223419189454e-05,0.0026082158088684077,0.3367269039154053,129.1023935866321,OCT-H,80,40
246,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.0025370121002197266,4.1878223419189454e-05,0.002578890323638916,0.2495670318603516,96.77303046691904,OCT-H,80,40
247,facility,optimaltree,1,2.2198718003759807e-16,-1.3813964515763004e-16,0.0025348663330078125,4.1878223419189454e-05,0.002576744556427002,0.27382493019104004,106.26778254292098,OCT-H,80,40
248,facility,optimaltree,1,1.3553227748303803e-16,1.3811694488585175e-16,0.002570629119873047,4.1878223419189454e-05,0.002612507343292236,0.1824679374694824,69.84399027163671,OCT-H,80,40
249,facility,optimaltree,1,1.3553227748303803e-16,-1.3802385699753884e-16,0.002598762512207031,4.1878223419189454e-05,0.002640640735626221,0.252777099609375,95.72566847092494,OCT-H,80,40
250,facility,optimaltree,1,2.2198718003759807e-16,1.379909897846315e-16,0.0025010108947753906,4.1878223419189454e-05,0.00254288911819458,0.18997502326965326,74.70833938859798,OCT-H,80,40
251,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.0024902820587158203,4.1878223419189454e-05,0.0025321602821350092,0.2585928440093994,102.12341052572113,OCT-H,80,40
252,facility,optimaltree,1,1.7145438277684815e-16,1.3795486934130163e-16,0.0025250911712646484,4.1878223419189454e-05,0.002566969394683838,0.18330979347229004,71.4109774163737,OCT-H,80,40
253,facility,optimaltree,1,1.7145438277684815e-16,1.3817208093292082e-16,0.0025348663330078125,4.1878223419189454e-05,0.002576744556427002,0.2346420288085937,91.06142408386653,OCT-H,80,40
254,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.0025479793548583984,4.1878223419189454e-05,0.002589857578277588,0.14577102661132812,56.28534473632125,OCT-H,80,40
255,facility,optimaltree,1,1.5125082259315564e-16,0.0,0.0026988983154296875,4.1878223419189454e-05,0.002740776538848877,0.16226601600646973,59.20439470582351,OCT-H,80,40
256,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002617120742797852,4.1878223419189454e-05,0.002658998966217041,0.2860701084136963,107.58564108081936,OCT-H,80,40
257,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002691507339477539,4.1878223419189454e-05,0.0027333855628967284,0.1592249870300293,58.25193093552791,OCT-H,80,40
258,facility,optimaltree,1,1.244933338741219e-16,0.0,0.0025382041931152344,4.1878223419189454e-05,0.0025800824165344237,0.11430501937866212,44.30285584915424,OCT-H,80,40
259,facility,optimaltree,1,2.2198718003759807e-16,-1.380826026288085e-16,0.002512693405151367,4.1878223419189454e-05,0.002554571628570557,0.1584789752960205,62.03739739515523,OCT-H,80,40
260,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002524852752685547,4.1878223419189454e-05,0.002566730976104736,0.22492504119873047,87.63093728664782,OCT-H,80,40
261,facility,optimaltree,1,2.4898666774824377e-16,-1.381345926946671e-16,0.002544879913330078,4.1878223419189454e-05,0.0025867581367492675,0.12307405471801758,47.578493315452576,OCT-H,80,40
262,facility,optimaltree,1,2.2198718003759807e-16,1.382481686659368e-16,0.002518415451049805,4.1878223419189454e-05,0.002560293674468994,0.2800130844116211,109.3675648242563,OCT-H,80,40
263,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.0025534629821777344,4.1878223419189454e-05,0.0025953412055969237,0.2585299015045166,99.61306858111368,OCT-H,80,40
264,facility,optimaltree,1,1.3553227748303803e-16,2.7614915597482664e-16,0.0025069713592529297,4.1878223419189454e-05,0.002548849582672119,0.15279006958007812,59.944718048013925,OCT-H,80,40
265,facility,optimaltree,1,8.197112556840109e-17,1.3768884667884962e-16,0.002575159072875977,4.1878223419189454e-05,0.002617037296295166,0.2276749610900879,86.99721681933924,OCT-H,80,40
266,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.002483129501342773,4.1878223419189454e-05,0.002525007724761963,0.16878509521484375,66.84537776246029,OCT-H,80,40
267,facility,optimaltree,1,1.244933338741219e-16,0.0,0.002523183822631836,4.1878223419189454e-05,0.002565062046051025,0.2043440341949463,79.66436309388259,OCT-H,80,40
268,facility,optimaltree,1,8.189574652367977e-17,1.380488431567289e-16,0.002512931823730469,4.1878223419189454e-05,0.0025548100471496577,0.1961519718170166,76.77751699616915,OCT-H,80,40
269,facility,optimaltree,1,1.3553227748303803e-16,0.0,0.002531290054321289,4.1878223419189454e-05,0.0025731682777404784,0.2485048770904541,96.57544717933037,OCT-H,80,40
270,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.002493143081665039,4.1878223419189454e-05,0.0025350213050842284,0.1351478099822998,53.312297498742076,OCT-H,80,40
271,facility,optimaltree,1,8.11955503452751e-17,-1.3785319648709202e-16,0.002464532852172852,4.1878223419189454e-05,0.002506411075592041,0.3034088611602783,121.05311220291745,OCT-H,80,40
272,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002626657485961914,4.1878223419189454e-05,0.0026685357093811034,0.14330387115478516,53.701312915172004,OCT-H,80,40
273,facility,optimaltree,1,1.3553227748303803e-16,0.0,0.002568960189819336,4.1878223419189454e-05,0.002610838413238525,0.2207319736480713,84.54447909484826,OCT-H,80,40
274,facility,optimaltree,1,2.0312792859773623e-16,1.3792056827067483e-16,0.00259089469909668,4.1878223419189454e-05,0.002632772922515869,0.2708749771118164,102.88581092400827,OCT-H,80,40
275,facility,optimaltree,1,2.2198718003759807e-16,-1.375098496453214e-16,0.002509355545043945,4.1878223419189454e-05,0.002551233768463135,0.16111111640930176,63.15027591781808,OCT-H,80,40
276,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.002475261688232422,4.1878223419189454e-05,0.002517139911651611,0.23563790321350095,93.6133514560532,OCT-H,80,40
277,facility,optimaltree,1,8.142850906953179e-17,0.0,0.002430438995361328,4.1878223419189454e-05,0.002472317218780517,0.13181400299072266,53.3159749846909,OCT-H,80,40
278,facility,optimaltree,1,2.2198718003759807e-16,1.3804174474261843e-16,0.002480506896972656,4.1878223419189454e-05,0.002522385120391845,0.16549301147460938,65.60973189094157,OCT-H,80,40
279,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002509355545043945,4.1878223419189454e-05,0.002551233768463135,0.15339207649230954,60.1246653240691,OCT-H,80,40
280,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002477407455444336,4.1878223419189454e-05,0.002519285678863525,0.1816658973693848,72.11008219255866,OCT-H,80,40
281,facility,optimaltree,1,2.2198718003759807e-16,1.3785205074010778e-16,0.0025010108947753906,4.1878223419189454e-05,0.00254288911819458,0.2744901180267334,107.94419468105555,OCT-H,80,40
282,facility,optimaltree,1,1.1966773688064772e-16,-1.3807230384888726e-16,0.0024924278259277344,4.1878223419189454e-05,0.0025343060493469237,0.3119950294494629,123.10866303217888,OCT-H,80,40
283,facility,optimaltree,1,1.5125082259315564e-16,0.0,0.002470254898071289,4.1878223419189454e-05,0.0025121331214904784,0.179610013961792,71.49701280767606,OCT-H,80,40
284,facility,optimaltree,1,1.7145438277684815e-16,2.770987445478483e-16,0.002574682235717773,4.1878223419189454e-05,0.002616560459136963,0.21473312377929688,82.06694518731805,OCT-H,80,40
285,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.0024356842041015625,4.1878223419189454e-05,0.002477562427520752,0.14172601699829102,57.20381267652393,OCT-H,80,40
286,facility,optimaltree,1,1.6334845423115014e-16,0.0,0.0024161338806152344,4.1878223419189454e-05,0.0024580121040344237,0.2503631114959717,101.85593109368408,OCT-H,80,40
287,facility,optimaltree,1,2.2198718003759807e-16,-1.3837565333341822e-16,0.0024454593658447266,4.1878223419189454e-05,0.002487337589263916,0.21840405464172366,87.80635792440079,OCT-H,80,40
288,facility,optimaltree,1,3.0250164518631123e-16,0.0,0.002433061599731445,4.1878223419189454e-05,0.002474939823150635,0.2255198955535889,91.12136523242764,OCT-H,80,40
289,facility,optimaltree,1,1.7145438277684815e-16,0.0,0.002454042434692383,4.1878223419189454e-05,0.0024959206581115717,0.1912069320678711,76.60777655189544,OCT-H,80,40
290,facility,optimaltree,1,2.2198718003759807e-16,0.0,0.002595186233520508,4.1878223419189454e-05,0.0026370644569396967,0.1981220245361328,75.12976181327501,OCT-H,80,40
291,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002556562423706055,4.1878223419189454e-05,0.002598440647125244,0.23789310455322266,91.55225647213189,OCT-H,80,40
292,facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002642393112182617,4.1878223419189454e-05,0.0026842713356018066,0.16694998741149902,62.19564512619186,OCT-H,80,40
293,facility,optimaltree,1,1.7145438277684815e-16,0.0,0.002475261688232422,4.1878223419189454e-05,0.002517139911651611,0.2331211566925049,92.61350774083247,OCT-H,80,40
294,facility,optimaltree,1,2.2198718003759807e-16,1.3799234000413567e-16,0.002399921417236328,4.1878223419189454e-05,0.002441799640655517,0.20483613014221191,83.88736189969391,OCT-H,80,40
295,facility,optimaltree,1,1.6272217507059789e-16,0.0,0.002387523651123047,4.1878223419189454e-05,0.002429401874542236,0.2428848743438721,99.97723179893323,OCT-H,80,40
296,facility,optimaltree,1,1.6342725331928976e-16,-1.3848652983437635e-16,0.0024063587188720703,4.1878223419189454e-05,0.00244823694229126,0.19318389892578125,78.90735393649605,OCT-H,80,40
297,facility,optimaltree,1,1.244933338741219e-16,0.0,0.002438545227050781,4.1878223419189454e-05,0.00248042345046997,0.14947795867919922,60.263080745699824,OCT-H,80,40
298,facility,optimaltree,1,1.5125082259315564e-16,0.0,0.0023789405822753906,4.1878223419189454e-05,0.00242081880569458,0.17608189582824707,72.73650362185028,OCT-H,80,40
299,facility,optimaltree,1,2.0312792859773623e-16,0.0,0.002386808395385742,4.1878223419189454e-05,0.002428686618804932,0.1493091583251953,61.47732571551983,OCT-H,80,40
0,facility,pytorch,1,1.7152992006055266e-16,0.0,0.0020210742950439453,1.6057491302490233e-05,0.0020371317863464356,1.0954949855804443,537.763434316244,NN,80,80
1,facility,pytorch,1,2.281793075515794e-16,-1.7757630009840125e-16,0.001313924789428711,1.6057491302490233e-05,0.0013299822807312013,1.4436728954315186,1085.4828040549623,NN,80,80
2,facility,pytorch,1,2.281793075515794e-16,0.0,0.0013573169708251953,1.6057491302490233e-05,0.0013733744621276856,1.2571780681610107,915.3935090749693,NN,80,80
3,facility,pytorch,1,1.7152992006055266e-16,0.0,0.0013115406036376953,1.6057491302490233e-05,0.0013275980949401856,0.7043960094451904,530.579255973493,NN,80,80
4,facility,pytorch,1,1.1408965377578972e-16,1.7790638643083352e-16,0.0013332366943359375,1.6057491302490233e-05,0.0013492941856384278,1.1150360107421875,826.3846554816365,NN,80,80
5,facility,pytorch,1,2.6955404729223304e-16,0.0,0.0013391971588134766,1.6057491302490233e-05,0.0013552546501159669,1.9120349884033203,1410.830789800065,NN,80,80
6,facility,pytorch,1,1.8918626668324515e-16,0.0,0.0012898445129394531,1.6057491302490233e-05,0.0013059020042419434,1.4951670169830322,1144.9304864578673,NN,80,80
7,facility,pytorch,1,2.281793075515794e-16,0.0,0.0013375282287597656,1.6057491302490233e-05,0.001353585720062256,1.7512409687042236,1293.7791399156295,NN,80,80
8,facility,pytorch,1,1.7152992006055266e-16,0.0,0.0013108253479003906,1.6057491302490233e-05,0.001326882839202881,1.6679940223693848,1257.0770930848912,NN,80,80
9,facility,pytorch,1,2.0230091232096657e-16,-3.559694231048972e-16,0.0019757747650146484,1.6057491302490233e-05,0.0019918322563171388,2.0481269359588623,1028.2627613159611,NN,80,80
10,facility,pytorch,1,2.6955404729223304e-16,0.0,0.0015456676483154297,1.6057491302490233e-05,0.00156172513961792,1.6507909297943115,1057.0303876892074,NN,80,80
11,facility,pytorch,1,2.6955404729223304e-16,0.0,0.0018320083618164062,1.6057491302490233e-05,0.0018480658531188966,1.2238450050354004,662.2301921600753,NN,80,80
12,facility,pytorch,1,2.6955404729223304e-16,0.0,0.0017731189727783203,1.6057491302490233e-05,0.0017891764640808106,0.6616289615631104,369.7952520871228,NN,80,80
13,facility,pytorch,1,1.8980734843526792e-16,1.7763483026069975e-16,0.0016548633575439453,1.6057491302490233e-05,0.0016709208488464356,0.6383111476898193,382.011600448037,NN,80,80
14,facility,pytorch,1,2.126340135158292e-16,0.0,0.0013308525085449219,1.6057491302490233e-05,0.0013469099998474122,0.8462300300598145,628.2751112959897,NN,80,80
15,facility,pytorch,1,1.8980734843526792e-16,0.0,0.0013203620910644531,1.6057491302490233e-05,0.0013364195823669434,0.7957181930541992,595.4104560821357,NN,80,80
16,facility,pytorch,1,2.126340135158292e-16,0.0,0.0013191699981689453,1.6057491302490233e-05,0.0013352274894714356,1.2404661178588867,929.0297927808083,NN,80,80
17,facility,pytorch,1,1.8980734843526792e-16,0.0,0.0013308525085449219,1.6057491302490233e-05,0.0013469099998474122,1.4334638118743896,1064.2610211794276,NN,80,80
18,facility,pytorch,1,1.2849407484990696e-16,0.0,0.001931905746459961,1.6057491302490233e-05,0.0019479632377624513,0.7077891826629639,363.3483265710771,NN,80,80
19,facility,pytorch,1,2.6955404729223304e-16,-1.7782927723443607e-16,0.0014796257019042969,1.6057491302490233e-05,0.0014956831932067872,0.8744690418243408,584.6619429810229,NN,80,80
20,facility,pytorch,1,6.766681601750993e-17,0.0,0.001313924789428711,1.6057491302490233e-05,0.0013299822807312013,1.0090489387512207,758.6935204854482,NN,80,80
21,facility,pytorch,1,1.1408965377578972e-16,0.0,0.0013051033020019531,1.6057491302490233e-05,0.0013211607933044434,1.1427078247070312,864.9271386936396,NN,80,80
22,facility,pytorch,1,2.226464825015922e-16,1.7747253310417867e-16,0.0013663768768310547,1.6057491302490233e-05,0.001382434368133545,1.0436980724334717,754.9711555873653,NN,80,80
23,facility,pytorch,1,2.226464825015922e-16,0.0,0.0015099048614501953,1.6057491302490233e-05,0.0015259623527526856,0.9780130386352539,640.915574929496,NN,80,80
24,facility,pytorch,1,1.3477702364611655e-16,0.0,0.0014171600341796875,1.6057491302490233e-05,0.0014332175254821778,1.0485479831695557,731.6042153592787,NN,80,80
25,facility,pytorch,1,2.226464825015922e-16,0.0,0.0013337135314941406,1.6057491302490233e-05,0.001349771022796631,0.8769011497497559,649.6665989560794,NN,80,80
26,facility,pytorch,1,1.7152992006055266e-16,0.0,0.001359701156616211,1.6057491302490233e-05,0.0013757586479187013,0.8268439769744873,601.0094708293258,NN,80,80
27,facility,pytorch,1,2.6955404729223304e-16,0.0,0.001504659652709961,1.6057491302490233e-05,0.0015207171440124513,0.6806340217590332,447.5743726825903,NN,80,80
28,facility,pytorch,1,2.281793075515794e-16,0.0,0.0013759136199951172,1.6057491302490233e-05,0.0013919711112976075,0.83840012550354,602.3114407323986,NN,80,80
29,facility,pytorch,1,2.0681093133910084e-16,1.7800720794277172e-16,0.0014009475708007812,1.6057491302490233e-05,0.0014170050621032716,1.1325109004974365,799.2285495553854,NN,80,80
30,facility,pytorch,1,2.126340135158292e-16,0.0,0.0013170242309570312,1.6057491302490233e-05,0.0013330817222595216,1.5845000743865967,1188.5993543598593,NN,80,80
31,facility,pytorch,1,6.751546620906814e-17,0.0,0.0013358592987060547,1.6057491302490233e-05,0.001351916790008545,1.4589951038360596,1079.2048109905031,NN,80,80
32,facility,pytorch,1,2.281793075515794e-16,0.0,0.001947641372680664,1.6057491302490233e-05,0.0019636988639831544,0.9931328296661377,505.7459918531874,NN,80,80
33,facility,pytorch,1,1.7152992006055266e-16,0.0,0.0014481544494628906,1.6057491302490233e-05,0.001464211940765381,1.0831589698791504,739.7555911973751,NN,80,80
34,facility,pytorch,1,1.8918626668324515e-16,3.554305883469181e-16,0.0013654232025146484,1.6057491302490233e-05,0.0013814806938171388,1.5119519233703613,1094.4430350254988,NN,80,80
35,facility,pytorch,1,2.6955404729223304e-16,0.0,0.001329183578491211,1.6057491302490233e-05,0.0013452410697937013,1.0487771034240723,779.6201937136121,NN,80,80
36,facility,pytorch,1,1.5161576749389506e-16,0.0,0.0013687610626220703,1.6057491302490233e-05,0.0013848185539245606,1.396003007888794,1008.0764761076725,NN,80,80
37,facility,pytorch,1,1.8980734843526792e-16,0.0,0.0014317035675048828,1.6057491302490233e-05,0.0014477610588073731,1.1325509548187256,782.2775367032532,NN,80,80
38,facility,pytorch,1,2.281793075515794e-16,1.7744511989034463e-16,0.00131988525390625,1.6057491302490233e-05,0.0013359427452087403,1.2586419582366943,942.137649798781,NN,80,80
39,facility,pytorch,1,1.5161576749389506e-16,0.0,0.0013685226440429688,1.6057491302490233e-05,0.001384580135345459,1.082292079925537,781.6752907952853,NN,80,80
40,facility,pytorch,1,2.226464825015922e-16,0.0,0.0013217926025390625,1.6057491302490233e-05,0.0013378500938415528,2.42362904548645,1811.5849127215374,NN,80,80
41,facility,pytorch,1,1.7152992006055266e-16,0.0,0.0013453960418701172,1.6057491302490233e-05,0.0013614535331726075,1.3635129928588867,1001.512691866523,NN,80,80
42,facility,pytorch,1,1.3343469185385616e-16,0.0,0.0013151168823242188,1.6057491302490233e-05,0.001331174373626709,3.104844093322754,2332.409754000734,NN,80,80
43,facility,pytorch,1,1.8980734843526792e-16,0.0,0.0013248920440673828,1.6057491302490233e-05,0.0013409495353698731,1.2711129188537598,947.9200263141518,NN,80,80
44,facility,pytorch,1,2.281793075515794e-16,0.0,0.0013663768768310547,1.6057491302490233e-05,0.001382434368133545,1.9890861511230469,1438.828632283322,NN,80,80
45,facility,pytorch,1,1.1170930396810017e-16,0.0,0.0013632774353027344,1.6057491302490233e-05,0.0013793349266052247,1.5741500854492188,1141.2384730396604,NN,80,80
46,facility,pytorch,1,1.1132324125079612e-16,0.0,0.001806497573852539,1.6057491302490233e-05,0.0018225550651550294,0.9785101413726807,536.8892057532687,NN,80,80
47,facility,pytorch,1,1.7152992006055266e-16,0.0,0.0015387535095214844,1.6057491302490233e-05,0.0015548110008239747,1.5991899967193604,1028.5430163999786,NN,80,80
48,facility,pytorch,1,1.3343469185385616e-16,0.0,0.0013570785522460938,1.6057491302490233e-05,0.001373136043548584,1.646536111831665,1199.106322762117,NN,80,80
49,facility,pytorch,1,2.126340135158292e-16,0.0,0.0013418197631835938,1.6057491302490233e-05,0.001357877254486084,1.396880865097046,1028.7239590191998,NN,80,80
50,facility,pytorch,1,2.226464825015922e-16,0.0,0.0013120174407958984,1.6057491302490233e-05,0.0013280749320983888,1.376006841659546,1036.091268950784,NN,80,80
51,facility,pytorch,1,1.5161576749389506e-16,0.0,0.0014946460723876953,1.6057491302490233e-05,0.0015107035636901856,1.9065661430358887,1262.038555319703,NN,80,80
52,facility,pytorch,1,1.8980734843526792e-16,0.0,0.0013628005981445312,1.6057491302490233e-05,0.0013788580894470216,1.3122320175170898,951.6802545237621,NN,80,80
53,facility,pytorch,1,2.126340135158292e-16,0.0,0.0013439655303955078,1.6057491302490233e-05,0.0013600230216979981,1.4574639797210693,1071.6465504395767,NN,80,80
54,facility,pytorch,1,2.126340135158292e-16,1.779488849549642e-16,0.0013148784637451172,1.6057491302490233e-05,0.0013309359550476075,1.7921340465545654,1346.5216261968526,NN,80,80
55,facility,pytorch,1,3.3396972375238826e-16,0.0,0.0013475418090820312,1.6057491302490233e-05,0.0013635993003845216,1.4539330005645752,1066.2465140269435,NN,80,80
56,facility,pytorch,1,1.8980734843526792e-16,0.0,0.0013413429260253906,1.6057491302490233e-05,0.001357400417327881,1.4828710556030273,1092.4345069247454,NN,80,80
57,facility,pytorch,1,2.281793075515794e-16,0.0,0.0013155937194824219,1.6057491302490233e-05,0.0013316512107849122,0.7472050189971924,561.1116581771956,NN,80,80
58,facility,pytorch,1,2.6955404729223304e-16,0.0,0.0013566017150878906,1.6057491302490233e-05,0.001372659206390381,0.912280797958374,664.608370170304,NN,80,80
59,facility,pytorch,1,2.6955404729223304e-16,0.0,0.0013666152954101562,1.6057491302490233e-05,0.0013826727867126466,0.5890212059020996,426.00187952098076,NN,80,80
60,facility,pytorch,1,2.226464825015922e-16,0.0,0.001779794692993164,1.6057491302490233e-05,0.0017958521842956544,1.3035211563110352,725.8510292272664,NN,80,80
61,facility,pytorch,1,1.8980734843526792e-16,0.0,0.0016138553619384766,1.6057491302490233e-05,0.0016299128532409669,1.2922160625457764,792.8129776854607,NN,80,80
62,facility,pytorch,1,1.8980734843526792e-16,-1.775024409562495e-16,0.0013284683227539062,1.6057491302490233e-05,0.0013445258140563966,1.2322781085968018,916.5150238945977,NN,80,80
63,facility,pytorch,1,1.3343469185385616e-16,0.0,0.0013701915740966797,1.6057491302490233e-05,0.00138624906539917,2.1184780597686768,1528.2088281579195,NN,80,80
64,facility,pytorch,1,6.790138693792801e-17,0.0,0.001378774642944336,1.6057491302490233e-05,0.0013948321342468263,1.3856761455535889,993.4357773466544,NN,80,80
65,facility,pytorch,1,1.1408965377578972e-16,0.0,0.001428365707397461,1.6057491302490233e-05,0.0014444231986999513,0.6877410411834717,476.13541640875815,NN,80,80
66,facility,pytorch,1,2.226464825015922e-16,0.0,0.001360177993774414,1.6057491302490233e-05,0.0013762354850769044,1.1477890014648438,834.0062539520299,NN,80,80
67,facility,pytorch,1,2.281793075515794e-16,0.0,0.0013306140899658203,1.6057491302490233e-05,0.0013466715812683106,1.5446128845214844,1146.985579859605,NN,80,80
68,facility,pytorch,1,1.1408965377578972e-16,0.0,0.0014042854309082031,1.6057491302490233e-05,0.0014203429222106934,1.1470069885253906,807.556379934031,NN,80,80
69,facility,pytorch,1,2.281793075515794e-16,0.0,0.0014142990112304688,1.6057491302490233e-05,0.001430356502532959,1.0835809707641602,757.5600690074758,NN,80,80
70,facility,pytorch,1,2.226464825015922e-16,0.0,0.001438140869140625,1.6057491302490233e-05,0.0014541983604431153,1.144381046295166,786.9497569413134,NN,80,80
71,facility,pytorch,1,1.7152992006055266e-16,0.0,0.0013554096221923828,1.6057491302490233e-05,0.0013714671134948731,2.6316399574279785,1918.8502090449988,NN,80,80
72,facility,pytorch,1,2.6686938370771227e-16,0.0,0.0013885498046875,1.6057491302490233e-05,0.0014046072959899903,2.22605299949646,1584.8223242550519,NN,80,80
73,facility,pytorch,1,6.799464938933237e-17,0.0,0.0013761520385742188,1.6057491302490233e-05,0.001392209529876709,1.4003641605377197,1005.8573300110456,NN,80,80
74,facility,pytorch,1,1.3477702364611655e-16,0.0,0.0018811225891113281,1.6057491302490233e-05,0.0018971800804138184,1.025620937347412,540.6028388848046,NN,80,80
75,facility,pytorch,1,1.2369218849971834e-16,0.0,0.0016624927520751953,1.6057491302490233e-05,0.0016785502433776856,1.3595960140228271,809.9823162200743,NN,80,80
76,facility,pytorch,1,1.3477702364611655e-16,0.0,0.0013332366943359375,1.6057491302490233e-05,0.0013492941856384278,1.1975891590118408,887.567123432903,NN,80,80
77,facility,pytorch,1,1.5190264568751193e-16,0.0,0.0013837814331054688,1.6057491302490233e-05,0.001399838924407959,0.79343581199646,566.8050789000825,NN,80,80
78,facility,pytorch,1,1.8980734843526792e-16,0.0,0.0013937950134277344,1.6057491302490233e-05,0.0014098525047302247,0.7198247909545898,510.5674448493662,NN,80,80
79,facility,pytorch,1,1.1170930396810017e-16,0.0,0.0014865398406982422,1.6057491302490233e-05,0.0015025973320007325,0.9415009021759033,626.5823065999191,NN,80,80
80,facility,pytorch,1,1.8980734843526792e-16,0.0,0.0013480186462402344,1.6057491302490233e-05,0.0013640761375427247,0.9529809951782227,698.6274218497382,NN,80,80
81,facility,pytorch,1,2.6955404729223304e-16,0.0,0.0013976097106933594,1.6057491302490233e-05,0.0014136672019958497,1.1117520332336426,786.431227706241,NN,80,80
82,facility,pytorch,1,1.7152992006055266e-16,0.0,0.0014002323150634766,1.6057491302490233e-05,0.0014162898063659669,0.6362700462341309,449.25130674118526,NN,80,80
83,facility,pytorch,1,2.281793075515794e-16,0.0,0.001413106918334961,1.6057491302490233e-05,0.0014291644096374513,0.6477580070495605,453.24246999257633,NN,80,80
84,facility,pytorch,1,1.8980734843526792e-16,0.0,0.0014371871948242188,1.6057491302490233e-05,0.001453244686126709,1.139343023300171,783.9994421977409,NN,80,80
85,facility,pytorch,1,2.126340135158292e-16,1.781252548310039e-16,0.0015120506286621094,1.6057491302490233e-05,0.0015281081199645997,1.0645370483398438,696.6372565080702,NN,80,80
86,facility,pytorch,1,2.281793075515794e-16,0.0,0.0014350414276123047,1.6057491302490233e-05,0.001451098918914795,1.1638691425323486,802.0605124582056,NN,80,80
87,facility,pytorch,1,1.8980734843526792e-16,0.0,0.0014047622680664062,1.6057491302490233e-05,0.0014208197593688966,1.387686014175415,976.6798392442129,NN,80,80
88,facility,pytorch,1,1.8980734843526792e-16,0.0,0.002000570297241211,1.6057491302490233e-05,0.0020166277885437013,1.920198917388916,952.1831089988,NN,80,80
89,facility,pytorch,1,2.0230091232096657e-16,-1.7789378928382486e-16,0.0016303062438964844,1.6057491302490233e-05,0.0016463637351989747,2.07783579826355,1262.0757818213413,NN,80,80
90,facility,pytorch,1,1.3477702364611655e-16,1.7791454318971732e-16,0.0014529228210449219,1.6057491302490233e-05,0.0014689803123474122,1.6467609405517578,1121.02315239355,NN,80,80
91,facility,pytorch,1,2.281793075515794e-16,0.0,0.0013184547424316406,1.6057491302490233e-05,0.001334512233734131,1.7404148578643799,1304.1580390720608,NN,80,80
92,facility,pytorch,1,1.3477702364611655e-16,0.0,0.0015254020690917969,1.6057491302490233e-05,0.0015414595603942872,1.2461159229278564,808.40000928024,NN,80,80
93,facility,pytorch,1,2.6955404729223304e-16,-1.7769711864860836e-16,0.0013976097106933594,1.6057491302490233e-05,0.0014136672019958497,0.8893771171569824,629.1276446828067,NN,80,80
94,facility,pytorch,1,6.747477951175979e-17,0.0,0.0014481544494628906,1.6057491302490233e-05,0.001464211940765381,0.6791830062866211,463.85566691362646,NN,80,80
95,facility,pytorch,1,1.1408965377578972e-16,0.0,0.0015480518341064453,1.6057491302490233e-05,0.0015641093254089356,0.9135098457336426,584.0447537097868,NN,80,80
96,facility,pytorch,1,2.126340135158292e-16,2.517189640599084e-10,0.001483917236328125,1.6057491302490233e-05,0.0014999747276306153,1.425403118133545,950.284756053947,NN,80,80
97,facility,pytorch,1,2.226464825015922e-16,1.7763777669763746e-16,0.0015234947204589844,1.6057491302490233e-05,0.0015395522117614747,1.000304937362671,649.7375858517813,NN,80,80
98,facility,pytorch,1,2.6955404729223304e-16,0.0,0.001428842544555664,1.6057491302490233e-05,0.0014449000358581544,0.9233231544494629,639.022168686627,NN,80,80
99,facility,pytorch,1,1.2849407484990696e-16,-1.7753996675486438e-16,0.0013909339904785156,1.6057491302490233e-05,0.001406991481781006,0.4044218063354492,287.4372813000415,NN,80,80
0,facility,optimaltree,1,1.7152992006055266e-16,0.0,0.001971006393432617,0.019661600589752196,0.021632606983184813,2.949282169342041,136.33503218703783,OCT,80,80
1,facility,optimaltree,1,2.281793075515794e-16,-1.7757630009840125e-16,0.0013518333435058594,0.019661600589752196,0.021013433933258056,3.856797933578491,183.53963211478347,OCT,80,80
2,facility,optimaltree,1,2.281793075515794e-16,0.0,0.001298666000366211,0.019661600589752196,0.020960266590118407,2.419416904449463,115.42872768565275,OCT,80,80
3,facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0013132095336914062,0.019661600589752196,0.020974810123443603,4.084790945053101,194.7474575937886,OCT,80,80
4,facility,optimaltree,1,1.1408965377578972e-16,1.7790638643083352e-16,0.0012831687927246094,0.019661600589752196,0.020944769382476806,3.940732002258301,188.14874159250795,OCT,80,80
5,facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013127326965332031,0.019661600589752196,0.0209743332862854,3.2903919219970703,156.87706860978398,OCT,80,80
6,facility,optimaltree,1,1.8918626668324515e-16,0.0,0.001558065414428711,0.019661600589752196,0.021219666004180907,4.319617033004761,203.56668347907396,OCT,80,80
7,facility,optimaltree,1,2.281793075515794e-16,0.0,0.0017540454864501953,0.019661600589752196,0.02141564607620239,1.356374979019165,63.33570204666406,OCT,80,80
8,facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0012805461883544922,0.019661600589752196,0.02094214677810669,2.355503797531128,112.47671131756252,OCT,80,80
9,facility,optimaltree,1,2.0230091232096657e-16,-3.559694231048972e-16,0.0012831687927246094,0.019661600589752196,0.020944769382476806,2.824737071990967,134.8659906637239,OCT,80,80
10,facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013043880462646484,0.019661600589752196,0.020965988636016845,1.7358050346374512,82.79147073730469,OCT,80,80
11,facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0012807846069335938,0.019661600589752196,0.02094238519668579,1.4557080268859863,69.51013522167273,OCT,80,80
12,facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013289451599121094,0.019661600589752196,0.020990545749664306,1.7109851837158203,81.51218191852794,OCT,80,80
13,facility,optimaltree,1,1.8980734843526792e-16,1.7763483026069975e-16,0.0013649463653564453,0.019661600589752196,0.02102654695510864,1.2603938579559326,59.942978780436675,OCT,80,80
14,facility,optimaltree,1,2.126340135158292e-16,0.0,0.0013000965118408203,0.019661600589752196,0.020961697101593017,1.6733529567718506,79.8290781830199,OCT,80,80
15,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013322830200195312,0.019661600589752196,0.020993883609771728,0.9304330348968506,44.319243270634075,OCT,80,80
16,facility,optimaltree,1,2.126340135158292e-16,0.0,0.0012950897216796875,0.019661600589752196,0.020956690311431884,0.7933990955352783,37.85898840631714,OCT,80,80
17,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013408660888671875,0.019661600589752196,0.021002466678619384,1.1915419101715088,56.73342700191042,OCT,80,80
18,facility,optimaltree,1,1.2849407484990696e-16,0.0,0.0013141632080078125,0.019661600589752196,0.02097576379776001,1.5331881046295166,73.09331471368137,OCT,80,80
19,facility,optimaltree,1,2.6955404729223304e-16,-1.7782927723443607e-16,0.001318216323852539,0.019661600589752196,0.020979816913604735,1.2123630046844482,57.78711080639936,OCT,80,80
20,facility,optimaltree,1,6.766681601750993e-17,0.0,0.0013263225555419922,0.019661600589752196,0.02098792314529419,1.2188270092010498,58.072778367035774,OCT,80,80
21,facility,optimaltree,1,1.1408965377578972e-16,0.0,0.0015075206756591797,0.019661600589752196,0.021169121265411376,1.3474678993225098,63.65251927221763,OCT,80,80
22,facility,optimaltree,1,2.226464825015922e-16,1.7747253310417867e-16,0.0017609596252441406,0.019661600589752196,0.021422560214996337,1.5381348133087158,71.79976612841925,OCT,80,80
23,facility,optimaltree,1,2.226464825015922e-16,0.0,0.0013201236724853516,0.019661600589752196,0.020981724262237548,0.824070930480957,39.275653429689854,OCT,80,80
24,facility,optimaltree,1,1.3477702364611655e-16,0.0,0.0013556480407714844,0.019661600589752196,0.02101724863052368,1.0986700057983398,52.27468281470126,OCT,80,80
25,facility,optimaltree,1,2.226464825015922e-16,0.0,0.0013303756713867188,0.019661600589752196,0.020991976261138915,1.4078149795532227,67.0644327165813,OCT,80,80
26,facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0012676715850830078,0.019661600589752196,0.020929272174835204,1.2630188465118408,60.347002798810216,OCT,80,80
27,facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013113021850585938,0.019661600589752196,0.02097290277481079,0.8805601596832275,41.98561206037783,OCT,80,80
28,facility,optimaltree,1,2.281793075515794e-16,0.0,0.00131988525390625,0.019661600589752196,0.020981485843658446,1.1339809894561768,54.04674377715328,OCT,80,80
29,facility,optimaltree,1,2.0681093133910084e-16,1.7800720794277172e-16,0.0013489723205566406,0.019661600589752196,0.021010572910308837,0.7313730716705322,34.80976338877861,OCT,80,80
30,facility,optimaltree,1,2.126340135158292e-16,0.0,0.0013213157653808594,0.019661600589752196,0.020982916355133056,0.7901937961578369,37.658911792046084,OCT,80,80
31,facility,optimaltree,1,6.751546620906814e-17,0.0,0.0013201236724853516,0.019661600589752196,0.020981724262237548,0.698354959487915,33.283964213789574,OCT,80,80
32,facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013225078582763672,0.019661600589752196,0.020984108448028563,0.9166100025177002,43.68115065683502,OCT,80,80
33,facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0019297599792480469,0.019661600589752196,0.021591360569000243,1.1271519660949707,52.20384155472245,OCT,80,80
34,facility,optimaltree,1,1.8918626668324515e-16,3.554305883469181e-16,0.001310586929321289,0.019661600589752196,0.020972187519073485,1.2202198505401611,58.182764646292284,OCT,80,80
35,facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013020038604736328,0.019661600589752196,0.02096360445022583,0.6516478061676025,31.084721509357742,OCT,80,80
36,facility,optimaltree,1,1.5161576749389506e-16,0.0,0.001306295394897461,0.019661600589752196,0.020967895984649657,0.7596108913421631,36.227330195564925,OCT,80,80
37,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013041496276855469,0.019661600589752196,0.020965750217437743,0.79286789894104,37.8172920462246,OCT,80,80
38,facility,optimaltree,1,2.281793075515794e-16,1.7744511989034463e-16,0.0013206005096435547,0.019661600589752196,0.02098220109939575,0.6460778713226318,30.791710948821176,OCT,80,80
39,facility,optimaltree,1,1.5161576749389506e-16,0.0,0.0013794898986816406,0.019661600589752196,0.021041090488433837,1.040316104888916,49.4421192409572,OCT,80,80
40,facility,optimaltree,1,2.226464825015922e-16,0.0,0.0012729167938232422,0.019661600589752196,0.02093451738357544,1.425853967666626,68.11019053084577,OCT,80,80
41,facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0013468265533447266,0.019661600589752196,0.021008427143096923,0.8721218109130859,41.51295120632832,OCT,80,80
42,facility,optimaltree,1,1.3343469185385616e-16,0.0,0.0012993812561035156,0.019661600589752196,0.020960981845855712,2.091503143310547,99.78078120057468,OCT,80,80
43,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0019495487213134766,0.019661600589752196,0.021611149311065673,1.7342360019683838,80.24728240993613,OCT,80,80
44,facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013325214385986328,0.019661600589752196,0.02099412202835083,1.1589181423187256,55.20202944203631,OCT,80,80
45,facility,optimaltree,1,1.1170930396810017e-16,0.0,0.001262664794921875,0.019661600589752196,0.02092426538467407,1.0418641567230225,49.79214981120118,OCT,80,80
46,facility,optimaltree,1,1.1132324125079612e-16,0.0,0.001314401626586914,0.019661600589752196,0.02097600221633911,0.9202680587768555,43.87242379579933,OCT,80,80
47,facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0013687610626220703,0.019661600589752196,0.021030361652374267,1.015998125076294,48.31101537246226,OCT,80,80
48,facility,optimaltree,1,1.3343469185385616e-16,0.0,0.0013501644134521484,0.019661600589752196,0.021011765003204345,1.6381430625915527,77.96313457445065,OCT,80,80
49,facility,optimaltree,1,2.126340135158292e-16,0.0,0.001405477523803711,0.019661600589752196,0.021067078113555907,1.4095220565795898,66.9063858301552,OCT,80,80
50,facility,optimaltree,1,2.226464825015922e-16,0.0,0.0013103485107421875,0.019661600589752196,0.020971949100494384,1.0191950798034668,48.598014181688086,OCT,80,80
51,facility,optimaltree,1,1.5161576749389506e-16,0.0,0.0013878345489501953,0.019661600589752196,0.02104943513870239,1.4202308654785156,67.47121032560244,OCT,80,80
52,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013229846954345703,0.019661600589752196,0.020984585285186767,1.2866590023040771,61.31448321794298,OCT,80,80
53,facility,optimaltree,1,2.126340135158292e-16,0.0,0.0019371509552001953,0.019661600589752196,0.02159875154495239,0.5359628200531006,24.814527772016277,OCT,80,80
54,facility,optimaltree,1,2.126340135158292e-16,1.779488849549642e-16,0.0013096332550048828,0.019661600589752196,0.02097123384475708,1.2736830711364746,60.734770331832536,OCT,80,80
55,facility,optimaltree,1,3.3396972375238826e-16,0.0,0.0013186931610107422,0.019661600589752196,0.02098029375076294,1.556283950805664,74.17836801017481,OCT,80,80
56,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013358592987060547,0.019661600589752196,0.02099745988845825,1.6562550067901611,78.8788270385296,OCT,80,80
57,facility,optimaltree,1,2.281793075515794e-16,0.0,0.001287698745727539,0.019661600589752196,0.020949299335479735,1.2673609256744385,60.49657820908769,OCT,80,80
58,facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013403892517089844,0.019661600589752196,0.02100198984146118,1.3332669734954834,63.48288821963945,OCT,80,80
59,facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013670921325683594,0.019661600589752196,0.021028692722320556,1.229607105255127,58.472826698826644,OCT,80,80
60,facility,optimaltree,1,2.226464825015922e-16,0.0,0.0012819766998291016,0.019661600589752196,0.020943577289581298,1.0695960521697998,51.070360969416946,OCT,80,80
61,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013880729675292969,0.019661600589752196,0.021049673557281493,1.202530860900879,57.12824275533242,OCT,80,80
62,facility,optimaltree,1,1.8980734843526792e-16,-1.775024409562495e-16,0.0012714862823486328,0.019661600589752196,0.02093308687210083,1.0439841747283936,49.87244266013119,OCT,80,80
63,facility,optimaltree,1,1.3343469185385616e-16,0.0,0.0018343925476074219,0.019661600589752196,0.021495993137359618,0.7400031089782715,34.42516492490689,OCT,80,80
64,facility,optimaltree,1,6.790138693792801e-17,0.0,0.0013852119445800781,0.019661600589752196,0.021046812534332274,1.1656079292297363,55.38168439179839,OCT,80,80
65,facility,optimaltree,1,1.1408965377578972e-16,0.0,0.0013151168823242188,0.019661600589752196,0.020976717472076415,1.0752029418945312,51.25696827093226,OCT,80,80
66,facility,optimaltree,1,2.226464825015922e-16,0.0,0.0013799667358398438,0.019661600589752196,0.02104156732559204,0.8217451572418213,39.05341957309257,OCT,80,80
67,facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013136863708496094,0.019661600589752196,0.020975286960601806,1.6606919765472412,79.17374287496251,OCT,80,80
68,facility,optimaltree,1,1.1408965377578972e-16,0.0,0.0012984275817871094,0.019661600589752196,0.020960028171539306,1.231679916381836,58.76327580772432,OCT,80,80
69,facility,optimaltree,1,2.281793075515794e-16,0.0,0.00128173828125,0.019661600589752196,0.020943338871002196,1.2482941150665283,59.60339575056468,OCT,80,80
70,facility,optimaltree,1,2.226464825015922e-16,0.0,0.001314401626586914,0.019661600589752196,0.02097600221633911,1.3757379055023193,65.58627765736495,OCT,80,80
71,facility,optimaltree,1,1.7152992006055266e-16,0.0,0.001383066177368164,0.019661600589752196,0.02104466676712036,1.9349498748779297,91.94490444016176,OCT,80,80
72,facility,optimaltree,1,2.6686938370771227e-16,0.0,0.0012960433959960938,0.019661600589752196,0.02095764398574829,1.5858969688415527,75.67152920051517,OCT,80,80
73,facility,optimaltree,1,6.799464938933237e-17,0.0,0.00191497802734375,0.019661600589752196,0.021576578617095946,1.453766107559204,67.37704495963645,OCT,80,80
74,facility,optimaltree,1,1.3477702364611655e-16,0.0,0.0014278888702392578,0.019661600589752196,0.021089489459991454,1.7017860412597656,80.69356275732505,OCT,80,80
75,facility,optimaltree,1,1.2369218849971834e-16,0.0,0.0013349056243896484,0.019661600589752196,0.020996506214141845,1.1221928596496582,53.446647180463955,OCT,80,80
76,facility,optimaltree,1,1.3477702364611655e-16,0.0,0.0012941360473632812,0.019661600589752196,0.020955736637115478,0.4526340961456299,21.599531621520427,OCT,80,80
77,facility,optimaltree,1,1.5190264568751193e-16,0.0,0.0012695789337158203,0.019661600589752196,0.020931179523468017,0.8368899822235107,39.98293461126692,OCT,80,80
78,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013492107391357422,0.019661600589752196,0.02101081132888794,0.9795341491699219,46.6204818955826,OCT,80,80
79,facility,optimaltree,1,1.1170930396810017e-16,0.0,0.0014019012451171875,0.019661600589752196,0.021063501834869384,1.2256710529327393,58.1893297012804,OCT,80,80
80,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0014083385467529297,0.019661600589752196,0.021069939136505126,0.9889800548553467,46.93796448333685,OCT,80,80
81,facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013687610626220703,0.019661600589752196,0.021030361652374267,1.391780138015747,66.17956272086359,OCT,80,80
82,facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0013308525085449219,0.019661600589752196,0.020992453098297118,1.043848991394043,49.72496480074159,OCT,80,80
83,facility,optimaltree,1,2.281793075515794e-16,0.0,0.0019335746765136719,0.019661600589752196,0.021595175266265868,0.6742157936096191,31.220667824947977,OCT,80,80
84,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0014328956604003906,0.019661600589752196,0.021094496250152587,0.772040843963623,36.599160027727066,OCT,80,80
85,facility,optimaltree,1,2.126340135158292e-16,1.781252548310039e-16,0.0013222694396972656,0.019661600589752196,0.020983870029449462,0.9024100303649902,43.00493803566825,OCT,80,80
86,facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013375282287597656,0.019661600589752196,0.020999128818511962,0.7411401271820068,35.29385116818029,OCT,80,80
87,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013267993927001953,0.019661600589752196,0.02098839998245239,1.1022319793701172,52.51624613079852,OCT,80,80
88,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013298988342285156,0.019661600589752196,0.020991499423980712,2.0619640350341797,98.22852543247052,OCT,80,80
89,facility,optimaltree,1,2.0230091232096657e-16,-1.7789378928382486e-16,0.0014042854309082031,0.019661600589752196,0.0210658860206604,1.987828016281128,94.36242151559932,OCT,80,80
90,facility,optimaltree,1,1.3477702364611655e-16,1.7791454318971732e-16,0.0013577938079833984,0.019661600589752196,0.021019394397735595,1.3391990661621094,63.71254284597183,OCT,80,80
91,facility,optimaltree,1,2.281793075515794e-16,0.0,0.001332998275756836,0.019661600589752196,0.020994598865509032,0.9352438449859619,44.54687850799697,OCT,80,80
92,facility,optimaltree,1,1.3477702364611655e-16,0.0,0.0015549659729003906,0.019661600589752196,0.021216566562652587,0.5662810802459717,26.690514630335777,OCT,80,80
93,facility,optimaltree,1,2.6955404729223304e-16,-1.7769711864860836e-16,0.001974821090698242,0.019661600589752196,0.02163642168045044,0.5755898952484131,26.602822950547623,OCT,80,80
94,facility,optimaltree,1,6.747477951175979e-17,0.0,0.0015106201171875,0.019661600589752196,0.021172220706939696,0.5387158393859863,25.444465502355616,OCT,80,80
95,facility,optimaltree,1,1.1408965377578972e-16,0.0,0.0013773441314697266,0.019661600589752196,0.021038944721221923,1.0535738468170166,50.07731427490656,OCT,80,80
96,facility,optimaltree,1,2.126340135158292e-16,2.517189640599084e-10,0.0012905597686767578,0.019661600589752196,0.020952160358428954,1.8292999267578125,87.30841571770874,OCT,80,80
97,facility,optimaltree,1,2.226464825015922e-16,1.7763777669763746e-16,0.0013275146484375,0.019661600589752196,0.020989115238189696,1.521787166595459,72.50363578101506,OCT,80,80
98,facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013055801391601562,0.019661600589752196,0.020967180728912353,0.7568769454956055,36.098174345963564,OCT,80,80
99,facility,optimaltree,1,1.2849407484990696e-16,-1.7753996675486438e-16,0.0012993812561035156,0.019661600589752196,0.020960981845855712,0.728247880935669,34.74302331308273,OCT,80,80
0,facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0020666122436523438,7.258892059326171e-05,0.0021392011642456053,5.9297778606414795,2771.9589722328105,OCT-H,80,80
1,facility,optimaltree,1,2.281793075515794e-16,-1.7757630009840125e-16,0.0013074874877929688,7.258892059326171e-05,0.0013800764083862305,4.797405004501343,3476.1879670931476,OCT-H,80,80
2,facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013251304626464844,7.258892059326171e-05,0.001397719383239746,1.746645212173462,1249.6394005246943,OCT-H,80,80
3,facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0013587474822998047,7.258892059326171e-05,0.0014313364028930664,5.625334024429321,3930.1271266902754,OCT-H,80,80
4,facility,optimaltree,1,1.1408965377578972e-16,1.7790638643083352e-16,0.0013594627380371094,7.258892059326171e-05,0.001432051658630371,5.1317198276519775,3583.473959703386,OCT-H,80,80
5,facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013744831085205078,7.258892059326171e-05,0.0014470720291137695,1.5061650276184082,1040.8362523189871,OCT-H,80,80
6,facility,optimaltree,1,1.8918626668324515e-16,0.0,0.0013301372528076172,7.258892059326171e-05,0.001402726173400879,4.952487945556641,3530.6163380051876,OCT-H,80,80
7,facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013041496276855469,7.258892059326171e-05,0.0013767385482788086,6.098494052886963,4429.667536012025,OCT-H,80,80
8,facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0013506412506103516,7.258892059326171e-05,0.0014232301712036133,6.274669885635376,4408.752718001293,OCT-H,80,80
9,facility,optimaltree,1,2.0230091232096657e-16,-3.559694231048972e-16,0.001355886459350586,7.258892059326171e-05,0.0014284753799438477,6.356739044189453,4450.016523518475,OCT-H,80,80
10,facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013942718505859375,7.258892059326171e-05,0.0014668607711791992,1.1797049045562744,804.2378170682946,OCT-H,80,80
11,facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013279914855957031,7.258892059326171e-05,0.0014005804061889649,1.1349461078643799,810.3398440026828,OCT-H,80,80
12,facility,optimaltree,1,2.6955404729223304e-16,0.0,0.001329183578491211,7.258892059326171e-05,0.0014017724990844727,0.8420259952545166,600.6866276834947,OCT-H,80,80
13,facility,optimaltree,1,1.8980734843526792e-16,1.7763483026069975e-16,0.0013470649719238281,7.258892059326171e-05,0.0014196538925170899,1.6407768726348877,1155.758372715578,OCT-H,80,80
14,facility,optimaltree,1,2.126340135158292e-16,0.0,0.0013210773468017578,7.258892059326171e-05,0.0013936662673950195,1.048090934753418,752.038676169198,OCT-H,80,80
15,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013585090637207031,7.258892059326171e-05,0.0014310979843139649,0.5884490013122559,411.18707996388144,OCT-H,80,80
16,facility,optimaltree,1,2.126340135158292e-16,0.0,0.001306772232055664,7.258892059326171e-05,0.0013793611526489258,0.8418519496917725,610.32018197343,OCT-H,80,80
17,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0018651485443115234,7.258892059326171e-05,0.0019377374649047852,0.8387320041656494,432.84088755896676,OCT-H,80,80
18,facility,optimaltree,1,1.2849407484990696e-16,0.0,0.0014386177062988281,7.258892059326171e-05,0.0015112066268920899,0.8329238891601562,551.1647939720374,OCT-H,80,80
19,facility,optimaltree,1,2.6955404729223304e-16,-1.7782927723443607e-16,0.0013036727905273438,7.258892059326171e-05,0.0013762617111206055,1.1075289249420166,804.7371484601019,OCT-H,80,80
20,facility,optimaltree,1,6.766681601750993e-17,0.0,0.0013802051544189453,7.258892059326171e-05,0.001452794075012207,1.3401291370391846,922.4494786213415,OCT-H,80,80
21,facility,optimaltree,1,1.1408965377578972e-16,0.0,0.0013728141784667969,7.258892059326171e-05,0.0014454030990600586,0.8050031661987305,556.9402519769203,OCT-H,80,80
22,facility,optimaltree,1,2.226464825015922e-16,1.7747253310417867e-16,0.0014462471008300781,7.258892059326171e-05,0.0015188360214233399,1.1639018058776855,766.3116949168506,OCT-H,80,80
23,facility,optimaltree,1,2.226464825015922e-16,0.0,0.0014247894287109375,7.258892059326171e-05,0.0014973783493041992,0.527940034866333,352.576244415218,OCT-H,80,80
24,facility,optimaltree,1,1.3477702364611655e-16,0.0,0.0012938976287841797,7.258892059326171e-05,0.0013664865493774414,0.972581148147583,711.7385448035928,OCT-H,80,80
25,facility,optimaltree,1,2.226464825015922e-16,0.0,0.0013437271118164062,7.258892059326171e-05,0.001416316032409668,1.1996090412139893,846.9924887971639,OCT-H,80,80
26,facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0013794898986816406,7.258892059326171e-05,0.0014520788192749024,0.4530060291290283,311.9706885850987,OCT-H,80,80
27,facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013549327850341797,7.258892059326171e-05,0.0014275217056274414,0.46312618255615234,324.4267185083491,OCT-H,80,80
28,facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013403892517089844,7.258892059326171e-05,0.001412978172302246,1.2028090953826904,851.2580866149439,OCT-H,80,80
29,facility,optimaltree,1,2.0681093133910084e-16,1.7800720794277172e-16,0.0015964508056640625,7.258892059326171e-05,0.0016690397262573242,1.125133991241455,674.1205577919166,OCT-H,80,80
30,facility,optimaltree,1,2.126340135158292e-16,0.0,0.0016667842864990234,7.258892059326171e-05,0.0017393732070922852,0.74881911277771,430.5108930759678,OCT-H,80,80
31,facility,optimaltree,1,6.751546620906814e-17,0.0,0.001375436782836914,7.258892059326171e-05,0.0014480257034301758,0.9191410541534424,634.7546538546397,OCT-H,80,80
32,facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013527870178222656,7.258892059326171e-05,0.0014253759384155274,1.2578959465026855,882.501179233448,OCT-H,80,80
33,facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0013113021850585938,7.258892059326171e-05,0.0013838911056518555,1.1690309047698975,844.741974274954,OCT-H,80,80
34,facility,optimaltree,1,1.8918626668324515e-16,3.554305883469181e-16,0.001333475112915039,7.258892059326171e-05,0.0014060640335083008,1.1566619873046875,822.6239771020066,OCT-H,80,80
35,facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013184547424316406,7.258892059326171e-05,0.0013910436630249024,0.7060542106628418,507.571566177504,OCT-H,80,80
36,facility,optimaltree,1,1.5161576749389506e-16,0.0,0.0013649463653564453,7.258892059326171e-05,0.001437535285949707,0.7520139217376709,523.127278396407,OCT-H,80,80
37,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013875961303710938,7.258892059326171e-05,0.0014601850509643555,0.8614461421966553,589.9568288469515,OCT-H,80,80
38,facility,optimaltree,1,2.281793075515794e-16,1.7744511989034463e-16,0.0013315677642822266,7.258892059326171e-05,0.0014041566848754883,0.39276790618896484,279.7180047067134,OCT-H,80,80
39,facility,optimaltree,1,1.5161576749389506e-16,0.0,0.0013651847839355469,7.258892059326171e-05,0.0014377737045288086,0.8077118396759033,561.7795325729712,OCT-H,80,80
40,facility,optimaltree,1,2.226464825015922e-16,0.0,0.00136566162109375,7.258892059326171e-05,0.0014382505416870117,2.119373083114624,1473.5771144773441,OCT-H,80,80
41,facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0015196800231933594,7.258892059326171e-05,0.001592268943786621,1.21488618850708,762.9905696822321,OCT-H,80,80
42,facility,optimaltree,1,1.3343469185385616e-16,0.0,0.0017781257629394531,7.258892059326171e-05,0.0018507146835327149,1.9958178997039795,1078.4038822744337,OCT-H,80,80
43,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013790130615234375,7.258892059326171e-05,0.0014516019821166992,1.8829030990600586,1297.1207825952704,OCT-H,80,80
44,facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013470649719238281,7.258892059326171e-05,0.0014196538925170899,1.0089659690856934,710.7126422883015,OCT-H,80,80
45,facility,optimaltree,1,1.1170930396810017e-16,0.0,0.0013375282287597656,7.258892059326171e-05,0.0014101171493530274,1.5797290802001953,1120.2821559364675,OCT-H,80,80
46,facility,optimaltree,1,1.1132324125079612e-16,0.0,0.0013158321380615234,7.258892059326171e-05,0.0013884210586547852,1.11012601852417,799.560055362276,OCT-H,80,80
47,facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0013530254364013672,7.258892059326171e-05,0.001425614356994629,0.6373050212860107,447.03886304114417,OCT-H,80,80
48,facility,optimaltree,1,1.3343469185385616e-16,0.0,0.0014033317565917969,7.258892059326171e-05,0.0014759206771850586,1.1939640045166016,808.9621772856945,OCT-H,80,80
49,facility,optimaltree,1,2.126340135158292e-16,0.0,0.001371622085571289,7.258892059326171e-05,0.0014442110061645508,1.4365618228912354,994.7035556157201,OCT-H,80,80
50,facility,optimaltree,1,2.226464825015922e-16,0.0,0.0013086795806884766,7.258892059326171e-05,0.0013812685012817383,1.1956579685211182,865.6231336714156,OCT-H,80,80
51,facility,optimaltree,1,1.5161576749389506e-16,0.0,0.0013623237609863281,7.258892059326171e-05,0.0014349126815795899,1.0933098793029785,761.934780658175,OCT-H,80,80
52,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.001348733901977539,7.258892059326171e-05,0.0014213228225708008,1.3890070915222168,977.263623340591,OCT-H,80,80
53,facility,optimaltree,1,2.126340135158292e-16,0.0,0.0013039112091064453,7.258892059326171e-05,0.001376500129699707,1.025702953338623,745.1528199727719,OCT-H,80,80
54,facility,optimaltree,1,2.126340135158292e-16,1.779488849549642e-16,0.002012491226196289,7.258892059326171e-05,0.0020850801467895506,1.8081021308898926,867.1619331630355,OCT-H,80,80
55,facility,optimaltree,1,3.3396972375238826e-16,0.0,0.0013294219970703125,7.258892059326171e-05,0.0014020109176635742,1.8757848739624023,1337.9245841311733,OCT-H,80,80
56,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0014598369598388672,7.258892059326171e-05,0.001532425880432129,1.9061729907989502,1243.892455184474,OCT-H,80,80
57,facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013306140899658203,7.258892059326171e-05,0.001403203010559082,1.1651010513305664,830.3153874123688,OCT-H,80,80
58,facility,optimaltree,1,2.6955404729223304e-16,0.0,0.001314401626586914,7.258892059326171e-05,0.0013869905471801758,2.1152939796447754,1525.0961759943343,OCT-H,80,80
59,facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013687610626220703,7.258892059326171e-05,0.001441349983215332,2.002319812774658,1389.197513506003,OCT-H,80,80
60,facility,optimaltree,1,2.226464825015922e-16,0.0,0.0014004707336425781,7.258892059326171e-05,0.0014730596542358399,1.1742839813232422,797.1734056706688,OCT-H,80,80
61,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013327598571777344,7.258892059326171e-05,0.001405348777770996,1.3372490406036377,951.5424652979239,OCT-H,80,80
62,facility,optimaltree,1,1.8980734843526792e-16,-1.775024409562495e-16,0.0013692378997802734,7.258892059326171e-05,0.0014418268203735352,1.4365851879119873,996.3645894309346,OCT-H,80,80
63,facility,optimaltree,1,1.3343469185385616e-16,0.0,0.0014081001281738281,7.258892059326171e-05,0.0014806890487670899,1.14192795753479,771.2138875381212,OCT-H,80,80
64,facility,optimaltree,1,6.790138693792801e-17,0.0,0.0013885498046875,7.258892059326171e-05,0.0014611387252807617,0.7988870143890381,546.7564445227675,OCT-H,80,80
65,facility,optimaltree,1,1.1408965377578972e-16,0.0,0.0013103485107421875,7.258892059326171e-05,0.0013829374313354492,0.7195591926574707,520.3121821372788,OCT-H,80,80
66,facility,optimaltree,1,2.226464825015922e-16,0.0,0.0018835067749023438,7.258892059326171e-05,0.0019560956954956053,0.6224689483642578,318.22009004858336,OCT-H,80,80
67,facility,optimaltree,1,2.281793075515794e-16,0.0,0.0014352798461914062,7.258892059326171e-05,0.001507868766784668,0.8384621143341064,556.0577503850132,OCT-H,80,80
68,facility,optimaltree,1,1.1408965377578972e-16,0.0,0.0013606548309326172,7.258892059326171e-05,0.001433243751525879,1.1057119369506836,771.4751491318249,OCT-H,80,80
69,facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013148784637451172,7.258892059326171e-05,0.001387467384338379,1.4224669933319092,1025.2255363899744,OCT-H,80,80
70,facility,optimaltree,1,2.226464825015922e-16,0.0,0.0013039112091064453,7.258892059326171e-05,0.001376500129699707,1.8010029792785645,1308.3928874539704,OCT-H,80,80
71,facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0013613700866699219,7.258892059326171e-05,0.0014339590072631836,1.4431631565093994,1006.4186976054375,OCT-H,80,80
72,facility,optimaltree,1,2.6686938370771227e-16,0.0,0.0014171600341796875,7.258892059326171e-05,0.0014897489547729492,0.7988669872283936,536.242690198865,OCT-H,80,80
73,facility,optimaltree,1,6.799464938933237e-17,0.0,0.0013341903686523438,7.258892059326171e-05,0.0014067792892456055,1.1515400409698486,818.5648237595035,OCT-H,80,80
74,facility,optimaltree,1,1.3477702364611655e-16,0.0,0.0013592243194580078,7.258892059326171e-05,0.0014318132400512695,1.5092380046844482,1054.0746254241974,OCT-H,80,80
75,facility,optimaltree,1,1.2369218849971834e-16,0.0,0.0013644695281982422,7.258892059326171e-05,0.001437058448791504,1.3162379264831543,915.9251160522011,OCT-H,80,80
76,facility,optimaltree,1,1.3477702364611655e-16,0.0,0.001338958740234375,7.258892059326171e-05,0.0014115476608276367,1.1688141822814941,828.0373484492759,OCT-H,80,80
77,facility,optimaltree,1,1.5190264568751193e-16,0.0,0.0013489723205566406,7.258892059326171e-05,0.0014215612411499024,1.1081690788269043,779.5436782804413,OCT-H,80,80
78,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0016694068908691406,7.258892059326171e-05,0.0017419958114624024,0.9323360919952393,535.2114430243921,OCT-H,80,80
79,facility,optimaltree,1,1.1170930396810017e-16,0.0,0.0016930103302001953,7.258892059326171e-05,0.001765599250793457,0.89634108543396,507.6696113408215,OCT-H,80,80
80,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013632774353027344,7.258892059326171e-05,0.001435866355895996,0.7923789024353027,551.8472517874756,OCT-H,80,80
81,facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013592243194580078,7.258892059326171e-05,0.0014318132400512695,1.2413029670715332,866.944746946945,OCT-H,80,80
82,facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0013079643249511719,7.258892059326171e-05,0.0013805532455444336,1.0040819644927979,727.30404838303,OCT-H,80,80
83,facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013744831085205078,7.258892059326171e-05,0.0014470720291137695,0.884268045425415,611.073967041549,OCT-H,80,80
84,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013287067413330078,7.258892059326171e-05,0.0014012956619262695,1.2257359027862549,874.7161188676741,OCT-H,80,80
85,facility,optimaltree,1,2.126340135158292e-16,1.781252548310039e-16,0.0013837814331054688,7.258892059326171e-05,0.0014563703536987305,1.1884090900421143,816.0074716049544,OCT-H,80,80
86,facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013687610626220703,7.258892059326171e-05,0.001441349983215332,1.7847509384155273,1238.249529398921,OCT-H,80,80
87,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013675689697265625,7.258892059326171e-05,0.0014401578903198242,2.282195806503296,1584.6844445621691,OCT-H,80,80
88,facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013811588287353516,7.258892059326171e-05,0.0014537477493286133,2.6489789485931396,1822.1723471740693,OCT-H,80,80
89,facility,optimaltree,1,2.0230091232096657e-16,-1.7789378928382486e-16,0.0013306140899658203,7.258892059326171e-05,0.001403203010559082,2.541414976119995,1811.152739123195,OCT-H,80,80
90,facility,optimaltree,1,1.3477702364611655e-16,1.7791454318971732e-16,0.0014951229095458984,7.258892059326171e-05,0.0015677118301391602,2.064291000366211,1316.7541130202299,OCT-H,80,80
91,facility,optimaltree,1,2.281793075515794e-16,0.0,0.0018815994262695312,7.258892059326171e-05,0.0019541883468627928,1.2324330806732178,630.6623835167866,OCT-H,80,80
92,facility,optimaltree,1,1.3477702364611655e-16,0.0,0.0013332366943359375,7.258892059326171e-05,0.0014058256149291992,1.553529977798462,1105.0659209084772,OCT-H,80,80
93,facility,optimaltree,1,2.6955404729223304e-16,-1.7769711864860836e-16,0.0013661384582519531,7.258892059326171e-05,0.0014387273788452149,1.0137898921966553,704.6434975126192,OCT-H,80,80
94,facility,optimaltree,1,6.747477951175979e-17,0.0,0.0013921260833740234,7.258892059326171e-05,0.0014647150039672852,0.9882311820983887,674.691786061926,OCT-H,80,80
95,facility,optimaltree,1,1.1408965377578972e-16,0.0,0.0013651847839355469,7.258892059326171e-05,0.0014377737045288086,1.4723079204559326,1024.0192290472037,OCT-H,80,80
96,facility,optimaltree,1,2.126340135158292e-16,2.517189640599084e-10,0.001354217529296875,7.258892059326171e-05,0.0014268064498901367,1.5746748447418213,1103.635917025095,OCT-H,80,80
97,facility,optimaltree,1,2.226464825015922e-16,1.7763777669763746e-16,0.0013935565948486328,7.258892059326171e-05,0.0014661455154418945,0.874690055847168,596.5915706419751,OCT-H,80,80
98,facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013587474822998047,7.258892059326171e-05,0.0014313364028930664,0.7234320640563965,505.42420537490045,OCT-H,80,80
99,facility,optimaltree,1,1.2849407484990696e-16,-1.7753996675486438e-16,0.0013325214385986328,7.258892059326171e-05,0.0014051103591918945,0.6368908882141113,453.26752026822953,OCT-H,80,80


==> data/benchmarks/facility/facility_n20_m10_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,n,m
facility,pytorch,1,0.0,0.0,0.0001842975616455078,8.118152618408202e-06,0.000192415714263916,0.07835507392883301,407.2176445077753,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013303756713867188,8.118152618408202e-06,0.00014115571975708007,0.08369207382202148,592.9060045604257,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013399124145507812,8.118152618408202e-06,0.00014210939407348632,0.08025002479553223,564.705981041859,NN,20,10
facility,pytorch,1,1.0346497054391267e-16,0.0,0.00014591217041015625,8.118152618408202e-06,0.00015403032302856444,0.04705691337585449,305.50421793978796,NN,20,10
facility,pytorch,1,1.0461767772057656e-16,0.0,0.00014090538024902344,8.118152618408202e-06,0.00014902353286743163,0.0036361217498779297,24.39964802815775,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013446807861328125,8.118152618408202e-06,0.00014258623123168944,0.0038831233978271484,27.2335089039378,NN,20,10
facility,pytorch,1,0.0,0.0,0.0001308917999267578,8.118152618408202e-06,0.000139009952545166,0.0037429332733154297,26.925649601234888,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013327598571777344,8.118152618408202e-06,0.00014139413833618163,0.058175086975097656,411.439170390355,NN,20,10
facility,pytorch,1,0.0,0.0,0.0001342296600341797,8.118152618408202e-06,0.00014234781265258788,0.06228899955749512,437.58311699187675,NN,20,10
facility,pytorch,1,1.0326070135296407e-16,0.0,0.00013589859008789062,8.118152618408202e-06,0.00014401674270629882,0.1272449493408203,883.5427530833541,NN,20,10
facility,pytorch,1,1.0307490084792114e-16,0.0,0.00013494491577148438,8.118152618408202e-06,0.00014306306838989257,0.04373884201049805,305.7311890675777,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013446807861328125,8.118152618408202e-06,0.00014258623123168944,0.09018707275390625,632.5089875428476,NN,20,10
facility,pytorch,1,0.0,0.0,0.00014328956604003906,8.118152618408202e-06,0.00015140771865844725,0.083251953125,549.8527674986221,NN,20,10
facility,pytorch,1,1.0477873225574398e-16,0.0,0.00013327598571777344,8.118152618408202e-06,0.00014139413833618163,0.06434893608093262,455.10327965601556,NN,20,10
facility,pytorch,1,1.0311351533686118e-16,0.0,0.00013136863708496094,8.118152618408202e-06,0.00013948678970336913,0.0989990234375,709.7376292624563,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013518333435058594,8.118152618408202e-06,0.00014330148696899413,0.08202004432678223,572.3600366026121,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013756752014160156,8.118152618408202e-06,0.00014568567276000975,0.13521695137023926,928.1417232632355,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013709068298339844,8.118152618408202e-06,0.00014520883560180663,0.004866838455200195,33.516131680486005,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013637542724609375,8.118152618408202e-06,0.00014449357986450194,0.004018068313598633,27.80793663889118,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013208389282226562,8.118152618408202e-06,0.00014020204544067382,0.0050067901611328125,35.71124904344869,NN,20,10
facility,pytorch,1,0.0,0.0,0.00012969970703125,8.118152618408202e-06,0.0001378178596496582,0.06826496124267578,495.3273938240637,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013446807861328125,8.118152618408202e-06,0.00014258623123168944,0.10061812400817871,705.6650781707216,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013256072998046875,8.118152618408202e-06,0.00014067888259887694,0.09533095359802246,677.6493517498518,NN,20,10
facility,pytorch,1,1.0565696777617413e-16,0.0,0.00013494491577148438,8.118152618408202e-06,0.00014306306838989257,0.045794010162353516,320.0966586117824,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013446807861328125,8.118152618408202e-06,0.00014258623123168944,0.0555269718170166,389.42730540924674,NN,20,10
facility,pytorch,1,0.0,0.0,0.00014090538024902344,8.118152618408202e-06,0.00014902353286743163,0.0048258304595947266,32.38300935925126,NN,20,10
facility,pytorch,1,1.0094101021831884e-16,0.0,0.00014209747314453125,8.118152618408202e-06,0.00015021562576293944,0.05127406120300293,341.33640187286727,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013399124145507812,8.118152618408202e-06,0.00014210939407348632,0.013752937316894531,96.77711601375724,NN,20,10
facility,pytorch,1,0.0,0.0,0.0001347064971923828,8.118152618408202e-06,0.000142824649810791,0.07903385162353516,553.3628244720809,NN,20,10
facility,pytorch,1,1.0414160344603473e-16,0.0,0.00013780593872070312,8.118152618408202e-06,0.00014592409133911132,0.011551141738891602,79.15856547667674,NN,20,10
facility,pytorch,1,1.0076723625828578e-16,0.0,0.00013589859008789062,8.118152618408202e-06,0.00014401674270629882,0.08122706413269043,564.0112573462462,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013566017150878906,8.118152618408202e-06,0.00014377832412719725,0.14454388618469238,1005.324599950253,NN,20,10
facility,pytorch,1,0.0,0.0,0.000152587890625,8.118152618408202e-06,0.0001607060432434082,0.06521821022033691,405.8230101624509,NN,20,10
facility,pytorch,1,0.0,0.0,0.000133514404296875,8.118152618408202e-06,0.0001416325569152832,0.17000913619995117,1200.353505597172,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013875961303710938,8.118152618408202e-06,0.00014687776565551757,0.014128923416137695,96.19511403295188,NN,20,10
facility,pytorch,1,0.0,0.0,0.00014662742614746094,8.118152618408202e-06,0.00015474557876586913,0.0594639778137207,384.26931669362915,NN,20,10
facility,pytorch,1,0.0,0.0,0.0001380443572998047,8.118152618408202e-06,0.00014616250991821288,0.19745802879333496,1350.9485360084823,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013947486877441406,8.118152618408202e-06,0.00014759302139282225,0.21764802932739258,1474.649866731282,NN,20,10
facility,pytorch,1,1.0383982724343705e-16,0.0,0.0001399517059326172,8.118152618408202e-06,0.00014806985855102538,0.24906611442565918,1682.0851783270268,NN,20,10
facility,pytorch,1,1.0227228226375305e-16,0.0,0.00013303756713867188,8.118152618408202e-06,0.00014115571975708007,0.11259317398071289,797.6522253188076,NN,20,10
facility,pytorch,1,0.0,0.0,0.00014162063598632812,8.118152618408202e-06,0.00014973878860473632,0.1446211338043213,965.8227848101267,NN,20,10
facility,pytorch,1,1.0573250774900541e-16,0.0,0.00013637542724609375,8.118152618408202e-06,0.00014449357986450194,0.004792928695678711,33.170530484283475,NN,20,10
facility,pytorch,1,1.0333705234285645e-16,0.0,0.0001380443572998047,8.118152618408202e-06,0.00014616250991821288,0.003637075424194336,24.883777832150724,NN,20,10
facility,pytorch,1,0.0,0.0,0.00014162063598632812,8.118152618408202e-06,0.00014973878860473632,0.003551006317138672,23.714672398694372,NN,20,10
facility,pytorch,1,1.0276028439011823e-16,0.0,0.0001423358917236328,8.118152618408202e-06,0.000150454044342041,0.07158207893371582,475.77371048252917,NN,20,10
facility,pytorch,1,0.0,0.0,0.0001380443572998047,8.118152618408202e-06,0.00014616250991821288,0.004569053649902344,31.26009297773428,NN,20,10
facility,pytorch,1,0.0,0.0,0.0001385211944580078,8.118152618408202e-06,0.000146639347076416,0.004055023193359375,27.653036338509068,NN,20,10
facility,pytorch,1,1.0427857238817018e-16,0.0,0.00013589859008789062,8.118152618408202e-06,0.00014401674270629882,0.09180712699890137,637.4753745550865,NN,20,10
facility,pytorch,1,1.0243032895004261e-16,0.0,0.000133514404296875,8.118152618408202e-06,0.0001416325569152832,0.030165910720825195,212.98712229610302,NN,20,10
facility,pytorch,1,0.0,0.0,0.0001366138458251953,8.118152618408202e-06,0.0001447319984436035,0.11158108711242676,770.949674656124,NN,20,10
facility,pytorch,1,1.0302923690910821e-16,0.0,0.0001366138458251953,8.118152618408202e-06,0.0001447319984436035,0.11962604522705078,826.5348818054526,NN,20,10
facility,pytorch,1,0.0,0.0,0.0001347064971923828,8.118152618408202e-06,0.000142824649810791,0.09229302406311035,646.1981470661882,NN,20,10
facility,pytorch,1,1.0223093769633121e-16,0.0,0.0001399517059326172,8.118152618408202e-06,0.00014806985855102538,0.0912330150604248,616.1484582561791,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013709068298339844,8.118152618408202e-06,0.00014520883560180663,0.11156702041625977,768.3211558985306,NN,20,10
facility,pytorch,1,1.0598577094939798e-16,0.0,0.00012683868408203125,8.118152618408202e-06,0.00013495683670043944,0.1182260513305664,876.0286193799135,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013756752014160156,8.118152618408202e-06,0.00014568567276000975,0.10190916061401367,699.5139513951395,NN,20,10
facility,pytorch,1,0.0,0.0,0.00015544891357421875,8.118152618408202e-06,0.00016356706619262694,0.17885208129882812,1093.4479994169521,NN,20,10
facility,pytorch,1,0.0,0.0,0.0001327991485595703,8.118152618408202e-06,0.0001409173011779785,0.1411271095275879,1001.4888757296338,NN,20,10
facility,pytorch,1,0.0,0.0,0.0001366138458251953,8.118152618408202e-06,0.0001447319984436035,0.20516705513000488,1417.5652746890703,NN,20,10
facility,pytorch,1,0.0,0.0,0.0001392364501953125,8.118152618408202e-06,0.0001473546028137207,0.005059003829956055,34.33217377234852,NN,20,10
facility,pytorch,1,1.0440663101993584e-16,0.0,0.00013303756713867188,8.118152618408202e-06,0.00014115571975708007,0.12930583953857422,916.0510092053037,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013494491577148438,8.118152618408202e-06,0.00014306306838989257,0.0157468318939209,110.06916090325807,NN,20,10
facility,pytorch,1,0.0,0.0,0.00014781951904296875,8.118152618408202e-06,0.00015593767166137694,0.12403392791748047,795.4070789694978,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013327598571777344,8.118152618408202e-06,0.00014139413833618163,0.2851850986480713,2016.9513531742687,NN,20,10
facility,pytorch,1,1.0217227356815728e-16,0.0,0.0001366138458251953,8.118152618408202e-06,0.0001447319984436035,0.23904109001159668,1651.6118935837246,NN,20,10
facility,pytorch,1,1.039223349951812e-16,0.0,0.0001392364501953125,8.118152618408202e-06,0.0001473546028137207,0.012540102005004883,85.10152900250789,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013971328735351562,8.118152618408202e-06,0.00014783143997192382,0.06799483299255371,459.9483912587695,NN,20,10
facility,pytorch,1,0.0,0.0,0.00015497207641601562,8.118152618408202e-06,0.00016309022903442382,0.07873296737670898,482.75710839850893,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013494491577148438,8.118152618408202e-06,0.00014306306838989257,0.06560301780700684,458.5601199900009,NN,20,10
facility,pytorch,1,0.0,0.0,0.00014972686767578125,8.118152618408202e-06,0.00015784502029418944,0.015608072280883789,98.88225964806284,NN,20,10
facility,pytorch,1,0.0,0.0,0.00014209747314453125,8.118152618408202e-06,0.00015021562576293944,0.003942012786865234,26.242361717324023,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013637542724609375,8.118152618408202e-06,0.00014449357986450194,0.05712413787841797,395.340318455573,NN,20,10
facility,pytorch,1,1.0290221591828305e-16,0.0,0.00013828277587890625,8.118152618408202e-06,0.00014640092849731444,0.004487037658691406,30.648969953586843,NN,20,10
facility,pytorch,1,1.0471645156487773e-16,0.0,0.00012993812561035156,8.118152618408202e-06,0.00013805627822875975,0.10175395011901855,737.0468871427338,NN,20,10
facility,pytorch,1,0.0,0.0,0.00012969970703125,8.118152618408202e-06,0.0001378178596496582,0.005698204040527344,41.34590433353517,NN,20,10
facility,pytorch,1,1.0484371761719155e-16,0.0,0.00015926361083984375,8.118152618408202e-06,0.00016738176345825194,0.10543704032897949,629.9195214016096,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013256072998046875,8.118152618408202e-06,0.00014067888259887694,0.14043807983398438,998.2882806541819,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013685226440429688,8.118152618408202e-06,0.00014497041702270507,0.16540884971618652,1140.9834717539677,NN,20,10
facility,pytorch,1,0.0,0.0,0.00014209747314453125,8.118152618408202e-06,0.00015021562576293944,0.13006305694580078,865.8423934608365,NN,20,10
facility,pytorch,1,1.0571771186840703e-16,0.0,0.00013971328735351562,8.118152618408202e-06,0.00014783143997192382,0.04475998878479004,302.7771953874688,NN,20,10
facility,pytorch,1,0.0,1.64464618860614e-16,0.00013208389282226562,8.118152618408202e-06,0.00014020204544067382,0.0048980712890625,34.93580477850523,NN,20,10
facility,pytorch,1,1.0298552253383382e-16,0.0,0.00015878677368164062,8.118152618408202e-06,0.00016690492630004882,0.06060004234313965,363.0812084851082,NN,20,10
facility,pytorch,1,0.0,0.0,0.0001304149627685547,8.118152618408202e-06,0.00013853311538696288,0.005999088287353516,43.30436279149815,NN,20,10
facility,pytorch,1,0.0,0.0,0.0001423358917236328,8.118152618408202e-06,0.000150454044342041,0.057556867599487305,382.55447270422314,NN,20,10
facility,pytorch,1,9.990408992157435e-17,0.0,0.000133514404296875,8.118152618408202e-06,0.0001416325569152832,0.11949300765991211,843.6831916505346,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013208389282226562,8.118152618408202e-06,0.00014020204544067382,0.2260150909423828,1612.0670011053483,NN,20,10
facility,pytorch,1,1.0427706109138567e-16,0.0,0.00013303756713867188,8.118152618408202e-06,0.00014115571975708007,0.15204310417175293,1077.1303099400388,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013566017150878906,8.118152618408202e-06,0.00014377832412719725,0.16792511940002441,1167.9446148743887,NN,20,10
facility,pytorch,1,1.0419886000798312e-16,0.0,0.00013327598571777344,8.118152618408202e-06,0.00014139413833618163,0.004040956497192383,28.57937779276621,NN,20,10
facility,pytorch,1,0.0,0.0,0.00015044212341308594,8.118152618408202e-06,0.00015856027603149413,0.08119010925292969,512.0457108488084,NN,20,10
facility,pytorch,1,0.0,0.0,0.000133514404296875,8.118152618408202e-06,0.0001416325569152832,0.008554935455322266,60.40232303678142,NN,20,10
facility,pytorch,1,1.0202682515942988e-16,0.0,0.00014209747314453125,8.118152618408202e-06,0.00015021562576293944,0.005410909652709961,36.02095071819697,NN,20,10
facility,pytorch,1,0.0,0.0,0.0001373291015625,8.118152618408202e-06,0.0001454472541809082,0.07210898399353027,495.774116875666,NN,20,10
facility,pytorch,1,1.0638049822737198e-16,0.0,0.00013494491577148438,8.118152618408202e-06,0.00014306306838989257,0.006289958953857422,43.966336138655116,NN,20,10
facility,pytorch,1,1.0599475946662896e-16,0.0,0.00012993812561035156,8.118152618408202e-06,0.00013805627822875975,0.06883811950683594,498.62360763319236,NN,20,10
facility,pytorch,1,0.0,0.0,0.00012731552124023438,8.118152618408202e-06,0.00013543367385864257,0.0034580230712890625,25.532963647566238,NN,20,10
facility,pytorch,1,0.0,0.0,0.000133514404296875,8.118152618408202e-06,0.0001416325569152832,0.08215594291687012,580.0639676794883,NN,20,10
facility,pytorch,1,0.0,0.0,0.00013017654418945312,8.118152618408202e-06,0.00013829469680786132,0.11035394668579102,797.9622446340833,NN,20,10
facility,pytorch,1,1.0396317978796831e-16,0.0,0.00013017654418945312,8.118152618408202e-06,0.00013829469680786132,0.12839484214782715,928.4147918282907,NN,20,10
facility,pytorch,1,1.036667518723524e-16,0.0,0.00013136863708496094,8.118152618408202e-06,0.00013948678970336913,0.05158591270446777,369.82651055465345,NN,20,10
facility,optimaltree,1,0.0,0.0,0.00016379356384277344,0.020680651664733887,0.02084444522857666,0.19791889190673828,9.4950424315156,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00012969970703125,0.020680651664733887,0.020810351371765137,0.13154196739196777,6.320987331835251,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00012683868408203125,0.020680651664733887,0.02080749034881592,0.1696460247039795,8.153122835096422,OCT,20,10
facility,optimaltree,1,1.0346497054391267e-16,0.0,0.0001347064971923828,0.020680651664733887,0.02081535816192627,0.15904903411865234,7.640946309036933,OCT,20,10
facility,optimaltree,1,1.0461767772057656e-16,0.0,0.00013113021850585938,0.020680651664733887,0.020811781883239747,0.01684117317199707,0.8092134189413013,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.0001323223114013672,0.020680651664733887,0.020812973976135254,0.007328033447265625,0.352089684812375,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013756752014160156,0.020680651664733887,0.02081821918487549,0.006326913833618164,0.3039123460768772,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.0001366138458251953,0.020680651664733887,0.020817265510559083,0.14970612525939941,7.191440450402307,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013971328735351562,0.020680651664733887,0.020820364952087403,0.07095098495483398,3.4077685534383777,OCT,20,10
facility,optimaltree,1,1.0326070135296407e-16,0.0,0.00013518333435058594,0.020680651664733887,0.020815834999084473,0.17531394958496094,8.422143507222826,OCT,20,10
facility,optimaltree,1,1.0307490084792114e-16,0.0,0.00013327598571777344,0.020680651664733887,0.02081392765045166,0.031033992767333984,1.4910204978376846,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013399124145507812,0.020680651664733887,0.020814642906188965,0.10700201988220215,5.140708892506942,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013899803161621094,0.020680651664733887,0.020819649696350098,0.15001201629638672,7.205309334416198,OCT,20,10
facility,optimaltree,1,1.0477873225574398e-16,0.0,0.00013399124145507812,0.020680651664733887,0.020814642906188965,0.09763979911804199,4.690918770891336,OCT,20,10
facility,optimaltree,1,1.0311351533686118e-16,0.0,0.0001533031463623047,0.020680651664733887,0.020833954811096192,0.2590768337249756,12.435317061693487,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013589859008789062,0.020680651664733887,0.020816550254821778,0.15800690650939941,7.590446283134736,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00012922286987304688,0.020680651664733887,0.020809874534606934,0.2503650188446045,12.031068156045157,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013494491577148438,0.020680651664733887,0.02081559658050537,0.007406949996948242,0.355836546327245,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00012874603271484375,0.020680651664733887,0.02080939769744873,0.006345987319946289,0.3049577605374094,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013327598571777344,0.020680651664733887,0.02081392765045166,0.011939048767089844,0.5736086416554238,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.0001361370086669922,0.020680651664733887,0.02081678867340088,0.079010009765625,3.7954946368159956,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013208389282226562,0.020680651664733887,0.020812735557556153,0.1336350440979004,6.420830348242407,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.000133514404296875,0.020680651664733887,0.020814166069030762,0.15234994888305664,7.319531725546139,OCT,20,10
facility,optimaltree,1,1.0565696777617413e-16,0.0,0.00014019012451171875,0.020680651664733887,0.020820841789245606,0.13410282135009766,6.440797288962857,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.0001323223114013672,0.020680651664733887,0.020812973976135254,0.04965496063232422,2.3857696016561594,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013446807861328125,0.020680651664733887,0.02081511974334717,0.005561113357543945,0.26716701254247466,OCT,20,10
facility,optimaltree,1,1.0094101021831884e-16,0.0,0.00013589859008789062,0.020680651664733887,0.020816550254821778,0.0684502124786377,3.288259180350137,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013589859008789062,0.020680651664733887,0.020816550254821778,0.007758140563964844,0.3726909823671581,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013709068298339844,0.020680651664733887,0.020817742347717286,0.0868229866027832,4.170624515981847,OCT,20,10
facility,optimaltree,1,1.0414160344603473e-16,0.0,0.00013303756713867188,0.020680651664733887,0.02081368923187256,0.03701305389404297,1.7783033791704688,OCT,20,10
facility,optimaltree,1,1.0076723625828578e-16,0.0,0.0001373291015625,0.020680651664733887,0.020817980766296387,0.2234489917755127,10.733461342094673,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013566017150878906,0.020680651664733887,0.020816311836242676,0.12055611610412598,5.791425352027501,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013709068298339844,0.020680651664733887,0.020817742347717286,0.05578899383544922,2.67987723661911,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013303756713867188,0.020680651664733887,0.02081368923187256,0.07773303985595703,3.734707431728266,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.0001354217529296875,0.020680651664733887,0.020816073417663575,0.014240026473999023,0.6840880212266922,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.0001285076141357422,0.020680651664733887,0.02080915927886963,0.18109798431396484,8.702801583044169,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013256072998046875,0.020680651664733887,0.020813212394714356,0.18132805824279785,8.712161044820128,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00012993812561035156,0.020680651664733887,0.02081058979034424,0.11724400520324707,5.633862681664423,OCT,20,10
facility,optimaltree,1,1.0383982724343705e-16,0.0,0.00012826919555664062,0.020680651664733887,0.020808920860290528,0.08569002151489258,4.117946437021348,OCT,20,10
facility,optimaltree,1,1.0227228226375305e-16,0.0,0.0001316070556640625,0.020680651664733887,0.02081225872039795,0.15162205696105957,7.285228335762319,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013017654418945312,0.020680651664733887,0.02081082820892334,0.1755690574645996,8.436428175853111,OCT,20,10
facility,optimaltree,1,1.0573250774900541e-16,0.0,0.00013566017150878906,0.020680651664733887,0.020816311836242676,0.02579498291015625,1.2391716223834308,OCT,20,10
facility,optimaltree,1,1.0333705234285645e-16,0.0,0.00012683868408203125,0.020680651664733887,0.02080749034881592,0.004704952239990234,0.22611819883689033,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013518333435058594,0.020680651664733887,0.020815834999084473,0.003593921661376953,0.17265325467534798,OCT,20,10
facility,optimaltree,1,1.0276028439011823e-16,0.0,0.00013637542724609375,0.020680651664733887,0.02081702709197998,0.08724594116210938,4.191085536691354,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013971328735351562,0.020680651664733887,0.020820364952087403,0.004146099090576172,0.19913671542825157,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013399124145507812,0.020680651664733887,0.020814642906188965,0.0074579715728759766,0.3583040846047109,OCT,20,10
facility,optimaltree,1,1.0427857238817018e-16,0.0,0.0001327991485595703,0.020680651664733887,0.020813450813293458,0.07674288749694824,3.6871774981173666,OCT,20,10
facility,optimaltree,1,1.0243032895004261e-16,0.0,0.00013017654418945312,0.020680651664733887,0.02081082820892334,0.012254953384399414,0.5888738910998599,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.0001373291015625,0.020680651664733887,0.020817980766296387,0.0880739688873291,4.230668184203432,OCT,20,10
facility,optimaltree,1,1.0302923690910821e-16,0.0,0.00013566017150878906,0.020680651664733887,0.020816311836242676,0.08847713470458984,4.250375157742635,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.0001361370086669922,0.020680651664733887,0.02081678867340088,0.1439990997314453,6.917450236473957,OCT,20,10
facility,optimaltree,1,1.0223093769633121e-16,0.0,0.0001373291015625,0.020680651664733887,0.020817980766296387,0.1239328384399414,5.953163269349567,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.0001354217529296875,0.020680651664733887,0.020816073417663575,0.04506182670593262,2.164761134426784,OCT,20,10
facility,optimaltree,1,1.0598577094939798e-16,0.0,0.00013494491577148438,0.020680651664733887,0.02081559658050537,0.09250283241271973,4.443919349366729,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013399124145507812,0.020680651664733887,0.020814642906188965,0.11799311637878418,5.668755256123104,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.0001342296600341797,0.020680651664733887,0.020814881324768067,0.1350998878479004,6.490543267577614,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013375282287597656,0.020680651664733887,0.020814404487609864,0.08231115341186523,3.9545283873416786,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013113021850585938,0.020680651664733887,0.020811781883239747,0.09069395065307617,4.357817661260149,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013184547424316406,0.020680651664733887,0.02081249713897705,0.00461888313293457,0.22192834920728746,OCT,20,10
facility,optimaltree,1,1.0440663101993584e-16,0.0,0.00014328956604003906,0.020680651664733887,0.020823941230773926,0.06800293922424316,3.2656132895605476,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00012993812561035156,0.020680651664733887,0.02081058979034424,0.00433802604675293,0.20845281611219402,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013518333435058594,0.020680651664733887,0.020815834999084473,0.13806796073913574,6.632833165001946,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00014781951904296875,0.020680651664733887,0.020828471183776856,0.11382293701171875,5.464776363441144,OCT,20,10
facility,optimaltree,1,1.0217227356815728e-16,0.0,0.00013375282287597656,0.020680651664733887,0.020814404487609864,0.10044217109680176,4.825608686359089,OCT,20,10
facility,optimaltree,1,1.039223349951812e-16,0.0,0.00015091896057128906,0.020680651664733887,0.020831570625305176,0.005068063735961914,0.24328764389015764,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013780593872070312,0.020680651664733887,0.02081845760345459,0.0756080150604248,3.6317779395856156,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013303756713867188,0.020680651664733887,0.02081368923187256,0.07685208320617676,3.6923816028006753,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.0001342296600341797,0.020680651664733887,0.020814881324768067,0.08226394653320312,3.9521698562516194,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00015544891357421875,0.020680651664733887,0.020836100578308106,0.0037071704864501953,0.17792055056163575,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.0001354217529296875,0.020680651664733887,0.020816073417663575,0.003719806671142578,0.1786987678466833,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013494491577148438,0.020680651664733887,0.02081559658050537,0.0681619644165039,3.2745621367556805,OCT,20,10
facility,optimaltree,1,1.0290221591828305e-16,0.0,0.00012803077697753906,0.020680651664733887,0.020808682441711426,0.0057179927825927734,0.2747887954275731,OCT,20,10
facility,optimaltree,1,1.0471645156487773e-16,0.0,0.00013566017150878906,0.020680651664733887,0.020816311836242676,0.06942605972290039,3.3351758115971673,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00012969970703125,0.020680651664733887,0.020810351371765137,0.0049250125885009766,0.23666167382368597,OCT,20,10
facility,optimaltree,1,1.0484371761719155e-16,0.0,0.0001418590545654297,0.020680651664733887,0.020822510719299317,0.05579185485839844,2.6794009430710886,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013589859008789062,0.020680651664733887,0.020816550254821778,0.06688690185546875,3.213159771272649,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.0001285076141357422,0.020680651664733887,0.02080915927886963,0.0629270076751709,3.024005286896393,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.0001308917999267578,0.020680651664733887,0.020811543464660645,0.1074972152709961,5.165268758347182,OCT,20,10
facility,optimaltree,1,1.0571771186840703e-16,0.0,0.00014972686767578125,0.020680651664733887,0.02083037853240967,0.11360001564025879,5.45357423358919,OCT,20,10
facility,optimaltree,1,0.0,1.64464618860614e-16,0.00012993812561035156,0.020680651664733887,0.02081058979034424,0.0051310062408447266,0.24655746389395589,OCT,20,10
facility,optimaltree,1,1.0298552253383382e-16,0.0,0.00013256072998046875,0.020680651664733887,0.020813212394714356,0.13001012802124023,6.246519064700321,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013256072998046875,0.020680651664733887,0.020813212394714356,0.014168024063110352,0.6807226003568968,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.0001308917999267578,0.020680651664733887,0.020811543464660645,0.06870913505554199,3.3014915579046105,OCT,20,10
facility,optimaltree,1,9.990408992157435e-17,0.0,0.00013947486877441406,0.020680651664733887,0.0208201265335083,0.09640192985534668,4.630227856694128,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.0001380443572998047,0.020680651664733887,0.020818696022033692,0.10102200508117676,4.852465542234683,OCT,20,10
facility,optimaltree,1,1.0427706109138567e-16,0.0,0.00013637542724609375,0.020680651664733887,0.02081702709197998,0.0938730239868164,4.50943468402278,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013828277587890625,0.020680651664733887,0.020818934440612794,0.15191292762756348,7.296863730509543,OCT,20,10
facility,optimaltree,1,1.0419886000798312e-16,0.0,0.00013518333435058594,0.020680651664733887,0.020815834999084473,0.013289928436279297,0.6384528142572141,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.0001354217529296875,0.020680651664733887,0.020816073417663575,0.08148694038391113,3.9146163038974016,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.0001361370086669922,0.020680651664733887,0.02081678867340088,0.004837989807128906,0.2324080761462865,OCT,20,10
facility,optimaltree,1,1.0202682515942988e-16,0.0,0.0001316070556640625,0.020680651664733887,0.02081225872039795,0.0035660266876220703,0.17134260800472523,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013971328735351562,0.020680651664733887,0.020820364952087403,0.07036995887756348,3.3798619303504736,OCT,20,10
facility,optimaltree,1,1.0638049822737198e-16,0.0,0.000133514404296875,0.020680651664733887,0.020814166069030762,0.026453018188476562,1.2709141505234651,OCT,20,10
facility,optimaltree,1,1.0599475946662896e-16,0.0,0.0001647472381591797,0.020680651664733887,0.020845398902893067,0.05974984169006348,2.866332372357287,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013375282287597656,0.020680651664733887,0.020814404487609864,0.0036640167236328125,0.17603274337317132,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00013256072998046875,0.020680651664733887,0.020813212394714356,0.0676121711730957,3.248521654940024,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.0001366138458251953,0.020680651664733887,0.020817265510559083,0.09119892120361328,4.380927031811873,OCT,20,10
facility,optimaltree,1,1.0396317978796831e-16,0.0,0.00012826919555664062,0.020680651664733887,0.020808920860290528,0.13318085670471191,6.400180845459397,OCT,20,10
facility,optimaltree,1,1.036667518723524e-16,0.0,0.0001354217529296875,0.020680651664733887,0.020816073417663575,0.0683739185333252,3.284669359174444,OCT,20,10
facility,optimaltree,1,0.0,0.0,0.00017881393432617188,2.8007030487060547e-05,0.00020682096481323243,0.3955979347229004,1912.755484339516,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00015234947204589844,2.8007030487060547e-05,0.000180356502532959,0.3199918270111084,1774.2184091900538,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013875961303710938,2.8007030487060547e-05,0.00016676664352416993,0.19639801979064941,1177.681673266902,OCT-H,20,10
facility,optimaltree,1,1.0346497054391267e-16,0.0,0.00014257431030273438,2.8007030487060547e-05,0.00017058134078979493,0.21176815032958984,1241.4496764364683,OCT-H,20,10
facility,optimaltree,1,1.0461767772057656e-16,0.0,0.00013947486877441406,2.8007030487060547e-05,0.00016748189926147462,0.006596803665161133,39.38815892493629,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00015044212341308594,2.8007030487060547e-05,0.0001784491539001465,0.01494908332824707,83.77222867984021,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00014972686767578125,2.8007030487060547e-05,0.0001777338981628418,0.006197929382324219,34.871959971561566,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00014138221740722656,2.8007030487060547e-05,0.00016938924789428712,0.12336301803588867,728.281278590229,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.0001404285430908203,2.8007030487060547e-05,0.00016843557357788087,0.17881083488464355,1061.5978031622008,OCT-H,20,10
facility,optimaltree,1,1.0326070135296407e-16,0.0,0.0001418590545654297,2.8007030487060547e-05,0.00016986608505249024,0.2548980712890625,1500.5824806658525,OCT-H,20,10
facility,optimaltree,1,1.0307490084792114e-16,0.0,0.0001468658447265625,2.8007030487060547e-05,0.00017487287521362305,0.008874177932739258,50.746451797619535,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00015163421630859375,2.8007030487060547e-05,0.0001796412467956543,0.14822101593017578,825.0945624908755,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013875961303710938,2.8007030487060547e-05,0.00016676664352416993,0.2046799659729004,1227.343560124094,OCT-H,20,10
facility,optimaltree,1,1.0477873225574398e-16,0.0,0.00013780593872070312,2.8007030487060547e-05,0.00016581296920776368,0.20887303352355957,1259.6905689677483,OCT-H,20,10
facility,optimaltree,1,1.0311351533686118e-16,0.0,0.00013566017150878906,2.8007030487060547e-05,0.00016366720199584962,0.045311927795410156,276.8540504319198,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00016045570373535156,2.8007030487060547e-05,0.00018846273422241212,0.18001008033752441,955.1494680380026,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00014829635620117188,2.8007030487060547e-05,0.00017630338668823243,0.14994287490844727,850.4821020460599,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.0001430511474609375,2.8007030487060547e-05,0.00017105817794799805,0.004756927490234375,27.808828243689632,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013518333435058594,2.8007030487060547e-05,0.0001631903648376465,0.006526947021484375,39.99590924364837,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013828277587890625,2.8007030487060547e-05,0.0001662898063659668,0.004884958267211914,29.376173885615152,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013780593872070312,2.8007030487060547e-05,0.00016581296920776368,0.2867400646209717,1729.2981724589126,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013637542724609375,2.8007030487060547e-05,0.0001643824577331543,0.09142804145812988,556.1909872800846,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013875961303710938,2.8007030487060547e-05,0.00016676664352416993,0.11836409568786621,709.7588173903098,OCT-H,20,10
facility,optimaltree,1,1.0565696777617413e-16,0.0,0.0001385211944580078,2.8007030487060547e-05,0.00016652822494506837,0.1765270233154297,1060.042664681375,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013709068298339844,2.8007030487060547e-05,0.000165097713470459,0.06367111206054688,385.65714038153277,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013899803161621094,2.8007030487060547e-05,0.0001670050621032715,0.02525496482849121,151.22275043899097,OCT-H,20,10
facility,optimaltree,1,1.0094101021831884e-16,0.0,0.0001385211944580078,2.8007030487060547e-05,0.00016652822494506837,0.08280110359191895,497.2196372070382,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00015878677368164062,2.8007030487060547e-05,0.00018679380416870118,0.00884103775024414,47.33046574852898,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.0001456737518310547,2.8007030487060547e-05,0.00017368078231811524,0.06484198570251465,373.34001400194927,OCT-H,20,10
facility,optimaltree,1,1.0414160344603473e-16,0.0,0.00014019012451171875,2.8007030487060547e-05,0.0001681971549987793,0.010440826416015625,62.074928770890324,OCT-H,20,10
facility,optimaltree,1,1.0076723625828578e-16,0.0,0.00015807151794433594,2.8007030487060547e-05,0.0001860785484313965,0.08660602569580078,465.4272425589709,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013518333435058594,2.8007030487060547e-05,0.0001631903648376465,0.09485793113708496,581.2716408315923,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013637542724609375,2.8007030487060547e-05,0.0001643824577331543,0.1448681354522705,881.2870755797932,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013399124145507812,2.8007030487060547e-05,0.00016199827194213868,0.13306307792663574,821.3857859802492,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.0001361370086669922,2.8007030487060547e-05,0.00016414403915405274,0.03123307228088379,190.2784435051636,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00014281272888183594,2.8007030487060547e-05,0.0001708197593688965,0.19754409790039062,1156.4475832902983,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.0001533031463623047,2.8007030487060547e-05,0.00018131017684936524,0.1546311378479004,852.8541559824845,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.000148773193359375,2.8007030487060547e-05,0.00017678022384643555,0.17075610160827637,965.9230987093206,OCT-H,20,10
facility,optimaltree,1,1.0383982724343705e-16,0.0,0.00015592575073242188,2.8007030487060547e-05,0.00018393278121948243,0.12481498718261719,678.5902238583483,OCT-H,20,10
facility,optimaltree,1,1.0227228226375305e-16,0.0,0.0001392364501953125,2.8007030487060547e-05,0.00016724348068237305,0.24998688697814941,1494.74817169658,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00014543533325195312,2.8007030487060547e-05,0.00017344236373901368,0.327380895614624,1887.5486274348082,OCT-H,20,10
facility,optimaltree,1,1.0573250774900541e-16,0.0,0.00013327598571777344,2.8007030487060547e-05,0.000161283016204834,0.10290718078613281,638.053424394282,OCT-H,20,10
facility,optimaltree,1,1.0333705234285645e-16,0.0,0.00014352798461914062,2.8007030487060547e-05,0.00017153501510620118,0.0035810470581054688,20.876478518909753,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.0001361370086669922,2.8007030487060547e-05,0.00016414403915405274,0.003587961196899414,21.858614028207473,OCT-H,20,10
facility,optimaltree,1,1.0276028439011823e-16,0.0,0.0001430511474609375,2.8007030487060547e-05,0.00017105817794799805,0.06720399856567383,392.8721758401048,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.0001399517059326172,2.8007030487060547e-05,0.00016795873641967774,0.01953601837158203,116.31439238008716,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.0001354217529296875,2.8007030487060547e-05,0.00016342878341674805,0.0057239532470703125,35.02414401797307,OCT-H,20,10
facility,optimaltree,1,1.0427857238817018e-16,0.0,0.0001652240753173828,2.8007030487060547e-05,0.00019323110580444337,0.04528999328613281,234.38251878539612,OCT-H,20,10
facility,optimaltree,1,1.0243032895004261e-16,0.0,0.0001685619354248047,2.8007030487060547e-05,0.00019656896591186524,0.0038750171661376953,19.713270343372105,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.0001430511474609375,2.8007030487060547e-05,0.00017105817794799805,0.07705807685852051,450.47876566267576,OCT-H,20,10
facility,optimaltree,1,1.0302923690910821e-16,0.0,0.0001366138458251953,2.8007030487060547e-05,0.00016462087631225587,0.06871509552001953,417.41422509305255,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00014591217041015625,2.8007030487060547e-05,0.0001739192008972168,0.07971596717834473,458.3505833002042,OCT-H,20,10
facility,optimaltree,1,1.0223093769633121e-16,0.0,0.00013566017150878906,2.8007030487060547e-05,0.00016366720199584962,0.09754586219787598,596.00128192055,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.0001354217529296875,2.8007030487060547e-05,0.00016342878341674805,0.09917187690734863,606.8201380074985,OCT-H,20,10
facility,optimaltree,1,1.0598577094939798e-16,0.0,0.00013780593872070312,2.8007030487060547e-05,0.00016581296920776368,0.07831883430480957,472.3323795418925,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013899803161621094,2.8007030487060547e-05,0.0001670050621032715,0.09225106239318848,552.3848273302211,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013780593872070312,2.8007030487060547e-05,0.00016581296920776368,0.22285008430480957,1343.9846434785109,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.0001354217529296875,2.8007030487060547e-05,0.00016342878341674805,0.1330549716949463,814.1464980232541,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00014328956604003906,2.8007030487060547e-05,0.00017129659652709962,0.14052700996398926,820.3724581402146,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013947486877441406,2.8007030487060547e-05,0.00016748189926147462,0.014769792556762695,88.18739590302788,OCT-H,20,10
facility,optimaltree,1,1.0440663101993584e-16,0.0,0.0001380443572998047,2.8007030487060547e-05,0.00016605138778686524,0.10819196701049805,651.5571381394748,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.0001392364501953125,2.8007030487060547e-05,0.00016724348068237305,0.03507399559020996,209.71816328567152,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013780593872070312,2.8007030487060547e-05,0.00016581296920776368,0.1304771900177002,786.8937553021698,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013875961303710938,2.8007030487060547e-05,0.00016676664352416993,0.19371390342712402,1161.5866298769067,OCT-H,20,10
facility,optimaltree,1,1.0217227356815728e-16,0.0,0.0001423358917236328,2.8007030487060547e-05,0.00017034292221069337,0.0781550407409668,458.8100270130306,OCT-H,20,10
facility,optimaltree,1,1.039223349951812e-16,0.0,0.00016021728515625,2.8007030487060547e-05,0.00018822431564331055,0.0037958621978759766,20.166694111239185,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013780593872070312,2.8007030487060547e-05,0.00016581296920776368,0.16315579414367676,983.9748659180123,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00015020370483398438,2.8007030487060547e-05,0.00017821073532104493,0.09399700164794922,527.4485932545788,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.0001392364501953125,2.8007030487060547e-05,0.00016724348068237305,0.07672905921936035,458.7865482486778,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.0001347064971923828,2.8007030487060547e-05,0.00016271352767944337,0.015115976333618164,92.89932158190103,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.0001308917999267578,2.8007030487060547e-05,0.00015889883041381837,0.005304098129272461,33.380347202424716,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.0001373291015625,2.8007030487060547e-05,0.00016533613204956055,0.046122074127197266,278.9594358804274,OCT-H,20,10
facility,optimaltree,1,1.0290221591828305e-16,0.0,0.000133514404296875,2.8007030487060547e-05,0.00016152143478393555,0.01825094223022461,112.9939333107001,OCT-H,20,10
facility,optimaltree,1,1.0471645156487773e-16,0.0,0.0001366138458251953,2.8007030487060547e-05,0.00016462087631225587,0.0437169075012207,265.5611395136646,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.0001595020294189453,2.8007030487060547e-05,0.00018750905990600587,0.004058122634887695,21.64227497552354,OCT-H,20,10
facility,optimaltree,1,1.0484371761719155e-16,0.0,0.00013637542724609375,2.8007030487060547e-05,0.0001643824577331543,0.04633903503417969,281.8976895296387,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013875961303710938,2.8007030487060547e-05,0.00016676664352416993,0.12058305740356445,723.0646060588731,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013709068298339844,2.8007030487060547e-05,0.000165097713470459,0.15001201629638672,908.6256444322497,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.0001308917999267578,2.8007030487060547e-05,0.00015889883041381837,0.08221888542175293,517.429141596771,OCT-H,20,10
facility,optimaltree,1,1.0571771186840703e-16,0.0,0.00013685226440429688,2.8007030487060547e-05,0.00016485929489135743,0.18238282203674316,1106.2938377659189,OCT-H,20,10
facility,optimaltree,1,0.0,1.64464618860614e-16,0.00013303756713867188,2.8007030487060547e-05,0.00016104459762573243,0.007815122604370117,48.527691829392865,OCT-H,20,10
facility,optimaltree,1,1.0298552253383382e-16,0.0,0.00013184547424316406,2.8007030487060547e-05,0.00015985250473022462,0.05812406539916992,363.6106015183379,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00014352798461914062,2.8007030487060547e-05,0.00017153501510620118,0.005211830139160156,30.38347672592325,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013875961303710938,2.8007030487060547e-05,0.00016676664352416993,0.08060002326965332,483.31022059559376,OCT-H,20,10
facility,optimaltree,1,9.990408992157435e-17,0.0,0.0001361370086669922,2.8007030487060547e-05,0.00016414403915405274,0.07356595993041992,448.17929612038284,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.000141143798828125,2.8007030487060547e-05,0.00016915082931518555,0.17285895347595215,1021.9219981112661,OCT-H,20,10
facility,optimaltree,1,1.0427706109138567e-16,0.0,0.00013494491577148438,2.8007030487060547e-05,0.00016295194625854493,0.17083001136779785,1048.345940567984,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.0001373291015625,2.8007030487060547e-05,0.00016533613204956055,0.1256420612335205,759.9189582822617,OCT-H,20,10
facility,optimaltree,1,1.0419886000798312e-16,0.0,0.00014090538024902344,2.8007030487060547e-05,0.000168912410736084,0.004998922348022461,29.594760540319278,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013589859008789062,2.8007030487060547e-05,0.00016390562057495118,0.08424901962280273,514.0093385893202,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00013709068298339844,2.8007030487060547e-05,0.000165097713470459,0.0038919448852539062,23.57358441520932,OCT-H,20,10
facility,optimaltree,1,1.0202682515942988e-16,0.0,0.00013566017150878906,2.8007030487060547e-05,0.00016366720199584962,0.004173994064331055,25.502935306714058,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.0001380443572998047,2.8007030487060547e-05,0.00016605138778686524,0.06383490562438965,384.4286186052522,OCT-H,20,10
facility,optimaltree,1,1.0638049822737198e-16,0.0,0.00013303756713867188,2.8007030487060547e-05,0.00016104459762573243,0.011332035064697266,70.36581935541179,OCT-H,20,10
facility,optimaltree,1,1.0599475946662896e-16,0.0,0.0001366138458251953,2.8007030487060547e-05,0.00016462087631225587,0.11274600028991699,684.8827610178573,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.0001347064971923828,2.8007030487060547e-05,0.00016271352767944337,0.015233039855957031,93.61876712529488,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.0001266002655029297,2.8007030487060547e-05,0.00015460729598999024,0.07732105255126953,500.11257267105645,OCT-H,20,10
facility,optimaltree,1,0.0,0.0,0.00015401840209960938,2.8007030487060547e-05,0.00018202543258666993,0.09077095985412598,498.67185351094344,OCT-H,20,10
facility,optimaltree,1,1.0396317978796831e-16,0.0,0.0001277923583984375,2.8007030487060547e-05,0.00015579938888549805,0.14270591735839844,915.959416652639,OCT-H,20,10
facility,optimaltree,1,1.036667518723524e-16,0.0,0.0001308917999267578,2.8007030487060547e-05,0.00015889883041381837,0.12915396690368652,812.8062778519663,OCT-H,20,10


==> data/benchmarks/facility/facility_n20_m10_general.csv <==
accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,m,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
100.0,3.731793001259575e-17,1.64464618860614e-18,537.6686771604634,0.0,0.00010000000000000018,pytorch,10.0,1.0638049822737198e-16,1.64464618860614e-16,1482.1299795551702,8.118152618408206e-06,0.00013774394989013672,0.07842548370361328,0.00014586210250854497,20.0,1.0,270.0,100.0,0.0,1.0,100.0,10.0,10000.0,220.0,NN,facility,4.9765369705661607e-17,3.3881317890172014e-21,7.79002343368992e-06,1.6364022961483934e-17,0.06446054173482972,7.79002343368992e-06
100.0,3.731793001259575e-17,1.64464618860614e-18,3.866535256984768,0.0,0.00010000000000000018,optimaltree,10.0,1.0638049822737198e-16,1.64464618860614e-16,12.428490091836004,0.020680651664733877,0.00013559103012084962,0.08048673629760743,0.020816242694854728,20.0,1.0,270.0,100.0,0.0,1.0,100.0,10.0,10000.0,220.0,OCT,facility,4.9765369705661607e-17,1.0408340855860843e-17,6.465083237246324e-06,1.6364022961483934e-17,0.061305855962301335,6.465083237246324e-06
100.0,3.731793001259575e-17,1.64464618860614e-18,573.2442040620862,0.0,0.00010000000000000018,optimaltree,10.0,1.0638049822737198e-16,1.64464618860614e-16,1912.755484339516,2.8007030487060543e-05,0.0001412653923034668,0.09703443527221679,0.00016927242279052738,20.0,1.0,270.0,100.0,0.0,1.0,100.0,10.0,10000.0,220.0,OCT-H,facility,4.9765369705661607e-17,3.3881317890172014e-21,8.74255247339638e-06,1.6364022961483934e-17,0.0826778997543652,8.74255247339638e-06


==> data/benchmarks/facility/facility_n20_m20_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,n,m
facility,pytorch,1,1.528566444957779e-16,1.601150556437963e-16,0.0014111995697021484,1.0931491851806641e-05,0.0014221310615539552,0.1476731300354004,103.83932538119147,NN,20,20
facility,pytorch,1,1.5538732319506513e-16,-1.5996058415128031e-16,0.0013170242309570312,1.0931491851806641e-05,0.001327955722808838,0.3495910167694092,263.2550248211352,NN,20,20
facility,pytorch,1,0.0,1.592537186150819e-16,0.001348257064819336,1.0931491851806641e-05,0.0013591885566711427,0.27078890800476074,199.22836068305602,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,-1.5904306693652946e-16,0.001293182373046875,1.0931491851806641e-05,0.0013041138648986817,0.21021699905395508,161.1952795780506,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,0.0,0.0013113021850585938,1.0931491851806641e-05,0.0013222336769104005,0.217728853225708,164.66745404221174,NN,20,20
facility,pytorch,1,7.698417902587064e-17,0.0,0.001275777816772461,1.0931491851806641e-05,0.0012867093086242677,0.13064312934875488,101.53274595365815,NN,20,20
facility,pytorch,1,7.644354486766537e-17,0.0,0.0012962818145751953,1.0931491851806641e-05,0.001307213306427002,0.16507792472839355,126.28231667836982,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,0.0,0.0013277530670166016,1.0931491851806641e-05,0.0013386845588684083,0.1336359977722168,99.82635333089931,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,1.8106088614368596e-09,0.001329183578491211,1.0931491851806641e-05,0.0013401150703430177,0.3331940174102783,248.6309010203083,NN,20,20
facility,pytorch,1,0.0,1.5898244629335385e-16,0.0013430118560791016,1.0931491851806641e-05,0.0013539433479309083,0.33902812004089355,250.40052123229174,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,0.0,0.0014889240264892578,1.0931491851806641e-05,0.0014998555183410645,0.33680200576782227,224.55630002304935,NN,20,20
facility,pytorch,1,7.796181100740992e-17,0.0,0.0014259815216064453,1.0931491851806641e-05,0.001436913013458252,0.18897104263305664,131.51181794801596,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,0.0,0.0013644695281982422,1.0931491851806641e-05,0.001375401020050049,0.18156099319458008,132.0058590533642,NN,20,20
facility,pytorch,1,0.0,0.0,0.001371622085571289,1.0931491851806641e-05,0.0013825535774230958,0.25832200050354004,186.84411564361898,NN,20,20
facility,pytorch,1,7.757319303170831e-17,0.0,0.0014264583587646484,1.0931491851806641e-05,0.0014373898506164552,0.22690987586975098,157.8624447448518,NN,20,20
facility,pytorch,1,0.0,0.0,0.0013606548309326172,1.0931491851806641e-05,0.001371586322784424,0.08703303337097168,63.45428787470558,NN,20,20
facility,pytorch,1,7.802956612407847e-17,0.0,0.0013585090637207031,1.0931491851806641e-05,0.0013694405555725099,0.17998981475830078,131.433098009175,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,-1.5951390367635874e-16,0.0013165473937988281,1.0931491851806641e-05,0.0013274788856506349,0.16659998893737793,125.50104618479304,NN,20,20
facility,pytorch,1,0.0,0.0,0.0012812614440917969,1.0931491851806641e-05,0.0012921929359436036,0.16138100624084473,124.88924970248253,NN,20,20
facility,pytorch,1,7.767319942667866e-17,0.0,0.0013501644134521484,1.0931491851806641e-05,0.0013610959053039552,0.21630501747131348,158.9197474097235,NN,20,20
facility,pytorch,1,9.451083286723826e-05,-2.652667254310452e-07,0.0012969970703125,1.0931491851806641e-05,0.0013079285621643067,0.1985940933227539,151.83863940866044,NN,20,20
facility,pytorch,1,1.559147801433967e-16,0.0,0.0013031959533691406,1.0931491851806641e-05,0.0013141274452209474,0.16488218307495117,125.46894418389469,NN,20,20
facility,pytorch,1,1.279322953053044e-16,-1.5959420409518483e-16,0.001386404037475586,1.0931491851806641e-05,0.0013973355293273927,0.18237686157226562,130.5175870394226,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,0.0,0.0013720989227294922,1.0931491851806641e-05,0.001383030414581299,0.1141211986541748,82.51532103053863,NN,20,20
facility,pytorch,1,7.674759364672109e-17,1.595377055389041e-16,0.0013055801391601562,1.0931491851806641e-05,0.001316511631011963,0.07669401168823242,58.25547597272653,NN,20,20
facility,pytorch,1,1.5615241000955211e-16,0.0,0.0012636184692382812,1.0931491851806641e-05,0.001274549961090088,0.11358189582824707,89.11529504194841,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,-1.589760767596283e-16,0.0012943744659423828,1.0931491851806641e-05,0.0013053059577941895,0.094390869140625,72.31321406065919,NN,20,20
facility,pytorch,1,7.777040670301492e-17,0.0,0.0013103485107421875,1.0931491851806641e-05,0.0013212800025939942,0.36450695991516113,275.87412145763597,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,0.0,0.0013165473937988281,1.0931491851806641e-05,0.0013274788856506349,0.18371796607971191,138.3961493215514,NN,20,20
facility,pytorch,1,1.527854913485633e-16,0.0,0.0013272762298583984,1.0931491851806641e-05,0.0013382077217102052,0.2207040786743164,164.92512716356217,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,0.0,0.0012767314910888672,1.0931491851806641e-05,0.001287662982940674,0.2852611541748047,221.53401779349545,NN,20,20
facility,pytorch,1,7.69170325470835e-17,1.594085585690851e-16,0.0013437271118164062,1.0931491851806641e-05,0.001354658603668213,0.1469411849975586,108.47100856235204,NN,20,20
facility,pytorch,1,7.899227404566943e-17,1.5940483987280247e-16,0.001312255859375,1.0931491851806641e-05,0.0013231873512268067,0.09153985977172852,69.18132922511418,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,-1.5984963415687606e-16,0.0013265609741210938,1.0931491851806641e-05,0.0013374924659729005,0.23978209495544434,179.2773425314402,NN,20,20
facility,pytorch,1,1.5453319267319312e-16,-1.5931882502283544e-16,0.0012955665588378906,1.0931491851806641e-05,0.0013064980506896974,0.339061975479126,259.5196948821592,NN,20,20
facility,pytorch,1,1.572192875886316e-16,0.0,0.0013027191162109375,1.0931491851806641e-05,0.0013136506080627442,0.12531614303588867,95.39533744112815,NN,20,20
facility,pytorch,1,1.5504942718786964e-16,0.0,0.001323699951171875,1.0931491851806641e-05,0.0013346314430236817,0.17169880867004395,128.64885625731307,NN,20,20
facility,pytorch,1,7.713090869571865e-17,0.0,0.0012905597686767578,1.0931491851806641e-05,0.0013014912605285645,0.07271885871887207,55.87348983760315,NN,20,20
facility,pytorch,1,1.279322953053044e-16,1.604393354666395e-16,0.0013129711151123047,1.0931491851806641e-05,0.0013239026069641114,0.09019303321838379,68.12663767254652,NN,20,20
facility,pytorch,1,7.82005376729539e-17,0.0,0.0012791156768798828,1.0931491851806641e-05,0.0012900471687316895,0.24669718742370605,191.23113743681677,NN,20,20
facility,pytorch,1,7.81597930938196e-17,0.0,0.0013251304626464844,1.0931491851806641e-05,0.001336061954498291,0.30425310134887695,227.72379703239736,NN,20,20
facility,pytorch,1,1.5404694159557018e-16,8.237881081375229e-10,0.0012676715850830078,1.0931491851806641e-05,0.0012786030769348145,0.26192784309387207,204.85469479847467,NN,20,20
facility,pytorch,1,7.816801026886472e-17,0.0,0.0012969970703125,1.0931491851806641e-05,0.0013079285621643067,0.22289800643920898,170.4206276146814,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,0.0,0.0013005733489990234,1.0931491851806641e-05,0.0013115048408508302,0.1781001091003418,135.7982857194797,NN,20,20
facility,pytorch,1,7.790361914669007e-17,0.0,0.0013036727905273438,1.0931491851806641e-05,0.0013146042823791505,0.20313596725463867,154.52252056185785,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,1.590117712481228e-16,0.0013217926025390625,1.0931491851806641e-05,0.0013327240943908692,0.16594791412353516,124.51783142660356,NN,20,20
facility,pytorch,1,7.78217366012471e-17,-1.5915326436125655e-16,0.0014379024505615234,1.0931491851806641e-05,0.0014488339424133302,0.2682631015777588,185.15793544352746,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,0.0,0.0013201236724853516,1.0931491851806641e-05,0.0013310551643371583,0.16477489471435547,123.79268653107283,NN,20,20
facility,pytorch,1,7.773379869867166e-17,0.0,0.0012857913970947266,1.0931491851806641e-05,0.0012967228889465333,0.1572110652923584,121.23721007198212,NN,20,20
facility,pytorch,1,1.279322953053044e-16,0.0,0.001302480697631836,1.0931491851806641e-05,0.0013134121894836427,0.1283102035522461,97.69225881989888,NN,20,20
facility,pytorch,1,7.81365825151598e-17,-1.5995063350414132e-16,0.0013310909271240234,1.0931491851806641e-05,0.0013420224189758302,0.15383005142211914,114.62554518240847,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,0.0,0.001277923583984375,1.0931491851806641e-05,0.0012888550758361817,0.19089698791503906,148.11361765494786,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,0.0,0.0012929439544677734,1.0931491851806641e-05,0.0013038754463195802,0.18807291984558105,144.2414767272827,NN,20,20
facility,pytorch,1,1.5516017747352872e-16,0.0,0.0012736320495605469,1.0931491851806641e-05,0.0012845635414123536,0.1267991065979004,98.70987499651994,NN,20,20
facility,pytorch,1,7.776816480791946e-17,0.0,0.0013191699981689453,1.0931491851806641e-05,0.001330101490020752,0.16231608390808105,122.03285623381161,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,0.0,0.0013203620910644531,1.0931491851806641e-05,0.0013312935829162599,0.07822704315185547,58.76017443161976,NN,20,20
facility,pytorch,1,1.5536193341346101e-16,0.0,0.0012972354888916016,1.0931491851806641e-05,0.0013081669807434083,0.1032109260559082,78.8973636968388,NN,20,20
facility,pytorch,1,7.847292881389725e-17,0.0,0.0012927055358886719,1.0931491851806641e-05,0.0013036370277404786,0.16503500938415527,126.59582834203572,NN,20,20
facility,pytorch,1,1.5664552309727335e-16,-1.6041781301352306e-16,0.0013184547424316406,1.0931491851806641e-05,0.0013293862342834474,0.34610891342163086,260.35241263663835,NN,20,20
facility,pytorch,1,1.279322953053044e-16,-1.5971816493586679e-16,0.0013930797576904297,1.0931491851806641e-05,0.0014040112495422364,0.16908979415893555,120.43336135238629,NN,20,20
facility,pytorch,1,7.585581762077326e-17,1.589519875081875e-16,0.0012907981872558594,1.0931491851806641e-05,0.001301729679107666,0.17665815353393555,135.71032171213494,NN,20,20
facility,pytorch,1,0.0,0.0,0.001329660415649414,1.0931491851806641e-05,0.0013405919075012208,0.29389405250549316,219.22708235147655,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,0.0,0.0012788772583007812,1.0931491851806641e-05,0.001289808750152588,0.17458295822143555,135.35569378078873,NN,20,20
facility,pytorch,1,1.53852214087063e-16,-1.5889516458060199e-16,0.0013365745544433594,1.0931491851806641e-05,0.001347506046295166,0.28433704376220703,211.0098463335014,NN,20,20
facility,pytorch,1,1.279322953053044e-16,0.0,0.0013425350189208984,1.0931491851806641e-05,0.0013534665107727052,0.2715029716491699,200.59821908276595,NN,20,20
facility,pytorch,1,0.0,0.0,0.0012722015380859375,1.0931491851806641e-05,0.0012831330299377442,0.16612911224365234,129.47146427343756,NN,20,20
facility,pytorch,1,2.5586459061060875e-16,1.5934504114754023e-16,0.0013341903686523438,1.0931491851806641e-05,0.0013451218605041505,0.21353602409362793,158.74846016820723,NN,20,20
facility,pytorch,1,7.810695186778734e-17,0.0,0.001276254653930664,1.0931491851806641e-05,0.0012871861457824708,0.17373180389404297,134.97022514053918,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,0.0,0.001317739486694336,1.0931491851806641e-05,0.0013286709785461427,0.19793415069580078,148.97153162206052,NN,20,20
facility,pytorch,1,7.801722248340147e-17,3.1916976145386726e-16,0.0013091564178466797,1.0931491851806641e-05,0.0013200879096984864,0.2037489414215088,154.3449795461318,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,1.1310563135290845e-09,0.0012912750244140625,1.0931491851806641e-05,0.0013022065162658692,0.11834192276000977,90.87799921272097,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,1.593240105006259e-16,0.0013086795806884766,1.0931491851806641e-05,0.0013196110725402833,0.2508890628814697,190.12349024815487,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,1.590757595745131e-16,0.0012979507446289062,1.0931491851806641e-05,0.001308882236480713,0.3914639949798584,299.08267074692384,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,0.0,0.0013089179992675781,1.0931491851806641e-05,0.0013198494911193849,0.2928948402404785,221.91533368859342,NN,20,20
facility,pytorch,1,1.279322953053044e-16,0.0,0.0012636184692382812,1.0931491851806641e-05,0.001274549961090088,0.2245159149169922,176.15309071522768,NN,20,20
facility,pytorch,1,1.5573315797036247e-16,0.0,0.0013184547424316406,1.0931491851806641e-05,0.0013293862342834474,0.10405993461608887,78.27667530511043,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,0.0,0.001271963119506836,1.0931491851806641e-05,0.0012828946113586427,0.17841506004333496,139.07226553425573,NN,20,20
facility,pytorch,1,7.758079360376143e-17,0.0,0.001346588134765625,1.0931491851806641e-05,0.0013575196266174317,0.20403194427490234,150.29760179843163,NN,20,20
facility,pytorch,1,7.866299014591726e-17,-1.5991260891755499e-16,0.001401662826538086,1.0931491851806641e-05,0.0014125943183898927,0.24686408042907715,174.75936099648092,NN,20,20
facility,pytorch,1,7.700464422359467e-17,0.0,0.0013165473937988281,1.0931491851806641e-05,0.0013274788856506349,0.46501779556274414,350.30146286268484,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,0.0,0.00128936767578125,1.0931491851806641e-05,0.0013002991676330567,0.20296597480773926,156.09175169834154,NN,20,20
facility,pytorch,1,0.0,0.0,0.0013470649719238281,1.0931491851806641e-05,0.0013579964637756349,0.16455602645874023,121.17559275612946,NN,20,20
facility,pytorch,1,1.541545508944716e-16,0.0,0.0013365745544433594,1.0931491851806641e-05,0.001347506046295166,0.15461206436157227,114.73942160531507,NN,20,20
facility,pytorch,1,7.71692273199677e-17,0.0,0.0013322830200195312,1.0931491851806641e-05,0.001343214511871338,0.13915014266967773,103.59487739290182,NN,20,20
facility,pytorch,1,1.5654303806621933e-16,0.0,0.0013134479522705078,1.0931491851806641e-05,0.0013243794441223145,0.2277829647064209,171.99222301232254,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,-1.6007612841398737e-16,0.0012955665588378906,1.0931491851806641e-05,0.0013064980506896974,0.24089479446411133,184.38205425330983,NN,20,20
facility,pytorch,1,7.843580356987136e-17,0.0,0.0013039112091064453,1.0931491851806641e-05,0.001314842700958252,0.202362060546875,153.90590859225546,NN,20,20
facility,pytorch,1,0.0,0.0,0.0012924671173095703,1.0931491851806641e-05,0.001303398609161377,0.22378993034362793,171.69722966607827,NN,20,20
facility,pytorch,1,1.5754664721489068e-16,0.0,0.0013051033020019531,1.0931491851806641e-05,0.0013160347938537599,0.1536860466003418,116.77962263467303,NN,20,20
facility,pytorch,1,1.5466047525106242e-16,-1.5811717456783982e-16,0.0012989044189453125,1.0931491851806641e-05,0.0013098359107971192,0.12603306770324707,96.2205011057819,NN,20,20
facility,pytorch,1,7.806993698621639e-17,0.0,0.0013003349304199219,1.0931491851806641e-05,0.0013112664222717286,0.18376803398132324,140.1454585125049,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,0.0,0.0014224052429199219,1.0931491851806641e-05,0.0014333367347717286,0.13359284400939941,93.20408859169805,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,-1.585035925039485e-16,0.0012764930725097656,1.0931491851806641e-05,0.0012874245643615724,0.14949798583984375,116.12174412252192,NN,20,20
facility,pytorch,1,7.832885579720228e-17,0.0,0.0013604164123535156,1.0931491851806641e-05,0.0013713479042053224,0.2229781150817871,162.59777289046133,NN,20,20
facility,pytorch,1,1.5280397383204416e-16,0.0,0.0012867450714111328,1.0931491851806641e-05,0.0012976765632629395,0.23860502243041992,183.8709499618766,NN,20,20
facility,pytorch,1,0.0,0.0,0.0013556480407714844,1.0931491851806641e-05,0.001366579532623291,0.21954989433288574,160.65650706141994,NN,20,20
facility,pytorch,1,1.5210540107348583e-16,1.81344048669619e-09,0.0013070106506347656,1.0931491851806641e-05,0.0013179421424865724,0.09473299980163574,71.87948298162938,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,0.0,0.0012993812561035156,1.0931491851806641e-05,0.0013103127479553224,0.17171502113342285,131.04888233849175,NN,20,20
facility,pytorch,1,1.279322953053044e-16,0.0,0.0013458728790283203,1.0931491851806641e-05,0.001356804370880127,0.21324920654296875,157.17019425920554,NN,20,20
facility,pytorch,1,1.4403495718113726e-16,0.0,0.001332998275756836,1.0931491851806641e-05,0.0013439297676086427,0.19960808753967285,148.52568367084453,NN,20,20
facility,optimaltree,1,1.528566444957779e-16,1.601150556437963e-16,0.0014805793762207031,4.7905445098876955e-05,0.0015284848213195801,0.2346508502960205,153.51860026548408,OCT,20,20
facility,optimaltree,1,1.5538732319506513e-16,-1.5996058415128031e-16,0.0013015270233154297,4.7905445098876955e-05,0.0013494324684143067,0.25710606575012207,190.52903481138458,OCT,20,20
facility,optimaltree,1,0.0,1.592537186150819e-16,0.0012962818145751953,4.7905445098876955e-05,0.0013441872596740723,0.39319682121276855,292.51640229658756,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,-1.5904306693652946e-16,0.0013408660888671875,4.7905445098876955e-05,0.0013887715339660645,0.40526509284973145,291.8155239633781,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0013098716735839844,4.7905445098876955e-05,0.0013577771186828614,0.3851330280303955,283.64966733568275,OCT,20,20
facility,optimaltree,1,7.698417902587064e-17,0.0,0.001367807388305664,4.7905445098876955e-05,0.001415712833404541,0.332165002822876,234.62738698502676,OCT,20,20
facility,optimaltree,1,7.644354486766537e-17,0.0,0.0013065338134765625,4.7905445098876955e-05,0.0013544392585754395,0.32334303855895996,238.72834201442367,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012936592102050781,4.7905445098876955e-05,0.0013415646553039551,0.1535627841949463,114.46543674792471,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,1.8106088614368596e-09,0.0013244152069091797,4.7905445098876955e-05,0.0013723206520080567,0.14374089241027832,104.74293467780184,OCT,20,20
facility,optimaltree,1,0.0,1.5898244629335385e-16,0.0012917518615722656,4.7905445098876955e-05,0.0013396573066711426,0.15143704414367676,113.04162892223252,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0013146400451660156,4.7905445098876955e-05,0.0013625454902648926,0.213670015335083,156.81679390648705,OCT,20,20
facility,optimaltree,1,7.796181100740992e-17,0.0,0.0013055801391601562,4.7905445098876955e-05,0.0013534855842590333,0.4337339401245117,320.457007572755,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.001302957534790039,4.7905445098876955e-05,0.001350862979888916,0.45690417289733887,338.23132301316815,OCT,20,20
facility,optimaltree,1,0.0,0.0,0.0013060569763183594,4.7905445098876955e-05,0.0013539624214172364,0.37198686599731445,274.7394315478444,OCT,20,20
facility,optimaltree,1,7.757319303170831e-17,0.0,0.0013110637664794922,4.7905445098876955e-05,0.0013589692115783692,0.38884592056274414,286.1329875980933,OCT,20,20
facility,optimaltree,1,0.0,0.0,0.001348733901977539,4.7905445098876955e-05,0.001396639347076416,0.3339860439300537,239.13549666861843,OCT,20,20
facility,optimaltree,1,7.802956612407847e-17,0.0,0.0013248920440673828,4.7905445098876955e-05,0.0013727974891662598,0.2777559757232666,202.3284409501331,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,-1.5951390367635874e-16,0.0013518333435058594,4.7905445098876955e-05,0.0013997387886047364,0.26909804344177246,192.24875786289394,OCT,20,20
facility,optimaltree,1,0.0,0.0,0.0013842582702636719,4.7905445098876955e-05,0.001432163715362549,0.35047006607055664,244.7136890225123,OCT,20,20
facility,optimaltree,1,7.767319942667866e-17,0.0,0.0013027191162109375,4.7905445098876955e-05,0.0013506245613098145,0.14832806587219238,109.82183363254268,OCT,20,20
facility,optimaltree,1,9.451083286723826e-05,-2.652667254310452e-07,0.0013589859008789062,4.7905445098876955e-05,0.0014068913459777833,0.24317598342895508,172.84631405558105,OCT,20,20
facility,optimaltree,1,1.559147801433967e-16,0.0,0.0013136863708496094,4.7905445098876955e-05,0.0013615918159484864,0.3641519546508789,267.44575752110427,OCT,20,20
facility,optimaltree,1,1.279322953053044e-16,-1.5959420409518483e-16,0.0013623237609863281,4.7905445098876955e-05,0.0014102292060852051,0.24469995498657227,173.51786073546094,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.001283407211303711,4.7905445098876955e-05,0.001331312656402588,0.25479698181152344,191.3877860216729,OCT,20,20
facility,optimaltree,1,7.674759364672109e-17,1.595377055389041e-16,0.0013206005096435547,4.7905445098876955e-05,0.0013685059547424317,0.3190310001373291,233.12357467773995,OCT,20,20
facility,optimaltree,1,1.5615241000955211e-16,0.0,0.001293182373046875,4.7905445098876955e-05,0.001341087818145752,0.39823293685913086,296.94769534909767,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,-1.589760767596283e-16,0.0012886524200439453,4.7905445098876955e-05,0.0013365578651428223,0.21348094940185547,159.72443466115345,OCT,20,20
facility,optimaltree,1,7.777040670301492e-17,0.0,0.001295328140258789,4.7905445098876955e-05,0.001343233585357666,0.18270111083984375,136.01588944129585,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0013132095336914062,4.7905445098876955e-05,0.0013611149787902833,0.22469091415405273,165.07856988962905,OCT,20,20
facility,optimaltree,1,1.527854913485633e-16,0.0,0.0013031959533691406,4.7905445098876955e-05,0.0013511013984680176,0.2292490005493164,169.67564448475628,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012934207916259766,4.7905445098876955e-05,0.0013413262367248536,0.29729604721069336,221.6433549653124,OCT,20,20
facility,optimaltree,1,7.69170325470835e-17,1.594085585690851e-16,0.0012965202331542969,4.7905445098876955e-05,0.001344425678253174,0.39603304862976074,294.5741479323205,OCT,20,20
facility,optimaltree,1,7.899227404566943e-17,1.5940483987280247e-16,0.0013120174407958984,4.7905445098876955e-05,0.0013599228858947755,0.4251999855041504,312.66477674165003,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,-1.5984963415687606e-16,0.0012981891632080078,4.7905445098876955e-05,0.0013460946083068848,0.11564111709594727,85.90861027324107,OCT,20,20
facility,optimaltree,1,1.5453319267319312e-16,-1.5931882502283544e-16,0.0013141632080078125,4.7905445098876955e-05,0.0013620686531066895,0.14563393592834473,106.9211420409492,OCT,20,20
facility,optimaltree,1,1.572192875886316e-16,0.0,0.0012884140014648438,4.7905445098876955e-05,0.0013363194465637208,0.36469316482543945,272.9086714731495,OCT,20,20
facility,optimaltree,1,1.5504942718786964e-16,0.0,0.0013353824615478516,4.7905445098876955e-05,0.0013832879066467286,0.2045450210571289,147.8687264410291,OCT,20,20
facility,optimaltree,1,7.713090869571865e-17,0.0,0.0013053417205810547,4.7905445098876955e-05,0.0013532471656799317,0.2662990093231201,196.78519643476926,OCT,20,20
facility,optimaltree,1,1.279322953053044e-16,1.604393354666395e-16,0.0013937950134277344,4.7905445098876955e-05,0.0014417004585266114,0.2286989688873291,158.63140469626737,OCT,20,20
facility,optimaltree,1,7.82005376729539e-17,0.0,0.0013124942779541016,4.7905445098876955e-05,0.0013603997230529786,0.2557389736175537,187.9881106147464,OCT,20,20
facility,optimaltree,1,7.81597930938196e-17,0.0,0.0013806819915771484,4.7905445098876955e-05,0.0014285874366760255,0.07691693305969238,53.84124981433361,OCT,20,20
facility,optimaltree,1,1.5404694159557018e-16,8.237881081375229e-10,0.0013015270233154297,4.7905445098876955e-05,0.0013494324684143067,0.28470301628112793,210.97981777159788,OCT,20,20
facility,optimaltree,1,7.816801026886472e-17,0.0,0.0012865066528320312,4.7905445098876955e-05,0.0013344120979309083,0.1148381233215332,86.05896446802086,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0013344287872314453,4.7905445098876955e-05,0.0013823342323303223,0.18986201286315918,137.34884691605453,OCT,20,20
facility,optimaltree,1,7.790361914669007e-17,0.0,0.0013022422790527344,4.7905445098876955e-05,0.0013501477241516114,0.16622400283813477,123.11541904985582,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,1.590117712481228e-16,0.0013170242309570312,4.7905445098876955e-05,0.0013649296760559083,0.18200993537902832,133.34748197794556,OCT,20,20
facility,optimaltree,1,7.78217366012471e-17,-1.5915326436125655e-16,0.0013039112091064453,4.7905445098876955e-05,0.0013518166542053223,0.15961003303527832,118.07076983313726,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0013344287872314453,4.7905445098876955e-05,0.0013823342323303223,0.3395678997039795,245.64818823269684,OCT,20,20
facility,optimaltree,1,7.773379869867166e-17,0.0,0.0012898445129394531,4.7905445098876955e-05,0.0013377499580383301,0.31355786323547363,234.39198136494306,OCT,20,20
facility,optimaltree,1,1.279322953053044e-16,0.0,0.001298666000366211,4.7905445098876955e-05,0.001346571445465088,0.40532708168029785,301.00674052263395,OCT,20,20
facility,optimaltree,1,7.81365825151598e-17,-1.5995063350414132e-16,0.0013000965118408203,4.7905445098876955e-05,0.0013480019569396973,0.24809002876281738,184.04278086216135,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0013051033020019531,4.7905445098876955e-05,0.0013530087471008301,0.16193413734436035,119.68447187894829,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0013272762298583984,4.7905445098876955e-05,0.0013751816749572755,0.2776198387145996,201.87866357601428,OCT,20,20
facility,optimaltree,1,1.5516017747352872e-16,0.0,0.00128936767578125,4.7905445098876955e-05,0.001337273120880127,0.22543907165527344,168.58117323625004,OCT,20,20
facility,optimaltree,1,7.776816480791946e-17,0.0,0.001317739486694336,4.7905445098876955e-05,0.001365644931793213,0.2567920684814453,188.0372141419326,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0013191699981689453,4.7905445098876955e-05,0.0013670754432678223,0.18477392196655273,135.16000369728962,OCT,20,20
facility,optimaltree,1,1.5536193341346101e-16,0.0,0.0013093948364257812,4.7905445098876955e-05,0.0013573002815246583,0.252640962600708,186.13490768374106,OCT,20,20
facility,optimaltree,1,7.847292881389725e-17,0.0,0.001268148422241211,4.7905445098876955e-05,0.001316053867340088,0.12561702728271484,95.44976113827529,OCT,20,20
facility,optimaltree,1,1.5664552309727335e-16,-1.6041781301352306e-16,0.001474142074584961,4.7905445098876955e-05,0.001522047519683838,0.13370108604431152,87.84291181137637,OCT,20,20
facility,optimaltree,1,1.279322953053044e-16,-1.5971816493586679e-16,0.001332998275756836,4.7905445098876955e-05,0.001380903720855713,0.16128802299499512,116.79889087057336,OCT,20,20
facility,optimaltree,1,7.585581762077326e-17,1.589519875081875e-16,0.0012981891632080078,4.7905445098876955e-05,0.0013460946083068848,0.24945497512817383,185.31756504242878,OCT,20,20
facility,optimaltree,1,0.0,0.0,0.0013620853424072266,4.7905445098876955e-05,0.0014099907875061036,0.12488007545471191,88.56800807584804,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012755393981933594,4.7905445098876955e-05,0.0013234448432922364,0.17058801651000977,128.89695960857009,OCT,20,20
facility,optimaltree,1,1.53852214087063e-16,-1.5889516458060199e-16,0.0013599395751953125,4.7905445098876955e-05,0.0014078450202941895,0.20305299758911133,144.22965217199865,OCT,20,20
facility,optimaltree,1,1.279322953053044e-16,0.0,0.0012733936309814453,4.7905445098876955e-05,0.0013212990760803223,0.22115302085876465,167.37544501644734,OCT,20,20
facility,optimaltree,1,0.0,0.0,0.0012962818145751953,4.7905445098876955e-05,0.0013441872596740723,0.26422691345214844,196.5700177192693,OCT,20,20
facility,optimaltree,1,2.5586459061060875e-16,1.5934504114754023e-16,0.001344442367553711,4.7905445098876955e-05,0.001392347812652588,0.12598299980163574,90.48242016599514,OCT,20,20
facility,optimaltree,1,7.810695186778734e-17,0.0,0.0013232231140136719,4.7905445098876955e-05,0.001371128559112549,0.16542291641235352,120.64726922428198,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0013132095336914062,4.7905445098876955e-05,0.0013611149787902833,0.24929189682006836,183.1527098773325,OCT,20,20
facility,optimaltree,1,7.801722248340147e-17,3.1916976145386726e-16,0.0012955665588378906,4.7905445098876955e-05,0.0013434720039367676,0.2036740779876709,151.60277057567706,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,1.1310563135290845e-09,0.0013823509216308594,4.7905445098876955e-05,0.0014302563667297364,0.2766740322113037,193.4436641201014,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,1.593240105006259e-16,0.0012867450714111328,4.7905445098876955e-05,0.0013346505165100098,0.1835160255432129,137.5011834731767,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,1.590757595745131e-16,0.0013384819030761719,4.7905445098876955e-05,0.001386387348175049,0.1576859951019287,113.73877243578168,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012788772583007812,4.7905445098876955e-05,0.0013267827033996583,0.21491289138793945,161.9804741479228,OCT,20,20
facility,optimaltree,1,1.279322953053044e-16,0.0,0.0013031959533691406,4.7905445098876955e-05,0.0013511013984680176,0.2445659637451172,181.01229413456667,OCT,20,20
facility,optimaltree,1,1.5573315797036247e-16,0.0,0.0012969970703125,4.7905445098876955e-05,0.001344902515411377,0.3820838928222656,284.09783493147404,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012865066528320312,4.7905445098876955e-05,0.0013344120979309083,0.3418889045715332,256.20938621708683,OCT,20,20
facility,optimaltree,1,7.758079360376143e-17,0.0,0.0012879371643066406,4.7905445098876955e-05,0.0013358426094055176,0.29809093475341797,223.1482456500438,OCT,20,20
facility,optimaltree,1,7.866299014591726e-17,-1.5991260891755499e-16,0.0013060569763183594,4.7905445098876955e-05,0.0013539624214172364,0.17935609817504883,132.46755991005347,OCT,20,20
facility,optimaltree,1,7.700464422359467e-17,0.0,0.0013155937194824219,4.7905445098876955e-05,0.001363499164581299,0.18265008926391602,133.95687654858514,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012919902801513672,4.7905445098876955e-05,0.0013398957252502442,0.23499298095703125,175.3815438982336,OCT,20,20
facility,optimaltree,1,0.0,0.0,0.0013113021850585938,4.7905445098876955e-05,0.0013592076301574708,0.16163396835327148,118.91779060609409,OCT,20,20
facility,optimaltree,1,1.541545508944716e-16,0.0,0.0014188289642333984,4.7905445098876955e-05,0.0014667344093322755,0.34006285667419434,231.8503298964715,OCT,20,20
facility,optimaltree,1,7.71692273199677e-17,0.0,0.0013573169708251953,4.7905445098876955e-05,0.0014052224159240723,0.1807878017425537,128.6542256185601,OCT,20,20
facility,optimaltree,1,1.5654303806621933e-16,0.0,0.0013616085052490234,4.7905445098876955e-05,0.0014095139503479005,0.24616384506225586,174.6444900396317,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,-1.6007612841398737e-16,0.001310586929321289,4.7905445098876955e-05,0.001358492374420166,0.24852395057678223,182.9409978711567,OCT,20,20
facility,optimaltree,1,7.843580356987136e-17,0.0,0.0013015270233154297,4.7905445098876955e-05,0.0013494324684143067,0.21071100234985352,156.14786755313227,OCT,20,20
facility,optimaltree,1,0.0,0.0,0.0013310909271240234,4.7905445098876955e-05,0.0013789963722229005,0.2079331874847412,150.78588433815762,OCT,20,20
facility,optimaltree,1,1.5754664721489068e-16,0.0,0.0013399124145507812,4.7905445098876955e-05,0.0013878178596496583,0.1842198371887207,132.74064453618234,OCT,20,20
facility,optimaltree,1,1.5466047525106242e-16,-1.5811717456783982e-16,0.0012981891632080078,4.7905445098876955e-05,0.0013460946083068848,0.17802906036376953,132.25597908581935,OCT,20,20
facility,optimaltree,1,7.806993698621639e-17,0.0,0.0012657642364501953,4.7905445098876955e-05,0.0013136696815490723,0.10492920875549316,79.87488044312722,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.001283884048461914,4.7905445098876955e-05,0.001331789493560791,0.1643540859222412,123.4084566043613,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,-1.585035925039485e-16,0.0013458728790283203,4.7905445098876955e-05,0.0013937783241271973,0.27778005599975586,199.30002582993637,OCT,20,20
facility,optimaltree,1,7.832885579720228e-17,0.0,0.0014562606811523438,4.7905445098876955e-05,0.0015041661262512208,0.2317500114440918,154.07208512378486,OCT,20,20
facility,optimaltree,1,1.5280397383204416e-16,0.0,0.0013124942779541016,4.7905445098876955e-05,0.0013603997230529786,0.13951611518859863,102.55523639441773,OCT,20,20
facility,optimaltree,1,0.0,0.0,0.0013363361358642578,4.7905445098876955e-05,0.0013842415809631348,0.0949399471282959,68.5862557764217,OCT,20,20
facility,optimaltree,1,1.5210540107348583e-16,1.81344048669619e-09,0.0013256072998046875,4.7905445098876955e-05,0.0013735127449035645,0.05219101905822754,37.998205150904454,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.001318216323852539,4.7905445098876955e-05,0.001366121768951416,0.16435980796813965,120.31124289476485,OCT,20,20
facility,optimaltree,1,1.279322953053044e-16,0.0,0.0013136863708496094,4.7905445098876955e-05,0.0013615918159484864,0.23541593551635742,172.8975841062664,OCT,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0013175010681152344,4.7905445098876955e-05,0.0013654065132141114,0.14141511917114258,103.56997553663132,OCT,20,20
facility,optimaltree,1,1.528566444957779e-16,1.601150556437963e-16,0.0013897418975830078,4.79578971862793e-05,0.001437699794769287,1.3134760856628418,913.5955158661062,OCT-H,20,20
facility,optimaltree,1,1.5538732319506513e-16,-1.5996058415128031e-16,0.0012307167053222656,4.79578971862793e-05,0.0012786746025085448,1.2716090679168701,994.474329451908,OCT-H,20,20
facility,optimaltree,1,0.0,1.592537186150819e-16,0.0012197494506835938,4.79578971862793e-05,0.001267707347869873,1.2235300540924072,965.1518200539764,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,-1.5904306693652946e-16,0.0012049674987792969,4.79578971862793e-05,0.001252925395965576,1.4494259357452393,1156.8333920059372,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012297630310058594,4.79578971862793e-05,0.0012777209281921386,0.683311939239502,534.7896588078333,OCT-H,20,20
facility,optimaltree,1,7.698417902587064e-17,0.0,0.0012142658233642578,4.79578971862793e-05,0.001262223720550537,1.4529149532318115,1151.0756212045371,OCT-H,20,20
facility,optimaltree,1,7.644354486766537e-17,0.0,0.0012023448944091797,4.79578971862793e-05,0.001250302791595459,1.2902848720550537,1031.9779182517664,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012540817260742188,4.79578971862793e-05,0.001302039623260498,0.5276148319244385,405.22179394449887,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,1.8106088614368596e-09,0.001215219497680664,4.79578971862793e-05,0.0012631773948669433,1.5354640483856201,1215.5569396864944,OCT-H,20,20
facility,optimaltree,1,0.0,1.5898244629335385e-16,0.0012319087982177734,4.79578971862793e-05,0.0012798666954040526,1.085981845855713,848.5116846585883,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012340545654296875,4.79578971862793e-05,0.0012820124626159667,0.13292694091796875,103.6861534455985,OCT-H,20,20
facility,optimaltree,1,7.796181100740992e-17,0.0,0.0012366771697998047,4.79578971862793e-05,0.001284635066986084,0.19020700454711914,148.06306431706616,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012068748474121094,4.79578971862793e-05,0.0012548327445983886,0.20075702667236328,159.98707998062,OCT-H,20,20
facility,optimaltree,1,0.0,0.0,0.0012302398681640625,4.79578971862793e-05,0.0012781977653503417,0.3725428581237793,291.45948164106585,OCT-H,20,20
facility,optimaltree,1,7.757319303170831e-17,0.0,0.0012161731719970703,4.79578971862793e-05,0.0012641310691833495,0.3667330741882324,290.10684345029847,OCT-H,20,20
facility,optimaltree,1,0.0,0.0,0.001363992691040039,4.79578971862793e-05,0.0014119505882263183,0.24178600311279297,171.24253860506744,OCT-H,20,20
facility,optimaltree,1,7.802956612407847e-17,0.0,0.0012850761413574219,4.79578971862793e-05,0.001333034038543701,0.18806195259094238,141.07813240567683,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,-1.5951390367635874e-16,0.0011484622955322266,4.79578971862793e-05,0.0011964201927185058,0.20912694931030273,174.79389814971654,OCT-H,20,20
facility,optimaltree,1,0.0,0.0,0.0011913776397705078,4.79578971862793e-05,0.001239335536956787,0.16908788681030273,136.43430835970491,OCT-H,20,20
facility,optimaltree,1,7.767319942667866e-17,0.0,0.0011873245239257812,4.79578971862793e-05,0.0012352824211120605,0.221038818359375,178.93788058635633,OCT-H,20,20
facility,optimaltree,1,9.451083286723826e-05,-2.652667254310452e-07,0.0011227130889892578,4.79578971862793e-05,0.001170670986175537,0.2628140449523926,224.498640571062,OCT-H,20,20
facility,optimaltree,1,1.559147801433967e-16,0.0,0.0011725425720214844,4.79578971862793e-05,0.0012205004692077636,0.17913293838500977,146.7700692497778,OCT-H,20,20
facility,optimaltree,1,1.279322953053044e-16,-1.5959420409518483e-16,0.0012400150299072266,4.79578971862793e-05,0.0012879729270935058,0.22748494148254395,176.62245587405016,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.001138925552368164,4.79578971862793e-05,0.0011868834495544433,0.18280506134033203,154.02107208501153,OCT-H,20,20
facility,optimaltree,1,7.674759364672109e-17,1.595377055389041e-16,0.0011551380157470703,4.79578971862793e-05,0.0012030959129333495,0.17040801048278809,141.6412512509537,OCT-H,20,20
facility,optimaltree,1,1.5615241000955211e-16,0.0,0.0012056827545166016,4.79578971862793e-05,0.0012536406517028808,0.2339949607849121,186.65233970122574,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,-1.589760767596283e-16,0.0012378692626953125,4.79578971862793e-05,0.0012858271598815917,0.1957380771636963,152.22736248760003,OCT-H,20,20
facility,optimaltree,1,7.777040670301492e-17,0.0,0.0011379718780517578,4.79578971862793e-05,0.001185929775238037,0.16010594367980957,135.00457364574854,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0011456012725830078,4.79578971862793e-05,0.001193559169769287,0.1257779598236084,105.38058188428234,OCT-H,20,20
facility,optimaltree,1,1.527854913485633e-16,0.0,0.0011925697326660156,4.79578971862793e-05,0.0012405276298522948,0.12233591079711914,98.6160306737265,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0011286735534667969,4.79578971862793e-05,0.001176631450653076,0.18416190147399902,156.5162153126045,OCT-H,20,20
facility,optimaltree,1,7.69170325470835e-17,1.594085585690851e-16,0.0011138916015625,4.79578971862793e-05,0.0011618494987487792,0.2693140506744385,231.79770784810648,OCT-H,20,20
facility,optimaltree,1,7.899227404566943e-17,1.5940483987280247e-16,0.0011432170867919922,4.79578971862793e-05,0.0011911749839782714,0.25551700592041016,214.50837144601346,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,-1.5984963415687606e-16,0.0011985301971435547,4.79578971862793e-05,0.001246488094329834,0.33209800720214844,266.42693878331727,OCT-H,20,20
facility,optimaltree,1,1.5453319267319312e-16,-1.5931882502283544e-16,0.0011096000671386719,4.79578971862793e-05,0.001157557964324951,0.31316208839416504,270.5368526204134,OCT-H,20,20
facility,optimaltree,1,1.572192875886316e-16,0.0,0.0011761188507080078,4.79578971862793e-05,0.001224076747894287,0.2650458812713623,216.52717587137113,OCT-H,20,20
facility,optimaltree,1,1.5504942718786964e-16,0.0,0.0012364387512207031,4.79578971862793e-05,0.0012843966484069823,0.22276997566223145,173.4432863387877,OCT-H,20,20
facility,optimaltree,1,7.713090869571865e-17,0.0,0.0012373924255371094,4.79578971862793e-05,0.0012853503227233886,0.18974685668945312,147.62267790731107,OCT-H,20,20
facility,optimaltree,1,1.279322953053044e-16,1.604393354666395e-16,0.0012347698211669922,4.79578971862793e-05,0.0012827277183532714,0.2200939655303955,171.5827625623821,OCT-H,20,20
facility,optimaltree,1,7.82005376729539e-17,0.0,0.0012302398681640625,4.79578971862793e-05,0.0012781977653503417,0.20879101753234863,163.3479757141658,OCT-H,20,20
facility,optimaltree,1,7.81597930938196e-17,0.0,0.0012617111206054688,4.79578971862793e-05,0.001309669017791748,0.1754908561706543,133.99634089729938,OCT-H,20,20
facility,optimaltree,1,1.5404694159557018e-16,8.237881081375229e-10,0.0012459754943847656,4.79578971862793e-05,0.0012939333915710448,0.22983503341674805,177.62508867453454,OCT-H,20,20
facility,optimaltree,1,7.816801026886472e-17,0.0,0.001245737075805664,4.79578971862793e-05,0.0012936949729919433,0.20747780799865723,160.3761414631,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012319087982177734,4.79578971862793e-05,0.0012798666954040526,0.17229199409484863,134.61713998304816,OCT-H,20,20
facility,optimaltree,1,7.790361914669007e-17,0.0,0.0012505054473876953,4.79578971862793e-05,0.0012984633445739745,0.27545690536499023,212.14068654003287,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,1.590117712481228e-16,0.001237630844116211,4.79578971862793e-05,0.0012855887413024901,0.3153951168060303,245.3312686034328,OCT-H,20,20
facility,optimaltree,1,7.78217366012471e-17,-1.5915326436125655e-16,0.0012335777282714844,4.79578971862793e-05,0.0012815356254577636,0.189208984375,147.64239137512442,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012333393096923828,4.79578971862793e-05,0.001281297206878662,0.19204092025756836,149.88007405822316,OCT-H,20,20
facility,optimaltree,1,7.773379869867166e-17,0.0,0.0012331008911132812,4.79578971862793e-05,0.0012810587882995605,0.17932677268981934,139.98325004885405,OCT-H,20,20
facility,optimaltree,1,1.279322953053044e-16,0.0,0.0012247562408447266,4.79578971862793e-05,0.0012727141380310058,0.27251315116882324,214.11968565888932,OCT-H,20,20
facility,optimaltree,1,7.81365825151598e-17,-1.5995063350414132e-16,0.0012652873992919922,4.79578971862793e-05,0.0013132452964782714,0.12063002586364746,91.85643092508374,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012691020965576172,4.79578971862793e-05,0.0013170599937438964,0.10159921646118164,77.1409176072337,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012822151184082031,4.79578971862793e-05,0.0013301730155944823,0.20899510383605957,157.1187367251284,OCT-H,20,20
facility,optimaltree,1,1.5516017747352872e-16,0.0,0.0012238025665283203,4.79578971862793e-05,0.0012717604637145995,0.17631220817565918,138.63633381138513,OCT-H,20,20
facility,optimaltree,1,7.776816480791946e-17,0.0,0.0012576580047607422,4.79578971862793e-05,0.0013056159019470214,0.1705319881439209,130.61420888763092,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012159347534179688,4.79578971862793e-05,0.001263892650604248,0.10350704193115234,81.89543778236798,OCT-H,20,20
facility,optimaltree,1,1.5536193341346101e-16,0.0,0.001386880874633789,4.79578971862793e-05,0.0014348387718200683,0.11617398262023926,80.9665761072755,OCT-H,20,20
facility,optimaltree,1,7.847292881389725e-17,0.0,0.0012464523315429688,4.79578971862793e-05,0.001294410228729248,0.11794900894165039,91.12181464870191,OCT-H,20,20
facility,optimaltree,1,1.5664552309727335e-16,-1.6041781301352306e-16,0.0012362003326416016,4.79578971862793e-05,0.0012841582298278808,0.16481399536132812,128.34399339045515,OCT-H,20,20
facility,optimaltree,1,1.279322953053044e-16,-1.5971816493586679e-16,0.0012285709381103516,4.79578971862793e-05,0.0012765288352966308,0.1364281177520752,106.8742937721207,OCT-H,20,20
facility,optimaltree,1,7.585581762077326e-17,1.589519875081875e-16,0.0012068748474121094,4.79578971862793e-05,0.0012548327445983886,0.35272908210754395,281.0964916447375,OCT-H,20,20
facility,optimaltree,1,0.0,0.0,0.0011303424835205078,4.79578971862793e-05,0.001178300380706787,0.32631492614746094,276.93696063454166,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012519359588623047,4.79578971862793e-05,0.001299893856048584,0.2713301181793213,208.732518364315,OCT-H,20,20
facility,optimaltree,1,1.53852214087063e-16,-1.5889516458060199e-16,0.0012254714965820312,4.79578971862793e-05,0.0012734293937683105,0.16474485397338867,129.37101560525355,OCT-H,20,20
facility,optimaltree,1,1.279322953053044e-16,0.0,0.0012240409851074219,4.79578971862793e-05,0.001271998882293701,0.24517011642456055,192.74397158467897,OCT-H,20,20
facility,optimaltree,1,0.0,0.0,0.0012385845184326172,4.79578971862793e-05,0.0012865424156188964,0.21161389350891113,164.48264040102666,OCT-H,20,20
facility,optimaltree,1,2.5586459061060875e-16,1.5934504114754023e-16,0.0012555122375488281,4.79578971862793e-05,0.0013034701347351073,0.1666419506072998,127.8448551804871,OCT-H,20,20
facility,optimaltree,1,7.810695186778734e-17,0.0,0.0012519359588623047,4.79578971862793e-05,0.001299893856048584,0.34307193756103516,263.9230395348624,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012774467468261719,4.79578971862793e-05,0.001325404644012451,0.3854999542236328,290.85453711448696,OCT-H,20,20
facility,optimaltree,1,7.801722248340147e-17,3.1916976145386726e-16,0.0012655258178710938,4.79578971862793e-05,0.001313483715057373,0.3915212154388428,298.0784694553606,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,1.1310563135290845e-09,0.0012416839599609375,4.79578971862793e-05,0.0012896418571472167,0.21073579788208008,163.40645018163667,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,1.593240105006259e-16,0.0012459754943847656,4.79578971862793e-05,0.0012939333915710448,0.22253203392028809,171.98105819813347,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,1.590757595745131e-16,0.0012106895446777344,4.79578971862793e-05,0.0012586474418640136,0.22277498245239258,176.99553905458265,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012392997741699219,4.79578971862793e-05,0.001287257671356201,0.21408510208129883,166.3109933971088,OCT-H,20,20
facility,optimaltree,1,1.279322953053044e-16,0.0,0.001241922378540039,4.79578971862793e-05,0.0012898802757263183,0.22458791732788086,174.11532027762632,OCT-H,20,20
facility,optimaltree,1,1.5573315797036247e-16,0.0,0.0012209415435791016,4.79578971862793e-05,0.0012688994407653808,0.20387506484985352,160.67078154505228,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0013003349304199219,4.79578971862793e-05,0.001348292827606201,0.17736601829528809,131.54858845477133,OCT-H,20,20
facility,optimaltree,1,7.758079360376143e-17,0.0,0.0012657642364501953,4.79578971862793e-05,0.0013137221336364745,0.11832785606384277,90.07068773082403,OCT-H,20,20
facility,optimaltree,1,7.866299014591726e-17,-1.5991260891755499e-16,0.001291036605834961,4.79578971862793e-05,0.0013389945030212401,0.23828792572021484,177.9603465007167,OCT-H,20,20
facility,optimaltree,1,7.700464422359467e-17,0.0,0.0012366771697998047,4.79578971862793e-05,0.001284635066986084,0.2084650993347168,162.27573471414124,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012423992156982422,4.79578971862793e-05,0.0012903571128845214,0.2800281047821045,217.01597331929088,OCT-H,20,20
facility,optimaltree,1,0.0,0.0,0.0012423992156982422,4.79578971862793e-05,0.0012903571128845214,0.18335485458374023,142.09620945465298,OCT-H,20,20
facility,optimaltree,1,1.541545508944716e-16,0.0,0.0012450218200683594,4.79578971862793e-05,0.0012929797172546386,0.20163607597351074,155.94682057475822,OCT-H,20,20
facility,optimaltree,1,7.71692273199677e-17,0.0,0.0012660026550292969,4.79578971862793e-05,0.001313960552215576,0.17859601974487305,135.92190377688868,OCT-H,20,20
facility,optimaltree,1,1.5654303806621933e-16,0.0,0.0012404918670654297,4.79578971862793e-05,0.001288449764251709,0.09556102752685547,74.16744538919164,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,-1.6007612841398737e-16,0.0012505054473876953,4.79578971862793e-05,0.0012984633445739745,0.09610390663146973,74.01356921862234,OCT-H,20,20
facility,optimaltree,1,7.843580356987136e-17,0.0,0.0012252330780029297,4.79578971862793e-05,0.001273190975189209,0.12418007850646973,97.53452618372144,OCT-H,20,20
facility,optimaltree,1,0.0,0.0,0.0012440681457519531,4.79578971862793e-05,0.0012920260429382323,0.18336200714111328,141.9181975032985,OCT-H,20,20
facility,optimaltree,1,1.5754664721489068e-16,0.0,0.001256704330444336,4.79578971862793e-05,0.0013046622276306151,0.24584698677062988,188.43726871522165,OCT-H,20,20
facility,optimaltree,1,1.5466047525106242e-16,-1.5811717456783982e-16,0.001219034194946289,4.79578971862793e-05,0.0012669920921325683,0.05556011199951172,43.85198009088942,OCT-H,20,20
facility,optimaltree,1,7.806993698621639e-17,0.0,0.0012314319610595703,4.79578971862793e-05,0.0012793898582458495,0.10226988792419434,79.93645350949937,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012557506561279297,4.79578971862793e-05,0.001303708553314209,0.14444494247436523,110.79542441227838,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,-1.585035925039485e-16,0.0012357234954833984,4.79578971862793e-05,0.0012836813926696776,0.21726489067077637,169.25141387219895,OCT-H,20,20
facility,optimaltree,1,7.832885579720228e-17,0.0,0.0012302398681640625,4.79578971862793e-05,0.0012781977653503417,0.1076359748840332,84.20917153968831,OCT-H,20,20
facility,optimaltree,1,1.5280397383204416e-16,0.0,0.00124359130859375,4.79578971862793e-05,0.0012915492057800292,0.19033098220825195,147.3664196117885,OCT-H,20,20
facility,optimaltree,1,0.0,0.0,0.0012302398681640625,4.79578971862793e-05,0.0012781977653503417,0.04852604866027832,37.96442927357004,OCT-H,20,20
facility,optimaltree,1,1.5210540107348583e-16,1.81344048669619e-09,0.0012187957763671875,4.79578971862793e-05,0.0012667536735534667,0.15242505073547363,120.32730113021466,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.00121307373046875,4.79578971862793e-05,0.0012610316276550292,0.09708499908447266,76.98855203577135,OCT-H,20,20
facility,optimaltree,1,1.279322953053044e-16,0.0,0.0012214183807373047,4.79578971862793e-05,0.001269376277923584,0.07131695747375488,56.18267704704038,OCT-H,20,20
facility,optimaltree,1,1.4403495718113726e-16,0.0,0.0012433528900146484,4.79578971862793e-05,0.0012913107872009276,0.1325850486755371,102.67477820961385,OCT-H,20,20


==> data/benchmarks/facility/facility_n20_m20_general.csv <==
accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,m,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
100.0,9.451083287828507e-07,-2.596878319802264e-09,149.05803453187974,0.0001,0.00020098000000000018,pytorch,20.0,9.451083286723826e-05,1.81344048669619e-09,310.0417272705596,1.0931491851806648e-05,0.0013213229179382324,0.19858322381973267,0.0013322544097900389,20.0,9.0,480.0,100.0,0.0,9.0,100.0,20.0,10000.0,420.0,NN,facility,9.403709137327448e-06,6.776263578034403e-21,4.1002609417627546e-05,2.6400867922514035e-08,0.07448198166956534,4.1002609417627546e-05
100.0,9.451083287828507e-07,-2.596878319802264e-09,174.62197216763522,0.0001,0.00020098000000000018,optimaltree,20.0,9.451083286723826e-05,1.81344048669619e-09,298.9262088339757,4.790544509887696e-05,0.0013206362724304198,0.23897745370864867,0.0013685417175292975,20.0,9.0,480.0,100.0,0.0,9.0,100.0,20.0,10000.0,420.0,OCT,facility,9.403709137327448e-06,6.776263578034403e-21,3.8638279626860856e-05,2.6400867922514035e-08,0.08943894732197938,3.863827962686085e-05
100.0,9.451083287828507e-07,-2.596878319802264e-09,234.1133694974016,0.0001,0.00020098000000000018,optimaltree,20.0,9.451083286723826e-05,1.81344048669619e-09,1068.0004643333914,4.7957897186279325e-05,0.0012283873558044433,0.29880948781967165,0.001276345252990723,20.0,9.0,480.0,100.0,0.0,9.0,100.0,20.0,10000.0,420.0,OCT-H,facility,9.403709137327448e-06,2.710505431213761e-20,4.7012406027958295e-05,2.6400867922514035e-08,0.3190413540558095,4.7012406027958295e-05


==> data/benchmarks/facility/facility_n40_m20_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,n,m
facility,pytorch,1,8.72841537095084e-17,0.0,0.0004036426544189453,1.026153564453125e-05,0.00041390419006347655,0.9646568298339844,2330.628326536255,NN,40,20
facility,pytorch,1,1.757300209387259e-16,0.0,0.00035953521728515625,1.026153564453125e-05,0.0003697967529296875,1.185114860534668,3204.773571281205,NN,40,20
facility,pytorch,1,1.7464501630012977e-16,0.0,0.0003490447998046875,1.026153564453125e-05,0.00035930633544921874,1.2003288269042969,3340.6837243868777,NN,40,20
facility,pytorch,1,0.0,0.0,0.0003845691680908203,1.026153564453125e-05,0.00039483070373535155,0.705543041229248,1786.9507982898965,NN,40,20
facility,pytorch,1,1.5217663990050095e-16,0.0,0.000370025634765625,1.026153564453125e-05,0.00038028717041015624,0.5916199684143066,1555.7189788343867,NN,40,20
facility,pytorch,1,8.785558900873073e-17,0.0,0.0003819465637207031,1.026153564453125e-05,0.00039220809936523437,0.47113800048828125,1201.244954529981,NN,40,20
facility,pytorch,1,1.5217663990050095e-16,-1.210108796294268e-16,0.00035190582275390625,1.026153564453125e-05,0.0003621673583984375,0.3140289783477783,867.0824994733516,NN,40,20
facility,pytorch,1,1.5217663990050095e-16,0.0,0.0003483295440673828,1.026153564453125e-05,0.00035859107971191405,0.4804699420928955,1339.882582910029,NN,40,20
facility,pytorch,1,1.3471830304134506e-16,0.0,0.00036072731018066406,1.026153564453125e-05,0.0003709888458251953,0.7456889152526855,2010.0035988792063,NN,40,20
facility,pytorch,1,1.7173102704533092e-16,-1.2076916414856753e-16,0.0003490447998046875,1.026153564453125e-05,0.00035930633544921874,0.5876519680023193,1635.5179689988322,NN,40,20
facility,pytorch,1,8.743816521747155e-17,0.0,0.0003521442413330078,1.026153564453125e-05,0.00036240577697753905,0.5878250598907471,1622.0079734743822,NN,40,20
facility,pytorch,1,1.7091033987791321e-16,-2.421839983911746e-16,0.00038933753967285156,1.026153564453125e-05,0.0003995990753173828,0.9067010879516602,2269.02699219589,NN,40,20
facility,pytorch,1,8.54121468738007e-17,-1.210335700028214e-16,0.0003542900085449219,1.026153564453125e-05,0.0003645515441894531,1.0584120750427246,2903.3262700779574,NN,40,20
facility,pytorch,1,1.7219537698008213e-16,1.2125655692082318e-16,0.00035262107849121094,1.026153564453125e-05,0.0003628826141357422,1.1932659149169922,3288.297285222465,NN,40,20
facility,pytorch,1,1.7561810396585914e-16,-1.2171349420242048e-16,0.0003705024719238281,1.026153564453125e-05,0.00038076400756835937,0.9123029708862305,2395.980063116766,NN,40,20
facility,pytorch,1,0.0,-1.2072016523191893e-16,0.0003497600555419922,1.026153564453125e-05,0.00036002159118652343,0.7511410713195801,2086.3778442955154,NN,40,20
facility,pytorch,1,1.5217663990050095e-16,-1.2212442774264865e-16,0.0003533363342285156,1.026153564453125e-05,0.00036359786987304687,0.9324238300323486,2564.4369983738134,NN,40,20
facility,pytorch,1,0.0,-2.420197405536733e-16,0.00034928321838378906,1.026153564453125e-05,0.0003595447540283203,1.0406651496887207,2894.396700352776,NN,40,20
facility,pytorch,1,1.7458035250173878e-16,0.0,0.0003504753112792969,1.026153564453125e-05,0.0003607368469238281,0.7710280418395996,2137.3697985512613,NN,40,20
facility,pytorch,1,1.7305344131684198e-16,-1.215419213650145e-16,0.0003840923309326172,1.026153564453125e-05,0.00039435386657714843,0.959367036819458,2432.756765253561,NN,40,20
facility,pytorch,1,1.7400384062984283e-16,0.0,0.0003528594970703125,1.026153564453125e-05,0.00036312103271484374,1.1553020477294922,3181.5894526736,NN,40,20
facility,pytorch,1,0.0,-1.20405620113288e-16,0.00035500526428222656,1.026153564453125e-05,0.0003652667999267578,1.1316368579864502,3098.1103626537165,NN,40,20
facility,pytorch,1,0.0,0.0,0.0003523826599121094,1.026153564453125e-05,0.0003626441955566406,0.32090282440185547,884.8971756166834,NN,40,20
facility,pytorch,1,1.5217663990050095e-16,-2.4313678278337637e-16,0.00037479400634765625,1.026153564453125e-05,0.0003850555419921875,0.7273318767547607,1888.9012036853576,NN,40,20
facility,pytorch,1,1.7311103651551922e-16,1.2095279575237415e-16,0.0003502368927001953,1.026153564453125e-05,0.00036049842834472655,0.4797780513763428,1330.874183222666,NN,40,20
facility,pytorch,1,8.82296497683075e-17,-1.2188001619971255e-16,0.00034356117248535156,1.026153564453125e-05,0.0003538227081298828,0.6224141120910645,1759.1129619147732,NN,40,20
facility,pytorch,1,0.0,0.0,0.0003528594970703125,1.026153564453125e-05,0.00036312103271484374,0.7100551128387451,1955.4227072171448,NN,40,20
facility,pytorch,1,1.7618220688976448e-16,0.0,0.00034689903259277344,1.026153564453125e-05,0.0003571605682373047,0.6231119632720947,1744.6269792528906,NN,40,20
facility,pytorch,1,1.7107341300963248e-16,-1.204312062095116e-16,0.00035881996154785156,1.026153564453125e-05,0.0003690814971923828,0.6311211585998535,1709.9777783519805,NN,40,20
facility,pytorch,1,0.0,0.0,0.00035572052001953125,1.026153564453125e-05,0.0003659820556640625,0.5466761589050293,1493.7239420471128,NN,40,20
facility,pytorch,1,8.758066327513914e-17,1.216733196281597e-16,0.00035071372985839844,1.026153564453125e-05,0.0003609752655029297,0.26468992233276367,733.2633219729994,NN,40,20
facility,pytorch,1,0.0,1.2164029701503944e-16,0.0003509521484375,1.026153564453125e-05,0.00036121368408203124,0.45673394203186035,1264.4425229696906,NN,40,20
facility,pytorch,1,8.587100590874351e-17,-2.4150714736051186e-16,0.00033473968505859375,1.026153564453125e-05,0.000345001220703125,0.668349027633667,1937.2367038920831,NN,40,20
facility,pytorch,1,1.7229654574527613e-16,0.0,0.0003421306610107422,1.026153564453125e-05,0.00035239219665527343,0.5289950370788574,1501.1542312792617,NN,40,20
facility,pytorch,1,0.0,0.0,0.0003497600555419922,1.026153564453125e-05,0.00036002159118652343,0.509638786315918,1415.5783952742975,NN,40,20
facility,pytorch,1,1.5217663990050095e-16,-1.2162459167514143e-16,0.0003497600555419922,1.026153564453125e-05,0.00036002159118652343,0.7361650466918945,2044.7802707213054,NN,40,20
facility,pytorch,1,1.7482378016251953e-16,-1.216273813990636e-16,0.00036144256591796875,1.026153564453125e-05,0.0003717041015625,0.6602120399475098,1776.1763649425288,NN,40,20
facility,pytorch,1,1.748771284114082e-16,-1.2144502180225772e-16,0.0003380775451660156,1.026153564453125e-05,0.00034833908081054687,0.5148999691009521,1478.1573399770027,NN,40,20
facility,pytorch,1,1.3471830304134506e-16,0.0,0.0003457069396972656,1.026153564453125e-05,0.00035596847534179687,0.5967879295349121,1676.5190483845042,NN,40,20
facility,pytorch,1,0.0,0.0,0.0003497600555419922,1.026153564453125e-05,0.00036002159118652343,0.7733237743377686,2147.992768403486,NN,40,20
facility,pytorch,1,4.374513944292831e-17,0.0,0.00034427642822265625,1.026153564453125e-05,0.0003545379638671875,0.6884150505065918,1941.724499677211,NN,40,20
facility,pytorch,1,1.7363357977394636e-16,1.2092657405649916e-16,0.00035119056701660156,1.026153564453125e-05,0.0003614521026611328,0.4029221534729004,1114.7318012717342,NN,40,20
facility,pytorch,1,1.7213021728387263e-16,0.0,0.0003459453582763672,1.026153564453125e-05,0.00035620689392089843,0.7318840026855469,2054.659848464566,NN,40,20
facility,pytorch,1,1.5217663990050095e-16,-1.211039592847036e-16,0.0003521442413330078,1.026153564453125e-05,0.00036240577697753905,0.9500870704650879,2621.6112733875425,NN,40,20
facility,pytorch,1,1.7309756058866954e-16,1.216379007622641e-16,0.00035071372985839844,1.026153564453125e-05,0.0003609752655029297,0.7990710735321045,2213.6449499352725,NN,40,20
facility,pytorch,1,1.5217663990050095e-16,0.0,0.00034880638122558594,1.026153564453125e-05,0.0003590679168701172,0.8750228881835938,2436.928634033625,NN,40,20
facility,pytorch,1,8.697631907815325e-17,0.0,0.00033283233642578125,1.026153564453125e-05,0.0003430938720703125,0.9782781600952148,2851.342561707805,NN,40,20
facility,pytorch,1,0.0,0.0,0.0003516674041748047,1.026153564453125e-05,0.00036192893981933593,0.860335111618042,2377.0829490659007,NN,40,20
facility,pytorch,1,8.909154953296882e-17,0.0,0.00034880638122558594,1.026153564453125e-05,0.0003590679168701172,0.8636291027069092,2405.197073118908,NN,40,20
facility,pytorch,1,1.7231835941521897e-16,0.0,0.0003380775451660156,1.026153564453125e-05,0.00034833908081054687,0.9315259456634521,2674.193040573838,NN,40,20
facility,pytorch,1,8.607394451695292e-17,0.0,0.0003619194030761719,1.026153564453125e-05,0.0003721809387207031,0.9733219146728516,2615.184748629119,NN,40,20
facility,pytorch,1,8.756809831529589e-17,1.207744440529167e-16,0.00034236907958984375,1.026153564453125e-05,0.000352630615234375,0.3043539524078369,863.0956566421463,NN,40,20
facility,pytorch,1,0.0,0.0,0.0003733634948730469,1.026153564453125e-05,0.0003836250305175781,0.49251818656921387,1283.853104956993,NN,40,20
facility,pytorch,1,1.70120277793591e-16,0.0,0.00034427642822265625,1.026153564453125e-05,0.0003545379638671875,0.28104710578918457,792.7137131482677,NN,40,20
facility,pytorch,1,1.7347324744779648e-16,0.0,0.000347137451171875,1.026153564453125e-05,0.00035739898681640624,0.6270289421081543,1754.4228306115915,NN,40,20
facility,pytorch,1,0.0,1.2178177149933404e-16,0.0003612041473388672,1.026153564453125e-05,0.00037146568298339843,1.1379649639129639,3063.445739518883,NN,40,20
facility,pytorch,1,1.5217663990050095e-16,0.0,0.0003571510314941406,1.026153564453125e-05,0.00036741256713867187,1.173727035522461,3194.575092145564,NN,40,20
facility,pytorch,1,0.0,0.0,0.00034618377685546875,1.026153564453125e-05,0.0003564453125,0.8539059162139893,2395.61550192637,NN,40,20
facility,pytorch,1,4.2916693885398175e-17,0.0,0.0003657341003417969,1.026153564453125e-05,0.0003759956359863281,0.6058850288391113,1611.4150560543803,NN,40,20
facility,pytorch,1,0.0,-1.216657516675959e-16,0.0003371238708496094,1.026153564453125e-05,0.0003473854064941406,0.7207648754119873,2074.827732938011,NN,40,20
facility,pytorch,1,1.7511666373566374e-16,-2.410080775535656e-16,0.00036144256591796875,1.026153564453125e-05,0.0003717041015625,0.5258500576019287,1414.7007132594417,NN,40,20
facility,pytorch,1,1.737713788908071e-16,0.0,0.00035500526428222656,1.026153564453125e-05,0.0003652667999267578,0.41315603256225586,1131.107542883998,NN,40,20
facility,pytorch,1,1.7493447693478873e-16,-2.4284158795540366e-16,0.0003440380096435547,1.026153564453125e-05,0.00035429954528808593,0.571890115737915,1614.142957120939,NN,40,20
facility,pytorch,1,1.7370571970233472e-16,1.2087152190464273e-16,0.00033783912658691406,1.026153564453125e-05,0.0003481006622314453,0.5238480567932129,1504.8752088983863,NN,40,20
facility,pytorch,1,0.0,0.0,0.00036716461181640625,1.026153564453125e-05,0.0003774261474609375,0.35730695724487305,946.6937032544977,NN,40,20
facility,pytorch,1,1.7440716608989523e-16,-1.2117544708760964e-16,0.0003466606140136719,1.026153564453125e-05,0.0003569221496582031,0.44593095779418945,1249.378774114252,NN,40,20
facility,pytorch,1,4.384089655820545e-17,1.2089366001082123e-16,0.0003464221954345703,1.026153564453125e-05,0.00035668373107910155,0.6617569923400879,1855.3046709981018,NN,40,20
facility,pytorch,1,1.5217663990050095e-16,1.2129885820990182e-16,0.0003376007080078125,1.026153564453125e-05,0.00034786224365234374,1.0891449451446533,3130.966251781994,NN,40,20
facility,pytorch,1,0.0,1.2069489202157314e-16,0.0003402233123779297,1.026153564453125e-05,0.00035048484802246093,0.8010969161987305,2285.6820222578976,NN,40,20
facility,pytorch,1,8.878223898128788e-17,1.2167549263134444e-16,0.0003495216369628906,1.026153564453125e-05,0.00035978317260742187,0.6757960319519043,1878.342522398346,NN,40,20
facility,pytorch,1,1.3471830304134506e-16,2.4150891689750576e-16,0.0003597736358642578,1.026153564453125e-05,0.00037003517150878905,0.6768209934234619,1829.0720599984536,NN,40,20
facility,pytorch,1,1.5217663990050095e-16,1.2118352915640737e-16,0.0003509521484375,1.026153564453125e-05,0.00036121368408203124,0.7631800174713135,2112.8214436582534,NN,40,20
facility,pytorch,1,0.0,0.0,0.00034809112548828125,1.026153564453125e-05,0.0003583526611328125,0.8931829929351807,2492.469262295082,NN,40,20
facility,pytorch,1,1.5217663990050095e-16,0.0,0.0003681182861328125,1.026153564453125e-05,0.00037837982177734374,0.44556307792663574,1177.5550710757134,NN,40,20
facility,pytorch,1,1.5217663990050095e-16,0.0,0.0003414154052734375,1.026153564453125e-05,0.00035167694091796874,0.7659108638763428,2177.881955743573,NN,40,20
facility,pytorch,1,1.5217663990050095e-16,-1.2132922382048687e-16,0.0003466606140136719,1.026153564453125e-05,0.0003569221496582031,0.9539060592651367,2672.588574787581,NN,40,20
facility,pytorch,1,0.0,0.0,0.0003554821014404297,1.026153564453125e-05,0.00036574363708496093,0.48027801513671875,1313.154806915074,NN,40,20
facility,pytorch,1,1.7232710903626033e-16,-1.2187673268236008e-16,0.0003490447998046875,1.026153564453125e-05,0.00035930633544921874,0.6761908531188965,1881.934122518314,NN,40,20
facility,pytorch,1,8.639625167039462e-17,0.0,0.0003552436828613281,1.026153564453125e-05,0.00036550521850585937,0.6075689792633057,1662.2716954547827,NN,40,20
facility,pytorch,1,1.7244837256359779e-16,-1.2160911504935795e-16,0.0004482269287109375,1.026153564453125e-05,0.00045848846435546874,0.5359220504760742,1168.8888426657793,NN,40,20
facility,pytorch,1,1.7436684675156628e-16,1.2210691079184306e-16,0.00033926963806152344,1.026153564453125e-05,0.0003495311737060547,0.6455910205841064,1847.0198630323866,NN,40,20
facility,pytorch,1,1.68407922145717e-16,-1.2101669161483858e-16,0.00034737586975097656,1.026153564453125e-05,0.0003576374053955078,0.8488020896911621,2373.3593770832776,NN,40,20
facility,pytorch,1,8.620817820842801e-17,0.0,0.0003409385681152344,1.026153564453125e-05,0.0003512001037597656,0.5338099002838135,1519.9594036821811,NN,40,20
facility,pytorch,1,1.7639640319923504e-16,0.0,0.0003452301025390625,1.026153564453125e-05,0.00035549163818359374,0.5446901321411133,1532.2164395321386,NN,40,20
facility,pytorch,1,1.752106548450987e-16,1.2145727990527676e-16,0.0003573894500732422,1.026153564453125e-05,0.00036765098571777343,0.8334770202636719,2267.033280589349,NN,40,20
facility,pytorch,1,8.873589163772823e-17,0.0,0.00035071372985839844,1.026153564453125e-05,0.0003609752655029297,0.6459510326385498,1789.460648331616,NN,40,20
facility,pytorch,1,1.3471830304134506e-16,0.0,0.0003581047058105469,1.026153564453125e-05,0.0003683662414550781,0.7972800731658936,2164.3679128048466,NN,40,20
facility,pytorch,1,0.0,0.0,0.0003364086151123047,1.026153564453125e-05,0.00034667015075683593,0.8532760143280029,2461.3483810624193,NN,40,20
facility,pytorch,1,4.319551196958306e-17,1.2116751684078137e-16,0.00034332275390625,1.026153564453125e-05,0.00035358428955078124,0.7712390422821045,2181.202799654763,NN,40,20
facility,pytorch,1,4.307947524542934e-17,0.0,0.00037479400634765625,1.026153564453125e-05,0.0003850555419921875,0.9073789119720459,2356.488384188627,NN,40,20
facility,pytorch,1,0.0,1.2125698169821588e-16,0.0003597736358642578,1.026153564453125e-05,0.00037003517150878905,0.8987829685211182,2428.9122703023118,NN,40,20
facility,pytorch,1,8.731422668994657e-17,0.0,0.0003509521484375,1.026153564453125e-05,0.00036121368408203124,0.6788480281829834,1879.3530203823002,NN,40,20
facility,pytorch,1,0.0,1.204497258199032e-16,0.00033855438232421875,1.026153564453125e-05,0.00034881591796875,0.7701079845428467,2207.7776410761157,NN,40,20
facility,pytorch,1,1.7588079504498764e-16,0.0,0.00037360191345214844,1.026153564453125e-05,0.0003838634490966797,0.44384312629699707,1156.2526396859705,NN,40,20
facility,pytorch,1,0.0,2.426134355663922e-16,0.0003612041473388672,1.026153564453125e-05,0.00037146568298339843,0.6275880336761475,1689.4912839208237,NN,40,20
facility,pytorch,1,8.730891308015148e-17,0.0,0.00038051605224609375,1.026153564453125e-05,0.000390777587890625,0.7376348972320557,1887.607990042952,NN,40,20
facility,pytorch,1,0.0,1.207878935778411e-16,0.00034689903259277344,1.026153564453125e-05,0.0003571605682373047,0.6993269920349121,1958.018477477237,NN,40,20
facility,pytorch,1,1.5217663990050095e-16,0.0,0.00036907196044921875,1.026153564453125e-05,0.00037933349609375,0.9680640697479248,2552.013148632341,NN,40,20
facility,pytorch,1,8.670499866835022e-17,-2.44309623263379e-16,0.0003535747528076172,1.026153564453125e-05,0.00036383628845214843,0.9948821067810059,2734.4224266729575,NN,40,20
facility,pytorch,1,1.5217663990050095e-16,0.0,0.0003559589385986328,1.026153564453125e-05,0.00036622047424316405,1.15590500831604,3156.3090804926956,NN,40,20
facility,optimaltree,1,8.72841537095084e-17,0.0,0.0004229545593261719,3.9098262786865237e-05,0.0004620528221130371,1.0669949054718018,2309.2487577335282,OCT,40,20
facility,optimaltree,1,1.757300209387259e-16,0.0,0.0003521442413330078,3.9098262786865237e-05,0.00039124250411987305,0.6977348327636719,1783.3819828274395,OCT,40,20
facility,optimaltree,1,1.7464501630012977e-16,0.0,0.0003781318664550781,3.9098262786865237e-05,0.00041723012924194336,1.5125138759613037,3625.131000748576,OCT,40,20
facility,optimaltree,1,0.0,0.0,0.00037360191345214844,3.9098262786865237e-05,0.0004127001762390137,2.412553071975708,5845.776694261665,OCT,40,20
facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003514289855957031,3.9098262786865237e-05,0.00039052724838256836,1.4160239696502686,3625.9287297236247,OCT,40,20
facility,optimaltree,1,8.785558900873073e-17,0.0,0.0003769397735595703,3.9098262786865237e-05,0.00041603803634643555,1.4370620250701904,3454.1601957604344,OCT,40,20
facility,optimaltree,1,1.5217663990050095e-16,-1.210108796294268e-16,0.0003628730773925781,3.9098262786865237e-05,0.00040197134017944336,2.6088168621063232,6490.056880527168,OCT,40,20
facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003724098205566406,3.9098262786865237e-05,0.00041150808334350586,1.4009709358215332,3404.4797478548544,OCT,40,20
facility,optimaltree,1,1.3471830304134506e-16,0.0,0.00037097930908203125,3.9098262786865237e-05,0.0004100775718688965,1.2856521606445312,3135.1438089756334,OCT,40,20
facility,optimaltree,1,1.7173102704533092e-16,-1.2076916414856753e-16,0.0003592967987060547,3.9098262786865237e-05,0.0003983950614929199,1.1676838397979736,2930.9696646897946,OCT,40,20
facility,optimaltree,1,8.743816521747155e-17,0.0,0.0003654956817626953,3.9098262786865237e-05,0.00040459394454956055,2.5199620723724365,6228.3731783923295,OCT,40,20
facility,optimaltree,1,1.7091033987791321e-16,-2.421839983911746e-16,0.0003662109375,3.9098262786865237e-05,0.00040530920028686524,0.7275469303131104,1795.0417355396207,OCT,40,20
facility,optimaltree,1,8.54121468738007e-17,-1.210335700028214e-16,0.00035834312438964844,3.9098262786865237e-05,0.0003974413871765137,1.1474368572235107,2887.0593104937643,OCT,40,20
facility,optimaltree,1,1.7219537698008213e-16,1.2125655692082318e-16,0.0003581047058105469,3.9098262786865237e-05,0.0003972029685974121,0.6100389957427979,1535.8369498016195,OCT,40,20
facility,optimaltree,1,1.7561810396585914e-16,-1.2171349420242048e-16,0.0003657341003417969,3.9098262786865237e-05,0.0004048323631286621,1.041740894317627,2573.2648602170802,OCT,40,20
facility,optimaltree,1,0.0,-1.2072016523191893e-16,0.0003628730773925781,3.9098262786865237e-05,0.00040197134017944336,1.0478038787841797,2606.663147468253,OCT,40,20
facility,optimaltree,1,1.5217663990050095e-16,-1.2212442774264865e-16,0.0003566741943359375,3.9098262786865237e-05,0.00039577245712280274,0.9632351398468018,2433.8104446412326,OCT,40,20
facility,optimaltree,1,0.0,-2.420197405536733e-16,0.000362396240234375,3.9098262786865237e-05,0.00040149450302124024,1.011275053024292,2518.7768335916485,OCT,40,20
facility,optimaltree,1,1.7458035250173878e-16,0.0,0.00035500526428222656,3.9098262786865237e-05,0.0003941035270690918,1.147536039352417,2911.7629265754786,OCT,40,20
facility,optimaltree,1,1.7305344131684198e-16,-1.215419213650145e-16,0.00035858154296875,3.9098262786865237e-05,0.00039767980575561524,1.302211046218872,3274.521429984592,OCT,40,20
facility,optimaltree,1,1.7400384062984283e-16,0.0,0.00035572052001953125,3.9098262786865237e-05,0.0003948187828063965,0.8053731918334961,2039.8553131359488,OCT,40,20
facility,optimaltree,1,0.0,-1.20405620113288e-16,0.00036787986755371094,3.9098262786865237e-05,0.0004069781303405762,0.9493670463562012,2332.722511555428,OCT,40,20
facility,optimaltree,1,0.0,0.0,0.00035881996154785156,3.9098262786865237e-05,0.0003979182243347168,0.6895999908447266,1733.0193709968305,OCT,40,20
facility,optimaltree,1,1.5217663990050095e-16,-2.4313678278337637e-16,0.000362396240234375,3.9098262786865237e-05,0.00040149450302124024,0.44860386848449707,1117.3350198041555,OCT,40,20
facility,optimaltree,1,1.7311103651551922e-16,1.2095279575237415e-16,0.0003712177276611328,3.9098262786865237e-05,0.00041031599044799805,0.4232029914855957,1031.4075038204753,OCT,40,20
facility,optimaltree,1,8.82296497683075e-17,-1.2188001619971255e-16,0.0003490447998046875,3.9098262786865237e-05,0.00038814306259155274,0.7301130294799805,1881.0410383356163,OCT,40,20
facility,optimaltree,1,0.0,0.0,0.0003662109375,3.9098262786865237e-05,0.00040530920028686524,0.8659698963165283,2136.566097447632,OCT,40,20
facility,optimaltree,1,1.7618220688976448e-16,0.0,0.0003619194030761719,3.9098262786865237e-05,0.0004010176658630371,0.7142560482025146,1781.108686734166,OCT,40,20
facility,optimaltree,1,1.7107341300963248e-16,-1.204312062095116e-16,0.00035881996154785156,3.9098262786865237e-05,0.0003979182243347168,0.46627283096313477,1171.7805379301253,OCT,40,20
facility,optimaltree,1,0.0,0.0,0.0003528594970703125,3.9098262786865237e-05,0.00039195775985717774,0.6043570041656494,1541.89319886374,OCT,40,20
facility,optimaltree,1,8.758066327513914e-17,1.216733196281597e-16,0.00035691261291503906,3.9098262786865237e-05,0.0003960108757019043,0.8693070411682129,2195.1595133023075,OCT,40,20
facility,optimaltree,1,0.0,1.2164029701503944e-16,0.0003666877746582031,3.9098262786865237e-05,0.00040578603744506836,0.7776839733123779,1916.4877584474643,OCT,40,20
facility,optimaltree,1,8.587100590874351e-17,-2.4150714736051186e-16,0.0003552436828613281,3.9098262786865237e-05,0.00039434194564819336,0.8105909824371338,2055.553540226966,OCT,40,20
facility,optimaltree,1,1.7229654574527613e-16,0.0,0.00036597251892089844,3.9098262786865237e-05,0.0004050707817077637,0.5402688980102539,1333.7641775407742,OCT,40,20
facility,optimaltree,1,0.0,0.0,0.0003590583801269531,3.9098262786865237e-05,0.00039815664291381836,0.8278460502624512,2079.1968814184515,OCT,40,20
facility,optimaltree,1,1.5217663990050095e-16,-1.2162459167514143e-16,0.0003604888916015625,3.9098262786865237e-05,0.00039958715438842774,0.8166489601135254,2043.7317645093349,OCT,40,20
facility,optimaltree,1,1.7482378016251953e-16,-1.216273813990636e-16,0.00035858154296875,3.9098262786865237e-05,0.00039767980575561524,0.3136310577392578,788.6522101451447,OCT,40,20
facility,optimaltree,1,1.748771284114082e-16,-1.2144502180225772e-16,0.00035762786865234375,3.9098262786865237e-05,0.000396726131439209,0.8825640678405762,2224.617936405868,OCT,40,20
facility,optimaltree,1,1.3471830304134506e-16,0.0,0.00038695335388183594,3.9098262786865237e-05,0.0004260516166687012,0.7024931907653809,1648.845264942725,OCT,40,20
facility,optimaltree,1,0.0,0.0,0.00036215782165527344,3.9098262786865237e-05,0.0004012560844421387,0.48981618881225586,1220.7071937444666,OCT,40,20
facility,optimaltree,1,4.374513944292831e-17,0.0,0.00035881996154785156,3.9098262786865237e-05,0.0003979182243347168,0.8721728324890137,2191.8393759099813,OCT,40,20
facility,optimaltree,1,1.7363357977394636e-16,1.2092657405649916e-16,0.0003733634948730469,3.9098262786865237e-05,0.0004124617576599121,0.5020949840545654,1217.3128168370915,OCT,40,20
facility,optimaltree,1,1.7213021728387263e-16,0.0,0.0003581047058105469,3.9098262786865237e-05,0.0003972029685974121,0.6248159408569336,1573.0394540183315,OCT,40,20
facility,optimaltree,1,1.5217663990050095e-16,-1.211039592847036e-16,0.00036025047302246094,3.9098262786865237e-05,0.0003993487358093262,0.789431095123291,1976.7962793807724,OCT,40,20
facility,optimaltree,1,1.7309756058866954e-16,1.216379007622641e-16,0.0003883838653564453,3.9098262786865237e-05,0.00042748212814331055,0.6314899921417236,1477.2313286744488,OCT,40,20
facility,optimaltree,1,1.5217663990050095e-16,0.0,0.00034880638122558594,3.9098262786865237e-05,0.0003879046440124512,0.9133110046386719,2354.472983853619,OCT,40,20
facility,optimaltree,1,8.697631907815325e-17,0.0,0.0003631114959716797,3.9098262786865237e-05,0.0004022097587585449,0.7532699108123779,1872.8285289183693,OCT,40,20
facility,optimaltree,1,0.0,0.0,0.00035881996154785156,3.9098262786865237e-05,0.0003979182243347168,0.8370389938354492,2103.5452579104726,OCT,40,20
facility,optimaltree,1,8.909154953296882e-17,0.0,0.0003616809844970703,3.9098262786865237e-05,0.00040077924728393555,0.7314460277557373,1825.0596374755353,OCT,40,20
facility,optimaltree,1,1.7231835941521897e-16,0.0,0.0003662109375,3.9098262786865237e-05,0.00040530920028686524,0.6250839233398438,1542.2396602332956,OCT,40,20
facility,optimaltree,1,8.607394451695292e-17,0.0,0.0003688335418701172,3.9098262786865237e-05,0.0004079318046569824,1.092947006225586,2679.2395046142874,OCT,40,20
facility,optimaltree,1,8.756809831529589e-17,1.207744440529167e-16,0.0003509521484375,3.9098262786865237e-05,0.00039005041122436524,0.7309181690216064,1873.9069309714607,OCT,40,20
facility,optimaltree,1,0.0,0.0,0.0003743171691894531,3.9098262786865237e-05,0.00041341543197631836,0.733022928237915,1773.0903869111125,OCT,40,20
facility,optimaltree,1,1.70120277793591e-16,0.0,0.0003643035888671875,3.9098262786865237e-05,0.00040340185165405274,0.7497348785400391,1858.5310787888818,OCT,40,20
facility,optimaltree,1,1.7347324744779648e-16,0.0,0.00036072731018066406,3.9098262786865237e-05,0.0003998255729675293,0.6700198650360107,1675.7804161026602,OCT,40,20
facility,optimaltree,1,0.0,1.2178177149933404e-16,0.0003616809844970703,3.9098262786865237e-05,0.00040077924728393555,0.9830911159515381,2452.9491549622544,OCT,40,20
facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003638267517089844,3.9098262786865237e-05,0.0004029250144958496,0.9842100143432617,2442.6629743371263,OCT,40,20
facility,optimaltree,1,0.0,0.0,0.0003554821014404297,3.9098262786865237e-05,0.0003945803642272949,0.6813960075378418,1726.8877757569533,OCT,40,20
facility,optimaltree,1,4.2916693885398175e-17,0.0,0.00035858154296875,3.9098262786865237e-05,0.00039767980575561524,0.6392011642456055,1607.3261830106894,OCT,40,20
facility,optimaltree,1,0.0,-1.216657516675959e-16,0.00036072731018066406,3.9098262786865237e-05,0.0003998255729675293,0.6993570327758789,1749.1553318743702,OCT,40,20
facility,optimaltree,1,1.7511666373566374e-16,-2.410080775535656e-16,0.00035572052001953125,3.9098262786865237e-05,0.0003948187828063965,0.6041030883789062,1530.076872444882,OCT,40,20
facility,optimaltree,1,1.737713788908071e-16,0.0,0.0003597736358642578,3.9098262786865237e-05,0.00039887189865112305,0.7647778987884521,1917.3521658826412,OCT,40,20
facility,optimaltree,1,1.7493447693478873e-16,-2.4284158795540366e-16,0.00037741661071777344,3.9098262786865237e-05,0.0004165148735046387,0.4345541000366211,1043.3099216366436,OCT,40,20
facility,optimaltree,1,1.7370571970233472e-16,1.2087152190464273e-16,0.00038361549377441406,3.9098262786865237e-05,0.0004227137565612793,0.5889770984649658,1393.3237074095173,OCT,40,20
facility,optimaltree,1,0.0,0.0,0.00039315223693847656,3.9098262786865237e-05,0.0004322504997253418,0.6427390575408936,1486.9596633186063,OCT,40,20
facility,optimaltree,1,1.7440716608989523e-16,-1.2117544708760964e-16,0.0003619194030761719,3.9098262786865237e-05,0.0004010176658630371,0.6136469841003418,1530.224317623767,OCT,40,20
facility,optimaltree,1,4.384089655820545e-17,1.2089366001082123e-16,0.0003604888916015625,3.9098262786865237e-05,0.00039958715438842774,0.665712833404541,1666.0015871216415,OCT,40,20
facility,optimaltree,1,1.5217663990050095e-16,1.2129885820990182e-16,0.0003497600555419922,3.9098262786865237e-05,0.0003888583183288574,0.8525819778442383,2192.5260118087785,OCT,40,20
facility,optimaltree,1,0.0,1.2069489202157314e-16,0.0003638267517089844,3.9098262786865237e-05,0.0004029250144958496,0.8964979648590088,2224.9747039923313,OCT,40,20
facility,optimaltree,1,8.878223898128788e-17,1.2167549263134444e-16,0.0003695487976074219,3.9098262786865237e-05,0.0004086470603942871,0.7200288772583008,1761.9822752758184,OCT,40,20
facility,optimaltree,1,1.3471830304134506e-16,2.4150891689750576e-16,0.0003504753112792969,3.9098262786865237e-05,0.0003895735740661621,0.7767260074615479,1993.7851516839148,OCT,40,20
facility,optimaltree,1,1.5217663990050095e-16,1.2118352915640737e-16,0.0003619194030761719,3.9098262786865237e-05,0.0004010176658630371,0.4084019660949707,1018.4139025796824,OCT,40,20
facility,optimaltree,1,0.0,0.0,0.0003719329833984375,3.9098262786865237e-05,0.00041103124618530274,0.7760591506958008,1888.0782371127443,OCT,40,20
facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003590583801269531,3.9098262786865237e-05,0.00039815664291381836,0.623866081237793,1566.8860292576603,OCT,40,20
facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003867149353027344,3.9098262786865237e-05,0.0004258131980895996,0.44118595123291016,1036.102105834859,OCT,40,20
facility,optimaltree,1,1.5217663990050095e-16,-1.2132922382048687e-16,0.000347137451171875,3.9098262786865237e-05,0.00038623571395874024,0.934790849685669,2420.2600016049482,OCT,40,20
facility,optimaltree,1,0.0,0.0,0.00036978721618652344,3.9098262786865237e-05,0.0004088854789733887,0.6082680225372314,1487.6244176350883,OCT,40,20
facility,optimaltree,1,1.7232710903626033e-16,-1.2187673268236008e-16,0.0003514289855957031,3.9098262786865237e-05,0.00039052724838256836,0.8238120079040527,2109.486626902484,OCT,40,20
facility,optimaltree,1,8.639625167039462e-17,0.0,0.00034880638122558594,3.9098262786865237e-05,0.0003879046440124512,0.7643558979034424,1970.4736968266554,OCT,40,20
facility,optimaltree,1,1.7244837256359779e-16,-1.2160911504935795e-16,0.00035309791564941406,3.9098262786865237e-05,0.0003921961784362793,0.5660979747772217,1443.4051270828395,OCT,40,20
facility,optimaltree,1,1.7436684675156628e-16,1.2210691079184306e-16,0.0003840923309326172,3.9098262786865237e-05,0.0004231905937194824,0.7077791690826416,1672.483225257607,OCT,40,20
facility,optimaltree,1,1.68407922145717e-16,-1.2101669161483858e-16,0.00035572052001953125,3.9098262786865237e-05,0.0003948187828063965,0.929142951965332,2353.340297948659,OCT,40,20
facility,optimaltree,1,8.620817820842801e-17,0.0,0.0003573894500732422,3.9098262786865237e-05,0.0003964877128601074,0.6341078281402588,1599.3126837804195,OCT,40,20
facility,optimaltree,1,1.7639640319923504e-16,0.0,0.00035452842712402344,3.9098262786865237e-05,0.0003936266899108887,0.4580190181732178,1163.587302164156,OCT,40,20
facility,optimaltree,1,1.752106548450987e-16,1.2145727990527676e-16,0.00035190582275390625,3.9098262786865237e-05,0.0003910040855407715,0.6509089469909668,1664.7113701912817,OCT,40,20
facility,optimaltree,1,8.873589163772823e-17,0.0,0.00035834312438964844,3.9098262786865237e-05,0.0003974413871765137,0.5299851894378662,1333.4927024157314,OCT,40,20
facility,optimaltree,1,1.3471830304134506e-16,0.0,0.0003693103790283203,3.9098262786865237e-05,0.00040840864181518555,0.8015000820159912,1962.4954027752642,OCT,40,20
facility,optimaltree,1,0.0,0.0,0.00036597251892089844,3.9098262786865237e-05,0.0004050707817077637,0.8543801307678223,2109.2119435664717,OCT,40,20
facility,optimaltree,1,4.319551196958306e-17,1.2116751684078137e-16,0.00035500526428222656,3.9098262786865237e-05,0.0003941035270690918,0.8696401119232178,2206.628594244369,OCT,40,20
facility,optimaltree,1,4.307947524542934e-17,0.0,0.0003712177276611328,3.9098262786865237e-05,0.00041031599044799805,0.7235050201416016,1763.2874101534583,OCT,40,20
facility,optimaltree,1,0.0,1.2125698169821588e-16,0.0003464221954345703,3.9098262786865237e-05,0.00038552045822143555,0.5812790393829346,1507.777413589447,OCT,40,20
facility,optimaltree,1,8.731422668994657e-17,0.0,0.0003528594970703125,3.9098262786865237e-05,0.00039195775985717774,0.9236359596252441,2356.468105037135,OCT,40,20
facility,optimaltree,1,0.0,1.204497258199032e-16,0.0003712177276611328,3.9098262786865237e-05,0.00041031599044799805,0.5833239555358887,1421.6456806837925,OCT,40,20
facility,optimaltree,1,1.7588079504498764e-16,0.0,0.0003635883331298828,3.9098262786865237e-05,0.00040268659591674805,0.4599268436431885,1142.1458978442738,OCT,40,20
facility,optimaltree,1,0.0,2.426134355663922e-16,0.00035309791564941406,3.9098262786865237e-05,0.0003921961784362793,0.6905579566955566,1760.7462659347473,OCT,40,20
facility,optimaltree,1,8.730891308015148e-17,0.0,0.0003478527069091797,3.9098262786865237e-05,0.0003869509696960449,0.8426389694213867,2177.6375701637103,OCT,40,20
facility,optimaltree,1,0.0,1.207878935778411e-16,0.0003383159637451172,3.9098262786865237e-05,0.0003774142265319824,0.7531619071960449,1995.5843056494355,OCT,40,20
facility,optimaltree,1,1.5217663990050095e-16,0.0,0.00033593177795410156,3.9098262786865237e-05,0.0003750300407409668,1.0052111148834229,2680.3482539621996,OCT,40,20
facility,optimaltree,1,8.670499866835022e-17,-2.44309623263379e-16,0.000347137451171875,3.9098262786865237e-05,0.00038623571395874024,0.7661130428314209,1983.5375527009426,OCT,40,20
facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003437995910644531,3.9098262786865237e-05,0.00038289785385131836,0.7082419395446777,1849.6889768927576,OCT,40,20
facility,optimaltree,1,8.72841537095084e-17,0.0,0.0003781318664550781,3.939628601074219e-05,0.0004175281524658203,0.5667970180511475,1357.5061099563738,OCT-H,40,20
facility,optimaltree,1,1.757300209387259e-16,0.0,0.000308990478515625,3.939628601074219e-05,0.0003483867645263672,0.8130841255187988,2333.854808245052,OCT-H,40,20
facility,optimaltree,1,1.7464501630012977e-16,0.0,0.0003058910369873047,3.939628601074219e-05,0.0003452873229980469,0.4596700668334961,1331.2682980721427,OCT-H,40,20
facility,optimaltree,1,0.0,0.0,0.0003056526184082031,3.939628601074219e-05,0.0003450489044189453,0.7778098583221436,2254.2017909952738,OCT-H,40,20
facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003001689910888672,3.939628601074219e-05,0.0003395652770996094,0.953495979309082,2807.9902263663425,OCT-H,40,20
facility,optimaltree,1,8.785558900873073e-17,0.0,0.00030612945556640625,3.939628601074219e-05,0.00034552574157714844,0.5067629814147949,1466.6432060942286,OCT-H,40,20
facility,optimaltree,1,1.5217663990050095e-16,-1.210108796294268e-16,0.00033164024353027344,3.939628601074219e-05,0.00037103652954101563,0.6379470825195312,1719.3646224232766,OCT-H,40,20
facility,optimaltree,1,1.5217663990050095e-16,0.0,0.00029850006103515625,3.939628601074219e-05,0.00033789634704589844,0.5536518096923828,1638.525584939742,OCT-H,40,20
facility,optimaltree,1,1.3471830304134506e-16,0.0,0.0003886222839355469,3.939628601074219e-05,0.00042801856994628906,1.296241044998169,3028.4691740380117,OCT-H,40,20
facility,optimaltree,1,1.7173102704533092e-16,-1.2076916414856753e-16,0.00030684471130371094,3.939628601074219e-05,0.00034624099731445313,0.4496138095855713,1298.5574009805541,OCT-H,40,20
facility,optimaltree,1,8.743816521747155e-17,0.0,0.00029850006103515625,3.939628601074219e-05,0.00033789634704589844,1.3867721557617188,4104.134797211482,OCT-H,40,20
facility,optimaltree,1,1.7091033987791321e-16,-2.421839983911746e-16,0.00031185150146484375,3.939628601074219e-05,0.00035124778747558594,1.1164350509643555,3178.482799815373,OCT-H,40,20
facility,optimaltree,1,8.54121468738007e-17,-1.210335700028214e-16,0.00030303001403808594,3.939628601074219e-05,0.00034242630004882813,1.1217050552368164,3275.7561410349244,OCT-H,40,20
facility,optimaltree,1,1.7219537698008213e-16,1.2125655692082318e-16,0.0003151893615722656,3.939628601074219e-05,0.0003545856475830078,0.6801090240478516,1918.0387832495092,OCT-H,40,20
facility,optimaltree,1,1.7561810396585914e-16,-1.2171349420242048e-16,0.00032782554626464844,3.939628601074219e-05,0.00036722183227539063,0.7039921283721924,1917.0759102477537,OCT-H,40,20
facility,optimaltree,1,0.0,-1.2072016523191893e-16,0.00030612945556640625,3.939628601074219e-05,0.00034552574157714844,1.0234580039978027,2962.031133559659,OCT-H,40,20
facility,optimaltree,1,1.5217663990050095e-16,-1.2212442774264865e-16,0.0003216266632080078,3.939628601074219e-05,0.00036102294921875,0.9593250751495361,2657.241256339814,OCT-H,40,20
facility,optimaltree,1,0.0,-2.420197405536733e-16,0.00030612945556640625,3.939628601074219e-05,0.00034552574157714844,1.2931640148162842,3742.598189395821,OCT-H,40,20
facility,optimaltree,1,1.7458035250173878e-16,0.0,0.00031375885009765625,3.939628601074219e-05,0.00035315513610839844,1.1617159843444824,3289.5344441143907,OCT-H,40,20
facility,optimaltree,1,1.7305344131684198e-16,-1.215419213650145e-16,0.0003044605255126953,3.939628601074219e-05,0.0003438568115234375,0.6123800277709961,1780.9157976481029,OCT-H,40,20
facility,optimaltree,1,1.7400384062984283e-16,0.0,0.00033783912658691406,3.939628601074219e-05,0.00037723541259765625,0.923271894454956,2447.4687784406915,OCT-H,40,20
facility,optimaltree,1,0.0,-1.20405620113288e-16,0.0003399848937988281,3.939628601074219e-05,0.0003793811798095703,1.0282261371612549,2710.2718634524017,OCT-H,40,20
facility,optimaltree,1,0.0,0.0,0.000301361083984375,3.939628601074219e-05,0.0003407573699951172,0.9185519218444824,2695.6186504715793,OCT-H,40,20
facility,optimaltree,1,1.5217663990050095e-16,-2.4313678278337637e-16,0.00029778480529785156,3.939628601074219e-05,0.00033718109130859375,0.38538098335266113,1142.949570087114,OCT-H,40,20
facility,optimaltree,1,1.7311103651551922e-16,1.2095279575237415e-16,0.00030517578125,3.939628601074219e-05,0.0003445720672607422,0.748431921005249,2172.0620796545904,OCT-H,40,20
facility,optimaltree,1,8.82296497683075e-17,-1.2188001619971255e-16,0.00030517578125,3.939628601074219e-05,0.0003445720672607422,1.0490550994873047,3044.5157897650215,OCT-H,40,20
facility,optimaltree,1,0.0,0.0,0.0003077983856201172,3.939628601074219e-05,0.0003471946716308594,0.7417290210723877,2136.349090809207,OCT-H,40,20
facility,optimaltree,1,1.7618220688976448e-16,0.0,0.0003020763397216797,3.939628601074219e-05,0.0003414726257324219,0.7029440402984619,2058.566301737139,OCT-H,40,20
facility,optimaltree,1,1.7107341300963248e-16,-1.204312062095116e-16,0.00032639503479003906,3.939628601074219e-05,0.00036579132080078125,0.7284729480743408,1991.498722494525,OCT-H,40,20
facility,optimaltree,1,0.0,0.0,0.0003552436828613281,3.939628601074219e-05,0.0003946399688720703,0.3191359043121338,808.6760832266016,OCT-H,40,20
facility,optimaltree,1,8.758066327513914e-17,1.216733196281597e-16,0.0003197193145751953,3.939628601074219e-05,0.0003591156005859375,0.2914390563964844,811.5466326747397,OCT-H,40,20
facility,optimaltree,1,0.0,1.2164029701503944e-16,0.00032019615173339844,3.939628601074219e-05,0.00035959243774414063,0.4865682125091553,1353.1102477059353,OCT-H,40,20
facility,optimaltree,1,8.587100590874351e-17,-2.4150714736051186e-16,0.00031375885009765625,3.939628601074219e-05,0.00035315513610839844,0.771075963973999,2183.3916178337067,OCT-H,40,20
facility,optimaltree,1,1.7229654574527613e-16,0.0,0.00030684471130371094,3.939628601074219e-05,0.00034624099731445313,0.5619909763336182,1623.1208340219248,OCT-H,40,20
facility,optimaltree,1,0.0,0.0,0.00032401084899902344,3.939628601074219e-05,0.00036340713500976563,0.6295261383056641,1732.2888783918543,OCT-H,40,20
facility,optimaltree,1,1.5217663990050095e-16,-1.2162459167514143e-16,0.0003097057342529297,3.939628601074219e-05,0.0003491020202636719,0.7294480800628662,2089.4983062885867,OCT-H,40,20
facility,optimaltree,1,1.7482378016251953e-16,-1.216273813990636e-16,0.00030803680419921875,3.939628601074219e-05,0.00034743309020996094,0.738969087600708,2126.939282479207,OCT-H,40,20
facility,optimaltree,1,1.748771284114082e-16,-1.2144502180225772e-16,0.0003058910369873047,3.939628601074219e-05,0.0003452873229980469,0.7863049507141113,2277.248246147047,OCT-H,40,20
facility,optimaltree,1,1.3471830304134506e-16,0.0,0.0003058910369873047,3.939628601074219e-05,0.0003452873229980469,0.8343899250030518,2416.509004032481,OCT-H,40,20
facility,optimaltree,1,0.0,0.0,0.0003566741943359375,3.939628601074219e-05,0.0003960704803466797,0.7730839252471924,1951.884736702704,OCT-H,40,20
facility,optimaltree,1,4.374513944292831e-17,0.0,0.0003056526184082031,3.939628601074219e-05,0.0003450489044189453,0.7201330661773682,2087.0463779331694,OCT-H,40,20
facility,optimaltree,1,1.7363357977394636e-16,1.2092657405649916e-16,0.0003001689910888672,3.939628601074219e-05,0.0003395652770996094,0.6851110458374023,2017.6122001909791,OCT-H,40,20
facility,optimaltree,1,1.7213021728387263e-16,0.0,0.0003178119659423828,3.939628601074219e-05,0.000357208251953125,0.7461559772491455,2088.8542556599746,OCT-H,40,20
facility,optimaltree,1,1.5217663990050095e-16,-1.211039592847036e-16,0.000308990478515625,3.939628601074219e-05,0.0003483867645263672,0.8592441082000732,2466.3511811885796,OCT-H,40,20
facility,optimaltree,1,1.7309756058866954e-16,1.216379007622641e-16,0.00031948089599609375,3.939628601074219e-05,0.00035887718200683594,0.844804048538208,2354.0199569503866,OCT-H,40,20
facility,optimaltree,1,1.5217663990050095e-16,0.0,0.00030040740966796875,3.939628601074219e-05,0.00033980369567871094,0.974761962890625,2868.603182621874,OCT-H,40,20
facility,optimaltree,1,8.697631907815325e-17,0.0,0.0003027915954589844,3.939628601074219e-05,0.00034218788146972656,0.9513869285583496,2780.305732839107,OCT-H,40,20
facility,optimaltree,1,0.0,0.0,0.0002999305725097656,3.939628601074219e-05,0.0003393268585205078,0.5774929523468018,1701.878109103173,OCT-H,40,20
facility,optimaltree,1,8.909154953296882e-17,0.0,0.00030541419982910156,3.939628601074219e-05,0.00034481048583984375,0.8321280479431152,2413.291016705388,OCT-H,40,20
facility,optimaltree,1,1.7231835941521897e-16,0.0,0.0003161430358886719,3.939628601074219e-05,0.00035553932189941406,0.7189321517944336,2022.0889997585903,OCT-H,40,20
facility,optimaltree,1,8.607394451695292e-17,0.0,0.0003120899200439453,3.939628601074219e-05,0.0003514862060546875,1.4431889057159424,4105.961715867159,OCT-H,40,20
facility,optimaltree,1,8.756809831529589e-17,1.207744440529167e-16,0.0003066062927246094,3.939628601074219e-05,0.00034600257873535156,0.9598171710968018,2774.0173920233733,OCT-H,40,20
facility,optimaltree,1,0.0,0.0,0.0003314018249511719,3.939628601074219e-05,0.00037079811096191406,0.3447129726409912,929.6513721354903,OCT-H,40,20
facility,optimaltree,1,1.70120277793591e-16,0.0,0.00030684471130371094,3.939628601074219e-05,0.00034624099731445313,0.8792309761047363,2539.3612626012227,OCT-H,40,20
facility,optimaltree,1,1.7347324744779648e-16,0.0,0.0003209114074707031,3.939628601074219e-05,0.0003603076934814453,1.0186841487884521,2827.261718853392,OCT-H,40,20
facility,optimaltree,1,0.0,1.2178177149933404e-16,0.0003154277801513672,3.939628601074219e-05,0.0003548240661621094,1.7085299491882324,4815.146750524109,OCT-H,40,20
facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003108978271484375,3.939628601074219e-05,0.0003502941131591797,1.3206961154937744,3770.2492445073644,OCT-H,40,20
facility,optimaltree,1,0.0,0.0,0.0003173351287841797,3.939628601074219e-05,0.0003567314147949219,0.4962489604949951,1391.0996898893225,OCT-H,40,20
facility,optimaltree,1,4.2916693885398175e-17,0.0,0.00031256675720214844,3.939628601074219e-05,0.00035196304321289063,0.3647189140319824,1036.2420744594374,OCT-H,40,20
facility,optimaltree,1,0.0,-1.216657516675959e-16,0.0003151893615722656,3.939628601074219e-05,0.0003545856475830078,0.6336591243743896,1787.041096258842,OCT-H,40,20
facility,optimaltree,1,1.7511666373566374e-16,-2.410080775535656e-16,0.00031495094299316406,3.939628601074219e-05,0.00035434722900390625,0.458449125289917,1293.7849876197654,OCT-H,40,20
facility,optimaltree,1,1.737713788908071e-16,0.0,0.0003135204315185547,3.939628601074219e-05,0.0003529167175292969,0.699652910232544,1982.487299356861,OCT-H,40,20
facility,optimaltree,1,1.7493447693478873e-16,-2.4284158795540366e-16,0.0003254413604736328,3.939628601074219e-05,0.000364837646484375,0.8255109786987305,2262.680363864492,OCT-H,40,20
facility,optimaltree,1,1.7370571970233472e-16,1.2087152190464273e-16,0.0003101825714111328,3.939628601074219e-05,0.000349578857421875,0.9685921669006348,2770.740124399825,OCT-H,40,20
facility,optimaltree,1,0.0,0.0,0.0003070831298828125,3.939628601074219e-05,0.0003464794158935547,0.7834968566894531,2261.3085244006497,OCT-H,40,20
facility,optimaltree,1,1.7440716608989523e-16,-1.2117544708760964e-16,0.0003142356872558594,3.939628601074219e-05,0.00035363197326660156,0.7922680377960205,2240.3744505272243,OCT-H,40,20
facility,optimaltree,1,4.384089655820545e-17,1.2089366001082123e-16,0.00032448768615722656,3.939628601074219e-05,0.00036388397216796875,1.0342748165130615,2842.320342803229,OCT-H,40,20
facility,optimaltree,1,1.5217663990050095e-16,1.2129885820990182e-16,0.00031495094299316406,3.939628601074219e-05,0.00035434722900390625,0.8950750827789307,2525.983017547637,OCT-H,40,20
facility,optimaltree,1,0.0,1.2069489202157314e-16,0.00031113624572753906,3.939628601074219e-05,0.00035053253173828125,0.8236889839172363,2349.8217978017196,OCT-H,40,20
facility,optimaltree,1,8.878223898128788e-17,1.2167549263134444e-16,0.00031065940856933594,3.939628601074219e-05,0.00035005569458007813,0.8616950511932373,2461.5941535443794,OCT-H,40,20
facility,optimaltree,1,1.3471830304134506e-16,2.4150891689750576e-16,0.00030493736267089844,3.939628601074219e-05,0.00034433364868164063,0.4908578395843506,1425.5296903561734,OCT-H,40,20
facility,optimaltree,1,1.5217663990050095e-16,1.2118352915640737e-16,0.00030875205993652344,3.939628601074219e-05,0.00034814834594726563,0.36775898933410645,1056.3284117679286,OCT-H,40,20
facility,optimaltree,1,0.0,0.0,0.0003161430358886719,3.939628601074219e-05,0.00035553932189941406,1.0647079944610596,2994.627960623374,OCT-H,40,20
facility,optimaltree,1,1.5217663990050095e-16,0.0,0.00030350685119628906,3.939628601074219e-05,0.00034290313720703125,0.9249410629272461,2697.3829124485483,OCT-H,40,20
facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003173351287841797,3.939628601074219e-05,0.0003567314147949219,0.7361111640930176,2063.4884777843126,OCT-H,40,20
facility,optimaltree,1,1.5217663990050095e-16,-1.2132922382048687e-16,0.0003066062927246094,3.939628601074219e-05,0.00034600257873535156,0.5884430408477783,1700.689754968165,OCT-H,40,20
facility,optimaltree,1,0.0,0.0,0.0003018379211425781,3.939628601074219e-05,0.0003412342071533203,0.5928280353546143,1737.3054134876052,OCT-H,40,20
facility,optimaltree,1,1.7232710903626033e-16,-1.2187673268236008e-16,0.00031113624572753906,3.939628601074219e-05,0.00035053253173828125,0.4883849620819092,1393.2657253237567,OCT-H,40,20
facility,optimaltree,1,8.639625167039462e-17,0.0,0.00031828880310058594,3.939628601074219e-05,0.00035768508911132813,0.3303070068359375,923.4575801205141,OCT-H,40,20
facility,optimaltree,1,1.7244837256359779e-16,-1.2160911504935795e-16,0.0003247261047363281,3.939628601074219e-05,0.0003641223907470703,0.5842909812927246,1604.655456902648,OCT-H,40,20
facility,optimaltree,1,1.7436684675156628e-16,1.2210691079184306e-16,0.00031113624572753906,3.939628601074219e-05,0.00035053253173828125,0.7604870796203613,2169.5192621612796,OCT-H,40,20
facility,optimaltree,1,1.68407922145717e-16,-1.2101669161483858e-16,0.0003154277801513672,3.939628601074219e-05,0.0003548240661621094,0.5701680183410645,1606.9034564317583,OCT-H,40,20
facility,optimaltree,1,8.620817820842801e-17,0.0,0.00031256675720214844,3.939628601074219e-05,0.00035196304321289063,0.5340118408203125,1517.2383894217742,OCT-H,40,20
facility,optimaltree,1,1.7639640319923504e-16,0.0,0.0003113746643066406,3.939628601074219e-05,0.0003507709503173828,0.7881429195404053,2246.8876593893588,OCT-H,40,20
facility,optimaltree,1,1.752106548450987e-16,1.2145727990527676e-16,0.0003306865692138672,3.939628601074219e-05,0.0003700828552246094,0.9078798294067383,2453.17992063083,OCT-H,40,20
facility,optimaltree,1,8.873589163772823e-17,0.0,0.00032067298889160156,3.939628601074219e-05,0.00036006927490234375,0.6602051258087158,1833.5502966415934,OCT-H,40,20
facility,optimaltree,1,1.3471830304134506e-16,0.0,0.0003066062927246094,3.939628601074219e-05,0.00034600257873535156,0.4838130474090576,1398.2931837600947,OCT-H,40,20
facility,optimaltree,1,0.0,0.0,0.0003235340118408203,3.939628601074219e-05,0.0003629302978515625,0.9547140598297119,2630.57139478663,OCT-H,40,20
facility,optimaltree,1,4.319551196958306e-17,1.2116751684078137e-16,0.0003063678741455078,3.939628601074219e-05,0.00034576416015625,0.8210570812225342,2374.615925639894,OCT-H,40,20
facility,optimaltree,1,4.307947524542934e-17,0.0,0.00031113624572753906,3.939628601074219e-05,0.00035053253173828125,0.7516851425170898,2144.4090760692134,OCT-H,40,20
facility,optimaltree,1,0.0,1.2125698169821588e-16,0.0003161430358886719,3.939628601074219e-05,0.00035553932189941406,0.770057201385498,2165.8847670395107,OCT-H,40,20
facility,optimaltree,1,8.731422668994657e-17,0.0,0.00033783912658691406,3.939628601074219e-05,0.00037723541259765625,0.958441972732544,2540.699893821418,OCT-H,40,20
facility,optimaltree,1,0.0,1.204497258199032e-16,0.00031256675720214844,3.939628601074219e-05,0.00035196304321289063,0.4794948101043701,1362.344198775267,OCT-H,40,20
facility,optimaltree,1,1.7588079504498764e-16,0.0,0.0003094673156738281,3.939628601074219e-05,0.0003488636016845703,0.5545949935913086,1589.718706432301,OCT-H,40,20
facility,optimaltree,1,0.0,2.426134355663922e-16,0.0003612041473388672,3.939628601074219e-05,0.0004006004333496094,0.5935089588165283,1481.5484692662953,OCT-H,40,20
facility,optimaltree,1,8.730891308015148e-17,0.0,0.0003273487091064453,3.939628601074219e-05,0.0003667449951171875,1.292083978652954,3523.1127782400667,OCT-H,40,20
facility,optimaltree,1,0.0,1.207878935778411e-16,0.0003154277801513672,3.939628601074219e-05,0.0003548240661621094,1.1083848476409912,3123.758936730635,OCT-H,40,20
facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003159046173095703,3.939628601074219e-05,0.0003553009033203125,1.1456708908081055,3224.5088039510415,OCT-H,40,20
facility,optimaltree,1,8.670499866835022e-17,-2.44309623263379e-16,0.0003132820129394531,3.939628601074219e-05,0.0003526782989501953,0.637092113494873,1806.4397934074254,OCT-H,40,20
facility,optimaltree,1,1.5217663990050095e-16,0.0,0.0003070831298828125,3.939628601074219e-05,0.0003464794158935547,0.7151329517364502,2063.998376042498,OCT-H,40,20


==> data/benchmarks/facility/facility_n40_m20_general.csv <==
accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,m,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
100.0,1.0487887533349933e-16,-1.2145010640699698e-17,1986.001796282022,0.0,0.00010000000000000018,pytorch,20.0,1.7639640319923504e-16,2.426134355663922e-16,2618.0131458524006,1.0261535644531251e-05,0.00035474300384521487,0.7248996710777282,0.0003650045394897462,40.0,2.0,940.0,100.0,0.0,2.0,100.0,20.0,10000.0,840.0,NN,facility,6.9535665773389e-17,1.6940658945086007e-21,1.565705900267701e-05,1.0497923399109683e-16,0.22782097803557286,1.565705900267701e-05
100.0,1.0487887533349933e-16,-1.2145010640699698e-17,2080.121600988587,0.0,0.00010000000000000018,optimaltree,20.0,1.7639640319923504e-16,2.426134355663922e-16,5646.144200950469,3.9098262786865237e-05,0.0003622102737426758,0.8347705554962158,0.000401308536529541,40.0,2.0,940.0,100.0,0.0,2.0,100.0,20.0,10000.0,840.0,OCT,facility,6.9535665773389e-17,0.0,1.2000608231914458e-05,1.0497923399109683e-16,0.37656292041569506,1.2000608231914458e-05
100.0,1.0487887533349933e-16,-1.2145010640699698e-17,2201.2310199309213,0.0,0.00010000000000000018,optimaltree,20.0,1.7639640319923504e-16,2.426134355663922e-16,3991.7192130300127,3.939628601074219e-05,0.00031540393829345705,0.7809972596168518,0.00035480022430419913,40.0,2.0,940.0,100.0,0.0,2.0,100.0,20.0,10000.0,840.0,OCT-H,facility,6.9535665773389e-17,0.0,1.527619486718529e-05,1.0497923399109683e-16,0.26601774780461124,1.527619486718529e-05


==> data/benchmarks/facility/facility_n40_m40_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,n,m
facility,pytorch,1,1.151076946449459e-16,0.0,0.0009007453918457031,9.78708267211914e-06,0.0009105324745178223,0.7200860977172852,790.8406540893677,NN,40,40
facility,pytorch,1,9.244209053619691e-17,-1.4773974474419315e-16,0.0007882118225097656,9.78708267211914e-06,0.0007979989051818848,1.0528178215026855,1319.3223883718497,NN,40,40
facility,pytorch,1,9.183583089103812e-17,0.0,0.0007500648498535156,9.78708267211914e-06,0.0007598519325256348,0.7760980129241943,1021.3805870632716,NN,40,40
facility,pytorch,1,1.3933388289332105e-16,0.0,0.0007607936859130859,9.78708267211914e-06,0.0007705807685852051,0.41959285736083984,544.5150910412896,NN,40,40
facility,pytorch,1,1.4183724604570051e-16,0.0,0.0007915496826171875,9.78708267211914e-06,0.0008013367652893067,0.5403339862823486,674.2907722289165,NN,40,40
facility,pytorch,1,9.209134603438908e-17,0.0,0.0007429122924804688,9.78708267211914e-06,0.0007526993751525879,0.6784398555755615,901.3423924233065,NN,40,40
facility,pytorch,1,9.146891196682728e-17,-1.477314071715426e-16,0.0008339881896972656,9.78708267211914e-06,0.0008437752723693848,0.9634552001953125,1141.83862901061,NN,40,40
facility,pytorch,1,9.135954408344043e-17,0.0,0.0007479190826416016,9.78708267211914e-06,0.0007577061653137207,1.312507152557373,1732.211261622693,NN,40,40
facility,pytorch,1,9.122444744539289e-17,0.0,0.0007922649383544922,9.78708267211914e-06,0.0008020520210266114,1.1567490100860596,1442.236887085507,NN,40,40
facility,pytorch,1,9.145461824128439e-17,0.0,0.0007231235504150391,9.78708267211914e-06,0.0007329106330871582,1.1590070724487305,1581.3757095688097,NN,40,40
facility,pytorch,1,9.145187929687227e-17,0.0,0.0008225440979003906,9.78708267211914e-06,0.0008323311805725098,1.2205989360809326,1466.482290428381,NN,40,40
facility,pytorch,1,9.164471390299394e-17,0.0,0.0007979869842529297,9.78708267211914e-06,0.0008077740669250489,1.057908058166504,1309.658358052567,NN,40,40
facility,pytorch,1,4.5464184702627624e-17,0.0,0.0008966922760009766,9.78708267211914e-06,0.0009064793586730957,0.3941359519958496,434.79859549453585,NN,40,40
facility,pytorch,1,9.144887155855468e-17,0.0,0.0007627010345458984,9.78708267211914e-06,0.0007724881172180176,0.8391261100769043,1086.264100862641,NN,40,40
facility,pytorch,1,8.942320885064908e-17,0.0,0.0007493495941162109,9.78708267211914e-06,0.0007591366767883301,0.8467988967895508,1115.4762016928125,NN,40,40
facility,pytorch,1,9.236293990710453e-17,0.0,0.0008168220520019531,9.78708267211914e-06,0.0008266091346740723,0.5330009460449219,644.8040841637703,NN,40,40
facility,pytorch,1,9.140189294394874e-17,0.0,0.0008325576782226562,9.78708267211914e-06,0.0008423447608947754,0.5647130012512207,670.4060231244958,NN,40,40
facility,pytorch,1,1.3933388289332105e-16,0.0,0.0007688999176025391,9.78708267211914e-06,0.0007786870002746582,0.8057990074157715,1034.8175931170679,NN,40,40
facility,pytorch,1,9.116109264479596e-17,0.0,0.0007658004760742188,9.78708267211914e-06,0.0007755875587463379,1.0217161178588867,1317.3446457939472,NN,40,40
facility,pytorch,1,9.330585853423742e-17,-1.48109858117675e-16,0.0007941722869873047,9.78708267211914e-06,0.0008039593696594239,0.8229570388793945,1023.6301359707003,NN,40,40
facility,pytorch,1,9.212381517556687e-17,0.0,0.0008080005645751953,9.78708267211914e-06,0.0008177876472473145,0.7858600616455078,960.9585866095246,NN,40,40
facility,pytorch,1,9.024212170485096e-17,1.4783002211589894e-16,0.0007541179656982422,9.78708267211914e-06,0.0007639050483703614,0.49903392791748047,653.2669590050092,NN,40,40
facility,pytorch,1,9.139513799554464e-17,0.0,0.0007843971252441406,9.78708267211914e-06,0.0007941842079162598,0.6604719161987305,831.6356704342475,NN,40,40
facility,pytorch,1,1.3933388289332105e-16,0.0,0.0007302761077880859,9.78708267211914e-06,0.0007400631904602051,0.8818380832672119,1191.571334224642,NN,40,40
facility,pytorch,1,9.188567437198491e-17,0.0,0.0007414817810058594,9.78708267211914e-06,0.0007512688636779786,1.0539350509643555,1402.8733279383061,NN,40,40
facility,pytorch,1,1.4183724604570051e-16,0.0,0.0007472038269042969,9.78708267211914e-06,0.0007569909095764161,0.572119951248169,755.7817987118312,NN,40,40
facility,pytorch,1,9.296043161116495e-17,0.0,0.0007627010345458984,9.78708267211914e-06,0.0007724881172180176,0.5954551696777344,770.8276106850202,NN,40,40
facility,pytorch,1,9.226466638847724e-17,0.0,0.0007686614990234375,9.78708267211914e-06,0.0007784485816955567,0.6264660358428955,804.76225478936,NN,40,40
facility,pytorch,1,9.215193941648745e-17,4.284195596230711e-10,0.0007719993591308594,9.78708267211914e-06,0.0007817864418029786,0.7745249271392822,990.7116390417956,NN,40,40
facility,pytorch,1,9.285253255218099e-17,0.0,0.0007619857788085938,9.78708267211914e-06,0.0007717728614807129,0.9403080940246582,1218.3741369456757,NN,40,40
facility,pytorch,1,9.10846977008203e-17,0.0,0.0007724761962890625,9.78708267211914e-06,0.0007822632789611817,0.6591620445251465,842.63452248518,NN,40,40
facility,pytorch,1,9.136415228462555e-17,1.4764787461846063e-16,0.0007865428924560547,9.78708267211914e-06,0.0007963299751281739,1.0640099048614502,1336.141973922546,NN,40,40
facility,pytorch,1,9.13458726764995e-17,0.0,0.0007221698760986328,9.78708267211914e-06,0.000731956958770752,0.7919371128082275,1081.9449194638523,NN,40,40
facility,pytorch,1,9.096791468349298e-17,0.0,0.0007598400115966797,9.78708267211914e-06,0.0007696270942687989,0.608008861541748,790.0044918759003,NN,40,40
facility,pytorch,1,9.131782322087817e-17,9.835059573765304e-10,0.0007932186126708984,9.78708267211914e-06,0.0008030056953430176,0.972355842590332,1210.895325188165,NN,40,40
facility,pytorch,1,9.188676062899662e-17,-1.4764255805289028e-16,0.0007476806640625,9.78708267211914e-06,0.0007574677467346192,0.8383889198303223,1106.8311798681166,NN,40,40
facility,pytorch,1,9.063977532802888e-17,0.0,0.0007734298706054688,9.78708267211914e-06,0.0007832169532775879,0.621675968170166,793.7468227272035,NN,40,40
facility,pytorch,1,1.3933388289332105e-16,0.0,0.0007600784301757812,9.78708267211914e-06,0.0007698655128479004,0.6592421531677246,856.3082021027856,NN,40,40
facility,pytorch,1,9.221098404620496e-17,2.5014226539824282e-09,0.0007410049438476562,9.78708267211914e-06,0.0007507920265197754,1.0135879516601562,1350.024928152935,NN,40,40
facility,pytorch,1,9.180672485485856e-17,0.0,0.0007774829864501953,9.78708267211914e-06,0.0007872700691223145,1.0686101913452148,1357.3616389818446,NN,40,40
facility,pytorch,1,9.141285991569905e-17,-1.4843331418004133e-16,0.0007936954498291016,9.78708267211914e-06,0.0008034825325012207,1.078197956085205,1341.9059064405571,NN,40,40
facility,pytorch,1,9.237791797233433e-17,0.0,0.000766754150390625,9.78708267211914e-06,0.0007765412330627442,0.7815759181976318,1006.4834743095746,NN,40,40
facility,pytorch,1,9.194532019820037e-17,1.4809092474565854e-16,0.0007891654968261719,9.78708267211914e-06,0.0007989525794982911,1.0003750324249268,1252.1081452082183,NN,40,40
facility,pytorch,1,9.076992459723021e-17,0.0,0.0007581710815429688,9.78708267211914e-06,0.0007679581642150879,0.7907528877258301,1029.6822464724235,NN,40,40
facility,pytorch,1,9.122432938234282e-17,0.0,0.0008096694946289062,9.78708267211914e-06,0.0008194565773010254,0.8172199726104736,997.2706245181187,NN,40,40
facility,pytorch,1,9.12085172134995e-17,6.965084856327869e-10,0.0008828639984130859,9.78708267211914e-06,0.0008926510810852051,0.9146778583526611,1024.6756854208677,NN,40,40
facility,pytorch,1,9.078104467729229e-17,0.0,0.0008084774017333984,9.78708267211914e-06,0.0008182644844055176,0.9364440441131592,1144.4270916798996,NN,40,40
facility,pytorch,1,4.564756746851262e-17,1.4832774460485042e-16,0.0007870197296142578,9.78708267211914e-06,0.000796806812286377,0.8550498485565186,1073.0955551233524,NN,40,40
facility,pytorch,1,9.134371007042278e-17,0.0,0.0007646083831787109,9.78708267211914e-06,0.0007743954658508301,0.7549471855163574,974.8858545896768,NN,40,40
facility,pytorch,1,9.225511287108332e-17,0.0,0.0007812976837158203,9.78708267211914e-06,0.0007910847663879395,0.9959540367126465,1258.9725893220416,NN,40,40
facility,pytorch,1,1.3933388289332105e-16,0.0,0.0007581710815429688,9.78708267211914e-06,0.0007679581642150879,1.1628549098968506,1514.2164822030084,NN,40,40
facility,pytorch,1,9.103007256886906e-17,0.0,0.0007777214050292969,9.78708267211914e-06,0.0007875084877014161,0.770388126373291,978.2600929443998,NN,40,40
facility,pytorch,1,1.151076946449459e-16,0.0,0.0007548332214355469,9.78708267211914e-06,0.0007646203041076661,0.4636819362640381,606.421165868945,NN,40,40
facility,pytorch,1,9.259826977441528e-17,0.0,0.0008337497711181641,9.78708267211914e-06,0.0008435368537902832,0.4849998950958252,574.9599355577225,NN,40,40
facility,pytorch,1,1.3933388289332105e-16,0.0,0.0008170604705810547,9.78708267211914e-06,0.0008268475532531739,0.7512478828430176,908.5687922607805,NN,40,40
facility,pytorch,1,9.247175526876212e-17,0.0,0.0007662773132324219,9.78708267211914e-06,0.0007760643959045411,0.6391720771789551,823.6070106449977,NN,40,40
facility,pytorch,1,9.202830641031023e-17,0.0,0.0007369518280029297,9.78708267211914e-06,0.0007467389106750489,0.5127911567687988,686.7074280423365,NN,40,40
facility,pytorch,1,1.3933388289332105e-16,-1.4818324689828942e-16,0.0008263587951660156,9.78708267211914e-06,0.0008361458778381348,0.6066009998321533,725.4726907229723,NN,40,40
facility,pytorch,1,9.212255746358078e-17,0.0,0.0006589889526367188,9.78708267211914e-06,0.0006687760353088379,0.7794721126556396,1165.5204007058696,NN,40,40
facility,pytorch,1,9.16915391767522e-17,-1.478693182681847e-16,0.0007748603820800781,9.78708267211914e-06,0.0007846474647521973,0.9506709575653076,1211.589918111241,NN,40,40
facility,pytorch,1,9.203329474076534e-17,1.4775071337923225e-16,0.0007722377777099609,9.78708267211914e-06,0.0007820248603820801,0.6069469451904297,776.1223152086096,NN,40,40
facility,pytorch,1,9.093371992513901e-17,0.0,0.0008089542388916016,9.78708267211914e-06,0.0008187413215637207,0.24936199188232422,304.5674931931684,NN,40,40
facility,pytorch,1,9.211976754685625e-17,0.0,0.0007696151733398438,9.78708267211914e-06,0.0007794022560119629,0.27671217918395996,355.0312782000887,NN,40,40
facility,pytorch,1,1.4183724604570051e-16,0.0,0.0007870197296142578,9.78708267211914e-06,0.000796806812286377,0.9746639728546143,1223.212399575111,NN,40,40
facility,pytorch,1,9.179664428032679e-17,0.0,0.0008115768432617188,9.78708267211914e-06,0.0008213639259338379,0.8376009464263916,1019.7683633038707,NN,40,40
facility,pytorch,1,9.281362873663526e-17,0.0,0.0007421970367431641,9.78708267211914e-06,0.0007519841194152832,1.1860439777374268,1577.2194480112869,NN,40,40
facility,pytorch,1,9.055857463877477e-17,0.0,0.0007646083831787109,9.78708267211914e-06,0.0007743954658508301,0.9070980548858643,1171.3628176906143,NN,40,40
facility,pytorch,1,9.279568994733878e-17,0.0,0.0007367134094238281,9.78708267211914e-06,0.0007465004920959473,0.9817488193511963,1315.1348589131442,NN,40,40
facility,pytorch,1,9.078140706898926e-17,-1.4778722531450936e-16,0.00075531005859375,9.78708267211914e-06,0.0007650971412658692,0.9417068958282471,1230.8331126034184,NN,40,40
facility,pytorch,1,1.151076946449459e-16,0.0,0.0007534027099609375,9.78708267211914e-06,0.0007631897926330567,0.8364849090576172,1096.0378625763421,NN,40,40
facility,pytorch,1,9.195147588076271e-17,0.0,0.0007953643798828125,9.78708267211914e-06,0.0008051514625549317,1.0298140048980713,1279.0314031477176,NN,40,40
facility,pytorch,1,9.182055281076561e-17,0.0,0.0006673336029052734,9.78708267211914e-06,0.0006771206855773926,1.0901389122009277,1609.9625006601996,NN,40,40
facility,pytorch,1,9.193960724055397e-17,0.0,0.000736236572265625,9.78708267211914e-06,0.0007460236549377442,1.2558579444885254,1683.4023106054553,NN,40,40
facility,pytorch,1,1.3933388289332105e-16,0.0,0.0007300376892089844,9.78708267211914e-06,0.0007398247718811036,1.0510938167572021,1420.7334719066723,NN,40,40
facility,pytorch,1,1.3933388289332105e-16,0.0,0.0007762908935546875,9.78708267211914e-06,0.0007860779762268067,0.6276180744171143,798.4170698048255,NN,40,40
facility,pytorch,1,9.167759878469235e-17,0.0,0.0007624626159667969,9.78708267211914e-06,0.0007722496986389161,1.1218719482421875,1452.73212824748,NN,40,40
facility,pytorch,1,9.123308594632884e-17,0.0,0.0008749961853027344,9.78708267211914e-06,0.0008847832679748536,0.8398451805114746,949.2100618423357,NN,40,40
facility,pytorch,1,1.4183724604570051e-16,0.0,0.0008435249328613281,9.78708267211914e-06,0.0008533120155334473,0.7662961483001709,898.0257330855953,NN,40,40
facility,pytorch,1,9.239032747630665e-17,9.43278603476679e-10,0.0008192062377929688,9.78708267211914e-06,0.0008289933204650879,0.9426860809326172,1137.1455688011388,NN,40,40
facility,pytorch,1,9.241668349224359e-17,-1.4775643546091033e-16,0.0007605552673339844,9.78708267211914e-06,0.0007703423500061036,1.066986083984375,1385.0803918230915,NN,40,40
facility,pytorch,1,9.170566266018273e-17,0.0,0.0007417201995849609,9.78708267211914e-06,0.0007515072822570801,1.3608059883117676,1810.7688647070952,NN,40,40
facility,pytorch,1,9.119645954935412e-17,0.0,0.000751495361328125,9.78708267211914e-06,0.0007612824440002442,0.9810571670532227,1288.6901238627643,NN,40,40
facility,pytorch,1,4.5991241216618495e-17,-1.4788941231457088e-16,0.0007386207580566406,9.78708267211914e-06,0.0007484078407287598,1.3864879608154297,1852.5834249215527,NN,40,40
facility,pytorch,1,9.204480658750637e-17,0.0,0.0007386207580566406,9.78708267211914e-06,0.0007484078407287598,0.7957170009613037,1063.2130740192097,NN,40,40
facility,pytorch,1,9.178425458949352e-17,0.0,0.0007650852203369141,9.78708267211914e-06,0.0007748723030090332,0.6020200252532959,776.9280472608114,NN,40,40
facility,pytorch,1,9.172667096404202e-17,0.0,0.0007824897766113281,9.78708267211914e-06,0.0007922768592834473,0.5544910430908203,699.8702998751147,NN,40,40
facility,pytorch,1,1.3933388289332105e-16,0.0,0.0007529258728027344,9.78708267211914e-06,0.0007627129554748536,0.7775070667266846,1019.3966958940935,NN,40,40
facility,pytorch,1,9.202852732084936e-17,0.0,0.0007681846618652344,9.78708267211914e-06,0.0007779717445373536,0.7583699226379395,974.8039410980524,NN,40,40
facility,pytorch,1,9.133854349375195e-17,0.0,0.0007653236389160156,9.78708267211914e-06,0.0007751107215881348,0.7006511688232422,903.9368819304532,NN,40,40
facility,pytorch,1,1.3933388289332105e-16,1.0282069038449112e-09,0.0008325576782226562,9.78708267211914e-06,0.0008423447608947754,0.6582081317901611,781.3999235787775,NN,40,40
facility,pytorch,1,9.224741280986926e-17,0.0,0.0007357597351074219,9.78708267211914e-06,0.0007455468177795411,0.45623016357421875,611.9403271453926,NN,40,40
facility,pytorch,1,9.180181210875968e-17,0.0,0.0008234977722167969,9.78708267211914e-06,0.0008332848548889161,0.29546213150024414,354.57518490436473,NN,40,40
facility,pytorch,1,9.179010338942544e-17,0.0,0.0007395744323730469,9.78708267211914e-06,0.0007493615150451661,0.7259461879730225,968.7529628863683,NN,40,40
facility,pytorch,1,9.141743776109506e-17,0.0,0.0007679462432861328,9.78708267211914e-06,0.000777733325958252,0.9764919281005859,1255.5613801137322,NN,40,40
facility,pytorch,1,9.198141609452885e-17,0.0,0.00075531005859375,9.78708267211914e-06,0.0007650971412658692,0.7116389274597168,930.128854333837,NN,40,40
facility,pytorch,1,9.006552846195776e-17,0.0,0.0007603168487548828,9.78708267211914e-06,0.000770103931427002,0.433243989944458,562.5785978545224,NN,40,40
facility,pytorch,1,9.182108893885445e-17,0.0,0.0007946491241455078,9.78708267211914e-06,0.000804436206817627,0.8717269897460938,1083.649619893007,NN,40,40
facility,pytorch,1,1.3933388289332105e-16,0.0,0.0006351470947265625,9.78708267211914e-06,0.0006449341773986817,0.9452531337738037,1465.6583057614462,NN,40,40
facility,pytorch,1,9.136999070916986e-17,0.0,0.0006947517395019531,9.78708267211914e-06,0.0007045388221740723,0.4432399272918701,629.120657856889,NN,40,40
facility,pytorch,1,9.276815514404206e-17,0.0,0.0007777214050292969,9.78708267211914e-06,0.0007875084877014161,0.5737400054931641,728.5508847883017,NN,40,40
facility,optimaltree,1,1.151076946449459e-16,0.0,0.001033782958984375,4.160642623901367e-05,0.0010753893852233887,0.800199031829834,744.101664778484,OCT,40,40
facility,optimaltree,1,9.244209053619691e-17,-1.4773974474419315e-16,0.0008382797241210938,4.160642623901367e-05,0.0008798861503601075,1.265967845916748,1438.7859672511386,OCT,40,40
facility,optimaltree,1,9.183583089103812e-17,0.0,0.0008635520935058594,4.160642623901367e-05,0.0009051585197448731,1.1424520015716553,1262.1568229768918,OCT,40,40
facility,optimaltree,1,1.3933388289332105e-16,0.0,0.0008800029754638672,4.160642623901367e-05,0.0009216094017028809,0.7404961585998535,803.4815587076479,OCT,40,40
facility,optimaltree,1,1.4183724604570051e-16,0.0,0.0008778572082519531,4.160642623901367e-05,0.0009194636344909668,0.9956080913543701,1082.8139950369634,OCT,40,40
facility,optimaltree,1,9.209134603438908e-17,0.0,0.0008423328399658203,4.160642623901367e-05,0.000883939266204834,0.5988781452178955,677.5105124463588,OCT,40,40
facility,optimaltree,1,9.146891196682728e-17,-1.477314071715426e-16,0.0008447170257568359,4.160642623901367e-05,0.0008863234519958497,1.1219840049743652,1265.8854986267688,OCT,40,40
facility,optimaltree,1,9.135954408344043e-17,0.0,0.0008711814880371094,4.160642623901367e-05,0.0009127879142761231,1.1887950897216797,1302.3782097996348,OCT,40,40
facility,optimaltree,1,9.122444744539289e-17,0.0,0.0008988380432128906,4.160642623901367e-05,0.0009404444694519043,1.1511929035186768,1224.0945009646318,OCT,40,40
facility,optimaltree,1,9.145461824128439e-17,0.0,0.0008554458618164062,4.160642623901367e-05,0.00089705228805542,1.4976928234100342,1669.5713765544808,OCT,40,40
facility,optimaltree,1,9.145187929687227e-17,0.0,0.0008606910705566406,4.160642623901367e-05,0.0009022974967956543,0.88873291015625,984.9666139077449,OCT,40,40
facility,optimaltree,1,9.164471390299394e-17,0.0,0.0008513927459716797,4.160642623901367e-05,0.0008929991722106934,0.6986231803894043,782.3335139940889,OCT,40,40
facility,optimaltree,1,4.5464184702627624e-17,0.0,0.0008864402770996094,4.160642623901367e-05,0.0009280467033386231,1.1133809089660645,1199.703533195804,OCT,40,40
facility,optimaltree,1,9.144887155855468e-17,0.0,0.0008397102355957031,4.160642623901367e-05,0.0008813166618347168,0.5362999439239502,608.5212808838606,OCT,40,40
facility,optimaltree,1,8.942320885064908e-17,0.0,0.0008625984191894531,4.160642623901367e-05,0.0009042048454284668,0.5519731044769287,610.4513897128815,OCT,40,40
facility,optimaltree,1,9.236293990710453e-17,0.0,0.0008485317230224609,4.160642623901367e-05,0.0008901381492614747,0.7748069763183594,870.4345240805568,OCT,40,40
facility,optimaltree,1,9.140189294394874e-17,0.0,0.0008692741394042969,4.160642623901367e-05,0.0009108805656433106,1.0190770626068115,1118.7823091681475,OCT,40,40
facility,optimaltree,1,1.3933388289332105e-16,0.0,0.0007851123809814453,4.160642623901367e-05,0.000826718807220459,0.7455539703369141,901.8229219238011,OCT,40,40
facility,optimaltree,1,9.116109264479596e-17,0.0,0.0007541179656982422,4.160642623901367e-05,0.0007957243919372559,0.6603870391845703,829.9193111031876,OCT,40,40
facility,optimaltree,1,9.330585853423742e-17,-1.48109858117675e-16,0.0007035732269287109,4.160642623901367e-05,0.0007451796531677247,1.2400038242340088,1664.0333897507926,OCT,40,40
facility,optimaltree,1,9.212381517556687e-17,0.0,0.0008032321929931641,4.160642623901367e-05,0.0008448386192321778,0.7490170001983643,886.5799729646593,OCT,40,40
facility,optimaltree,1,9.024212170485096e-17,1.4783002211589894e-16,0.0007772445678710938,4.160642623901367e-05,0.0008188509941101075,0.26601195335388184,324.8600237006152,OCT,40,40
facility,optimaltree,1,9.139513799554464e-17,0.0,0.0006921291351318359,4.160642623901367e-05,0.0007337355613708497,0.5436389446258545,740.9194446159395,OCT,40,40
facility,optimaltree,1,1.3933388289332105e-16,0.0,0.0007543563842773438,4.160642623901367e-05,0.0007959628105163575,0.6990370750427246,878.2283114323455,OCT,40,40
facility,optimaltree,1,9.188567437198491e-17,0.0,0.0008072853088378906,4.160642623901367e-05,0.0008488917350769043,0.9502501487731934,1119.400872346939,OCT,40,40
facility,optimaltree,1,1.4183724604570051e-16,0.0,0.0007445812225341797,4.160642623901367e-05,0.0007861876487731934,1.1177079677581787,1421.680904682624,OCT,40,40
facility,optimaltree,1,9.296043161116495e-17,0.0,0.0006628036499023438,4.160642623901367e-05,0.0007044100761413575,1.05837082862854,1502.4924606787588,OCT,40,40
facility,optimaltree,1,9.226466638847724e-17,0.0,0.0007925033569335938,4.160642623901367e-05,0.0008341097831726075,0.8480939865112305,1016.7654229943604,OCT,40,40
facility,optimaltree,1,9.215193941648745e-17,4.284195596230711e-10,0.0007166862487792969,4.160642623901367e-05,0.0007582926750183106,0.5747830867767334,757.996359074488,OCT,40,40
facility,optimaltree,1,9.285253255218099e-17,0.0,0.0007350444793701172,4.160642623901367e-05,0.0007766509056091309,0.8501992225646973,1094.6993255584787,OCT,40,40
facility,optimaltree,1,9.10846977008203e-17,0.0,0.0007424354553222656,4.160642623901367e-05,0.0007840418815612793,0.7927088737487793,1011.0542464520405,OCT,40,40
facility,optimaltree,1,9.136415228462555e-17,1.4764787461846063e-16,0.0007727146148681641,4.160642623901367e-05,0.0008143210411071778,0.8654038906097412,1062.7306024576123,OCT,40,40
facility,optimaltree,1,9.13458726764995e-17,0.0,0.0007226467132568359,4.160642623901367e-05,0.0007642531394958497,0.880194902420044,1151.7059687849983,OCT,40,40
facility,optimaltree,1,9.096791468349298e-17,0.0,0.0007386207580566406,4.160642623901367e-05,0.0007802271842956543,1.396517038345337,1789.8851340408432,OCT,40,40
facility,optimaltree,1,9.131782322087817e-17,9.835059573765304e-10,0.0008294582366943359,4.160642623901367e-05,0.0008710646629333497,0.88161301612854,1012.1097246209808,OCT,40,40
facility,optimaltree,1,9.188676062899662e-17,-1.4764255805289028e-16,0.0006999969482421875,4.160642623901367e-05,0.0007416033744812012,0.6516950130462646,878.7648970747562,OCT,40,40
facility,optimaltree,1,9.063977532802888e-17,0.0,0.0007312297821044922,4.160642623901367e-05,0.0007728362083435059,0.5006999969482422,647.8733676588996,OCT,40,40
facility,optimaltree,1,1.3933388289332105e-16,0.0,0.0007617473602294922,4.160642623901367e-05,0.0008033537864685059,0.8525259494781494,1061.2086030313012,OCT,40,40
facility,optimaltree,1,9.221098404620496e-17,2.5014226539824282e-09,0.0008196830749511719,4.160642623901367e-05,0.0008612895011901856,0.6699318885803223,777.8242828393554,OCT,40,40
facility,optimaltree,1,9.180672485485856e-17,0.0,0.0007083415985107422,4.160642623901367e-05,0.0007499480247497559,0.3526160717010498,470.1873464080546,OCT,40,40
facility,optimaltree,1,9.141285991569905e-17,-1.4843331418004133e-16,0.0007097721099853516,4.160642623901367e-05,0.0007513785362243653,0.8778121471405029,1168.2688615933314,OCT,40,40
facility,optimaltree,1,9.237791797233433e-17,0.0,0.0008099079132080078,4.160642623901367e-05,0.0008515143394470215,1.1762690544128418,1381.384904424179,OCT,40,40
facility,optimaltree,1,9.194532019820037e-17,1.4809092474565854e-16,0.0007886886596679688,4.160642623901367e-05,0.0008302950859069825,0.9068069458007812,1092.1502020094701,OCT,40,40
facility,optimaltree,1,9.076992459723021e-17,0.0,0.0006859302520751953,4.160642623901367e-05,0.000727536678314209,0.23101496696472168,317.53033743949715,OCT,40,40
facility,optimaltree,1,9.122432938234282e-17,0.0,0.000820159912109375,4.160642623901367e-05,0.0008617663383483887,0.4176309108734131,484.6219819560604,OCT,40,40
facility,optimaltree,1,9.12085172134995e-17,6.965084856327869e-10,0.0008580684661865234,4.160642623901367e-05,0.0008996748924255372,1.1622281074523926,1291.831212849575,OCT,40,40
facility,optimaltree,1,9.078104467729229e-17,0.0,0.0008869171142578125,4.160642623901367e-05,0.0009285235404968262,0.9494538307189941,1022.5414750507765,OCT,40,40
facility,optimaltree,1,4.564756746851262e-17,1.4832774460485042e-16,0.0008385181427001953,4.160642623901367e-05,0.000880124568939209,0.9061050415039062,1029.5190856858032,OCT,40,40
facility,optimaltree,1,9.134371007042278e-17,0.0,0.0008485317230224609,4.160642623901367e-05,0.0008901381492614747,0.870164155960083,977.5607939981411,OCT,40,40
facility,optimaltree,1,9.225511287108332e-17,0.0,0.0008802413940429688,4.160642623901367e-05,0.0009218478202819825,0.7023780345916748,761.9240607162532,OCT,40,40
facility,optimaltree,1,1.3933388289332105e-16,0.0,0.0008454322814941406,4.160642623901367e-05,0.0008870387077331543,0.39580202102661133,446.206030893614,OCT,40,40
facility,optimaltree,1,9.103007256886906e-17,0.0,0.0008442401885986328,4.160642623901367e-05,0.0008858466148376465,0.5597779750823975,631.9129809904965,OCT,40,40
facility,optimaltree,1,1.151076946449459e-16,0.0,0.0008509159088134766,4.160642623901367e-05,0.0008925223350524903,0.42417192459106445,475.25076732798897,OCT,40,40
facility,optimaltree,1,9.259826977441528e-17,0.0,0.0008661746978759766,4.160642623901367e-05,0.0009077811241149903,0.5793190002441406,638.1703528027504,OCT,40,40
facility,optimaltree,1,1.3933388289332105e-16,0.0,0.000850677490234375,4.160642623901367e-05,0.0008922839164733887,0.6821739673614502,764.5256792901021,OCT,40,40
facility,optimaltree,1,9.247175526876212e-17,0.0,0.0008599758148193359,4.160642623901367e-05,0.0009015822410583497,0.4711029529571533,522.5290955200436,OCT,40,40
facility,optimaltree,1,9.202830641031023e-17,0.0,0.0008780956268310547,4.160642623901367e-05,0.0009197020530700684,0.7065799236297607,768.2704646261448,OCT,40,40
facility,optimaltree,1,1.3933388289332105e-16,-1.4818324689828942e-16,0.0008196830749511719,4.160642623901367e-05,0.0008612895011901856,1.0489838123321533,1217.9224417371854,OCT,40,40
facility,optimaltree,1,9.212255746358078e-17,0.0,0.0007157325744628906,4.160642623901367e-05,0.0007573390007019043,0.8943729400634766,1180.9413475795764,OCT,40,40
facility,optimaltree,1,9.16915391767522e-17,-1.478693182681847e-16,0.0008561611175537109,4.160642623901367e-05,0.0008977675437927247,0.7086460590362549,789.3424795047682,OCT,40,40
facility,optimaltree,1,9.203329474076534e-17,1.4775071337923225e-16,0.0009071826934814453,4.160642623901367e-05,0.000948789119720459,0.620290994644165,653.7711929358137,OCT,40,40
facility,optimaltree,1,9.093371992513901e-17,0.0,0.000865936279296875,4.160642623901367e-05,0.0009075427055358887,0.49814581871032715,548.8951822010188,OCT,40,40
facility,optimaltree,1,9.211976754685625e-17,0.0,0.0008723735809326172,4.160642623901367e-05,0.0009139800071716309,0.5024359226226807,549.7230997180129,OCT,40,40
facility,optimaltree,1,1.4183724604570051e-16,0.0,0.0008752346038818359,4.160642623901367e-05,0.0009168410301208497,0.8258309364318848,900.7351430629487,OCT,40,40
facility,optimaltree,1,9.179664428032679e-17,0.0,0.0008480548858642578,4.160642623901367e-05,0.0008896613121032715,1.28574800491333,1445.210651988069,OCT,40,40
facility,optimaltree,1,9.281362873663526e-17,0.0,0.000934600830078125,4.160642623901367e-05,0.0009762072563171387,1.0273640155792236,1052.4035843116758,OCT,40,40
facility,optimaltree,1,9.055857463877477e-17,0.0,0.0008611679077148438,4.160642623901367e-05,0.0009027743339538575,0.6657609939575195,737.4611449593425,OCT,40,40
facility,optimaltree,1,9.279568994733878e-17,0.0,0.0008673667907714844,4.160642623901367e-05,0.0009089732170104981,1.0065720081329346,1107.3725708260438,OCT,40,40
facility,optimaltree,1,9.078140706898926e-17,-1.4778722531450936e-16,0.0008630752563476562,4.160642623901367e-05,0.00090468168258667,0.9314980506896973,1029.641771928391,OCT,40,40
facility,optimaltree,1,1.151076946449459e-16,0.0,0.0008373260498046875,4.160642623901367e-05,0.0008789324760437012,1.1319530010223389,1287.8725406956714,OCT,40,40
facility,optimaltree,1,9.195147588076271e-17,0.0,0.0008721351623535156,4.160642623901367e-05,0.0009137415885925293,1.1055800914764404,1209.9483106371542,OCT,40,40
facility,optimaltree,1,9.182055281076561e-17,0.0,0.0008692741394042969,4.160642623901367e-05,0.0009108805656433106,0.9385659694671631,1030.3941096869266,OCT,40,40
facility,optimaltree,1,9.193960724055397e-17,0.0,0.0008997917175292969,4.160642623901367e-05,0.0009413981437683106,0.8855040073394775,940.6264641598982,OCT,40,40
facility,optimaltree,1,1.3933388289332105e-16,0.0,0.0008857250213623047,4.160642623901367e-05,0.0009273314476013184,0.798119068145752,860.6621399610748,OCT,40,40
facility,optimaltree,1,1.3933388289332105e-16,0.0,0.0008585453033447266,4.160642623901367e-05,0.0009001517295837403,0.6175751686096191,686.0789668150793,OCT,40,40
facility,optimaltree,1,9.167759878469235e-17,0.0,0.00086212158203125,4.160642623901367e-05,0.0009037280082702637,1.0570359230041504,1169.6394416582464,OCT,40,40
facility,optimaltree,1,9.123308594632884e-17,0.0,0.0008423328399658203,4.160642623901367e-05,0.000883939266204834,0.9826529026031494,1111.6746819293812,OCT,40,40
facility,optimaltree,1,1.4183724604570051e-16,0.0,0.0008490085601806641,4.160642623901367e-05,0.0008906149864196778,0.5726768970489502,643.0128683901261,OCT,40,40
facility,optimaltree,1,9.239032747630665e-17,9.43278603476679e-10,0.0008547306060791016,4.160642623901367e-05,0.0008963370323181153,0.6854898929595947,764.7680149806756,OCT,40,40
facility,optimaltree,1,9.241668349224359e-17,-1.4775643546091033e-16,0.0008370876312255859,4.160642623901367e-05,0.0008786940574645997,0.7612829208374023,866.3799582690048,OCT,40,40
facility,optimaltree,1,9.170566266018273e-17,0.0,0.0009131431579589844,4.160642623901367e-05,0.0009547495841979981,1.2055389881134033,1262.675583279852,OCT,40,40
facility,optimaltree,1,9.119645954935412e-17,0.0,0.0008571147918701172,4.160642623901367e-05,0.0008987212181091309,0.8157298564910889,907.6561675124883,OCT,40,40
facility,optimaltree,1,4.5991241216618495e-17,-1.4788941231457088e-16,0.0008571147918701172,4.160642623901367e-05,0.0008987212181091309,0.6252779960632324,695.7418868765436,OCT,40,40
facility,optimaltree,1,9.204480658750637e-17,0.0,0.0008916854858398438,4.160642623901367e-05,0.0009332919120788575,0.7684309482574463,823.3554135766673,OCT,40,40
facility,optimaltree,1,9.178425458949352e-17,0.0,0.0008380413055419922,4.160642623901367e-05,0.0008796477317810059,0.8557369709014893,972.8177996536125,OCT,40,40
facility,optimaltree,1,9.172667096404202e-17,0.0,0.0008821487426757812,4.160642623901367e-05,0.000923755168914795,0.95113205909729,1029.6365217795283,OCT,40,40
facility,optimaltree,1,1.3933388289332105e-16,0.0,0.0008645057678222656,4.160642623901367e-05,0.0009061121940612793,1.156101942062378,1275.8927091364053,OCT,40,40
facility,optimaltree,1,9.202852732084936e-17,0.0,0.0008599758148193359,4.160642623901367e-05,0.0009015822410583497,1.2138690948486328,1346.376447503775,OCT,40,40
facility,optimaltree,1,9.133854349375195e-17,0.0,0.0008280277252197266,4.160642623901367e-05,0.0008696341514587403,0.9565567970275879,1099.9531187028958,OCT,40,40
facility,optimaltree,1,1.3933388289332105e-16,1.0282069038449112e-09,0.0008730888366699219,4.160642623901367e-05,0.0009146952629089356,0.7864019870758057,859.7420572343093,OCT,40,40
facility,optimaltree,1,9.224741280986926e-17,0.0,0.0008831024169921875,4.160642623901367e-05,0.0009247088432312012,1.0868408679962158,1175.3330531570114,OCT,40,40
facility,optimaltree,1,9.180181210875968e-17,0.0,0.0008592605590820312,4.160642623901367e-05,0.000900866985321045,0.6823141574859619,757.3972280078655,OCT,40,40
facility,optimaltree,1,9.179010338942544e-17,0.0,0.0008299350738525391,4.160642623901367e-05,0.0008715415000915528,0.7015950679779053,805.0047736157197,OCT,40,40
facility,optimaltree,1,9.141743776109506e-17,0.0,0.0008945465087890625,4.160642623901367e-05,0.0009361529350280762,0.7117681503295898,760.311829079768,OCT,40,40
facility,optimaltree,1,9.198141609452885e-17,0.0,0.0008389949798583984,4.160642623901367e-05,0.0008806014060974122,0.9973080158233643,1132.530573898541,OCT,40,40
facility,optimaltree,1,9.006552846195776e-17,0.0,0.000873565673828125,4.160642623901367e-05,0.0009151721000671387,0.8153481483459473,890.9233009683444,OCT,40,40
facility,optimaltree,1,9.182108893885445e-17,0.0,0.0008933544158935547,4.160642623901367e-05,0.0009349608421325684,0.8462738990783691,905.1436818980443,OCT,40,40
facility,optimaltree,1,1.3933388289332105e-16,0.0,0.0009427070617675781,4.160642623901367e-05,0.0009843134880065918,1.2389941215515137,1258.7393514851603,OCT,40,40
facility,optimaltree,1,9.136999070916986e-17,0.0,0.0008380413055419922,4.160642623901367e-05,0.0008796477317810059,1.083406925201416,1231.6372634848528,OCT,40,40
facility,optimaltree,1,9.276815514404206e-17,0.0,0.000858306884765625,4.160642623901367e-05,0.0008999133110046387,0.8589439392089844,954.4740906766706,OCT,40,40
facility,optimaltree,1,1.151076946449459e-16,0.0,0.0009200572967529297,4.0924549102783204e-05,0.0009609818458557129,0.819242000579834,852.5051790654113,OCT-H,40,40
facility,optimaltree,1,9.244209053619691e-17,-1.4773974474419315e-16,0.0007603168487548828,4.0924549102783204e-05,0.000801241397857666,1.0347270965576172,1291.4049365450135,OCT-H,40,40
facility,optimaltree,1,9.183583089103812e-17,0.0,0.0007269382476806641,4.0924549102783204e-05,0.0007678627967834473,0.747344970703125,973.2793069721951,OCT-H,40,40
facility,optimaltree,1,1.3933388289332105e-16,0.0,0.0007607936859130859,4.0924549102783204e-05,0.0008017182350158692,0.9580810070037842,1195.0345709485077,OCT-H,40,40
facility,optimaltree,1,1.4183724604570051e-16,0.0,0.0007143020629882812,4.0924549102783204e-05,0.0007552266120910645,0.43572306632995605,576.943475447098,OCT-H,40,40
facility,optimaltree,1,9.209134603438908e-17,0.0,0.0007226467132568359,4.0924549102783204e-05,0.0007635712623596192,0.8407750129699707,1101.108769300423,OCT-H,40,40
facility,optimaltree,1,9.146891196682728e-17,-1.477314071715426e-16,0.0007338523864746094,4.0924549102783204e-05,0.0007747769355773926,1.1014349460601807,1421.6155585986182,OCT-H,40,40
facility,optimaltree,1,9.135954408344043e-17,0.0,0.0007448196411132812,4.0924549102783204e-05,0.0007857441902160645,1.1322460174560547,1440.985541547191,OCT-H,40,40
facility,optimaltree,1,9.122444744539289e-17,0.0,0.00077056884765625,4.0924549102783204e-05,0.0008114933967590332,1.2444078922271729,1533.4787654429804,OCT-H,40,40
facility,optimaltree,1,9.145461824128439e-17,0.0,0.0007414817810058594,4.0924549102783204e-05,0.0007824063301086426,1.5283420085906982,1953.3865585909527,OCT-H,40,40
facility,optimaltree,1,9.145187929687227e-17,0.0,0.0007748603820800781,4.0924549102783204e-05,0.0008157849311828613,0.8128859996795654,996.4464512735084,OCT-H,40,40
facility,optimaltree,1,9.164471390299394e-17,0.0,0.0007236003875732422,4.0924549102783204e-05,0.0007645249366760254,1.2299580574035645,1608.787363759687,OCT-H,40,40
facility,optimaltree,1,4.5464184702627624e-17,0.0,0.0007925033569335938,4.0924549102783204e-05,0.000833427906036377,0.8749289512634277,1049.7956031067183,OCT-H,40,40
facility,optimaltree,1,9.144887155855468e-17,0.0,0.0007369518280029297,4.0924549102783204e-05,0.0007778763771057129,0.6048431396484375,777.5568939359109,OCT-H,40,40
facility,optimaltree,1,8.942320885064908e-17,0.0,0.0007693767547607422,4.0924549102783204e-05,0.0008103013038635254,0.5746629238128662,709.1965927647742,OCT-H,40,40
facility,optimaltree,1,9.236293990710453e-17,0.0,0.0007221698760986328,4.0924549102783204e-05,0.000763094425201416,1.1721880435943604,1536.098292534329,OCT-H,40,40
facility,optimaltree,1,9.140189294394874e-17,0.0,0.0007345676422119141,4.0924549102783204e-05,0.0007754921913146973,1.6152360439300537,2082.8527508339353,OCT-H,40,40
facility,optimaltree,1,1.3933388289332105e-16,0.0,0.0007181167602539062,4.0924549102783204e-05,0.0007590413093566895,0.9518609046936035,1254.030436762835,OCT-H,40,40
facility,optimaltree,1,9.116109264479596e-17,0.0,0.0007619857788085938,4.0924549102783204e-05,0.000802910327911377,0.5140888690948486,640.281798880525,OCT-H,40,40
facility,optimaltree,1,9.330585853423742e-17,-1.48109858117675e-16,0.0006644725799560547,4.0924549102783204e-05,0.0007053971290588379,1.5208439826965332,2156.0110185388608,OCT-H,40,40
facility,optimaltree,1,9.212381517556687e-17,0.0,0.0006806850433349609,4.0924549102783204e-05,0.0007216095924377442,1.0061378479003906,1394.2966646292105,OCT-H,40,40
facility,optimaltree,1,9.024212170485096e-17,1.4783002211589894e-16,0.0007801055908203125,4.0924549102783204e-05,0.0008210301399230957,0.827401876449585,1007.760660926633,OCT-H,40,40
facility,optimaltree,1,9.139513799554464e-17,0.0,0.0007677078247070312,4.0924549102783204e-05,0.0008086323738098145,0.7159628868103027,885.3997316940132,OCT-H,40,40
facility,optimaltree,1,1.3933388289332105e-16,0.0,0.0007605552673339844,4.0924549102783204e-05,0.0008014798164367676,0.8229529857635498,1026.7919027858343,OCT-H,40,40
facility,optimaltree,1,9.188567437198491e-17,0.0,0.0007450580596923828,4.0924549102783204e-05,0.000785982608795166,0.6515171527862549,828.9205708825626,OCT-H,40,40
facility,optimaltree,1,1.4183724604570051e-16,0.0,0.0007512569427490234,4.0924549102783204e-05,0.0007921814918518067,0.6119070053100586,772.432847275518,OCT-H,40,40
facility,optimaltree,1,9.296043161116495e-17,0.0,0.0007178783416748047,4.0924549102783204e-05,0.0007588028907775879,0.7405750751495361,975.9781942720689,OCT-H,40,40
facility,optimaltree,1,9.226466638847724e-17,0.0,0.0007755756378173828,4.0924549102783204e-05,0.000816500186920166,1.1153340339660645,1365.9936051859313,OCT-H,40,40
facility,optimaltree,1,9.215193941648745e-17,4.284195596230711e-10,0.0007205009460449219,4.0924549102783204e-05,0.0007614254951477051,1.4633331298828125,1921.8336386266496,OCT-H,40,40
facility,optimaltree,1,9.285253255218099e-17,0.0,0.0007579326629638672,4.0924549102783204e-05,0.0007988572120666504,0.840054988861084,1051.5708892304478,OCT-H,40,40
facility,optimaltree,1,9.10846977008203e-17,0.0,0.0007917881011962891,4.0924549102783204e-05,0.0008327126502990723,0.5042240619659424,605.5198774569453,OCT-H,40,40
facility,optimaltree,1,9.136415228462555e-17,1.4764787461846063e-16,0.0008296966552734375,4.0924549102783204e-05,0.0008706212043762207,0.9187479019165039,1055.2785727000123,OCT-H,40,40
facility,optimaltree,1,9.13458726764995e-17,0.0,0.00072479248046875,4.0924549102783204e-05,0.0007657170295715332,0.7456769943237305,973.8284059595535,OCT-H,40,40
facility,optimaltree,1,9.096791468349298e-17,0.0,0.0007569789886474609,4.0924549102783204e-05,0.0007979035377502442,0.39695000648498535,497.4912225658494,OCT-H,40,40
facility,optimaltree,1,9.131782322087817e-17,9.835059573765304e-10,0.000736236572265625,4.0924549102783204e-05,0.0007771611213684082,0.42055201530456543,541.1387725676069,OCT-H,40,40
facility,optimaltree,1,9.188676062899662e-17,-1.4764255805289028e-16,0.0007822513580322266,4.0924549102783204e-05,0.0008231759071350098,0.6781768798828125,823.8541410221135,OCT-H,40,40
facility,optimaltree,1,9.063977532802888e-17,0.0,0.0007491111755371094,4.0924549102783204e-05,0.0007900357246398926,0.5468568801879883,692.1925972869795,OCT-H,40,40
facility,optimaltree,1,1.3933388289332105e-16,0.0,0.0007343292236328125,4.0924549102783204e-05,0.0007752537727355957,0.5903539657592773,761.4977011670998,OCT-H,40,40
facility,optimaltree,1,9.221098404620496e-17,2.5014226539824282e-09,0.000743865966796875,4.0924549102783204e-05,0.0007847905158996582,1.066922903060913,1359.5002506341805,OCT-H,40,40
facility,optimaltree,1,9.180672485485856e-17,0.0,0.0007684230804443359,4.0924549102783204e-05,0.0008093476295471192,1.0241060256958008,1265.347532146171,OCT-H,40,40
facility,optimaltree,1,9.141285991569905e-17,-1.4843331418004133e-16,0.0007328987121582031,4.0924549102783204e-05,0.0007738232612609863,0.7712819576263428,996.7159120669203,OCT-H,40,40
facility,optimaltree,1,9.237791797233433e-17,0.0,0.00074005126953125,4.0924549102783204e-05,0.0007809758186340332,0.7500691413879395,960.4255643918001,OCT-H,40,40
facility,optimaltree,1,9.194532019820037e-17,1.4809092474565854e-16,0.0007798671722412109,4.0924549102783204e-05,0.0008207917213439942,0.6901822090148926,840.873745515809,OCT-H,40,40
facility,optimaltree,1,9.076992459723021e-17,0.0,0.0007109642028808594,4.0924549102783204e-05,0.0007518887519836426,0.6940109729766846,923.0234807286795,OCT-H,40,40
facility,optimaltree,1,9.122432938234282e-17,0.0,0.0007398128509521484,4.0924549102783204e-05,0.0007807374000549317,0.4515089988708496,578.3109645305605,OCT-H,40,40
facility,optimaltree,1,9.12085172134995e-17,6.965084856327869e-10,0.0007207393646240234,4.0924549102783204e-05,0.0007616639137268067,1.0703530311584473,1405.2825818164745,OCT-H,40,40
facility,optimaltree,1,9.078104467729229e-17,0.0,0.0007603168487548828,4.0924549102783204e-05,0.000801241397857666,0.8180229663848877,1020.9444601490783,OCT-H,40,40
facility,optimaltree,1,4.564756746851262e-17,1.4832774460485042e-16,0.0007388591766357422,4.0924549102783204e-05,0.0007797837257385254,0.8543589115142822,1095.6357299007843,OCT-H,40,40
facility,optimaltree,1,9.134371007042278e-17,0.0,0.0007550716400146484,4.0924549102783204e-05,0.0007959961891174317,0.6879150867462158,864.2190705824211,OCT-H,40,40
facility,optimaltree,1,9.225511287108332e-17,0.0,0.0007445812225341797,4.0924549102783204e-05,0.0007855057716369629,0.9930799007415771,1264.2553837281653,OCT-H,40,40
facility,optimaltree,1,1.3933388289332105e-16,0.0,0.0007829666137695312,4.0924549102783204e-05,0.0008238911628723145,1.0798060894012451,1310.617394701431,OCT-H,40,40
facility,optimaltree,1,9.103007256886906e-17,0.0,0.0007827281951904297,4.0924549102783204e-05,0.0008236527442932129,1.5386478900909424,1868.078387101443,OCT-H,40,40
facility,optimaltree,1,1.151076946449459e-16,0.0,0.0007293224334716797,4.0924549102783204e-05,0.0007702469825744629,1.3223779201507568,1716.8232399052822,OCT-H,40,40
facility,optimaltree,1,9.259826977441528e-17,0.0,0.0007834434509277344,4.0924549102783204e-05,0.0008243680000305176,0.9213521480560303,1117.6466675343079,OCT-H,40,40
facility,optimaltree,1,1.3933388289332105e-16,0.0,0.0007572174072265625,4.0924549102783204e-05,0.0007981419563293457,0.645287036895752,808.4865502666049,OCT-H,40,40
facility,optimaltree,1,9.247175526876212e-17,0.0,0.0007719993591308594,4.0924549102783204e-05,0.0008129239082336426,1.1084771156311035,1363.5681081635944,OCT-H,40,40
facility,optimaltree,1,9.202830641031023e-17,0.0,0.0007266998291015625,4.0924549102783204e-05,0.0007676243782043457,0.9326469898223877,1214.978336154551,OCT-H,40,40
facility,optimaltree,1,1.3933388289332105e-16,-1.4818324689828942e-16,0.0008280277252197266,4.0924549102783204e-05,0.0008689522743225098,0.8038709163665771,925.1036450687994,OCT-H,40,40
facility,optimaltree,1,9.212255746358078e-17,0.0,0.0007381439208984375,4.0924549102783204e-05,0.0007790684700012207,0.7254998683929443,931.2401879026211,OCT-H,40,40
facility,optimaltree,1,9.16915391767522e-17,-1.478693182681847e-16,0.0007808208465576172,4.0924549102783204e-05,0.0008217453956604004,0.6596457958221436,802.7374407032916,OCT-H,40,40
facility,optimaltree,1,9.203329474076534e-17,1.4775071337923225e-16,0.0007386207580566406,4.0924549102783204e-05,0.0007795453071594238,0.627842903137207,805.3962962396587,OCT-H,40,40
facility,optimaltree,1,9.093371992513901e-17,0.0,0.0007736682891845703,4.0924549102783204e-05,0.0008145928382873535,0.7397251129150391,908.0918443504602,OCT-H,40,40
facility,optimaltree,1,9.211976754685625e-17,0.0,0.0007376670837402344,4.0924549102783204e-05,0.0007785916328430176,0.47719693183898926,612.8975854730298,OCT-H,40,40
facility,optimaltree,1,1.4183724604570051e-16,0.0,0.0007779598236083984,4.0924549102783204e-05,0.0008188843727111817,0.8158159255981445,996.2528933079062,OCT-H,40,40
facility,optimaltree,1,9.179664428032679e-17,0.0,0.0007810592651367188,4.0924549102783204e-05,0.000821983814239502,0.9976089000701904,1213.6600292953171,OCT-H,40,40
facility,optimaltree,1,9.281362873663526e-17,0.0,0.0007774829864501953,4.0924549102783204e-05,0.0008184075355529785,0.986914873123169,1205.8966104904373,OCT-H,40,40
facility,optimaltree,1,9.055857463877477e-17,0.0,0.0008177757263183594,4.0924549102783204e-05,0.0008587002754211426,1.0091040134429932,1175.1527771993392,OCT-H,40,40
facility,optimaltree,1,9.279568994733878e-17,0.0,0.0007612705230712891,4.0924549102783204e-05,0.0008021950721740723,1.2175920009613037,1517.825331015113,OCT-H,40,40
facility,optimaltree,1,9.078140706898926e-17,-1.4778722531450936e-16,0.0007505416870117188,4.0924549102783204e-05,0.000791466236114502,1.0413398742675781,1315.7097886825418,OCT-H,40,40
facility,optimaltree,1,1.151076946449459e-16,0.0,0.0007627010345458984,4.0924549102783204e-05,0.0008036255836486817,1.2121601104736328,1508.3642620859478,OCT-H,40,40
facility,optimaltree,1,9.195147588076271e-17,0.0,0.0007491111755371094,4.0924549102783204e-05,0.0007900357246398926,0.8813190460205078,1115.5432830866264,OCT-H,40,40
facility,optimaltree,1,9.182055281076561e-17,0.0,0.0007917881011962891,4.0924549102783204e-05,0.0008327126502990723,0.5685780048370361,682.8021702718565,OCT-H,40,40
facility,optimaltree,1,9.193960724055397e-17,0.0,0.0007457733154296875,4.0924549102783204e-05,0.0007866978645324707,0.9197409152984619,1169.1158153137453,OCT-H,40,40
facility,optimaltree,1,1.3933388289332105e-16,0.0,0.0007479190826416016,4.0924549102783204e-05,0.0007888436317443848,0.702448844909668,890.4791984646306,OCT-H,40,40
facility,optimaltree,1,1.3933388289332105e-16,0.0,0.0007550716400146484,4.0924549102783204e-05,0.0007959961891174317,0.5492579936981201,690.0259086756623,OCT-H,40,40
facility,optimaltree,1,9.167759878469235e-17,0.0,0.0007574558258056641,4.0924549102783204e-05,0.0007983803749084473,0.788585901260376,987.7320711331432,OCT-H,40,40
facility,optimaltree,1,9.123308594632884e-17,0.0,0.0007433891296386719,4.0924549102783204e-05,0.0007843136787414551,0.7015459537506104,894.471144346663,OCT-H,40,40
facility,optimaltree,1,1.4183724604570051e-16,0.0,0.0007505416870117188,4.0924549102783204e-05,0.000791466236114502,0.6379711627960205,806.0623860949196,OCT-H,40,40
facility,optimaltree,1,9.239032747630665e-17,9.43278603476679e-10,0.0007610321044921875,4.0924549102783204e-05,0.0008019566535949707,0.9785940647125244,1220.258053007893,OCT-H,40,40
facility,optimaltree,1,9.241668349224359e-17,-1.4775643546091033e-16,0.0007729530334472656,4.0924549102783204e-05,0.0008138775825500488,0.7602519989013672,934.1109955619352,OCT-H,40,40
facility,optimaltree,1,9.170566266018273e-17,0.0,0.0007729530334472656,4.0924549102783204e-05,0.0008138775825500488,1.061021089553833,1303.6617696600413,OCT-H,40,40
facility,optimaltree,1,9.119645954935412e-17,0.0,0.0007238388061523438,4.0924549102783204e-05,0.000764763355255127,0.9088430404663086,1188.3977366607953,OCT-H,40,40
facility,optimaltree,1,4.5991241216618495e-17,-1.4788941231457088e-16,0.0007555484771728516,4.0924549102783204e-05,0.0007964730262756348,0.7711360454559326,968.1885261850239,OCT-H,40,40
facility,optimaltree,1,9.204480658750637e-17,0.0,0.0007262229919433594,4.0924549102783204e-05,0.0007671475410461426,0.5226671695709229,681.3124485260983,OCT-H,40,40
facility,optimaltree,1,9.178425458949352e-17,0.0,0.0007653236389160156,4.0924549102783204e-05,0.0008062481880187988,1.2520599365234375,1552.9460470480387,OCT-H,40,40
facility,optimaltree,1,9.172667096404202e-17,0.0,0.0007123947143554688,4.0924549102783204e-05,0.000753319263458252,0.9921979904174805,1317.1015777063915,OCT-H,40,40
facility,optimaltree,1,1.3933388289332105e-16,0.0,0.0008678436279296875,4.0924549102783204e-05,0.0009087681770324707,0.8277590274810791,910.8582897170517,OCT-H,40,40
facility,optimaltree,1,9.202852732084936e-17,0.0,0.0007548332214355469,4.0924549102783204e-05,0.0007957577705383301,0.8197789192199707,1030.1865084715294,OCT-H,40,40
facility,optimaltree,1,9.133854349375195e-17,0.0,0.0007810592651367188,4.0924549102783204e-05,0.000821983814239502,0.687993049621582,836.9909938653866,OCT-H,40,40
facility,optimaltree,1,1.3933388289332105e-16,1.0282069038449112e-09,0.0007660388946533203,4.0924549102783204e-05,0.0008069634437561035,0.5651419162750244,700.3314966096938,OCT-H,40,40
facility,optimaltree,1,9.224741280986926e-17,0.0,0.0007314682006835938,4.0924549102783204e-05,0.000772392749786377,0.6201629638671875,802.9114256169647,OCT-H,40,40
facility,optimaltree,1,9.180181210875968e-17,0.0,0.0007333755493164062,4.0924549102783204e-05,0.0007743000984191895,0.8046178817749023,1039.1550813665265,OCT-H,40,40
facility,optimaltree,1,9.179010338942544e-17,0.0,0.0007429122924804688,4.0924549102783204e-05,0.000783836841583252,1.1764190196990967,1500.846805468952,OCT-H,40,40
facility,optimaltree,1,9.141743776109506e-17,0.0,0.0007381439208984375,4.0924549102783204e-05,0.0007790684700012207,1.111375093460083,1426.54354046486,OCT-H,40,40
facility,optimaltree,1,9.198141609452885e-17,0.0,0.0007607936859130859,4.0924549102783204e-05,0.0008017182350158692,0.6353108882904053,792.4366199277356,OCT-H,40,40
facility,optimaltree,1,9.006552846195776e-17,0.0,0.0007686614990234375,4.0924549102783204e-05,0.0008095860481262207,0.711663007736206,879.045543563088,OCT-H,40,40
facility,optimaltree,1,9.182108893885445e-17,0.0,0.000659942626953125,4.0924549102783204e-05,0.0007008671760559082,0.6652750968933105,949.2170836664228,OCT-H,40,40
facility,optimaltree,1,1.3933388289332105e-16,0.0,0.0007014274597167969,4.0924549102783204e-05,0.0007423520088195801,0.3716609477996826,500.6532526134922,OCT-H,40,40
facility,optimaltree,1,9.136999070916986e-17,0.0,0.0008003711700439453,4.0924549102783204e-05,0.0008412957191467285,0.5416791439056396,643.8629504201323,OCT-H,40,40
facility,optimaltree,1,9.276815514404206e-17,0.0,0.0007543563842773438,4.0924549102783204e-05,0.000795280933380127,0.5408840179443359,680.1169187414747,OCT-H,40,40


==> data/benchmarks/facility/facility_n40_m40_general.csv <==
accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,m,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
100.0,9.873971094363795e-17,6.581341424441165e-11,1037.0305152028054,0.0001,0.00020296000000000018,pytorch,40.0,1.4183724604570051e-16,2.5014226539824282e-09,1522.7221429413073,9.787082672119143e-06,0.0007733988761901855,0.812187738418579,0.0007831859588623047,40.0,5.0,1760.0,100.0,0.0,5.0,100.0,40.0,10000.0,1640.0,NN,facility,2.0088399620467625e-17,3.3881317890172014e-21,4.2252678282216e-05,3.0670686433659506e-10,0.24197228031845552,4.2252678282216e-05
100.0,9.873971094363795e-17,6.581341424441165e-11,961.9083487293512,0.0001,0.00020296000000000018,optimaltree,40.0,1.4183724604570051e-16,2.5014226539824282e-09,1392.698164952522,4.1606426239013656e-05,0.0008333373069763184,0.8416156816482544,0.0008749437332153324,40.0,5.0,1760.0,100.0,0.0,5.0,100.0,40.0,10000.0,1640.0,OCT,facility,2.0088399620467625e-17,1.3552527156068805e-20,6.325460002353376e-05,3.0670686433659506e-10,0.25194607630150345,6.325460002353376e-05
100.0,9.873971094363795e-17,6.581341424441165e-11,1070.2035796932885,0.0001,0.00020296000000000018,optimaltree,40.0,1.4183724604570051e-16,2.5014226539824282e-09,1680.8184784091895,4.092454910278323e-05,0.0007544493675231933,0.8512120127677918,0.000795373916625977,40.0,5.0,1760.0,100.0,0.0,5.0,100.0,40.0,10000.0,1640.0,OCT-H,facility,2.0088399620467625e-17,2.710505431213761e-20,3.5034925032928556e-05,3.0670686433659506e-10,0.2689088279428047,3.5034925032928556e-05


==> data/benchmarks/facility/facility_n60_m30_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,n,m
facility,pytorch,1,2.0202332213011475e-16,1.895626306933253e-16,0.0006434917449951172,1.0824203491210937e-05,0.0006543159484863281,0.08150315284729004,124.56238157702958,NN,60,30
facility,pytorch,1,0.0,1.8939590028685177e-16,0.0005543231964111328,1.0824203491210937e-05,0.0005651473999023438,0.09142684936523438,161.77522780965236,NN,60,30
facility,pytorch,1,7.375205867384755e-17,1.8869399110149041e-16,0.0005552768707275391,1.0824203491210937e-05,0.00056610107421875,0.1995689868927002,352.532429245283,NN,60,30
facility,pytorch,1,7.466709023350916e-17,-3.778588066617676e-16,0.0005116462707519531,1.0824203491210937e-05,0.0005224704742431641,0.2825281620025635,540.7543123117641,NN,60,30
facility,pytorch,1,7.346951230051284e-17,0.0,0.0005292892456054688,1.0824203491210937e-05,0.0005401134490966797,0.13365602493286133,247.45916835878873,NN,60,30
facility,pytorch,1,0.0,1.8894326073918508e-16,0.0005064010620117188,1.0824203491210937e-05,0.0005172252655029297,0.2123570442199707,410.56974278602377,NN,60,30
facility,pytorch,1,0.0,0.0,0.0005080699920654297,1.0824203491210937e-05,0.0005188941955566406,0.19991111755371094,385.26373828340377,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005340576171875,1.0824203491210937e-05,0.000544881820678711,0.10412907600402832,191.10396429509058,NN,60,30
facility,pytorch,1,0.0,0.0,0.0005230903625488281,1.0824203491210937e-05,0.0005339145660400391,0.12454104423522949,233.26024828078948,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,-1.8894228477391326e-16,0.0005311965942382812,1.0824203491210937e-05,0.0005420207977294922,0.18369293212890625,338.9038444620392,NN,60,30
facility,pytorch,1,0.0,1.8903078086330067e-16,0.0005211830139160156,1.0824203491210937e-05,0.0005320072174072266,0.1933150291442871,363.3691852648561,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005066394805908203,1.0824203491210937e-05,0.0005174636840820313,0.1447129249572754,279.65812753409506,NN,60,30
facility,pytorch,1,0.0,0.0,0.0005123615264892578,1.0824203491210937e-05,0.0005231857299804688,0.16007304191589355,305.95834852351436,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,0.0,0.00047516822814941406,1.0824203491210937e-05,0.000485992431640625,0.16847610473632812,346.6640502354788,NN,60,30
facility,pytorch,1,3.665074550641089e-17,0.0,0.0005025863647460938,1.0824203491210937e-05,0.0005134105682373047,0.23426413536071777,456.2900529395375,NN,60,30
facility,pytorch,1,0.0,0.0,0.0005078315734863281,1.0824203491210937e-05,0.0005186557769775391,0.19301605224609375,372.14673163556125,NN,60,30
facility,pytorch,1,0.0,0.0,0.0005528926849365234,1.0824203491210937e-05,0.0005637168884277344,0.23325014114379883,413.77178142446286,NN,60,30
facility,pytorch,1,7.338728003811552e-17,-1.8882790187276793e-16,0.0005240440368652344,1.0824203491210937e-05,0.0005348682403564453,0.23688507080078125,442.8849068378354,NN,60,30
facility,pytorch,1,0.0,1.8930225112422976e-16,0.0005519390106201172,1.0824203491210937e-05,0.0005627632141113281,0.16115188598632812,286.35824436536177,NN,60,30
facility,pytorch,1,0.0,0.0,0.0005159378051757812,1.0824203491210937e-05,0.0005267620086669922,0.1296529769897461,246.131981533448,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,1.89392106892618e-16,0.0005135536193847656,1.0824203491210937e-05,0.0005243778228759766,0.1869800090789795,356.5749749931799,NN,60,30
facility,pytorch,1,0.0,0.0,0.0005002021789550781,1.0824203491210937e-05,0.0005110263824462891,0.1565999984741211,306.44210133432864,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005164146423339844,1.0824203491210937e-05,0.0005272388458251953,0.07323217391967773,138.8975309758524,NN,60,30
facility,pytorch,1,7.422461381586044e-17,0.0,0.0005216598510742188,1.0824203491210937e-05,0.0005324840545654297,0.14539313316345215,273.0469239724187,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005135536193847656,1.0824203491210937e-05,0.0005243778228759766,0.08134007453918457,155.11730471946893,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,0.0,0.0004999637603759766,1.0824203491210937e-05,0.0005107879638671875,0.12395000457763672,242.66430171769977,NN,60,30
facility,pytorch,1,7.332873910905822e-17,0.0,0.000560760498046875,1.0824203491210937e-05,0.000571584701538086,0.17486310005187988,305.9268374071911,NN,60,30
facility,pytorch,1,1.493621199497252e-16,0.0,0.0004994869232177734,1.0824203491210937e-05,0.0005103111267089844,0.10082101821899414,197.56774434685104,NN,60,30
facility,pytorch,1,7.355747820455362e-17,0.0,0.0005116462707519531,1.0824203491210937e-05,0.0005224704742431641,0.1065981388092041,204.02710595966047,NN,60,30
facility,pytorch,1,1.4867718011839103e-16,0.0,0.0004863739013671875,1.0824203491210937e-05,0.0004971981048583985,0.19230914115905762,386.78574853745084,NN,60,30
facility,pytorch,1,1.469502303755621e-16,0.0,0.0005292892456054688,1.0824203491210937e-05,0.0005401134490966797,0.21408605575561523,396.3723845678467,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,0.0,0.000499725341796875,1.0824203491210937e-05,0.000510549545288086,0.16318798065185547,319.6320164378444,NN,60,30
facility,pytorch,1,3.6537921723447786e-17,0.0,0.0005278587341308594,1.0824203491210937e-05,0.0005386829376220703,0.14907407760620117,276.7380720545277,NN,60,30
facility,pytorch,1,3.735597676265235e-17,0.0,0.0005004405975341797,1.0824203491210937e-05,0.0005112648010253906,0.1520099639892578,297.32139526207794,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,-1.8809773090094148e-16,0.0005183219909667969,1.0824203491210937e-05,0.0005291461944580078,0.235396146774292,444.86032260971433,NN,60,30
facility,pytorch,1,0.0,0.0,0.0005118846893310547,1.0824203491210937e-05,0.0005227088928222656,0.22706389427185059,434.398376208721,NN,60,30
facility,pytorch,1,0.0,0.0,0.0005095005035400391,1.0824203491210937e-05,0.00052032470703125,0.08986902236938477,172.71719208211144,NN,60,30
facility,pytorch,1,0.0,0.0,0.0005483627319335938,1.0824203491210937e-05,0.0005591869354248047,0.19346189498901367,345.9699837980728,NN,60,30
facility,pytorch,1,0.0,0.0,0.000518798828125,1.0824203491210937e-05,0.000529623031616211,0.20551109313964844,388.0327721256865,NN,60,30
facility,pytorch,1,7.388221273890662e-17,1.8948837826897236e-16,0.0005574226379394531,1.0824203491210937e-05,0.0005682468414306641,0.14195489883422852,249.81203322983973,NN,60,30
facility,pytorch,1,1.4892026809594306e-16,1.883451037730759e-16,0.0005409717559814453,1.0824203491210937e-05,0.0005517959594726563,0.16729402542114258,303.1809540269616,NN,60,30
facility,pytorch,1,7.295546729265021e-17,0.0,0.0005240440368652344,1.0824203491210937e-05,0.0005348682403564453,0.0915060043334961,171.08139431220468,NN,60,30
facility,pytorch,1,7.461811994091642e-17,0.0,0.0005152225494384766,1.0824203491210937e-05,0.0005260467529296875,0.170058012008667,323.2754713560551,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,-1.8945278135115107e-16,0.0005383491516113281,1.0824203491210937e-05,0.0005491733551025391,0.1592121124267578,289.91230355127203,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,-1.884243498655423e-16,0.0005204677581787109,1.0824203491210937e-05,0.0005312919616699219,0.22833681106567383,429.77652127086697,NN,60,30
facility,pytorch,1,7.415313677965218e-17,0.0,0.000518798828125,1.0824203491210937e-05,0.000529623031616211,0.222182035446167,419.5097686143873,NN,60,30
facility,pytorch,1,0.0,0.0,0.0005807876586914062,1.0824203491210937e-05,0.0005916118621826172,0.19173192977905273,324.08398484726365,NN,60,30
facility,pytorch,1,7.421669793812483e-17,0.0,0.0005199909210205078,1.0824203491210937e-05,0.0005308151245117188,0.09458684921264648,178.19169960474306,NN,60,30
facility,pytorch,1,7.394149890817979e-17,0.0,0.0005412101745605469,1.0824203491210937e-05,0.0005520343780517578,0.19186615943908691,347.56197633238315,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005307197570800781,1.0824203491210937e-05,0.0005415439605712891,0.17534112930297852,323.7800475477679,NN,60,30
facility,pytorch,1,7.419640474544029e-17,0.0,0.0005178451538085938,1.0824203491210937e-05,0.0005286693572998047,0.26740097999572754,505.80003607828985,NN,60,30
facility,pytorch,1,1.4838554724113186e-16,0.0,0.00043320655822753906,1.0824203491210937e-05,0.00044403076171875,0.3127021789550781,704.2353951890034,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,1.890343037761247e-16,0.0004906654357910156,1.0824203491210937e-05,0.0005014896392822266,0.2956969738006592,589.6372539697633,NN,60,30
facility,pytorch,1,1.4873310022587007e-16,0.0,0.0004980564117431641,1.0824203491210937e-05,0.000508880615234375,0.23398900032043457,459.811188155922,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005061626434326172,1.0824203491210937e-05,0.0005169868469238281,0.27344298362731934,528.9167127836192,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005078315734863281,1.0824203491210937e-05,0.0005186557769775391,0.23770618438720703,458.3120345683552,NN,60,30
facility,pytorch,1,7.414854879537063e-17,0.0,0.0005381107330322266,1.0824203491210937e-05,0.0005489349365234375,0.25911593437194824,472.0339645587213,NN,60,30
facility,pytorch,1,7.416073802352714e-17,0.0,0.0005018711090087891,1.0824203491210937e-05,0.0005126953125,0.10078001022338867,196.56901041666666,NN,60,30
facility,pytorch,1,1.4856564221331107e-16,0.0,0.0005240440368652344,1.0824203491210937e-05,0.0005348682403564453,0.33968496322631836,635.0815726129981,NN,60,30
facility,pytorch,1,3.691938661842455e-17,0.0,0.0005400180816650391,1.0824203491210937e-05,0.00055084228515625,0.19400811195373535,352.20264889196676,NN,60,30
facility,pytorch,1,0.0,0.0,0.0005269050598144531,1.0824203491210937e-05,0.0005377292633056641,0.1931319236755371,359.16201117318434,NN,60,30
facility,pytorch,1,7.369685700417563e-17,1.8895368865297792e-16,0.0006206035614013672,1.0824203491210937e-05,0.0006314277648925781,0.11874103546142578,188.05165382872678,NN,60,30
facility,pytorch,1,1.482784910866379e-16,-1.9001861899187997e-16,0.000522613525390625,1.0824203491210937e-05,0.000533437728881836,0.12937688827514648,242.53419147224457,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005214214324951172,1.0824203491210937e-05,0.0005322456359863281,0.27463579177856445,515.9944454398853,NN,60,30
facility,pytorch,1,0.0,1.8914464651511192e-16,0.0005180835723876953,1.0824203491210937e-05,0.0005289077758789063,0.2765829563140869,522.9322935448972,NN,60,30
facility,pytorch,1,1.4913438392634837e-16,0.0,0.0005300045013427734,1.0824203491210937e-05,0.0005408287048339844,0.13648700714111328,252.36642567448422,NN,60,30
facility,pytorch,1,7.42001400655604e-17,0.0,0.0005195140838623047,1.0824203491210937e-05,0.0005303382873535156,0.1364729404449463,257.3318647725229,NN,60,30
facility,pytorch,1,0.0,0.0,0.0004982948303222656,1.0824203491210937e-05,0.0005091190338134766,0.15420985221862793,302.89547625737566,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005087852478027344,1.0824203491210937e-05,0.0005196094512939453,0.23961615562438965,461.1466458658346,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005238056182861328,1.0824203491210937e-05,0.0005346298217773438,0.07486796379089355,140.0370139136639,NN,60,30
facility,pytorch,1,7.385244113450212e-17,0.0,0.0005207061767578125,1.0824203491210937e-05,0.0005315303802490235,0.12692809104919434,238.79743428725217,NN,60,30
facility,pytorch,1,7.421256505626548e-17,0.0,0.00049591064453125,1.0824203491210937e-05,0.000506734848022461,0.13909292221069336,274.4885668580032,NN,60,30
facility,pytorch,1,3.663545167031736e-17,1.8914905555988254e-16,0.0005121231079101562,1.0824203491210937e-05,0.0005229473114013672,0.20859813690185547,398.88939545910455,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005195140838623047,1.0824203491210937e-05,0.0005303382873535156,0.26410818099975586,497.9994605286819,NN,60,30
facility,pytorch,1,7.252471999971127e-17,0.0,0.0005655288696289062,1.0824203491210937e-05,0.0005763530731201172,0.12190699577331543,211.51443699842807,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,0.0,0.0004990100860595703,1.0824203491210937e-05,0.0005098342895507813,0.13080096244812012,256.55583613916946,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005190372467041016,1.0824203491210937e-05,0.0005298614501953125,0.17836713790893555,336.6297696184305,NN,60,30
facility,pytorch,1,7.405803289062496e-17,0.0,0.0005328655242919922,1.0824203491210937e-05,0.0005436897277832031,0.21732211112976074,399.71715488510785,NN,60,30
facility,pytorch,1,3.757406011905856e-17,0.0,0.0005221366882324219,1.0824203491210937e-05,0.0005329608917236328,0.2535898685455322,475.8132772658137,NN,60,30
facility,pytorch,1,7.465159043415704e-17,-1.8942070019321674e-16,0.0005116462707519531,1.0824203491210937e-05,0.0005224704742431641,0.15161395072937012,290.1866386784704,NN,60,30
facility,pytorch,1,7.334329559427356e-17,0.0,0.0005180835723876953,1.0824203491210937e-05,0.0005289077758789063,0.15410399436950684,291.36269383339345,NN,60,30
facility,pytorch,1,0.0,1.895198098974068e-16,0.0005056858062744141,1.0824203491210937e-05,0.000516510009765625,0.1294398307800293,250.60468980797634,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,-1.8976197571896775e-16,0.0005290508270263672,1.0824203491210937e-05,0.0005398750305175781,0.1650831699371338,305.7803391626921,NN,60,30
facility,pytorch,1,7.44394278029939e-17,0.0,0.0004019737243652344,1.0824203491210937e-05,0.00041279792785644533,0.13500094413757324,327.03881252165877,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,0.0,0.00048351287841796875,1.0824203491210937e-05,0.0004943370819091797,0.14306902885437012,289.4159351789331,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,0.0,0.0004937648773193359,1.0824203491210937e-05,0.0005045890808105469,0.16549301147460938,327.975807975808,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005152225494384766,1.0824203491210937e-05,0.0005260467529296875,0.21436595916748047,407.50362581580856,NN,60,30
facility,pytorch,1,7.384264769413127e-17,0.0,0.00048732757568359375,1.0824203491210937e-05,0.0004981517791748047,0.12551403045654297,251.95941418589067,NN,60,30
facility,pytorch,1,7.429236309597296e-17,1.877160372568761e-16,0.0005190372467041016,1.0824203491210937e-05,0.0005298614501953125,0.16872906684875488,318.43997480201585,NN,60,30
facility,pytorch,1,0.0,1.9051789454449633e-16,0.0005183219909667969,1.0824203491210937e-05,0.0005291461944580078,0.13788414001464844,260.57853473911865,NN,60,30
facility,pytorch,1,7.439595126111552e-17,0.0,0.0005047321319580078,1.0824203491210937e-05,0.0005155563354492188,0.13664007186889648,265.03422123566406,NN,60,30
facility,pytorch,1,0.0,1.8929296089409278e-16,0.0005106925964355469,1.0824203491210937e-05,0.0005215167999267578,0.1452040672302246,278.42644235165034,NN,60,30
facility,pytorch,1,0.0,1.8968712086785614e-16,0.0005099773406982422,1.0824203491210937e-05,0.0005208015441894531,0.20340704917907715,390.5653726423732,NN,60,30
facility,pytorch,1,7.373435307441052e-17,-1.891001904675022e-16,0.0005204677581787109,1.0824203491210937e-05,0.0005312919616699219,0.11960220336914062,225.11577813677974,NN,60,30
facility,pytorch,1,3.7054432576460956e-17,0.0,0.0005633831024169922,1.0824203491210937e-05,0.0005742073059082031,0.19858002662658691,345.8333333333333,NN,60,30
facility,pytorch,1,7.399695705991902e-17,1.8842238567719373e-16,0.0004913806915283203,1.0824203491210937e-05,0.0005022048950195313,0.14383292198181152,286.4028674515761,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,-1.8964304333503173e-16,0.0005087852478027344,1.0824203491210937e-05,0.0005196094512939453,0.07544994354248047,145.20510232173993,NN,60,30
facility,pytorch,1,0.0,0.0,0.0006101131439208984,1.0824203491210937e-05,0.0006209373474121094,0.13460803031921387,216.78198433420366,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005221366882324219,1.0824203491210937e-05,0.0005329608917236328,0.17467498779296875,327.74447526169814,NN,60,30
facility,pytorch,1,2.0202332213011475e-16,0.0,0.0005202293395996094,1.0824203491210937e-05,0.0005310535430908203,0.11424493789672852,215.12884978001256,NN,60,30
facility,optimaltree,1,2.0202332213011475e-16,1.895626306933253e-16,0.0007076263427734375,3.7245750427246093e-05,0.0007448720932006835,0.41951417922973633,563.2029754626756,OCT,60,30
facility,optimaltree,1,0.0,1.8939590028685177e-16,0.0006163120269775391,3.7245750427246093e-05,0.0006535577774047851,0.29931092262268066,457.9716330684878,OCT,60,30
facility,optimaltree,1,7.375205867384755e-17,1.8869399110149041e-16,0.0005693435668945312,3.7245750427246093e-05,0.0006065893173217773,0.3895289897918701,642.1626274457398,OCT,60,30
facility,optimaltree,1,7.466709023350916e-17,-3.778588066617676e-16,0.0006184577941894531,3.7245750427246093e-05,0.0006557035446166992,0.6105549335479736,931.1447811447812,OCT,60,30
facility,optimaltree,1,7.346951230051284e-17,0.0,0.0006363391876220703,3.7245750427246093e-05,0.0006735849380493164,0.680016040802002,1009.5475750561019,OCT,60,30
facility,optimaltree,1,0.0,1.8894326073918508e-16,0.0005984306335449219,3.7245750427246093e-05,0.0006356763839721679,0.4134848117828369,650.4643277749024,OCT,60,30
facility,optimaltree,1,0.0,0.0,0.0006039142608642578,3.7245750427246093e-05,0.0006411600112915039,0.20393919944763184,318.0784762868044,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005967617034912109,3.7245750427246093e-05,0.000634007453918457,0.20425701141357422,322.1681545716413,OCT,60,30
facility,optimaltree,1,0.0,0.0,0.00060272216796875,3.7245750427246093e-05,0.000639967918395996,0.2887561321258545,451.204074181699,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,-1.8894228477391326e-16,0.0005948543548583984,3.7245750427246093e-05,0.0006321001052856445,0.13736510276794434,217.315424596978,OCT,60,30
facility,optimaltree,1,0.0,1.8903078086330067e-16,0.0006163120269775391,3.7245750427246093e-05,0.0006535577774047851,0.2867000102996826,438.6758450616879,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005934238433837891,3.7245750427246093e-05,0.0006306695938110351,0.3301229476928711,523.4483332199212,OCT,60,30
facility,optimaltree,1,0.0,0.0,0.0005946159362792969,3.7245750427246093e-05,0.0006318616867065429,0.37554001808166504,594.3389605391251,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.000583648681640625,3.7245750427246093e-05,0.000620894432067871,0.24759912490844727,398.7781370237538,OCT,60,30
facility,optimaltree,1,3.665074550641089e-17,0.0,0.0005917549133300781,3.7245750427246093e-05,0.0006290006637573242,0.33353400230407715,530.2601754213068,OCT,60,30
facility,optimaltree,1,0.0,0.0,0.0005974769592285156,3.7245750427246093e-05,0.0006347227096557617,0.1375880241394043,216.7687118269715,OCT,60,30
facility,optimaltree,1,0.0,0.0,0.0006115436553955078,3.7245750427246093e-05,0.0006487894058227539,0.10685205459594727,164.69451202034384,OCT,60,30
facility,optimaltree,1,7.338728003811552e-17,-1.8882790187276793e-16,0.0005824565887451172,3.7245750427246093e-05,0.0006197023391723632,0.14071297645568848,227.06542732050386,OCT,60,30
facility,optimaltree,1,0.0,1.8930225112422976e-16,0.0005631446838378906,3.7245750427246093e-05,0.0006003904342651367,0.20010900497436523,333.2981232775532,OCT,60,30
facility,optimaltree,1,0.0,0.0,0.0005934238433837891,3.7245750427246093e-05,0.0006306695938110351,0.1880638599395752,298.1971253808757,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,1.89392106892618e-16,0.0005965232849121094,3.7245750427246093e-05,0.0006337690353393554,0.18640589714050293,294.12275883862134,OCT,60,30
facility,optimaltree,1,0.0,0.0,0.0005970001220703125,3.7245750427246093e-05,0.0006342458724975585,0.1496720314025879,235.9842419048049,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005776882171630859,3.7245750427246093e-05,0.000614933967590332,0.15272808074951172,248.36500957653865,OCT,60,30
facility,optimaltree,1,7.422461381586044e-17,0.0,0.0005819797515869141,3.7245750427246093e-05,0.0006192255020141601,0.14819097518920898,239.31665396077346,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005812644958496094,3.7245750427246093e-05,0.0006185102462768554,0.0973050594329834,157.32166123150697,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005831718444824219,3.7245750427246093e-05,0.0006204175949096679,0.13551092147827148,218.4188884875222,OCT,60,30
facility,optimaltree,1,7.332873910905822e-17,0.0,0.0005986690521240234,3.7245750427246093e-05,0.0006359148025512695,0.19527196884155273,307.07253244951676,OCT,60,30
facility,optimaltree,1,1.493621199497252e-16,0.0,0.0006151199340820312,3.7245750427246093e-05,0.0006523656845092773,0.2652101516723633,406.53602415010494,OCT,60,30
facility,optimaltree,1,7.355747820455362e-17,0.0,0.0005855560302734375,3.7245750427246093e-05,0.0006228017807006835,0.2187647819519043,351.2590823131283,OCT,60,30
facility,optimaltree,1,1.4867718011839103e-16,0.0,0.0005826950073242188,3.7245750427246093e-05,0.0006199407577514648,0.2234020233154297,360.36027720731323,OCT,60,30
facility,optimaltree,1,1.469502303755621e-16,0.0,0.0006048679351806641,3.7245750427246093e-05,0.0006421136856079101,0.20051789283752441,312.27786812811433,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005743503570556641,3.7245750427246093e-05,0.0006115961074829101,0.15891718864440918,259.8400916880424,OCT,60,30
facility,optimaltree,1,3.6537921723447786e-17,0.0,0.00061798095703125,3.7245750427246093e-05,0.000655226707458496,0.10684585571289062,163.0670033694537,OCT,60,30
facility,optimaltree,1,3.735597676265235e-17,0.0,0.0005795955657958984,3.7245750427246093e-05,0.0006168413162231445,0.15317916870117188,248.32832151885037,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,-1.8809773090094148e-16,0.0005869865417480469,3.7245750427246093e-05,0.0006242322921752929,0.1003260612487793,160.71911451291336,OCT,60,30
facility,optimaltree,1,0.0,0.0,0.0006792545318603516,3.7245750427246093e-05,0.0007165002822875976,0.19959616661071777,278.57095320808463,OCT,60,30
facility,optimaltree,1,0.0,0.0,0.0005784034729003906,3.7245750427246093e-05,0.0006156492233276367,0.18620896339416504,302.45951158305644,OCT,60,30
facility,optimaltree,1,0.0,0.0,0.0005929470062255859,3.7245750427246093e-05,0.000630192756652832,0.10422706604003906,165.38918440387104,OCT,60,30
facility,optimaltree,1,0.0,0.0,0.000576019287109375,3.7245750427246093e-05,0.000613265037536621,0.1534268856048584,250.18038892474206,OCT,60,30
facility,optimaltree,1,7.388221273890662e-17,1.8948837826897236e-16,0.0005900859832763672,3.7245750427246093e-05,0.0006273317337036132,0.18340611457824707,292.3590577754806,OCT,60,30
facility,optimaltree,1,1.4892026809594306e-16,1.883451037730759e-16,0.0005664825439453125,3.7245750427246093e-05,0.0006037282943725585,0.1419200897216797,235.07278198576745,OCT,60,30
facility,optimaltree,1,7.295546729265021e-17,0.0,0.0005881786346435547,3.7245750427246093e-05,0.0006254243850708007,0.1794910430908203,286.9907975693995,OCT,60,30
facility,optimaltree,1,7.461811994091642e-17,0.0,0.0005669593811035156,3.7245750427246093e-05,0.0006042051315307617,0.17958998680114746,297.2334682860999,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,-1.8945278135115107e-16,0.0005791187286376953,3.7245750427246093e-05,0.0006163644790649414,0.17622590065002441,285.9118372904434,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,-1.884243498655423e-16,0.0005595684051513672,3.7245750427246093e-05,0.0005968141555786132,0.21816492080688477,365.5491726656067,OCT,60,30
facility,optimaltree,1,7.415313677965218e-17,0.0,0.0005984306335449219,3.7245750427246093e-05,0.0006356763839721679,0.1438889503479004,226.35566457381614,OCT,60,30
facility,optimaltree,1,0.0,0.0,0.0005714893341064453,3.7245750427246093e-05,0.0006087350845336914,0.13082480430603027,214.9125418099498,OCT,60,30
facility,optimaltree,1,7.421669793812483e-17,0.0,0.0005931854248046875,3.7245750427246093e-05,0.0006304311752319335,0.22294092178344727,353.6324511576193,OCT,60,30
facility,optimaltree,1,7.394149890817979e-17,0.0,0.0005896091461181641,3.7245750427246093e-05,0.0006268548965454101,0.16613316535949707,265.0265097633519,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005841255187988281,3.7245750427246093e-05,0.0006213712692260742,0.16223716735839844,261.0953795151599,OCT,60,30
facility,optimaltree,1,7.419640474544029e-17,0.0,0.000579833984375,3.7245750427246093e-05,0.000617079734802246,0.1689009666442871,273.71011737796636,OCT,60,30
facility,optimaltree,1,1.4838554724113186e-16,0.0,0.0005905628204345703,3.7245750427246093e-05,0.0006278085708618164,0.25245189666748047,402.1160404371834,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,1.890343037761247e-16,0.0006215572357177734,3.7245750427246093e-05,0.0006588029861450195,0.3135988712310791,476.01312960965834,OCT,60,30
facility,optimaltree,1,1.4873310022587007e-16,0.0,0.0005843639373779297,3.7245750427246093e-05,0.0006216096878051757,0.3165550231933594,509.2504660136084,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005693435668945312,3.7245750427246093e-05,0.0006065893173217773,0.14446806907653809,238.16454551886238,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005898475646972656,3.7245750427246093e-05,0.0006270933151245117,0.27222394943237305,434.1043714974413,OCT,60,30
facility,optimaltree,1,7.414854879537063e-17,0.0,0.000579833984375,3.7245750427246093e-05,0.000617079734802246,0.32069897651672363,519.7042755252645,OCT,60,30
facility,optimaltree,1,7.416073802352714e-17,0.0,0.0005884170532226562,3.7245750427246093e-05,0.0006256628036499023,0.1560661792755127,249.44135781298826,OCT,60,30
facility,optimaltree,1,1.4856564221331107e-16,0.0,0.0005810260772705078,3.7245750427246093e-05,0.0006182718276977539,0.1645669937133789,266.1725576696154,OCT,60,30
facility,optimaltree,1,3.691938661842455e-17,0.0,0.0006151199340820312,3.7245750427246093e-05,0.0006523656845092773,0.09822607040405273,150.56903319177553,OCT,60,30
facility,optimaltree,1,0.0,0.0,0.0005712509155273438,3.7245750427246093e-05,0.0006084966659545898,0.1514430046081543,248.88058239493463,OCT,60,30
facility,optimaltree,1,7.369685700417563e-17,1.8895368865297792e-16,0.0005316734313964844,3.7245750427246093e-05,0.0005689191818237304,0.19089794158935547,335.5449204180671,OCT,60,30
facility,optimaltree,1,1.482784910866379e-16,-1.9001861899187997e-16,0.0004935264587402344,3.7245750427246093e-05,0.0005307722091674804,0.14083600044250488,265.34170028119416,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005300045013427734,3.7245750427246093e-05,0.0005672502517700195,0.2394239902496338,422.0782441304293,OCT,60,30
facility,optimaltree,1,0.0,1.8914464651511192e-16,0.0005617141723632812,3.7245750427246093e-05,0.0005989599227905273,0.15837693214416504,264.4199154532645,OCT,60,30
facility,optimaltree,1,1.4913438392634837e-16,0.0,0.0005290508270263672,3.7245750427246093e-05,0.0005662965774536132,0.16524600982666016,291.8011805222253,OCT,60,30
facility,optimaltree,1,7.42001400655604e-17,0.0,0.00048661231994628906,3.7245750427246093e-05,0.0005238580703735351,0.11437296867370605,218.32816012961837,OCT,60,30
facility,optimaltree,1,0.0,0.0,0.0005626678466796875,3.7245750427246093e-05,0.0005999135971069335,0.13622784614562988,227.07911072958646,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005462169647216797,3.7245750427246093e-05,0.0005834627151489257,0.20069503784179688,343.9723441292569,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.000530242919921875,3.7245750427246093e-05,0.000567488670349121,0.19043183326721191,335.5694011477931,OCT,60,30
facility,optimaltree,1,7.385244113450212e-17,0.0,0.0005066394805908203,3.7245750427246093e-05,0.0005438852310180664,0.178725004196167,328.60793785781294,OCT,60,30
facility,optimaltree,1,7.421256505626548e-17,0.0,0.0005300045013427734,3.7245750427246093e-05,0.0005672502517700195,0.15035295486450195,265.0557745815856,OCT,60,30
facility,optimaltree,1,3.663545167031736e-17,1.8914905555988254e-16,0.0005567073822021484,3.7245750427246093e-05,0.0005939531326293945,0.20165395736694336,339.51156461492764,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005409717559814453,3.7245750427246093e-05,0.0005782175064086914,0.22924304008483887,396.4650629633601,OCT,60,30
facility,optimaltree,1,7.252471999971127e-17,0.0,0.0005118846893310547,3.7245750427246093e-05,0.0005491304397583007,0.16949200630187988,308.65527392085863,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005538463592529297,3.7245750427246093e-05,0.0005910921096801757,0.20589399337768555,348.3281031937465,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005369186401367188,3.7245750427246093e-05,0.0005741643905639648,0.2290050983428955,398.8493576168291,OCT,60,30
facility,optimaltree,1,7.405803289062496e-17,0.0,0.0004971027374267578,3.7245750427246093e-05,0.0005343484878540039,0.1923518180847168,359.974478185988,OCT,60,30
facility,optimaltree,1,3.757406011905856e-17,0.0,0.0004703998565673828,3.7245750427246093e-05,0.0005076456069946289,0.20734500885009766,408.4444068720001,OCT,60,30
facility,optimaltree,1,7.465159043415704e-17,-1.8942070019321674e-16,0.0005335807800292969,3.7245750427246093e-05,0.0005708265304565429,0.13450884819030762,235.63874664817772,OCT,60,30
facility,optimaltree,1,7.334329559427356e-17,0.0,0.0005877017974853516,3.7245750427246093e-05,0.0006249475479125976,0.13019680976867676,208.3323795789747,OCT,60,30
facility,optimaltree,1,0.0,1.895198098974068e-16,0.0005178451538085938,3.7245750427246093e-05,0.0005550909042358398,0.20215606689453125,364.18551511455104,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,-1.8976197571896775e-16,0.0004839897155761719,3.7245750427246093e-05,0.0005212354660034179,0.1581110954284668,303.33909670572956,OCT,60,30
facility,optimaltree,1,7.44394278029939e-17,0.0,0.0005872249603271484,3.7245750427246093e-05,0.0006244707107543945,0.17799091339111328,285.0268400516184,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005090236663818359,3.7245750427246093e-05,0.000546269416809082,0.11068892478942871,202.6269847504823,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005102157592773438,3.7245750427246093e-05,0.0005474615097045898,0.15845704078674316,289.43960073512125,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.00049591064453125,3.7245750427246093e-05,0.000533156394958496,0.25966906547546387,487.0410782481152,OCT,60,30
facility,optimaltree,1,7.384264769413127e-17,0.0,0.0005466938018798828,3.7245750427246093e-05,0.0005839395523071289,0.2631840705871582,450.7043058606414,OCT,60,30
facility,optimaltree,1,7.429236309597296e-17,1.877160372568761e-16,0.0005085468292236328,3.7245750427246093e-05,0.0005457925796508789,0.1264791488647461,231.73482670953427,OCT,60,30
facility,optimaltree,1,0.0,1.9051789454449633e-16,0.0005064010620117188,3.7245750427246093e-05,0.0005436468124389648,0.12589621543884277,231.57721623352134,OCT,60,30
facility,optimaltree,1,7.439595126111552e-17,0.0,0.00047135353088378906,3.7245750427246093e-05,0.0005085992813110351,0.2567150592803955,504.749158549048,OCT,60,30
facility,optimaltree,1,0.0,1.8929296089409278e-16,0.0005283355712890625,3.7245750427246093e-05,0.0005655813217163085,0.16828608512878418,297.5453372790045,OCT,60,30
facility,optimaltree,1,0.0,1.8968712086785614e-16,0.0005240440368652344,3.7245750427246093e-05,0.0005612897872924804,0.1662290096282959,296.15541453220175,OCT,60,30
facility,optimaltree,1,7.373435307441052e-17,-1.891001904675022e-16,0.0005147457122802734,3.7245750427246093e-05,0.0005519914627075195,0.17650604248046875,319.7622688124671,OCT,60,30
facility,optimaltree,1,3.7054432576460956e-17,0.0,0.0005145072937011719,3.7245750427246093e-05,0.0005517530441284179,0.22215795516967773,402.64019842538744,OCT,60,30
facility,optimaltree,1,7.399695705991902e-17,1.8842238567719373e-16,0.0005891323089599609,3.7245750427246093e-05,0.000626378059387207,0.17151093482971191,273.81376512054567,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,-1.8964304333503173e-16,0.0005686283111572266,3.7245750427246093e-05,0.0006058740615844726,0.11733603477478027,193.6640668655213,OCT,60,30
facility,optimaltree,1,0.0,0.0,0.0005743503570556641,3.7245750427246093e-05,0.0006115961074829101,0.16845297813415527,275.4317368490812,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005738735198974609,3.7245750427246093e-05,0.000611119270324707,0.1273329257965088,208.36018757656387,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.000583648681640625,3.7245750427246093e-05,0.000620894432067871,0.17693805694580078,284.97285175599603,OCT,60,30
facility,optimaltree,1,2.0202332213011475e-16,1.895626306933253e-16,0.0007112026214599609,4.046440124511719e-05,0.0007516670227050781,0.3880729675292969,516.2830825445965,OCT-H,60,30
facility,optimaltree,1,0.0,1.8939590028685177e-16,0.0006768703460693359,4.046440124511719e-05,0.0007173347473144531,0.1958940029144287,273.08589699274114,OCT-H,60,30
facility,optimaltree,1,7.375205867384755e-17,1.8869399110149041e-16,0.0005795955657958984,4.046440124511719e-05,0.0006200599670410156,0.44164490699768066,712.2616044787598,OCT-H,60,30
facility,optimaltree,1,7.466709023350916e-17,-3.778588066617676e-16,0.0005576610565185547,4.046440124511719e-05,0.0005981254577636718,0.2526249885559082,422.36120412002936,OCT-H,60,30
facility,optimaltree,1,7.346951230051284e-17,0.0,0.0006015300750732422,4.046440124511719e-05,0.0006419944763183593,0.2693030834197998,419.4788169583173,OCT-H,60,30
facility,optimaltree,1,0.0,1.8894326073918508e-16,0.0005536079406738281,4.046440124511719e-05,0.0005940723419189453,0.13034796714782715,219.414300162137,OCT-H,60,30
facility,optimaltree,1,0.0,0.0,0.0006296634674072266,4.046440124511719e-05,0.0006701278686523437,0.1892681121826172,282.4358171571697,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005879402160644531,4.046440124511719e-05,0.0006284046173095703,0.20202302932739258,321.48559027514307,OCT-H,60,30
facility,optimaltree,1,0.0,0.0,0.0005884170532226562,4.046440124511719e-05,0.0006288814544677734,0.20819306373596191,331.0529548246213,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,-1.8894228477391326e-16,0.0005614757537841797,4.046440124511719e-05,0.0006019401550292968,0.5054819583892822,839.754507430527,OCT-H,60,30
facility,optimaltree,1,0.0,1.8903078086330067e-16,0.0006594657897949219,4.046440124511719e-05,0.000699930191040039,0.4183650016784668,597.723897374409,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.000568389892578125,4.046440124511719e-05,0.0006088542938232421,0.16596317291259766,272.5827420390646,OCT-H,60,30
facility,optimaltree,1,0.0,0.0,0.0006041526794433594,4.046440124511719e-05,0.0006446170806884765,0.17821097373962402,276.4602103768142,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005829334259033203,4.046440124511719e-05,0.0006233978271484375,0.16288113594055176,261.2796016399462,OCT-H,60,30
facility,optimaltree,1,3.665074550641089e-17,0.0,0.0005834102630615234,4.046440124511719e-05,0.0006238746643066406,0.26018810272216797,417.0518817450855,OCT-H,60,30
facility,optimaltree,1,0.0,0.0,0.0005655288696289062,4.046440124511719e-05,0.0006059932708740234,0.1402270793914795,231.40039028689236,OCT-H,60,30
facility,optimaltree,1,0.0,0.0,0.0005712509155273438,4.046440124511719e-05,0.0006117153167724609,0.26615190505981445,435.09112451865366,OCT-H,60,30
facility,optimaltree,1,7.338728003811552e-17,-1.8882790187276793e-16,0.0005865097045898438,4.046440124511719e-05,0.0006269741058349609,0.1752481460571289,279.5141688088466,OCT-H,60,30
facility,optimaltree,1,0.0,1.8930225112422976e-16,0.0005850791931152344,4.046440124511719e-05,0.0006255435943603515,0.10176777839660645,162.68694830241034,OCT-H,60,30
facility,optimaltree,1,0.0,0.0,0.000583648681640625,4.046440124511719e-05,0.0006241130828857421,0.19671416282653809,315.1899362804273,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,1.89392106892618e-16,0.0006082057952880859,4.046440124511719e-05,0.0006486701965332031,0.15139412879943848,233.39152871298776,OCT-H,60,30
facility,optimaltree,1,0.0,0.0,0.0005741119384765625,4.046440124511719e-05,0.0006145763397216796,0.11074686050415039,180.2003320764086,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005712509155273438,4.046440124511719e-05,0.0006117153167724609,0.2606840133666992,426.15250300110694,OCT-H,60,30
facility,optimaltree,1,7.422461381586044e-17,0.0,0.0005803108215332031,4.046440124511719e-05,0.0006207752227783203,0.1276700496673584,205.6622831948136,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005800724029541016,4.046440124511719e-05,0.0006205368041992187,0.1408400535583496,226.96486752320652,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005710124969482422,4.046440124511719e-05,0.0006114768981933593,0.17670202255249023,288.97579462865343,OCT-H,60,30
facility,optimaltree,1,7.332873910905822e-17,0.0,0.0005991458892822266,4.046440124511719e-05,0.0006396102905273437,0.2690470218658447,420.6421095008052,OCT-H,60,30
facility,optimaltree,1,1.493621199497252e-16,0.0,0.0005943775177001953,4.046440124511719e-05,0.0006348419189453125,0.18254494667053223,287.5439400312463,OCT-H,60,30
facility,optimaltree,1,7.355747820455362e-17,0.0,0.0005843639373779297,4.046440124511719e-05,0.0006248283386230468,0.1577451229095459,252.46153728746302,OCT-H,60,30
facility,optimaltree,1,1.4867718011839103e-16,0.0,0.0005533695220947266,4.046440124511719e-05,0.0005938339233398437,0.19054102897644043,320.8658540502345,OCT-H,60,30
facility,optimaltree,1,1.469502303755621e-16,0.0,0.0005884170532226562,4.046440124511719e-05,0.0006288814544677734,0.2817239761352539,447.97628254704824,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005085468292236328,4.046440124511719e-05,0.00054901123046875,0.16697406768798828,304.13597832128966,OCT-H,60,30
facility,optimaltree,1,3.6537921723447786e-17,0.0,0.0005218982696533203,4.046440124511719e-05,0.0005623626708984375,0.20791196823120117,369.7115384615385,OCT-H,60,30
facility,optimaltree,1,3.735597676265235e-17,0.0,0.0006024837493896484,4.046440124511719e-05,0.0006429481506347656,0.11360287666320801,176.69057225073425,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,-1.8809773090094148e-16,0.0005824565887451172,4.046440124511719e-05,0.0006229209899902343,0.17760205268859863,285.1116843749043,OCT-H,60,30
facility,optimaltree,1,0.0,0.0,0.0005595684051513672,4.046440124511719e-05,0.0006000328063964843,0.17222285270690918,287.0223942274071,OCT-H,60,30
facility,optimaltree,1,0.0,0.0,0.0005576610565185547,4.046440124511719e-05,0.0005981254577636718,0.2011568546295166,336.3121432443637,OCT-H,60,30
facility,optimaltree,1,0.0,0.0,0.0005793571472167969,4.046440124511719e-05,0.000619821548461914,0.2400038242340088,387.2143923191729,OCT-H,60,30
facility,optimaltree,1,0.0,0.0,0.0005881786346435547,4.046440124511719e-05,0.0006286430358886718,0.10859394073486328,172.74340847719895,OCT-H,60,30
facility,optimaltree,1,7.388221273890662e-17,1.8948837826897236e-16,0.0006034374237060547,4.046440124511719e-05,0.0006439018249511718,0.1308131217956543,203.15693592819693,OCT-H,60,30
facility,optimaltree,1,1.4892026809594306e-16,1.883451037730759e-16,0.0005872249603271484,4.046440124511719e-05,0.0006276893615722656,0.17234301567077637,274.56736758941327,OCT-H,60,30
facility,optimaltree,1,7.295546729265021e-17,0.0,0.0005838871002197266,4.046440124511719e-05,0.0006243515014648437,0.17840003967285156,285.7365430439299,OCT-H,60,30
facility,optimaltree,1,7.461811994091642e-17,0.0,0.0005736351013183594,4.046440124511719e-05,0.0006140995025634765,0.22382497787475586,364.4767288369854,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,-1.8945278135115107e-16,0.0005838871002197266,4.046440124511719e-05,0.0006243515014648437,0.1902179718017578,304.66487444247576,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,-1.884243498655423e-16,0.0005896091461181641,4.046440124511719e-05,0.0006300735473632812,0.11469101905822754,182.0279863171278,OCT-H,60,30
facility,optimaltree,1,7.415313677965218e-17,0.0,0.0005526542663574219,4.046440124511719e-05,0.000593118667602539,0.20574092864990234,346.8798739407972,OCT-H,60,30
facility,optimaltree,1,0.0,0.0,0.0005714893341064453,4.046440124511719e-05,0.0006119537353515625,0.11464905738830566,187.3492239122304,OCT-H,60,30
facility,optimaltree,1,7.421669793812483e-17,0.0,0.0005829334259033203,4.046440124511719e-05,0.0006233978271484375,0.21567487716674805,345.9666809448048,OCT-H,60,30
facility,optimaltree,1,7.394149890817979e-17,0.0,0.0005853176116943359,4.046440124511719e-05,0.0006257820129394531,0.17507505416870117,279.77003261300257,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005521774291992188,4.046440124511719e-05,0.0005926418304443359,0.07981586456298828,134.67808119981333,OCT-H,60,30
facility,optimaltree,1,7.419640474544029e-17,0.0,0.0006012916564941406,4.046440124511719e-05,0.0006417560577392578,0.10221385955810547,159.27213826103755,OCT-H,60,30
facility,optimaltree,1,1.4838554724113186e-16,0.0,0.0005769729614257812,4.046440124511719e-05,0.0006174373626708984,0.24716806411743164,400.3127751262685,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,1.890343037761247e-16,0.0006284713745117188,4.046440124511719e-05,0.0006689357757568359,0.20950102806091309,313.1855637768559,OCT-H,60,30
facility,optimaltree,1,1.4873310022587007e-16,0.0,0.0005857944488525391,4.046440124511719e-05,0.0006262588500976562,0.170820951461792,272.76413169275753,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005984306335449219,4.046440124511719e-05,0.000638895034790039,0.17510509490966797,274.07490334811104,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005562305450439453,4.046440124511719e-05,0.0005966949462890625,0.12833094596862793,215.06960427055367,OCT-H,60,30
facility,optimaltree,1,7.414854879537063e-17,0.0,0.0006010532379150391,4.046440124511719e-05,0.0006415176391601562,0.1291818618774414,201.3691502646132,OCT-H,60,30
facility,optimaltree,1,7.416073802352714e-17,0.0,0.0005848407745361328,4.046440124511719e-05,0.00062530517578125,0.19309210777282715,308.79659285017084,OCT-H,60,30
facility,optimaltree,1,1.4856564221331107e-16,0.0,0.0006349086761474609,4.046440124511719e-05,0.0006753730773925781,0.15293097496032715,226.4392527323562,OCT-H,60,30
facility,optimaltree,1,3.691938661842455e-17,0.0,0.0005934238433837891,4.046440124511719e-05,0.0006338882446289062,0.2763831615447998,436.01244207739063,OCT-H,60,30
facility,optimaltree,1,0.0,0.0,0.0006070137023925781,4.046440124511719e-05,0.0006474781036376953,0.13527202606201172,208.92139101232823,OCT-H,60,30
facility,optimaltree,1,7.369685700417563e-17,1.8895368865297792e-16,0.0005917549133300781,4.046440124511719e-05,0.0006322193145751953,0.11477994918823242,181.55084247205588,OCT-H,60,30
facility,optimaltree,1,1.482784910866379e-16,-1.9001861899187997e-16,0.0005731582641601562,4.046440124511719e-05,0.0006136226654052734,0.19554591178894043,318.6745255894192,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005817413330078125,4.046440124511719e-05,0.0006222057342529296,0.2235879898071289,359.34736293548735,OCT-H,60,30
facility,optimaltree,1,0.0,1.8914464651511192e-16,0.0005953311920166016,4.046440124511719e-05,0.0006357955932617187,0.16649293899536133,261.8655126897462,OCT-H,60,30
facility,optimaltree,1,1.4913438392634837e-16,0.0,0.0005872249603271484,4.046440124511719e-05,0.0006276893615722656,0.08334898948669434,132.78700355525845,OCT-H,60,30
facility,optimaltree,1,7.42001400655604e-17,0.0,0.0005757808685302734,4.046440124511719e-05,0.0006162452697753906,0.15694308280944824,254.67632857717666,OCT-H,60,30
facility,optimaltree,1,0.0,0.0,0.0005733966827392578,4.046440124511719e-05,0.000613861083984375,0.14344000816345215,233.66851541138456,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.000598907470703125,4.046440124511719e-05,0.0006393718719482421,0.16671299934387207,260.7449696463464,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005781650543212891,4.046440124511719e-05,0.0006186294555664062,0.14533281326293945,234.92708269100328,OCT-H,60,30
facility,optimaltree,1,7.385244113450212e-17,0.0,0.0005614757537841797,4.046440124511719e-05,0.0006019401550292968,0.11553692817687988,191.94088849456574,OCT-H,60,30
facility,optimaltree,1,7.421256505626548e-17,0.0,0.0005981922149658203,4.046440124511719e-05,0.0006386566162109375,0.17016220092773438,266.4377015888186,OCT-H,60,30
facility,optimaltree,1,3.663545167031736e-17,1.8914905555988254e-16,0.0005769729614257812,4.046440124511719e-05,0.0006174373626708984,0.19135689735412598,309.9211497768099,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005691051483154297,4.046440124511719e-05,0.0006095695495605468,0.1707930564880371,280.1863324885009,OCT-H,60,30
facility,optimaltree,1,7.252471999971127e-17,0.0,0.0005671977996826172,4.046440124511719e-05,0.0006076622009277343,0.14000797271728516,230.4042813647635,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005745887756347656,4.046440124511719e-05,0.0006150531768798828,0.1728060245513916,280.96111205867305,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005879402160644531,4.046440124511719e-05,0.0006284046173095703,0.2713189125061035,431.7583051310458,OCT-H,60,30
facility,optimaltree,1,7.405803289062496e-17,0.0,0.000629425048828125,4.046440124511719e-05,0.0006698894500732421,0.18917393684387207,282.3957547371269,OCT-H,60,30
facility,optimaltree,1,3.757406011905856e-17,0.0,0.0005803108215332031,4.046440124511719e-05,0.0006207752227783203,0.2191448211669922,353.017989645584,OCT-H,60,30
facility,optimaltree,1,7.465159043415704e-17,-1.8942070019321674e-16,0.0005574226379394531,4.046440124511719e-05,0.0005978870391845703,0.16958189010620117,283.63533408833524,OCT-H,60,30
facility,optimaltree,1,7.334329559427356e-17,0.0,0.0005710124969482422,4.046440124511719e-05,0.0006114768981933593,0.1618959903717041,264.76223525375093,OCT-H,60,30
facility,optimaltree,1,0.0,1.895198098974068e-16,0.0005633831024169922,4.046440124511719e-05,0.0006038475036621093,0.12105679512023926,200.47577308190407,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,-1.8976197571896775e-16,0.0005977153778076172,4.046440124511719e-05,0.0006381797790527343,0.14072489738464355,220.50980304252968,OCT-H,60,30
facility,optimaltree,1,7.44394278029939e-17,0.0,0.0005559921264648438,4.046440124511719e-05,0.0005964565277099609,0.1949319839477539,326.81675007594777,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005850791931152344,4.046440124511719e-05,0.0006255435943603515,0.20630908012390137,329.8076776485296,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005917549133300781,4.046440124511719e-05,0.0006322193145751953,0.12720012664794922,201.19620472749764,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005769729614257812,4.046440124511719e-05,0.0006174373626708984,0.16143393516540527,261.4579954589686,OCT-H,60,30
facility,optimaltree,1,7.384264769413127e-17,0.0,0.0005552768707275391,4.046440124511719e-05,0.0005957412719726562,0.14104104042053223,236.7488153934815,OCT-H,60,30
facility,optimaltree,1,7.429236309597296e-17,1.877160372568761e-16,0.0005850791931152344,4.046440124511719e-05,0.0006255435943603515,0.20133304595947266,321.85294162486855,OCT-H,60,30
facility,optimaltree,1,0.0,1.9051789454449633e-16,0.0005469322204589844,4.046440124511719e-05,0.0005873966217041015,0.09951496124267578,169.4169792021821,OCT-H,60,30
facility,optimaltree,1,7.439595126111552e-17,0.0,0.0005745887756347656,4.046440124511719e-05,0.0006150531768798828,0.2447068691253662,397.86294636627235,OCT-H,60,30
facility,optimaltree,1,0.0,1.8929296089409278e-16,0.0005886554718017578,4.046440124511719e-05,0.000629119873046875,0.11533808708190918,183.33244906621394,OCT-H,60,30
facility,optimaltree,1,0.0,1.8968712086785614e-16,0.0006108283996582031,4.046440124511719e-05,0.0006512928009033203,0.17531991004943848,269.18754484354184,OCT-H,60,30
facility,optimaltree,1,7.373435307441052e-17,-1.891001904675022e-16,0.0005786418914794922,4.046440124511719e-05,0.0006191062927246093,0.23093605041503906,373.0151883915093,OCT-H,60,30
facility,optimaltree,1,3.7054432576460956e-17,0.0,0.0007328987121582031,4.046440124511719e-05,0.0007733631134033203,0.1764240264892578,228.12573218403563,OCT-H,60,30
facility,optimaltree,1,7.399695705991902e-17,1.8842238567719373e-16,0.0005979537963867188,4.046440124511719e-05,0.0006384181976318359,0.19707202911376953,308.68798828854403,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,-1.8964304333503173e-16,0.0005831718444824219,4.046440124511719e-05,0.000623636245727539,0.18904495239257812,303.13336289816954,OCT-H,60,30
facility,optimaltree,1,0.0,0.0,0.0005576610565185547,4.046440124511719e-05,0.0005981254577636718,0.19816279411315918,331.30640326541027,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005857944488525391,4.046440124511719e-05,0.0006262588500976562,0.1280059814453125,204.3978802460864,OCT-H,60,30
facility,optimaltree,1,2.0202332213011475e-16,0.0,0.0005156993865966797,4.046440124511719e-05,0.0005561637878417968,0.10940909385681152,196.7209952330327,OCT-H,60,30


==> data/benchmarks/facility/facility_n60_m30_general.csv <==
accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,m,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
100.0,9.874335541819172e-17,1.3240439232523864e-17,325.76148189385026,0.0001,0.00020098000000000018,pytorch,30.0,2.0202332213011475e-16,1.9051789454449633e-16,519.1451683428072,1.082420349121093e-05,0.0005202341079711914,0.1729983425140381,0.0005310583114624024,60.0,3.0,2010.0,100.0,0.0,3.0,100.0,30.0,10000.0,1860.0,NN,facility,7.883798368082264e-17,6.776263578034403e-21,2.986411326508908e-05,1.0783246977224071e-16,0.05725944035889061,2.986411326508908e-05
100.0,9.874335541819172e-17,1.3240439232523864e-17,334.57772090993774,0.0001,0.00020098000000000018,optimaltree,30.0,2.0202332213011475e-16,1.9051789454449633e-16,912.9299473148499,3.724575042724609e-05,0.0005692696571350098,0.20292654275894165,0.000606515407562256,60.0,3.0,2010.0,100.0,0.0,3.0,100.0,30.0,10000.0,1860.0,OCT,facility,7.883798368082264e-17,6.776263578034403e-21,4.1253920172583007e-05,1.0783246977224071e-16,0.09347167136148052,4.1253920172583e-05
100.0,9.874335541819172e-17,1.3240439232523864e-17,296.3577759901792,0.0001,0.00020098000000000018,optimaltree,30.0,2.0202332213011475e-16,1.9051789454449633e-16,653.6152935518479,4.0464401245117194e-05,0.0005849099159240723,0.18533454179763795,0.0006253743171691895,60.0,3.0,2010.0,100.0,0.0,3.0,100.0,30.0,10000.0,1860.0,OCT-H,facility,7.883798368082264e-17,6.776263578034403e-21,3.107702351424717e-05,1.0783246977224071e-16,0.06984379940584894,3.107702351424717e-05


==> data/benchmarks/facility/facility_n60_m60_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,n,m
facility,pytorch,1,1.7693559959516992e-16,-2.624275698534161e-16,0.0013790130615234375,1.071929931640625e-05,0.0013897323608398438,0.48229408264160156,347.04098158162003,NN,60,60
facility,pytorch,1,1.124574824827436e-16,1.3106676998471352e-16,0.001092672348022461,1.071929931640625e-05,0.0011033916473388672,0.5315930843353271,481.7809574845072,NN,60,60
facility,pytorch,1,1.5069261048546526e-16,0.0,0.0011801719665527344,1.071929931640625e-05,0.0011908912658691406,0.26788997650146484,224.94914874193188,NN,60,60
facility,pytorch,1,1.7693559959516992e-16,0.0,0.0010657310485839844,1.071929931640625e-05,0.0010764503479003906,0.6003952026367188,557.7546644931516,NN,60,60
facility,pytorch,1,2.1967244560084617e-16,0.0,0.0011641979217529297,1.071929931640625e-05,0.001174917221069336,0.5106117725372314,434.5938278719795,NN,60,60
facility,pytorch,1,1.776648402993584e-16,0.0,0.0011091232299804688,1.071929931640625e-05,0.001119842529296875,0.3468601703643799,309.7401297860744,NN,60,60
facility,pytorch,1,1.7467799241400307e-16,-1.311725949503044e-16,0.0011560916900634766,1.071929931640625e-05,0.0011668109893798828,0.4093639850616455,350.840015038946,NN,60,60
facility,pytorch,1,2.1967244560084617e-16,0.0,0.0011491775512695312,1.071929931640625e-05,0.0011598968505859375,0.4212381839752197,363.16865914622116,NN,60,60
facility,pytorch,1,2.1694282457451692e-16,2.620231958501152e-16,0.0011501312255859375,1.071929931640625e-05,0.0011608505249023438,0.33608388900756836,289.5152147481187,NN,60,60
facility,pytorch,1,8.785078746186097e-17,0.0,0.001096963882446289,1.071929931640625e-05,0.0011076831817626953,0.4656829833984375,420.4117125416491,NN,60,60
facility,pytorch,1,1.5891051385126692e-16,0.0,0.0010654926300048828,1.071929931640625e-05,0.001076211929321289,0.31842708587646484,295.8776772501307,NN,60,60
facility,pytorch,1,8.709605087887108e-17,1.3118246089704267e-16,0.0011548995971679688,1.071929931640625e-05,0.001165618896484375,0.5739479064941406,492.39756512632545,NN,60,60
facility,pytorch,1,2.5046218922730496e-16,-1.312012865250183e-16,0.0011136531829833984,1.071929931640625e-05,0.0011243724822998047,0.47284698486328125,420.54300715018786,NN,60,60
facility,pytorch,1,2.2491496496548717e-16,0.0,0.0011088848114013672,1.071929931640625e-05,0.0011196041107177734,0.46253395080566406,413.12276935919385,NN,60,60
facility,pytorch,1,1.7693559959516992e-16,0.0,0.001117706298828125,1.071929931640625e-05,0.0011284255981445313,0.3434920310974121,304.3993610763666,NN,60,60
facility,pytorch,1,2.175869081009282e-16,2.616345292901942e-16,0.001129150390625,1.071929931640625e-05,0.0011398696899414063,0.3539090156555176,310.4819952478163,NN,60,60
facility,pytorch,1,2.2491496496548717e-16,0.0,0.0011343955993652344,1.071929931640625e-05,0.0011451148986816406,0.48521900177001953,423.7295334543698,NN,60,60
facility,pytorch,1,3.0138522097093047e-16,-1.3095744451596622e-16,0.0011262893676757812,1.071929931640625e-05,0.0011370086669921875,0.38495492935180664,338.56815741796953,NN,60,60
facility,pytorch,1,2.1816918202727937e-16,2.620066640880557e-16,0.0010967254638671875,1.071929931640625e-05,0.0011074447631835938,0.34681010246276855,313.1624384278874,NN,60,60
facility,pytorch,1,2.1967244560084617e-16,0.0,0.0011124610900878906,1.071929931640625e-05,0.0011231803894042969,0.36316990852355957,323.3406779085367,NN,60,60
facility,pytorch,1,1.2523109461365248e-16,0.0,0.0011320114135742188,1.071929931640625e-05,0.001142730712890625,0.44753003120422363,391.63210208305514,NN,60,60
facility,pytorch,1,1.7693559959516992e-16,0.0,0.001127004623413086,1.071929931640625e-05,0.0011377239227294922,0.5547170639038086,487.5673727357312,NN,60,60
facility,pytorch,1,1.2523109461365248e-16,0.0,0.0011224746704101562,1.071929931640625e-05,0.0011331939697265625,0.6066238880157471,535.322199219013,NN,60,60
facility,pytorch,1,2.175869081009282e-16,0.0,0.0011224746704101562,1.071929931640625e-05,0.0011331939697265625,0.5146939754486084,454.19759476200096,NN,60,60
facility,pytorch,1,1.7492426985717036e-16,0.0,0.001165151596069336,1.071929931640625e-05,0.0011758708953857422,0.5034298896789551,428.13364260861806,NN,60,60
facility,pytorch,1,1.8499383834332684e-16,0.0,0.001093149185180664,1.071929931640625e-05,0.0011038684844970703,0.3608360290527344,326.8831696170161,NN,60,60
facility,pytorch,1,2.2491496496548717e-16,0.0,0.0010662078857421875,1.071929931640625e-05,0.0010769271850585938,0.22154998779296875,205.7242038893415,NN,60,60
facility,pytorch,1,1.5069261048546526e-16,0.0,0.0011067390441894531,1.071929931640625e-05,0.0011174583435058594,0.1790330410003662,160.21451004489052,NN,60,60
facility,pytorch,1,2.175869081009282e-16,-2.6247212931144475e-16,0.0012187957763671875,1.071929931640625e-05,0.0012295150756835938,0.23195099830627441,188.6524231330086,NN,60,60
facility,pytorch,1,1.758538405190772e-16,0.0,0.0011339187622070312,1.071929931640625e-05,0.0011446380615234375,0.5162849426269531,451.0464573751916,NN,60,60
facility,pytorch,1,2.5046218922730496e-16,-1.3100813752166362e-16,0.0011763572692871094,1.071929931640625e-05,0.0011870765686035156,0.6085591316223145,512.65364654466,NN,60,60
facility,pytorch,1,2.1967244560084617e-16,1.313610945620278e-16,0.001119852066040039,1.071929931640625e-05,0.0011305713653564453,0.40459394454956055,357.8667892601372,NN,60,60
facility,pytorch,1,2.5046218922730496e-16,0.0,0.0011141300201416016,1.071929931640625e-05,0.0011248493194580078,0.4137001037597656,367.78268573705583,NN,60,60
facility,pytorch,1,1.7693559959516992e-16,0.0,0.001169443130493164,1.071929931640625e-05,0.0011801624298095703,0.43103981018066406,365.23769889049606,NN,60,60
facility,pytorch,1,2.1967244560084617e-16,0.0,0.0010936260223388672,1.071929931640625e-05,0.0011043453216552734,0.23748993873596191,215.05043221444055,NN,60,60
facility,pytorch,1,2.1967244560084617e-16,1.3117347960583136e-16,0.0011525154113769531,1.071929931640625e-05,0.0011632347106933594,0.14301204681396484,122.943414170233,NN,60,60
facility,pytorch,1,1.7693559959516992e-16,0.0,0.0011093616485595703,1.071929931640625e-05,0.0011200809478759766,0.4671919345855713,417.10550962545443,NN,60,60
facility,pytorch,1,2.175869081009282e-16,0.0,0.001138448715209961,1.071929931640625e-05,0.0011491680145263672,0.5098509788513184,443.66965700960174,NN,60,60
facility,pytorch,1,2.175869081009282e-16,-1.3122557877824634e-16,0.0011167526245117188,1.071929931640625e-05,0.001127471923828125,0.30759191513061523,272.81558735958856,NN,60,60
facility,pytorch,1,1.5069261048546526e-16,-1.314133106439027e-16,0.0011563301086425781,1.071929931640625e-05,0.0011670494079589844,0.41652798652648926,356.9069001585304,NN,60,60
facility,pytorch,1,8.822431646763333e-17,1.3092189928778506e-16,0.00113677978515625,1.071929931640625e-05,0.0011474990844726563,0.21767687797546387,189.69677703533793,NN,60,60
facility,pytorch,1,2.1694282457451692e-16,0.0,0.0011069774627685547,1.071929931640625e-05,0.001117696762084961,0.2392289638519287,214.03744912499252,NN,60,60
facility,pytorch,1,1.6450187358619608e-16,-2.6228778955539274e-16,0.001127481460571289,1.071929931640625e-05,0.0011382007598876953,0.41708993911743164,366.44672347485107,NN,60,60
facility,pytorch,1,2.1967244560084617e-16,2.620495619363024e-16,0.001127004623413086,1.071929931640625e-05,0.0011377239227294922,0.5208139419555664,457.7682964651841,NN,60,60
facility,pytorch,1,2.2491496496548717e-16,1.3111903616605817e-16,0.0011096000671386719,1.071929931640625e-05,0.0011203193664550781,0.2885580062866211,257.5676319866524,NN,60,60
facility,pytorch,1,1.6841708790103146e-16,1.3116505579600828e-16,0.0011088848114013672,1.071929931640625e-05,0.0011196041107177734,0.2509140968322754,224.10966021857087,NN,60,60
facility,pytorch,1,2.1967244560084617e-16,0.0,0.001119852066040039,1.071929931640625e-05,0.0011305713653564453,0.530616044998169,469.3344102438654,NN,60,60
facility,pytorch,1,8.703871528180201e-17,0.0,0.0011348724365234375,1.071929931640625e-05,0.0011455917358398438,0.4815030097961426,420.30943025540273,NN,60,60
facility,pytorch,1,1.7513372352859625e-16,0.0,0.0010898113250732422,1.071929931640625e-05,0.0011005306243896484,0.506040096282959,459.8146431078259,NN,60,60
facility,pytorch,1,4.329972136242667e-17,0.0,0.001115560531616211,1.071929931640625e-05,0.0011262798309326172,0.4321129322052002,383.6639175606906,NN,60,60
facility,pytorch,1,2.1816918202727937e-16,1.306284219339196e-16,0.0010881423950195312,1.071929931640625e-05,0.0010988616943359375,0.42307519912719727,385.01223703395124,NN,60,60
facility,pytorch,1,2.175869081009282e-16,0.0,0.0011327266693115234,1.071929931640625e-05,0.0011434459686279297,0.2121129035949707,185.5032152061318,NN,60,60
facility,pytorch,1,1.8499383834332684e-16,0.0,0.00125885009765625,1.071929931640625e-05,0.0012695693969726563,0.40639686584472656,320.10606652444335,NN,60,60
facility,pytorch,1,2.1967244560084617e-16,-1.3123350065786784e-16,0.001134634017944336,1.071929931640625e-05,0.0011453533172607422,0.626572847366333,547.0563868142116,NN,60,60
facility,pytorch,1,8.680753330460002e-17,0.0,0.0011138916015625,1.071929931640625e-05,0.0011246109008789063,0.39490294456481934,351.1462891353753,NN,60,60
facility,pytorch,1,1.5891051385126692e-16,0.0,0.0011310577392578125,1.071929931640625e-05,0.0011417770385742188,0.5216460227966309,456.8720557281748,NN,60,60
facility,pytorch,1,1.7676346269306622e-16,1.314502202047197e-16,0.0011386871337890625,1.071929931640625e-05,0.0011494064331054688,0.27997398376464844,243.58136138860309,NN,60,60
facility,pytorch,1,2.1816918202727937e-16,0.0,0.0010783672332763672,1.071929931640625e-05,0.0010890865325927734,0.4523911476135254,415.38586152243016,NN,60,60
facility,pytorch,1,2.0680253842638886e-16,0.0,0.0011370182037353516,1.071929931640625e-05,0.0011477375030517578,0.5474169254302979,476.95306982193455,NN,60,60
facility,pytorch,1,2.1967244560084617e-16,1.3134484820895533e-16,0.0011372566223144531,1.071929931640625e-05,0.0011479759216308594,0.7680201530456543,669.0211341319554,NN,60,60
facility,pytorch,1,1.5069261048546526e-16,0.0,0.0011587142944335938,1.071929931640625e-05,0.00116943359375,0.5687329769134521,486.33199862995826,NN,60,60
facility,pytorch,1,1.7693559959516992e-16,0.0,0.0011343955993652344,1.071929931640625e-05,0.0011451148986816406,0.30930614471435547,270.1092659526625,NN,60,60
facility,pytorch,1,2.5046218922730496e-16,0.0,0.0011067390441894531,1.071929931640625e-05,0.0011174583435058594,0.22532987594604492,201.6449895027907,NN,60,60
facility,pytorch,1,2.1967244560084617e-16,0.0,0.001117706298828125,1.071929931640625e-05,0.0011284255981445313,0.11096405982971191,98.3352912342382,NN,60,60
facility,pytorch,1,8.810971459105415e-17,0.0,0.0011053085327148438,1.071929931640625e-05,0.00111602783203125,0.30642008781433105,274.5631238036642,NN,60,60
facility,pytorch,1,2.1967244560084617e-16,0.0,0.0010480880737304688,1.071929931640625e-05,0.001058807373046875,0.5176050662994385,488.8566886438968,NN,60,60
facility,pytorch,1,2.175869081009282e-16,-1.308950145187796e-16,0.001209259033203125,1.071929931640625e-05,0.0012199783325195313,0.5290019512176514,433.6158578531003,NN,60,60
facility,pytorch,1,1.2523109461365248e-16,0.0,0.0011453628540039062,1.071929931640625e-05,0.0011560821533203125,0.23399710655212402,202.4052580347126,NN,60,60
facility,pytorch,1,1.5069261048546526e-16,0.0,0.0011458396911621094,1.071929931640625e-05,0.0011565589904785156,0.14507102966308594,125.43331629203291,NN,60,60
facility,pytorch,1,2.1816918202727937e-16,0.0,0.0011210441589355469,1.071929931640625e-05,0.0011317634582519531,0.2696189880371094,238.22909820179652,NN,60,60
facility,pytorch,1,8.764621195527425e-17,0.0,0.0011341571807861328,1.071929931640625e-05,0.001144876480102539,0.4130880832672119,360.81454239518865,NN,60,60
facility,pytorch,1,1.8499383834332684e-16,0.0,0.0011649131774902344,1.071929931640625e-05,0.0011756324768066406,0.48859310150146484,415.60020766747243,NN,60,60
facility,pytorch,1,2.1967244560084617e-16,2.62821543995524e-16,0.0011448860168457031,1.071929931640625e-05,0.0011556053161621094,0.49475598335266113,428.13577995279513,NN,60,60
facility,pytorch,1,1.7568251074956653e-16,0.0,0.00113677978515625,1.071929931640625e-05,0.0011474990844726563,0.4220268726348877,367.7797031348692,NN,60,60
facility,pytorch,1,2.1967244560084617e-16,0.0,0.0010962486267089844,1.071929931640625e-05,0.0011069679260253906,0.4461789131164551,403.0639936592174,NN,60,60
facility,pytorch,1,2.1967244560084617e-16,0.0,0.0011699199676513672,1.071929931640625e-05,0.0011806392669677734,0.2682631015777588,227.21851549689416,NN,60,60
facility,pytorch,1,2.1967244560084617e-16,0.0,0.0010941028594970703,1.071929931640625e-05,0.0011048221588134766,0.2451779842376709,221.9162444216178,NN,60,60
facility,pytorch,1,0.0,0.0,0.0010921955108642578,1.071929931640625e-05,0.001102914810180664,0.257519006729126,233.4894811023009,NN,60,60
facility,pytorch,1,2.175869081009282e-16,-1.3057375591726817e-16,0.0010957717895507812,1.071929931640625e-05,0.0011064910888671875,0.2615962028503418,236.41962007860442,NN,60,60
facility,pytorch,1,1.7693559959516992e-16,0.0,0.0010869503021240234,1.071929931640625e-05,0.0010976696014404297,0.3927309513092041,357.7861232504192,NN,60,60
facility,pytorch,1,8.707335582012046e-17,0.0,0.0011258125305175781,1.071929931640625e-05,0.0011365318298339844,0.22938108444213867,201.82548206823637,NN,60,60
facility,pytorch,1,2.175869081009282e-16,0.0,0.0010783672332763672,1.071929931640625e-05,0.0010890865325927734,0.2983062267303467,273.9049816548306,NN,60,60
facility,pytorch,1,1.5891051385126692e-16,2.6263723481856566e-16,0.0011374950408935547,1.071929931640625e-05,0.001148214340209961,0.30022287368774414,261.46936436349137,NN,60,60
facility,pytorch,1,1.7464649630728876e-16,0.0,0.0011069774627685547,1.071929931640625e-05,0.001117696762084961,0.2483539581298828,222.2015546207732,NN,60,60
facility,pytorch,1,1.124574824827436e-16,0.0,0.001112222671508789,1.071929931640625e-05,0.0011229419708251953,0.2634439468383789,234.60156774155195,NN,60,60
facility,pytorch,1,2.1967244560084617e-16,0.0,0.0011208057403564453,1.071929931640625e-05,0.0011315250396728516,0.28530287742614746,252.14013603148783,NN,60,60
facility,pytorch,1,1.124574824827436e-16,0.0,0.0011053085327148438,1.071929931640625e-05,0.00111602783203125,0.28191590309143066,252.60651661197704,NN,60,60
facility,pytorch,1,2.1967244560084617e-16,0.0,0.0011148452758789062,1.071929931640625e-05,0.0011255645751953125,0.6964828968048096,618.7853741611875,NN,60,60
facility,pytorch,1,1.7327884384446505e-16,0.0,0.0011031627655029297,1.071929931640625e-05,0.001113882064819336,0.28320908546447754,254.25410320293838,NN,60,60
facility,pytorch,1,1.7693559959516992e-16,0.0,0.0011358261108398438,1.071929931640625e-05,0.00114654541015625,0.421558141708374,367.67679498269894,NN,60,60
facility,pytorch,1,2.1967244560084617e-16,0.0,0.0012247562408447266,1.071929931640625e-05,0.0012354755401611328,0.29448604583740234,238.35845896147404,NN,60,60
facility,pytorch,1,1.5069261048546526e-16,-1.313295966392361e-16,0.0011281967163085938,1.071929931640625e-05,0.001138916015625,0.6023540496826172,528.8836414790997,NN,60,60
facility,pytorch,1,2.175869081009282e-16,-1.3090131196594082e-16,0.0011286735534667969,1.071929931640625e-05,0.0011393928527832031,0.5097441673278809,447.38227564156216,NN,60,60
facility,pytorch,1,2.1694282457451692e-16,-1.3134729612018697e-16,0.0011065006256103516,1.071929931640625e-05,0.0011172199249267578,0.24672794342041016,220.84098029005796,NN,60,60
facility,pytorch,1,2.1967244560084617e-16,0.0,0.0011644363403320312,1.071929931640625e-05,0.0011751556396484375,0.20154690742492676,171.506565279491,NN,60,60
facility,pytorch,1,2.1694282457451692e-16,-1.3094478044046437e-16,0.0011186599731445312,1.071929931640625e-05,0.0011293792724609375,0.29323601722717285,259.64352665000337,NN,60,60
facility,pytorch,1,1.5891051385126692e-16,0.0,0.0010890960693359375,1.071929931640625e-05,0.0010998153686523438,0.2729668617248535,248.1933509070098,NN,60,60
facility,pytorch,1,2.175869081009282e-16,0.0,0.001119852066040039,1.071929931640625e-05,0.0011305713653564453,0.317763090133667,281.0641591240753,NN,60,60
facility,pytorch,1,1.2523109461365248e-16,0.0,0.0011589527130126953,1.071929931640625e-05,0.0011696720123291016,0.39661097526550293,339.0787939567383,NN,60,60
facility,pytorch,1,8.747557641192873e-17,0.0,0.0011560916900634766,1.071929931640625e-05,0.0011668109893798828,0.4753139019012451,407.3615231836795,NN,60,60
facility,optimaltree,1,1.7693559959516992e-16,-2.624275698534161e-16,0.0015015602111816406,4.1348934173583986e-05,0.0015429091453552247,1.902320146560669,1232.9437234119816,OCT,60,60
facility,optimaltree,1,1.124574824827436e-16,1.3106676998471352e-16,0.0011777877807617188,4.1348934173583986e-05,0.0012191367149353028,1.0166049003601074,833.8727625097048,OCT,60,60
facility,optimaltree,1,1.5069261048546526e-16,0.0,0.0011470317840576172,4.1348934173583986e-05,0.0011883807182312012,2.1955180168151855,1847.487074750774,OCT,60,60
facility,optimaltree,1,1.7693559959516992e-16,0.0,0.0012326240539550781,4.1348934173583986e-05,0.0012739729881286622,2.194697856903076,1722.7193020213608,OCT,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0011434555053710938,4.1348934173583986e-05,0.0011848044395446778,0.8745701313018799,738.1556838510654,OCT,60,60
facility,optimaltree,1,1.776648402993584e-16,0.0,0.0011188983917236328,4.1348934173583986e-05,0.0011602473258972169,1.0155320167541504,875.2720166528645,OCT,60,60
facility,optimaltree,1,1.7467799241400307e-16,-1.311725949503044e-16,0.001140594482421875,4.1348934173583986e-05,0.001181943416595459,0.34894394874572754,295.22897953173316,OCT,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0011565685272216797,4.1348934173583986e-05,0.0011979174613952637,2.432943105697632,2030.9772451800502,OCT,60,60
facility,optimaltree,1,2.1694282457451692e-16,2.620231958501152e-16,0.0011248588562011719,4.1348934173583986e-05,0.001166207790374756,2.0604991912841797,1766.8371008069214,OCT,60,60
facility,optimaltree,1,8.785078746186097e-17,0.0,0.0011496543884277344,4.1348934173583986e-05,0.0011910033226013184,1.9400439262390137,1628.9156288848005,OCT,60,60
facility,optimaltree,1,1.5891051385126692e-16,0.0,0.0011224746704101562,4.1348934173583986e-05,0.0011638236045837403,0.35321903228759766,303.49876982769393,OCT,60,60
facility,optimaltree,1,8.709605087887108e-17,1.3118246089704267e-16,0.0011243820190429688,4.1348934173583986e-05,0.0011657309532165528,0.39243006706237793,336.6386265883753,OCT,60,60
facility,optimaltree,1,2.5046218922730496e-16,-1.312012865250183e-16,0.0011379718780517578,4.1348934173583986e-05,0.0011793208122253419,0.2312300205230713,196.07049932981968,OCT,60,60
facility,optimaltree,1,2.2491496496548717e-16,0.0,0.0011012554168701172,4.1348934173583986e-05,0.0011426043510437012,0.2624390125274658,229.68494062511084,OCT,60,60
facility,optimaltree,1,1.7693559959516992e-16,0.0,0.0011298656463623047,4.1348934173583986e-05,0.0011712145805358887,0.3887820243835449,331.94773258855594,OCT,60,60
facility,optimaltree,1,2.175869081009282e-16,2.616345292901942e-16,0.0011174678802490234,4.1348934173583986e-05,0.0011588168144226075,0.35481905937194824,306.19081027810296,OCT,60,60
facility,optimaltree,1,2.2491496496548717e-16,0.0,0.0011568069458007812,4.1348934173583986e-05,0.0011981558799743653,0.34696292877197266,289.580792091423,OCT,60,60
facility,optimaltree,1,3.0138522097093047e-16,-1.3095744451596622e-16,0.001138925552368164,4.1348934173583986e-05,0.0011802744865417481,0.2763400077819824,234.13198449427625,OCT,60,60
facility,optimaltree,1,2.1816918202727937e-16,2.620066640880557e-16,0.0011248588562011719,4.1348934173583986e-05,0.001166207790374756,0.1808788776397705,155.10004231891287,OCT,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0012099742889404297,4.1348934173583986e-05,0.0012513232231140137,0.17547392845153809,140.2306975609849,OCT,60,60
facility,optimaltree,1,1.2523109461365248e-16,0.0,0.0011229515075683594,4.1348934173583986e-05,0.0011643004417419434,0.29256701469421387,251.2813739523245,OCT,60,60
facility,optimaltree,1,1.7693559959516992e-16,0.0,0.0011248588562011719,4.1348934173583986e-05,0.001166207790374756,0.4514040946960449,387.0700388230027,OCT,60,60
facility,optimaltree,1,1.2523109461365248e-16,0.0,0.0011489391326904297,4.1348934173583986e-05,0.0011902880668640137,0.543503999710083,456.61551589105903,OCT,60,60
facility,optimaltree,1,2.175869081009282e-16,0.0,0.0011260509490966797,4.1348934173583986e-05,0.0011673998832702637,0.3759160041809082,322.0113429580327,OCT,60,60
facility,optimaltree,1,1.7492426985717036e-16,0.0,0.001125335693359375,4.1348934173583986e-05,0.001166684627532959,0.24677395820617676,211.5172792908042,OCT,60,60
facility,optimaltree,1,1.8499383834332684e-16,0.0,0.0011200904846191406,4.1348934173583986e-05,0.0011614394187927247,0.42362499237060547,364.74135931338435,OCT,60,60
facility,optimaltree,1,2.2491496496548717e-16,0.0,0.0011441707611083984,4.1348934173583986e-05,0.0011855196952819825,0.3203890323638916,270.25196935904575,OCT,60,60
facility,optimaltree,1,1.5069261048546526e-16,0.0,0.001138925552368164,4.1348934173583986e-05,0.0011802744865417481,0.26486706733703613,224.41141476599,OCT,60,60
facility,optimaltree,1,2.175869081009282e-16,-2.6247212931144475e-16,0.0011203289031982422,4.1348934173583986e-05,0.0011616778373718262,0.2236318588256836,192.50763992504764,OCT,60,60
facility,optimaltree,1,1.758538405190772e-16,0.0,0.0011317729949951172,4.1348934173583986e-05,0.0011731219291687012,0.31844401359558105,271.4500561942757,OCT,60,60
facility,optimaltree,1,2.5046218922730496e-16,-1.3100813752166362e-16,0.0011715888977050781,4.1348934173583986e-05,0.0012129378318786622,0.31771397590637207,261.937559828833,OCT,60,60
facility,optimaltree,1,2.1967244560084617e-16,1.313610945620278e-16,0.0011522769927978516,4.1348934173583986e-05,0.0011936259269714356,0.3798348903656006,318.21936989032105,OCT,60,60
facility,optimaltree,1,2.5046218922730496e-16,0.0,0.0011370182037353516,4.1348934173583986e-05,0.0011783671379089356,0.5436079502105713,461.3230738725687,OCT,60,60
facility,optimaltree,1,1.7693559959516992e-16,0.0,0.0011212825775146484,4.1348934173583986e-05,0.0011626315116882325,0.1946098804473877,167.3874125128424,OCT,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0011491775512695312,4.1348934173583986e-05,0.0011905264854431153,0.20152592658996582,169.27462685969363,OCT,60,60
facility,optimaltree,1,2.1967244560084617e-16,1.3117347960583136e-16,0.0011060237884521484,4.1348934173583986e-05,0.0011473727226257325,0.20745301246643066,180.8069935562699,OCT,60,60
facility,optimaltree,1,1.7693559959516992e-16,0.0,0.001108407974243164,4.1348934173583986e-05,0.0011497569084167481,0.2862670421600342,248.98049323681212,OCT,60,60
facility,optimaltree,1,2.175869081009282e-16,0.0,0.0011715888977050781,4.1348934173583986e-05,0.0012129378318786622,0.33997201919555664,280.28808258786853,OCT,60,60
facility,optimaltree,1,2.175869081009282e-16,-1.3122557877824634e-16,0.0011484622955322266,4.1348934173583986e-05,0.0011898112297058106,0.4078080654144287,342.7502239285993,OCT,60,60
facility,optimaltree,1,1.5069261048546526e-16,-1.314133106439027e-16,0.0011227130889892578,4.1348934173583986e-05,0.0011640620231628419,0.3556079864501953,305.4888651757424,OCT,60,60
facility,optimaltree,1,8.822431646763333e-17,1.3092189928778506e-16,0.0011398792266845703,4.1348934173583986e-05,0.0011812281608581544,0.312330961227417,264.4120514367949,OCT,60,60
facility,optimaltree,1,2.1694282457451692e-16,0.0,0.0011222362518310547,4.1348934173583986e-05,0.0011635851860046387,0.3326539993286133,285.8871042100798,OCT,60,60
facility,optimaltree,1,1.6450187358619608e-16,-2.6228778955539274e-16,0.0011355876922607422,4.1348934173583986e-05,0.0011769366264343262,0.27532100677490234,233.93018841551483,OCT,60,60
facility,optimaltree,1,2.1967244560084617e-16,2.620495619363024e-16,0.0011053085327148438,4.1348934173583986e-05,0.0011466574668884278,0.2304210662841797,200.9502165537288,OCT,60,60
facility,optimaltree,1,2.2491496496548717e-16,1.3111903616605817e-16,0.00112152099609375,4.1348934173583986e-05,0.001162869930267334,0.24493694305419922,210.63141859544882,OCT,60,60
facility,optimaltree,1,1.6841708790103146e-16,1.3116505579600828e-16,0.0011143684387207031,4.1348934173583986e-05,0.0011557173728942872,0.27684998512268066,239.5481729493773,OCT,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0011181831359863281,4.1348934173583986e-05,0.0011595320701599122,0.425584077835083,367.0308814972149,OCT,60,60
facility,optimaltree,1,8.703871528180201e-17,0.0,0.0011932849884033203,4.1348934173583986e-05,0.0012346339225769044,0.20692205429077148,167.59790129440776,OCT,60,60
facility,optimaltree,1,1.7513372352859625e-16,0.0,0.0011310577392578125,4.1348934173583986e-05,0.0011724066734313966,0.21463799476623535,183.0746955218478,OCT,60,60
facility,optimaltree,1,4.329972136242667e-17,0.0,0.0011386871337890625,4.1348934173583986e-05,0.0011800360679626466,0.25777292251586914,218.4449522470264,OCT,60,60
facility,optimaltree,1,2.1816918202727937e-16,1.306284219339196e-16,0.0010960102081298828,4.1348934173583986e-05,0.0011373591423034669,0.24741101264953613,217.5311240286515,OCT,60,60
facility,optimaltree,1,2.175869081009282e-16,0.0,0.0011241436004638672,4.1348934173583986e-05,0.0011654925346374512,0.27442407608032227,235.45760090663055,OCT,60,60
facility,optimaltree,1,1.8499383834332684e-16,0.0,0.0011153221130371094,4.1348934173583986e-05,0.0011566710472106934,0.5517270565032959,476.9956487056393,OCT,60,60
facility,optimaltree,1,2.1967244560084617e-16,-1.3123350065786784e-16,0.00110626220703125,4.1348934173583986e-05,0.001147611141204834,0.709575891494751,618.3069038087185,OCT,60,60
facility,optimaltree,1,8.680753330460002e-17,0.0,0.0011091232299804688,4.1348934173583986e-05,0.0011504721641540528,0.1862170696258545,161.86142996582686,OCT,60,60
facility,optimaltree,1,1.5891051385126692e-16,0.0,0.001119852066040039,4.1348934173583986e-05,0.0011612010002136231,0.24839210510253906,213.90965479434053,OCT,60,60
facility,optimaltree,1,1.7676346269306622e-16,1.314502202047197e-16,0.0011506080627441406,4.1348934173583986e-05,0.0011919569969177247,0.25504207611083984,213.96919248794362,OCT,60,60
facility,optimaltree,1,2.1816918202727937e-16,0.0,0.0011012554168701172,4.1348934173583986e-05,0.0011426043510437012,0.5107860565185547,447.0366807652902,OCT,60,60
facility,optimaltree,1,2.0680253842638886e-16,0.0,0.0011014938354492188,4.1348934173583986e-05,0.0011428427696228028,0.5639009475708008,493.4195346547253,OCT,60,60
facility,optimaltree,1,2.1967244560084617e-16,1.3134484820895533e-16,0.0011982917785644531,4.1348934173583986e-05,0.0012396407127380372,0.8661510944366455,698.7113972108481,OCT,60,60
facility,optimaltree,1,1.5069261048546526e-16,0.0,0.0011639595031738281,4.1348934173583986e-05,0.0012053084373474122,0.42900896072387695,355.9329275650142,OCT,60,60
facility,optimaltree,1,1.7693559959516992e-16,0.0,0.0012578964233398438,4.1348934173583986e-05,0.0012992453575134278,0.3641021251678467,280.24123623938647,OCT,60,60
facility,optimaltree,1,2.5046218922730496e-16,0.0,0.0012202262878417969,4.1348934173583986e-05,0.001261575222015381,0.3341188430786133,264.84258508569513,OCT,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0011699199676513672,4.1348934173583986e-05,0.0012112689018249512,0.2154250144958496,177.85069374049047,OCT,60,60
facility,optimaltree,1,8.810971459105415e-17,0.0,0.0011751651763916016,4.1348934173583986e-05,0.0012165141105651856,0.5883469581604004,483.63348443780706,OCT,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0012319087982177734,4.1348934173583986e-05,0.0012732577323913575,0.6224668025970459,488.87730014249786,OCT,60,60
facility,optimaltree,1,2.175869081009282e-16,-1.308950145187796e-16,0.0011470317840576172,4.1348934173583986e-05,0.0011883807182312012,0.566910982131958,477.0449178742604,OCT,60,60
facility,optimaltree,1,1.2523109461365248e-16,0.0,0.0010721683502197266,4.1348934173583986e-05,0.0011135172843933106,0.5682229995727539,510.2956258845545,OCT,60,60
facility,optimaltree,1,1.5069261048546526e-16,0.0,0.0011386871337890625,4.1348934173583986e-05,0.0011800360679626466,0.4190220832824707,355.0926066233889,OCT,60,60
facility,optimaltree,1,2.1816918202727937e-16,0.0,0.0011661052703857422,4.1348934173583986e-05,0.0012074542045593262,0.31952691078186035,264.62859591306426,OCT,60,60
facility,optimaltree,1,8.764621195527425e-17,0.0,0.0011234283447265625,4.1348934173583986e-05,0.0011647772789001466,0.462069034576416,396.7016209422712,OCT,60,60
facility,optimaltree,1,1.8499383834332684e-16,0.0,0.0011107921600341797,4.1348934173583986e-05,0.0011521410942077637,0.3609039783477783,313.24633776381654,OCT,60,60
facility,optimaltree,1,2.1967244560084617e-16,2.62821543995524e-16,0.0011487007141113281,4.1348934173583986e-05,0.0011900496482849122,0.5414350032806396,454.96841586479223,OCT,60,60
facility,optimaltree,1,1.7568251074956653e-16,0.0,0.0011317729949951172,4.1348934173583986e-05,0.0011731219291687012,0.4970722198486328,423.7174393294895,OCT,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0010821819305419922,4.1348934173583986e-05,0.0011235308647155762,0.5834050178527832,519.2603391456212,OCT,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0010979175567626953,4.1348934173583986e-05,0.0011392664909362794,0.1972649097442627,173.1508047622336,OCT,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.001153707504272461,4.1348934173583986e-05,0.001195056438446045,0.16751599311828613,140.17412711997972,OCT,60,60
facility,optimaltree,1,0.0,0.0,0.0011363029479980469,4.1348934173583986e-05,0.001177651882171631,0.3078579902648926,261.4168031534003,OCT,60,60
facility,optimaltree,1,2.175869081009282e-16,-1.3057375591726817e-16,0.0011355876922607422,4.1348934173583986e-05,0.0011769366264343262,0.3487870693206787,296.3516144258097,OCT,60,60
facility,optimaltree,1,1.7693559959516992e-16,0.0,0.0011110305786132812,4.1348934173583986e-05,0.0011523795127868653,0.42700695991516113,370.54369257442437,OCT,60,60
facility,optimaltree,1,8.707335582012046e-17,0.0,0.0011334419250488281,4.1348934173583986e-05,0.0011747908592224122,0.3388669490814209,288.4487450861808,OCT,60,60
facility,optimaltree,1,2.175869081009282e-16,0.0,0.0011501312255859375,4.1348934173583986e-05,0.0011914801597595216,0.27207207679748535,228.3479708570205,OCT,60,60
facility,optimaltree,1,1.5891051385126692e-16,2.6263723481856566e-16,0.0011370182037353516,4.1348934173583986e-05,0.0011783671379089356,0.2640209197998047,224.05658754903962,OCT,60,60
facility,optimaltree,1,1.7464649630728876e-16,0.0,0.0010972023010253906,4.1348934173583986e-05,0.0011385512351989747,0.3369770050048828,295.9699964191706,OCT,60,60
facility,optimaltree,1,1.124574824827436e-16,0.0,0.0011255741119384766,4.1348934173583986e-05,0.0011669230461120606,0.3524210453033447,302.00881410092694,OCT,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0012354850769042969,4.1348934173583986e-05,0.001276834011077881,0.40731310844421387,319.00239569931824,OCT,60,60
facility,optimaltree,1,1.124574824827436e-16,0.0,0.0011355876922607422,4.1348934173583986e-05,0.0011769366264343262,0.5508830547332764,468.0651807075153,OCT,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0011391639709472656,4.1348934173583986e-05,0.0011805129051208497,0.6584048271179199,557.7277675338236,OCT,60,60
facility,optimaltree,1,1.7327884384446505e-16,0.0,0.0011246204376220703,4.1348934173583986e-05,0.0011659693717956544,0.6613161563873291,567.1814134953368,OCT,60,60
facility,optimaltree,1,1.7693559959516992e-16,0.0,0.0010993480682373047,4.1348934173583986e-05,0.0011406970024108887,0.32028985023498535,280.78433585609986,OCT,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0011754035949707031,4.1348934173583986e-05,0.0012167525291442872,0.40465497970581055,332.5696639319046,OCT,60,60
facility,optimaltree,1,1.5069261048546526e-16,-1.313295966392361e-16,0.0011043548583984375,4.1348934173583986e-05,0.0011457037925720216,0.272075891494751,237.47489818809137,OCT,60,60
facility,optimaltree,1,2.175869081009282e-16,-1.3090131196594082e-16,0.00112152099609375,4.1348934173583986e-05,0.001162869930267334,0.5420122146606445,466.0987446257557,OCT,60,60
facility,optimaltree,1,2.1694282457451692e-16,-1.3134729612018697e-16,0.0011315345764160156,4.1348934173583986e-05,0.0011728835105895997,0.28978991508483887,247.07476272657604,OCT,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0011289119720458984,4.1348934173583986e-05,0.0011702609062194825,0.4204578399658203,359.28555566647583,OCT,60,60
facility,optimaltree,1,2.1694282457451692e-16,-1.3094478044046437e-16,0.0011684894561767578,4.1348934173583986e-05,0.0012098383903503419,0.5362579822540283,443.2476159883967,OCT,60,60
facility,optimaltree,1,1.5891051385126692e-16,0.0,0.0011546611785888672,4.1348934173583986e-05,0.0011960101127624512,0.25490379333496094,213.12845988083157,OCT,60,60
facility,optimaltree,1,2.175869081009282e-16,0.0,0.0011723041534423828,4.1348934173583986e-05,0.0012136530876159669,0.3749380111694336,308.9334299852861,OCT,60,60
facility,optimaltree,1,1.2523109461365248e-16,0.0,0.0012123584747314453,4.1348934173583986e-05,0.0012537074089050294,0.48369503021240234,385.81173468126417,OCT,60,60
facility,optimaltree,1,8.747557641192873e-17,0.0,0.001112222671508789,4.1348934173583986e-05,0.0011535716056823731,0.3318138122558594,287.6404122824966,OCT,60,60
facility,optimaltree,1,1.7693559959516992e-16,-2.624275698534161e-16,0.0017750263214111328,4.9555301666259764e-05,0.0018245816230773927,2.4526798725128174,1344.242341088614,OCT-H,60,60
facility,optimaltree,1,1.124574824827436e-16,1.3106676998471352e-16,0.001489877700805664,4.9555301666259764e-05,0.001539433002471924,1.8938429355621338,1230.2210830358456,OCT-H,60,60
facility,optimaltree,1,1.5069261048546526e-16,0.0,0.0014560222625732422,4.9555301666259764e-05,0.001505577564239502,2.234334945678711,1484.038417381252,OCT-H,60,60
facility,optimaltree,1,1.7693559959516992e-16,0.0,0.0015139579772949219,4.9555301666259764e-05,0.0015635132789611817,2.6409080028533936,1689.0857521901232,OCT-H,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0014595985412597656,4.9555301666259764e-05,0.0015091538429260255,0.48435282707214355,320.9433082932455,OCT-H,60,60
facility,optimaltree,1,1.776648402993584e-16,0.0,0.001425027847290039,4.9555301666259764e-05,0.001474583148956299,2.2516369819641113,1526.9650840359911,OCT-H,60,60
facility,optimaltree,1,1.7467799241400307e-16,-1.311725949503044e-16,0.0014352798461914062,4.9555301666259764e-05,0.001484835147857666,2.168944835662842,1460.731070915324,OCT-H,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0014495849609375,4.9555301666259764e-05,0.0014991402626037599,1.2773230075836182,852.0370237839643,OCT-H,60,60
facility,optimaltree,1,2.1694282457451692e-16,2.620231958501152e-16,0.0014567375183105469,4.9555301666259764e-05,0.0015062928199768067,1.9477169513702393,1293.0533330167698,OCT-H,60,60
facility,optimaltree,1,8.785078746186097e-17,0.0,0.001459360122680664,4.9555301666259764e-05,0.001508915424346924,1.9044158458709717,1262.1090719483002,OCT-H,60,60
facility,optimaltree,1,1.5891051385126692e-16,0.0,0.0014235973358154297,4.9555301666259764e-05,0.0014731526374816895,0.47521185874938965,322.58154834637514,OCT-H,60,60
facility,optimaltree,1,8.709605087887108e-17,1.3118246089704267e-16,0.0014750957489013672,4.9555301666259764e-05,0.001524651050567627,0.5675928592681885,372.2772230779455,OCT-H,60,60
facility,optimaltree,1,2.5046218922730496e-16,-1.312012865250183e-16,0.001447916030883789,4.9555301666259764e-05,0.001497471332550049,0.47885608673095703,319.77646337677226,OCT-H,60,60
facility,optimaltree,1,2.2491496496548717e-16,0.0,0.0014538764953613281,4.9555301666259764e-05,0.001503431797027588,0.3909780979156494,260.05708984514376,OCT-H,60,60
facility,optimaltree,1,1.7693559959516992e-16,0.0,0.001466989517211914,4.9555301666259764e-05,0.001516544818878174,0.427703857421875,282.02520103445295,OCT-H,60,60
facility,optimaltree,1,2.175869081009282e-16,2.616345292901942e-16,0.0014209747314453125,4.9555301666259764e-05,0.0014705300331115724,0.33867597579956055,230.30877858573083,OCT-H,60,60
facility,optimaltree,1,2.2491496496548717e-16,0.0,0.0014765262603759766,4.9555301666259764e-05,0.0015260815620422364,0.4744579792022705,310.8994899114961,OCT-H,60,60
facility,optimaltree,1,3.0138522097093047e-16,-1.3095744451596622e-16,0.0014293193817138672,4.9555301666259764e-05,0.001478874683380127,0.3269650936126709,221.09046647911845,OCT-H,60,60
facility,optimaltree,1,2.1816918202727937e-16,2.620066640880557e-16,0.0014071464538574219,4.9555301666259764e-05,0.0014567017555236817,0.5994908809661865,411.53989050467686,OCT-H,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0014300346374511719,4.9555301666259764e-05,0.0014795899391174317,0.6863150596618652,463.8549110919535,OCT-H,60,60
facility,optimaltree,1,1.2523109461365248e-16,0.0,0.001445770263671875,4.9555301666259764e-05,0.0014953255653381349,0.3557620048522949,237.91608536556197,OCT-H,60,60
facility,optimaltree,1,1.7693559959516992e-16,0.0,0.0014314651489257812,4.9555301666259764e-05,0.001481020450592041,0.5759561061859131,388.8913930632581,OCT-H,60,60
facility,optimaltree,1,1.2523109461365248e-16,0.0,0.001402139663696289,4.9555301666259764e-05,0.001451694965362549,0.5124831199645996,353.02397004360427,OCT-H,60,60
facility,optimaltree,1,2.175869081009282e-16,0.0,0.0014338493347167969,4.9555301666259764e-05,0.0014834046363830567,0.3265690803527832,220.14834816011313,OCT-H,60,60
facility,optimaltree,1,1.7492426985717036e-16,0.0,0.0014357566833496094,4.9555301666259764e-05,0.0014853119850158692,0.3136739730834961,211.18389688355256,OCT-H,60,60
facility,optimaltree,1,1.8499383834332684e-16,0.0,0.0014569759368896484,4.9555301666259764e-05,0.0015065312385559083,0.5133638381958008,340.7588406118202,OCT-H,60,60
facility,optimaltree,1,2.2491496496548717e-16,0.0,0.0014295578002929688,4.9555301666259764e-05,0.0014791131019592286,0.4535350799560547,306.62636910950454,OCT-H,60,60
facility,optimaltree,1,1.5069261048546526e-16,0.0,0.0014009475708007812,4.9555301666259764e-05,0.001450502872467041,0.33380889892578125,230.1332215620043,OCT-H,60,60
facility,optimaltree,1,2.175869081009282e-16,-2.6247212931144475e-16,0.0014095306396484375,4.9555301666259764e-05,0.0014590859413146974,0.4075620174407959,279.32694428785015,OCT-H,60,60
facility,optimaltree,1,1.758538405190772e-16,0.0,0.0014672279357910156,4.9555301666259764e-05,0.0015167832374572755,0.4302988052368164,283.6916934539481,OCT-H,60,60
facility,optimaltree,1,2.5046218922730496e-16,-1.3100813752166362e-16,0.0014224052429199219,4.9555301666259764e-05,0.0014719605445861817,0.5122678279876709,348.0173635575856,OCT-H,60,60
facility,optimaltree,1,2.1967244560084617e-16,1.313610945620278e-16,0.0015227794647216797,4.9555301666259764e-05,0.0015723347663879395,0.6896498203277588,438.6151315041282,OCT-H,60,60
facility,optimaltree,1,2.5046218922730496e-16,0.0,0.0014719963073730469,4.9555301666259764e-05,0.0015215516090393067,0.6020429134368896,395.6769588755611,OCT-H,60,60
facility,optimaltree,1,1.7693559959516992e-16,0.0,0.001481771469116211,4.9555301666259764e-05,0.0015313267707824708,0.30257105827331543,197.58751955907422,OCT-H,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.001491546630859375,4.9555301666259764e-05,0.0015411019325256349,0.3526020050048828,228.79862620574426,OCT-H,60,60
facility,optimaltree,1,2.1967244560084617e-16,1.3117347960583136e-16,0.0014638900756835938,4.9555301666259764e-05,0.0015134453773498536,0.34507203102111816,228.00428491536502,OCT-H,60,60
facility,optimaltree,1,1.7693559959516992e-16,0.0,0.0014913082122802734,4.9555301666259764e-05,0.0015408635139465333,0.6895561218261719,447.51278460741,OCT-H,60,60
facility,optimaltree,1,2.175869081009282e-16,0.0,0.0013878345489501953,4.9555301666259764e-05,0.0014373898506164552,0.5915939807891846,411.5751760285958,OCT-H,60,60
facility,optimaltree,1,2.175869081009282e-16,-1.3122557877824634e-16,0.0014221668243408203,4.9555301666259764e-05,0.0014717221260070802,0.3971099853515625,269.8267412945398,OCT-H,60,60
facility,optimaltree,1,1.5069261048546526e-16,-1.314133106439027e-16,0.001512765884399414,4.9555301666259764e-05,0.001562321186065674,0.44584202766418457,285.3715558878961,OCT-H,60,60
facility,optimaltree,1,8.822431646763333e-17,1.3092189928778506e-16,0.0014073848724365234,4.9555301666259764e-05,0.0014569401741027833,0.5714001655578613,392.19192092753053,OCT-H,60,60
facility,optimaltree,1,2.1694282457451692e-16,0.0,0.0014615058898925781,4.9555301666259764e-05,0.001511061191558838,0.38703012466430664,256.1313379142769,OCT-H,60,60
facility,optimaltree,1,1.6450187358619608e-16,-2.6228778955539274e-16,0.0014450550079345703,4.9555301666259764e-05,0.0014946103096008302,0.5221359729766846,349.3458927873533,OCT-H,60,60
facility,optimaltree,1,2.1967244560084617e-16,2.620495619363024e-16,0.0013997554779052734,4.9555301666259764e-05,0.0014493107795715333,0.7674298286437988,529.5136415604925,OCT-H,60,60
facility,optimaltree,1,2.2491496496548717e-16,1.3111903616605817e-16,0.0014541149139404297,4.9555301666259764e-05,0.0015036702156066895,0.44316697120666504,294.7235149083932,OCT-H,60,60
facility,optimaltree,1,1.6841708790103146e-16,1.3116505579600828e-16,0.001435995101928711,4.9555301666259764e-05,0.0014855504035949708,0.366854190826416,246.9483296821461,OCT-H,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0014622211456298828,4.9555301666259764e-05,0.0015117764472961427,0.5398769378662109,357.1142670146747,OCT-H,60,60
facility,optimaltree,1,8.703871528180201e-17,0.0,0.001483917236328125,4.9555301666259764e-05,0.0015334725379943849,0.6702649593353271,437.0896398392375,OCT-H,60,60
facility,optimaltree,1,1.7513372352859625e-16,0.0,0.0014286041259765625,4.9555301666259764e-05,0.0014781594276428224,0.3362150192260742,227.45518036726693,OCT-H,60,60
facility,optimaltree,1,4.329972136242667e-17,0.0,0.0014524459838867188,4.9555301666259764e-05,0.0015020012855529786,0.30091214179992676,200.34080176512137,OCT-H,60,60
facility,optimaltree,1,2.1816918202727937e-16,1.306284219339196e-16,0.001401662826538086,4.9555301666259764e-05,0.0014512181282043458,0.41326093673706055,284.76831201688884,OCT-H,60,60
facility,optimaltree,1,2.175869081009282e-16,0.0,0.0015113353729248047,4.9555301666259764e-05,0.0015608906745910645,0.3870999813079834,247.99941956818927,OCT-H,60,60
facility,optimaltree,1,1.8499383834332684e-16,0.0,0.0015027523040771484,4.9555301666259764e-05,0.0015523076057434083,1.0520458221435547,677.7302502745417,OCT-H,60,60
facility,optimaltree,1,2.1967244560084617e-16,-1.3123350065786784e-16,0.0014111995697021484,4.9555301666259764e-05,0.0014607548713684083,0.8138101100921631,557.1161363506533,OCT-H,60,60
facility,optimaltree,1,8.680753330460002e-17,0.0,0.0014145374298095703,4.9555301666259764e-05,0.0014640927314758302,0.9555220603942871,652.6376641670126,OCT-H,60,60
facility,optimaltree,1,1.5891051385126692e-16,0.0,0.0014319419860839844,4.9555301666259764e-05,0.0014814972877502442,0.36021900177001953,243.14523202201534,OCT-H,60,60
facility,optimaltree,1,1.7676346269306622e-16,1.314502202047197e-16,0.0014338493347167969,4.9555301666259764e-05,0.0014834046363830567,0.22581791877746582,152.2294815850591,OCT-H,60,60
facility,optimaltree,1,2.1816918202727937e-16,0.0,0.0014171600341796875,4.9555301666259764e-05,0.0014667153358459474,0.3829200267791748,261.0731731105277,OCT-H,60,60
facility,optimaltree,1,2.0680253842638886e-16,0.0,0.0013997554779052734,4.9555301666259764e-05,0.0014493107795715333,0.42075395584106445,290.31313488571027,OCT-H,60,60
facility,optimaltree,1,2.1967244560084617e-16,1.3134484820895533e-16,0.0014786720275878906,4.9555301666259764e-05,0.0015282273292541505,0.5470800399780273,357.9834161485838,OCT-H,60,60
facility,optimaltree,1,1.5069261048546526e-16,0.0,0.0014424324035644531,4.9555301666259764e-05,0.001491987705230713,0.34539294242858887,231.49851786156586,OCT-H,60,60
facility,optimaltree,1,1.7693559959516992e-16,0.0,0.0014612674713134766,4.9555301666259764e-05,0.0015108227729797364,0.6191120147705078,409.7846721951758,OCT-H,60,60
facility,optimaltree,1,2.5046218922730496e-16,0.0,0.0014181137084960938,4.9555301666259764e-05,0.0014676690101623536,0.44873499870300293,305.74672872146004,OCT-H,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0014200210571289062,4.9555301666259764e-05,0.001469576358795166,0.3254520893096924,221.45980190952082,OCT-H,60,60
facility,optimaltree,1,8.810971459105415e-17,0.0,0.0014624595642089844,4.9555301666259764e-05,0.0015120148658752442,0.6545829772949219,432.9209930856138,OCT-H,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0014913082122802734,4.9555301666259764e-05,0.0015408635139465333,0.49552202224731445,321.5872254500723,OCT-H,60,60
facility,optimaltree,1,2.175869081009282e-16,-1.308950145187796e-16,0.0014739036560058594,4.9555301666259764e-05,0.0015234589576721192,0.32494592666625977,213.2948347770292,OCT-H,60,60
facility,optimaltree,1,1.2523109461365248e-16,0.0,0.0014789104461669922,4.9555301666259764e-05,0.001528465747833252,0.3887648582458496,254.34973521451911,OCT-H,60,60
facility,optimaltree,1,1.5069261048546526e-16,0.0,0.0014872550964355469,4.9555301666259764e-05,0.0015368103981018067,0.21864891052246094,142.27448668523158,OCT-H,60,60
facility,optimaltree,1,2.1816918202727937e-16,0.0,0.0014688968658447266,4.9555301666259764e-05,0.0015184521675109864,0.4149169921875,273.24995878376785,OCT-H,60,60
facility,optimaltree,1,8.764621195527425e-17,0.0,0.0014543533325195312,4.9555301666259764e-05,0.001503908634185791,0.7630150318145752,507.3546454021576,OCT-H,60,60
facility,optimaltree,1,1.8499383834332684e-16,0.0,0.0014171600341796875,4.9555301666259764e-05,0.0014667153358459474,0.34048986434936523,232.14447686468296,OCT-H,60,60
facility,optimaltree,1,2.1967244560084617e-16,2.62821543995524e-16,0.0014293193817138672,4.9555301666259764e-05,0.001478874683380127,0.5707008838653564,385.90212563579644,OCT-H,60,60
facility,optimaltree,1,1.7568251074956653e-16,0.0,0.0014412403106689453,4.9555301666259764e-05,0.0014907956123352052,0.9678089618682861,649.1895695562823,OCT-H,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0014348030090332031,4.9555301666259764e-05,0.001484358310699463,0.3805370330810547,256.3646730968462,OCT-H,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0014328956604003906,4.9555301666259764e-05,0.0014824509620666505,0.3400309085845947,229.3707632059313,OCT-H,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.001409769058227539,4.9555301666259764e-05,0.001459324359893799,0.35105395317077637,240.55923605381605,OCT-H,60,60
facility,optimaltree,1,0.0,0.0,0.0013964176177978516,4.9555301666259764e-05,0.0014459729194641114,0.3906569480895996,270.16892421082133,OCT-H,60,60
facility,optimaltree,1,2.175869081009282e-16,-1.3057375591726817e-16,0.0014302730560302734,4.9555301666259764e-05,0.0014798283576965333,0.41234517097473145,278.64391760715984,OCT-H,60,60
facility,optimaltree,1,1.7693559959516992e-16,0.0,0.0014691352844238281,4.9555301666259764e-05,0.001518690586090088,0.4444539546966553,292.6560280069389,OCT-H,60,60
facility,optimaltree,1,8.707335582012046e-17,0.0,0.0014150142669677734,4.9555301666259764e-05,0.0014645695686340333,0.6928260326385498,473.0577826253286,OCT-H,60,60
facility,optimaltree,1,2.175869081009282e-16,0.0,0.0014264583587646484,4.9555301666259764e-05,0.0014760136604309083,0.36675405502319336,248.4760574073027,OCT-H,60,60
facility,optimaltree,1,1.5891051385126692e-16,2.6263723481856566e-16,0.001434326171875,4.9555301666259764e-05,0.0014838814735412599,0.32079505920410156,216.18644408203923,OCT-H,60,60
facility,optimaltree,1,1.7464649630728876e-16,0.0,0.0013918876647949219,4.9555301666259764e-05,0.0014414429664611817,0.3985888957977295,276.52075390557155,OCT-H,60,60
facility,optimaltree,1,1.124574824827436e-16,0.0,0.0014331340789794922,4.9555301666259764e-05,0.001482689380645752,0.28003478050231934,188.8694855158108,OCT-H,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0015492439270019531,4.9555301666259764e-05,0.001598799228668213,0.36049699783325195,225.47984222730898,OCT-H,60,60
facility,optimaltree,1,1.124574824827436e-16,0.0,0.001434326171875,4.9555301666259764e-05,0.0014838814735412599,0.4529261589050293,305.23068518682163,OCT-H,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0014698505401611328,4.9555301666259764e-05,0.0015194058418273927,0.7881920337677002,518.7501667228947,OCT-H,60,60
facility,optimaltree,1,1.7327884384446505e-16,0.0,0.0014281272888183594,4.9555301666259764e-05,0.0014776825904846192,0.5675420761108398,384.07576820994376,OCT-H,60,60
facility,optimaltree,1,1.7693559959516992e-16,0.0,0.001425027847290039,4.9555301666259764e-05,0.001474583148956299,0.32918310165405273,223.23807368004074,OCT-H,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0014493465423583984,4.9555301666259764e-05,0.0014989018440246583,0.20367217063903809,135.88092605995053,OCT-H,60,60
facility,optimaltree,1,1.5069261048546526e-16,-1.313295966392361e-16,0.0014138221740722656,4.9555301666259764e-05,0.0014633774757385255,0.38293004035949707,261.6755052665021,OCT-H,60,60
facility,optimaltree,1,2.175869081009282e-16,-1.3090131196594082e-16,0.0014569759368896484,4.9555301666259764e-05,0.0015065312385559083,0.3132600784301758,207.9346716570262,OCT-H,60,60
facility,optimaltree,1,2.1694282457451692e-16,-1.3134729612018697e-16,0.0014770030975341797,4.9555301666259764e-05,0.0015265583992004395,0.4335761070251465,284.0219589713955,OCT-H,60,60
facility,optimaltree,1,2.1967244560084617e-16,0.0,0.0015048980712890625,4.9555301666259764e-05,0.0015544533729553224,0.5287790298461914,340.17040269331346,OCT-H,60,60
facility,optimaltree,1,2.1694282457451692e-16,-1.3094478044046437e-16,0.0014803409576416016,4.9555301666259764e-05,0.0015298962593078614,0.4766671657562256,311.5682928539704,OCT-H,60,60
facility,optimaltree,1,1.5891051385126692e-16,0.0,0.0015316009521484375,4.9555301666259764e-05,0.0015811562538146974,0.2904829978942871,183.71555448328897,OCT-H,60,60
facility,optimaltree,1,2.175869081009282e-16,0.0,0.0015363693237304688,4.9555301666259764e-05,0.0015859246253967286,0.37742114067077637,237.98176447153799,OCT-H,60,60
facility,optimaltree,1,1.2523109461365248e-16,0.0,0.0014972686767578125,4.9555301666259764e-05,0.0015468239784240724,0.570976972579956,369.128601925137,OCT-H,60,60
facility,optimaltree,1,8.747557641192873e-17,0.0,0.0014607906341552734,4.9555301666259764e-05,0.0015103459358215333,0.49860692024230957,330.1276273313496,OCT-H,60,60


==> data/benchmarks/facility/facility_n60_m60_general.csv <==
accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,m,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
100.0,1.8204712684545412e-16,3.9319491871071954e-18,341.24401085189913,0.0001,0.00019900000000000018,pytorch,60.0,3.0138522097093047e-16,2.62821543995524e-16,552.638892701271,1.0719299316406249e-05,0.0011290955543518067,0.3889549922943115,0.001139814853668213,60.0,5.0,3840.0,100.0,0.0,5.0,100.0,60.0,10000.0,3660.0,NN,facility,5.125917796357024e-17,1.6940658945086007e-21,4.167508826372928e-05,1.0064186771015924e-16,0.1320573999089376,4.167508826372928e-05
100.0,1.8204712684545412e-16,3.9319491871071954e-18,415.5359579598195,0.0001,0.00019900000000000018,optimaltree,60.0,3.0138522097093047e-16,2.62821543995524e-16,1576.854420120437,4.134893417358399e-05,0.0011432528495788573,0.49224463701248167,0.0011846017837524414,60.0,5.0,3840.0,100.0,0.0,5.0,100.0,60.0,10000.0,3660.0,OCT,facility,5.125917796357024e-17,6.776263578034403e-21,4.921324912953187e-05,1.0064186771015924e-16,0.4463303890350442,4.921324912953187e-05
100.0,1.8204712684545412e-16,3.9319491871071954e-18,409.0837105759635,0.0001,0.00019900000000000018,optimaltree,60.0,3.0138522097093047e-16,2.62821543995524e-16,1447.4046923695093,4.955530166625974e-05,0.0014530324935913086,0.614684190750122,0.001502587795257568,60.0,5.0,3840.0,100.0,0.0,5.0,100.0,60.0,10000.0,3660.0,OCT-H,facility,5.125917796357024e-17,2.710505431213761e-20,4.716026070627694e-05,1.0064186771015924e-16,0.5008000868795766,4.716026070627695e-05


==> data/benchmarks/facility/facility_n80_m40_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,n,m
facility,pytorch,1,2.2198718003759812e-16,0.0,0.002977609634399414,1.183032989501953e-05,0.002989439964294434,0.26128697395324707,87.40331870652432,NN,80,40
facility,pytorch,1,1.1966773688064772e-16,1.3786677400243445e-16,0.002572298049926758,1.183032989501953e-05,0.0025841283798217775,0.25779223442077637,99.75984027486894,NN,80,40
facility,pytorch,1,1.1966773688064772e-16,0.0,0.0026929378509521484,1.183032989501953e-05,0.002704768180847168,0.3073289394378662,113.6248724064799,NN,80,40
facility,pytorch,1,1.244933338741219e-16,0.0,0.0026581287384033203,1.183032989501953e-05,0.00266995906829834,0.3459610939025879,129.57542982974687,NN,80,40
facility,pytorch,1,1.6279521784072485e-16,0.0,0.002704620361328125,1.183032989501953e-05,0.0027164506912231447,0.18717694282531738,68.90496611261389,NN,80,40
facility,pytorch,1,1.6443538233757333e-16,0.0,0.002545595169067383,1.183032989501953e-05,0.0025574254989624025,0.28854799270629883,112.82752628507394,NN,80,40
facility,pytorch,1,1.1966773688064772e-16,0.0,0.0026040077209472656,1.183032989501953e-05,0.0026158380508422853,0.23576998710632324,90.13172166006478,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,2.7563408131061963e-16,0.0026357173919677734,1.183032989501953e-05,0.002647547721862793,0.38402891159057617,145.05079867658685,NN,80,40
facility,pytorch,1,1.244933338741219e-16,0.0,0.002523183822631836,1.183032989501953e-05,0.0025350141525268557,0.28312206268310547,111.68460830914675,NN,80,40
facility,pytorch,1,1.5125082259315564e-16,1.3779905294705964e-16,0.002641916275024414,1.183032989501953e-05,0.002653746604919434,0.3692209720611572,139.13196210094316,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,0.0,0.0025794506072998047,1.183032989501953e-05,0.0025912809371948244,0.3127009868621826,120.67428983624416,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,0.0,0.002604246139526367,1.183032989501953e-05,0.002616076469421387,0.28400397300720215,108.56103647077907,NN,80,40
facility,pytorch,1,1.6186028021484033e-16,1.3811280081976786e-16,0.002583742141723633,1.183032989501953e-05,0.0025955724716186525,0.3197920322418213,123.20674369087925,NN,80,40
facility,pytorch,1,1.1966773688064772e-16,1.3813265205359461e-16,0.0025565624237060547,1.183032989501953e-05,0.0025683927536010744,0.2224259376525879,86.60121678848785,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,1.376077268751783e-16,0.002519369125366211,1.183032989501953e-05,0.0025311994552612307,0.17166781425476074,67.82073767357218,NN,80,40
facility,pytorch,1,1.7145438277684815e-16,0.0,0.0027260780334472656,1.183032989501953e-05,0.0027379083633422853,0.22736716270446777,83.04410978419696,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,0.0,0.0026636123657226562,1.183032989501953e-05,0.002675442695617676,0.16776299476623535,62.70476098816391,NN,80,40
facility,pytorch,1,1.244933338741219e-16,0.0,0.002691030502319336,1.183032989501953e-05,0.0027028608322143557,0.18141508102416992,67.11965294770398,NN,80,40
facility,pytorch,1,1.244933338741219e-16,0.0,0.0025599002838134766,1.183032989501953e-05,0.0025717306137084963,0.19636106491088867,76.35366778471847,NN,80,40
facility,pytorch,1,1.5125082259315564e-16,1.3799296972860097e-16,0.002555370330810547,1.183032989501953e-05,0.0025672006607055666,0.19499611854553223,75.95671095376693,NN,80,40
facility,pytorch,1,2.0312792859773625e-16,-1.3782297962276752e-16,0.002619504928588867,1.183032989501953e-05,0.002631335258483887,0.40724778175354004,154.76848890330552,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,-1.3774352561373842e-16,0.0026276111602783203,1.183032989501953e-05,0.00263944149017334,0.27599096298217773,104.56415268521546,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,1.381758738966207e-16,0.0025467872619628906,1.183032989501953e-05,0.0025586175918579103,0.27585577964782715,107.81438403521555,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,0.0,0.002730846405029297,1.183032989501953e-05,0.0027426767349243166,0.26042699813842773,94.9535885225694,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,0.0,0.002640247344970703,1.183032989501953e-05,0.002652077674865723,0.21642494201660156,81.60580818114965,NN,80,40
facility,pytorch,1,1.1966773688064772e-16,0.0,0.002537250518798828,1.183032989501953e-05,0.002549080848693848,0.3759040832519531,147.4665205085852,NN,80,40
facility,pytorch,1,2.0312792859773625e-16,1.3792591096434504e-16,0.0025491714477539062,1.183032989501953e-05,0.002561001777648926,0.19357705116271973,75.586457163817,NN,80,40
facility,pytorch,1,1.7145438277684815e-16,0.0,0.0025811195373535156,1.183032989501953e-05,0.0025929498672485353,0.31419801712036133,121.17396525439469,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,0.0,0.002725839614868164,1.183032989501953e-05,0.002737669944763184,0.3830862045288086,139.93147905269007,NN,80,40
facility,pytorch,1,1.244933338741219e-16,2.7670971892633325e-16,0.002655506134033203,1.183032989501953e-05,0.002667336463928223,0.3752861022949219,140.69694894892746,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,-1.3739888427363337e-16,0.002613544464111328,1.183032989501953e-05,0.002625374794006348,0.18578004837036133,70.76324827772844,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,1.3784247161499005e-16,0.0025289058685302734,1.183032989501953e-05,0.002540736198425293,0.3691110610961914,145.27720797025697,NN,80,40
facility,pytorch,1,1.3553227748303803e-16,0.0,0.002566099166870117,1.183032989501953e-05,0.002577929496765137,0.2239668369293213,86.8785733707464,NN,80,40
facility,pytorch,1,1.5125082259315564e-16,-1.3780309901046188e-16,0.0025987625122070312,1.183032989501953e-05,0.002610592842102051,0.2743070125579834,105.0746053287694,NN,80,40
facility,pytorch,1,8.080218659348301e-17,-1.37828451276319e-16,0.002574443817138672,1.183032989501953e-05,0.0025862741470336916,0.25780487060546875,99.6819578856929,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,-1.3769413471520664e-16,0.0025892257690429688,1.183032989501953e-05,0.0026010560989379885,0.25199103355407715,96.88027630659913,NN,80,40
facility,pytorch,1,2.0312792859773625e-16,1.3769490008209126e-16,0.002545595169067383,1.183032989501953e-05,0.0025574254989624025,0.17213988304138184,67.3098329203421,NN,80,40
facility,pytorch,1,1.1966773688064772e-16,0.0,0.002542257308959961,1.183032989501953e-05,0.0025540876388549807,0.30790185928344727,120.5525819080673,NN,80,40
facility,pytorch,1,1.244933338741219e-16,1.3823071274554706e-16,0.0025174617767333984,1.183032989501953e-05,0.002529292106628418,0.14777207374572754,58.424281386268895,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,1.3834023001656815e-16,0.002499103546142578,1.183032989501953e-05,0.002510933876037598,0.22104287147521973,88.0321356068677,NN,80,40
facility,pytorch,1,8.087658684529746e-17,0.0,0.002622842788696289,1.183032989501953e-05,0.002634673118591309,0.22741103172302246,86.31470451431684,NN,80,40
facility,pytorch,1,1.6404275228230809e-16,0.0,0.002646923065185547,1.183032989501953e-05,0.0026587533950805666,0.1012110710144043,38.067114912452176,NN,80,40
facility,pytorch,1,1.6258619627903515e-16,0.0,0.002759218215942383,1.183032989501953e-05,0.0027710485458374025,0.23317384719848633,84.14643169956516,NN,80,40
facility,pytorch,1,1.244933338741219e-16,0.0,0.0025637149810791016,1.183032989501953e-05,0.0025755453109741213,0.2675049304962158,103.86341461608387,NN,80,40
facility,pytorch,1,1.7145438277684815e-16,-4.12626323565335e-16,0.002603769302368164,1.183032989501953e-05,0.002615599632263184,0.13346290588378906,51.02573965737579,NN,80,40
facility,pytorch,1,4.035829672039077e-17,0.0,0.0026094913482666016,1.183032989501953e-05,0.0026213216781616213,0.1982741355895996,75.63899434450667,NN,80,40
facility,pytorch,1,1.1966773688064772e-16,0.0,0.0025856494903564453,1.183032989501953e-05,0.002597479820251465,0.2234048843383789,86.00832337428932,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,-1.3813964515763006e-16,0.0025115013122558594,1.183032989501953e-05,0.002523331642150879,0.24857091903686523,98.50901676364042,NN,80,40
facility,pytorch,1,1.3553227748303803e-16,1.3811694488585177e-16,0.0026340484619140625,1.183032989501953e-05,0.0026458787918090822,0.19270706176757812,72.83291372384349,NN,80,40
facility,pytorch,1,1.3553227748303803e-16,-1.3802385699753884e-16,0.0026574134826660156,1.183032989501953e-05,0.0026692438125610353,0.28628015518188477,107.25140724676257,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,1.3799098978463153e-16,0.002542734146118164,1.183032989501953e-05,0.002554564476013184,0.2602260112762451,101.86707508059081,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,0.0,0.0024623870849609375,1.183032989501953e-05,0.0024742174148559572,0.2306818962097168,93.2342868596075,NN,80,40
facility,pytorch,1,1.7145438277684815e-16,1.3795486934130165e-16,0.0025124549865722656,1.183032989501953e-05,0.0025242853164672853,0.19339704513549805,76.61457438026676,NN,80,40
facility,pytorch,1,1.7145438277684815e-16,1.3817208093292082e-16,0.002515554428100586,1.183032989501953e-05,0.0025273847579956057,0.24759197235107422,97.96370400976546,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,0.0,0.0025916099548339844,1.183032989501953e-05,0.002603440284729004,0.22587203979492188,86.75906304431838,NN,80,40
facility,pytorch,1,1.5125082259315564e-16,0.0,0.0026526451110839844,1.183032989501953e-05,0.002664475440979004,0.3026759624481201,113.59682952713138,NN,80,40
facility,pytorch,1,1.1966773688064772e-16,0.0,0.0024552345275878906,1.183032989501953e-05,0.0024670648574829103,0.35871410369873047,145.401164712272,NN,80,40
facility,pytorch,1,1.1966773688064772e-16,0.0,0.002482891082763672,1.183032989501953e-05,0.0024947214126586916,0.19437885284423828,77.91605582006991,NN,80,40
facility,pytorch,1,1.244933338741219e-16,0.0,0.00257110595703125,1.183032989501953e-05,0.0025829362869262697,0.19730687141418457,76.38859402489656,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,-1.380826026288085e-16,0.002551555633544922,1.183032989501953e-05,0.0025633859634399416,0.2725839614868164,106.33746356363041,NN,80,40
facility,pytorch,1,1.1966773688064772e-16,0.0,0.002499103546142578,1.183032989501953e-05,0.002510933876037598,0.2676219940185547,106.5826530011527,NN,80,40
facility,pytorch,1,2.4898666774824377e-16,-1.381345926946671e-16,0.0026781558990478516,1.183032989501953e-05,0.0026899862289428713,0.23482298851013184,87.29523816276715,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,1.3824816866593682e-16,0.002597332000732422,1.183032989501953e-05,0.0026091623306274416,0.5262269973754883,201.68426900787856,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,0.0,0.0025010108947753906,1.183032989501953e-05,0.0025128412246704103,0.3477199077606201,138.3771900694712,NN,80,40
facility,pytorch,1,1.3553227748303803e-16,2.761491559748266e-16,0.0025026798248291016,1.183032989501953e-05,0.0025145101547241213,0.22302794456481934,88.69637855540448,NN,80,40
facility,pytorch,1,8.19711255684011e-17,1.3768884667884965e-16,0.002521038055419922,1.183032989501953e-05,0.0025328683853149416,0.2166881561279297,85.55049973549505,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,0.0,0.0025873184204101562,1.183032989501953e-05,0.002599148750305176,0.24172687530517578,93.00232442517716,NN,80,40
facility,pytorch,1,1.244933338741219e-16,0.0,0.0026471614837646484,1.183032989501953e-05,0.002658991813659668,0.2038729190826416,76.67301495074699,NN,80,40
facility,pytorch,1,8.189574652367977e-17,1.380488431567289e-16,0.002701997756958008,1.183032989501953e-05,0.0027138280868530275,0.3142740726470947,115.80470928485708,NN,80,40
facility,pytorch,1,1.3553227748303803e-16,0.0,0.002504110336303711,1.183032989501953e-05,0.0025159406661987307,0.136322021484375,54.18332129840741,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,0.0,0.0026078224182128906,1.183032989501953e-05,0.0026196527481079103,0.15315604209899902,58.464253405196025,NN,80,40
facility,pytorch,1,8.11955503452751e-17,-1.3785319648709205e-16,0.0025010108947753906,1.183032989501953e-05,0.0025128412246704103,0.25243496894836426,100.45798615130336,NN,80,40
facility,pytorch,1,1.1966773688064772e-16,0.0,0.002523660659790039,1.183032989501953e-05,0.002535490989685059,0.23497295379638672,92.67355110008631,NN,80,40
facility,pytorch,1,1.3553227748303803e-16,0.0,0.0024056434631347656,1.183032989501953e-05,0.0024174737930297853,0.24756789207458496,102.40768391714876,NN,80,40
facility,pytorch,1,2.0312792859773625e-16,1.3792056827067483e-16,0.0026061534881591797,1.183032989501953e-05,0.0026179838180541994,0.3498349189758301,133.6276093699627,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,-1.375098496453214e-16,0.0025377273559570312,1.183032989501953e-05,0.002549557685852051,0.34011197090148926,133.40038265807087,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,0.0,0.002619504928588867,1.183032989501953e-05,0.002631335258483887,0.1975560188293457,75.07823953348036,NN,80,40
facility,pytorch,1,8.142850906953179e-17,0.0,0.0024366378784179688,1.183032989501953e-05,0.0024484682083129885,0.1613478660583496,65.89747235048618,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,1.3804174474261843e-16,0.002512693405151367,1.183032989501953e-05,0.002524523735046387,0.1653461456298828,65.49597586843232,NN,80,40
facility,pytorch,1,1.1966773688064772e-16,0.0,0.0025882720947265625,1.183032989501953e-05,0.0026001024246215822,0.2366480827331543,91.01490790986665,NN,80,40
facility,pytorch,1,1.1966773688064772e-16,0.0,0.002653837203979492,1.183032989501953e-05,0.002665667533874512,0.17650890350341797,66.21564814831378,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,1.378520507401078e-16,0.0026383399963378906,1.183032989501953e-05,0.0026501703262329103,0.18796992301940918,70.92748762552156,NN,80,40
facility,pytorch,1,1.1966773688064772e-16,-1.3807230384888729e-16,0.002545595169067383,1.183032989501953e-05,0.0025574254989624025,0.1494760513305664,58.44786148852108,NN,80,40
facility,pytorch,1,1.5125082259315564e-16,0.0,0.0025217533111572266,1.183032989501953e-05,0.0025335836410522463,0.19095492362976074,75.36949660381192,NN,80,40
facility,pytorch,1,1.7145438277684815e-16,2.770987445478483e-16,0.002525806427001953,1.183032989501953e-05,0.002537636756896973,0.16253185272216797,64.0485098115115,NN,80,40
facility,pytorch,1,1.1966773688064772e-16,0.0,0.0024657249450683594,1.183032989501953e-05,0.002477555274963379,0.23910999298095703,96.51045746476487,NN,80,40
facility,pytorch,1,1.6334845423115014e-16,0.0,0.0024290084838867188,1.183032989501953e-05,0.0024408388137817385,0.3152599334716797,129.1604884729068,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,-1.3837565333341822e-16,0.002503633499145508,1.183032989501953e-05,0.0025154638290405275,0.20851397514343262,82.89285369011489,NN,80,40
facility,pytorch,1,3.0250164518631123e-16,0.0,0.00241851806640625,1.183032989501953e-05,0.0024303483963012697,0.2232508659362793,91.85961415081196,NN,80,40
facility,pytorch,1,1.7145438277684815e-16,0.0,0.0024232864379882812,1.183032989501953e-05,0.002435116767883301,0.2695920467376709,110.71011061699964,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,0.0,0.00241851806640625,1.183032989501953e-05,0.0024303483963012697,0.22519588470458984,92.65991865500185,NN,80,40
facility,pytorch,1,1.1966773688064772e-16,0.0,0.002373933792114258,1.183032989501953e-05,0.0023857641220092775,0.35650205612182617,149.42887808270925,NN,80,40
facility,pytorch,1,1.1966773688064772e-16,0.0,0.0026535987854003906,1.183032989501953e-05,0.0026654291152954103,0.29044008255004883,108.96559990411123,NN,80,40
facility,pytorch,1,1.7145438277684815e-16,0.0,0.0026569366455078125,1.183032989501953e-05,0.0026687669754028322,0.3089301586151123,115.7576369396138,NN,80,40
facility,pytorch,1,2.2198718003759812e-16,1.3799234000413567e-16,0.002709627151489258,1.183032989501953e-05,0.0027214574813842775,0.35983991622924805,132.22323651597688,NN,80,40
facility,pytorch,1,1.627221750705979e-16,0.0,0.002489805221557617,1.183032989501953e-05,0.002501635551452637,0.2555868625640869,102.16790467967009,NN,80,40
facility,pytorch,1,1.6342725331928976e-16,-1.3848652983437635e-16,0.0024700164794921875,1.183032989501953e-05,0.0024818468093872072,0.2793409824371338,112.55367631095082,NN,80,40
facility,pytorch,1,1.244933338741219e-16,0.0,0.0024099349975585938,1.183032989501953e-05,0.0024217653274536135,0.21598410606384277,89.18457276409237,NN,80,40
facility,pytorch,1,1.5125082259315564e-16,0.0,0.0025005340576171875,1.183032989501953e-05,0.0025123643875122072,0.20122218132019043,80.09275339213218,NN,80,40
facility,pytorch,1,2.0312792859773625e-16,0.0,0.002430438995361328,1.183032989501953e-05,0.002442269325256348,0.2122480869293213,86.9060937442037,NN,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.003014087677001953,5.438804626464844e-05,0.0030684757232666018,0.29914188385009766,97.48875690358753,OCT,80,40
facility,optimaltree,1,1.1966773688064772e-16,1.3786677400243445e-16,0.0026617050170898438,5.438804626464844e-05,0.0027160930633544924,0.2798149585723877,103.02112337299818,OCT,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.0025451183319091797,5.438804626464844e-05,0.0025995063781738283,0.5116307735443115,196.81843362266946,OCT,80,40
facility,optimaltree,1,1.244933338741219e-16,0.0,0.0025038719177246094,5.438804626464844e-05,0.002558259963989258,0.30341196060180664,118.60091033464676,OCT,80,40
facility,optimaltree,1,1.6279521784072485e-16,0.0,0.0025801658630371094,5.438804626464844e-05,0.002634553909301758,0.22619295120239258,85.8562621944377,OCT,80,40
facility,optimaltree,1,1.6443538233757333e-16,0.0,0.0025506019592285156,5.438804626464844e-05,0.0026049900054931643,0.19899606704711914,76.39033801569083,OCT,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002509593963623047,5.438804626464844e-05,0.0025639820098876955,0.43793606758117676,170.80309685962217,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,2.7563408131061963e-16,0.0025060176849365234,5.438804626464844e-05,0.002560405731201172,0.43147897720336914,168.51976698276954,OCT,80,40
facility,optimaltree,1,1.244933338741219e-16,0.0,0.002529621124267578,5.438804626464844e-05,0.0025840091705322268,0.30345988273620605,117.43761833233069,OCT,80,40
facility,optimaltree,1,1.5125082259315564e-16,1.3779905294705964e-16,0.0025310516357421875,5.438804626464844e-05,0.002585439682006836,0.42792797088623047,165.5145830182624,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.0025358200073242188,5.438804626464844e-05,0.0025902080535888674,0.38434410095214844,148.38348619124235,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.0025014877319335938,5.438804626464844e-05,0.0025558757781982424,0.40734100341796875,159.3743353619176,OCT,80,40
facility,optimaltree,1,1.6186028021484033e-16,1.3811280081976786e-16,0.0025169849395751953,5.438804626464844e-05,0.002571372985839844,0.3392508029937744,131.93371979171303,OCT,80,40
facility,optimaltree,1,1.1966773688064772e-16,1.3813265205359461e-16,0.002458810806274414,5.438804626464844e-05,0.0025131988525390627,0.29871702194213867,118.85928629974802,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,1.376077268751783e-16,0.002505779266357422,5.438804626464844e-05,0.0025601673126220705,0.22600507736206055,88.27746383910777,OCT,80,40
facility,optimaltree,1,1.7145438277684815e-16,0.0,0.0025479793548583984,5.438804626464844e-05,0.002602367401123047,0.16080403327941895,61.79144159661094,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.002515077590942383,5.438804626464844e-05,0.0025694656372070314,0.1921689510345459,74.78946137743664,OCT,80,40
facility,optimaltree,1,1.244933338741219e-16,0.0,0.0025758743286132812,5.438804626464844e-05,0.00263026237487793,0.17633914947509766,67.0424179577452,OCT,80,40
facility,optimaltree,1,1.244933338741219e-16,0.0,0.0025374889373779297,5.438804626464844e-05,0.0025918769836425783,0.3117380142211914,120.27500386344737,OCT,80,40
facility,optimaltree,1,1.5125082259315564e-16,1.3799296972860097e-16,0.00264739990234375,5.438804626464844e-05,0.0027017879486083986,0.23752379417419434,87.91355898102032,OCT,80,40
facility,optimaltree,1,2.0312792859773625e-16,-1.3782297962276752e-16,0.0026514530181884766,5.438804626464844e-05,0.002705841064453125,0.26238298416137695,96.96910421248519,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,-1.3774352561373842e-16,0.002656221389770508,5.438804626464844e-05,0.0027106094360351564,0.24234700202941895,89.40683183922765,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,1.381758738966207e-16,0.0025959014892578125,5.438804626464844e-05,0.002650289535522461,0.25189995765686035,95.04620317161023,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.0025272369384765625,5.438804626464844e-05,0.002581624984741211,0.23636794090270996,91.5578142835506,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.0025446414947509766,5.438804626464844e-05,0.002599029541015625,0.19739699363708496,75.95026933012387,OCT,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002628326416015625,5.438804626464844e-05,0.0026827144622802736,0.26886487007141113,100.22120276001321,OCT,80,40
facility,optimaltree,1,2.0312792859773625e-16,1.3792591096434504e-16,0.0025985240936279297,5.438804626464844e-05,0.0026529121398925783,0.19505691528320312,73.52558433808568,OCT,80,40
facility,optimaltree,1,1.7145438277684815e-16,0.0,0.002754688262939453,5.438804626464844e-05,0.0028090763092041018,0.21693706512451172,77.22718831585486,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.0025289058685302734,5.438804626464844e-05,0.002583293914794922,0.35343003273010254,136.81371318453324,OCT,80,40
facility,optimaltree,1,1.244933338741219e-16,2.7670971892633325e-16,0.002518177032470703,5.438804626464844e-05,0.0025725650787353518,0.16518402099609375,64.20985123427728,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,-1.3739888427363337e-16,0.002588033676147461,5.438804626464844e-05,0.0026424217224121096,0.17136693000793457,64.85222572705159,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,1.3784247161499005e-16,0.0026483535766601562,5.438804626464844e-05,0.002702741622924805,0.37560200691223145,138.97074131184215,OCT,80,40
facility,optimaltree,1,1.3553227748303803e-16,0.0,0.0026998519897460938,5.438804626464844e-05,0.0027542400360107424,0.2286679744720459,83.02398174534197,OCT,80,40
facility,optimaltree,1,1.5125082259315564e-16,-1.3780309901046188e-16,0.002760171890258789,5.438804626464844e-05,0.0028145599365234377,0.19788908958435059,70.30906928519151,OCT,80,40
facility,optimaltree,1,8.080218659348301e-17,-1.37828451276319e-16,0.0026540756225585938,5.438804626464844e-05,0.0027084636688232424,0.179365873336792,66.22421242029134,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,-1.3769413471520664e-16,0.0025911331176757812,5.438804626464844e-05,0.00264552116394043,0.24375700950622559,92.1395046196328,OCT,80,40
facility,optimaltree,1,2.0312792859773625e-16,1.3769490008209126e-16,0.0026273727416992188,5.438804626464844e-05,0.0026817607879638674,0.16549301147460938,61.71057919012243,OCT,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002641916275024414,5.438804626464844e-05,0.0026963043212890627,0.30133509635925293,111.75856300048102,OCT,80,40
facility,optimaltree,1,1.244933338741219e-16,1.3823071274554706e-16,0.0026412010192871094,5.438804626464844e-05,0.002695589065551758,0.20360302925109863,75.53192430294389,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,1.3834023001656815e-16,0.0025870800018310547,5.438804626464844e-05,0.0026414680480957033,0.2671668529510498,101.14332185227707,OCT,80,40
facility,optimaltree,1,8.087658684529746e-17,0.0,0.0025806427001953125,5.438804626464844e-05,0.002635030746459961,0.19759607315063477,74.98814707042631,OCT,80,40
facility,optimaltree,1,1.6404275228230809e-16,0.0,0.0026040077209472656,5.438804626464844e-05,0.0026583957672119143,0.16191411018371582,60.90669876198641,OCT,80,40
facility,optimaltree,1,1.6258619627903515e-16,0.0,0.0024569034576416016,5.438804626464844e-05,0.00251129150390625,0.30884408950805664,122.98217432251792,OCT,80,40
facility,optimaltree,1,1.244933338741219e-16,0.0,0.002512216567993164,5.438804626464844e-05,0.0025666046142578127,0.1894538402557373,73.81496908534228,OCT,80,40
facility,optimaltree,1,1.7145438277684815e-16,-4.12626323565335e-16,0.0026519298553466797,5.438804626464844e-05,0.0027063179016113283,0.2378239631652832,87.8773195948946,OCT,80,40
facility,optimaltree,1,4.035829672039077e-17,0.0,0.0026900768280029297,5.438804626464844e-05,0.0027444648742675783,0.20035409927368164,73.00297451507758,OCT,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002633810043334961,5.438804626464844e-05,0.0026881980895996096,0.20618414878845215,76.69976017993599,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,-1.3813964515763006e-16,0.002484560012817383,5.438804626464844e-05,0.0025389480590820314,0.3677380084991455,144.8387284583139,OCT,80,40
facility,optimaltree,1,1.3553227748303803e-16,1.3811694488585177e-16,0.002556324005126953,5.438804626464844e-05,0.0026107120513916018,0.16072583198547363,61.5639828604618,OCT,80,40
facility,optimaltree,1,1.3553227748303803e-16,-1.3802385699753884e-16,0.0025506019592285156,5.438804626464844e-05,0.0026049900054931643,0.17902803421020508,68.7250368840906,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,1.3799098978463153e-16,0.0024726390838623047,5.438804626464844e-05,0.0025270271301269533,0.2015669345855713,79.76445214319679,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.0025033950805664062,5.438804626464844e-05,0.002557783126831055,0.21129107475280762,82.60711103156936,OCT,80,40
facility,optimaltree,1,1.7145438277684815e-16,1.3795486934130165e-16,0.0026378631591796875,5.438804626464844e-05,0.002692251205444336,0.41277098655700684,153.31815460692943,OCT,80,40
facility,optimaltree,1,1.7145438277684815e-16,1.3817208093292082e-16,0.00247955322265625,5.438804626464844e-05,0.0025339412689208986,0.46111202239990234,181.97423438952512,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.002566099166870117,5.438804626464844e-05,0.002620487213134766,0.20377492904663086,77.7622298728428,OCT,80,40
facility,optimaltree,1,1.5125082259315564e-16,0.0,0.0024983882904052734,5.438804626464844e-05,0.002552776336669922,0.3429598808288574,134.34779847428626,OCT,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002507925033569336,5.438804626464844e-05,0.0025623130798339846,0.4087190628051758,159.51175756853928,OCT,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.0026731491088867188,5.438804626464844e-05,0.0027275371551513674,0.3350520133972168,122.84049468012573,OCT,80,40
facility,optimaltree,1,1.244933338741219e-16,0.0,0.0027315616607666016,5.438804626464844e-05,0.00278594970703125,0.27996301651000977,100.49105186767444,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,-1.380826026288085e-16,0.002559185028076172,5.438804626464844e-05,0.0026135730743408205,0.202894926071167,77.6312428617822,OCT,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.0025429725646972656,5.438804626464844e-05,0.0025973606109619143,0.26980018615722656,103.87475078299119,OCT,80,40
facility,optimaltree,1,2.4898666774824377e-16,-1.381345926946671e-16,0.0025343894958496094,5.438804626464844e-05,0.002588777542114258,0.2335219383239746,90.20548676934865,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,1.3824816866593682e-16,0.002540111541748047,5.438804626464844e-05,0.0025944995880126955,0.3421289920806885,131.86704428916423,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.0024826526641845703,5.438804626464844e-05,0.002537040710449219,0.22364115715026855,88.15040146150028,OCT,80,40
facility,optimaltree,1,1.3553227748303803e-16,2.761491559748266e-16,0.0025043487548828125,5.438804626464844e-05,0.002558736801147461,0.2623481750488281,102.53034815115745,OCT,80,40
facility,optimaltree,1,8.19711255684011e-17,1.3768884667884965e-16,0.002653837203979492,5.438804626464844e-05,0.002708225250244141,0.23912596702575684,88.29618843713244,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.002505779266357422,5.438804626464844e-05,0.0025601673126220705,0.17166805267333984,67.05345069714251,OCT,80,40
facility,optimaltree,1,1.244933338741219e-16,0.0,0.002487659454345703,5.438804626464844e-05,0.0025420475006103518,0.267894983291626,105.38551432548122,OCT,80,40
facility,optimaltree,1,8.189574652367977e-17,1.380488431567289e-16,0.0024840831756591797,5.438804626464844e-05,0.0025384712219238283,0.2042980194091797,80.48073093944653,OCT,80,40
facility,optimaltree,1,1.3553227748303803e-16,0.0,0.0025835037231445312,5.438804626464844e-05,0.00263789176940918,0.2390599250793457,90.62537282675892,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.0027098655700683594,5.438804626464844e-05,0.002764253616333008,0.2559981346130371,92.61021966307058,OCT,80,40
facility,optimaltree,1,8.11955503452751e-17,-1.3785319648709205e-16,0.002662181854248047,5.438804626464844e-05,0.0027165699005126955,0.3667430877685547,135.00226432581013,OCT,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.0024733543395996094,5.438804626464844e-05,0.002527742385864258,0.2541170120239258,100.53121451181461,OCT,80,40
facility,optimaltree,1,1.3553227748303803e-16,0.0,0.0024645328521728516,5.438804626464844e-05,0.0025189208984375,0.22033095359802246,87.47037421250302,OCT,80,40
facility,optimaltree,1,2.0312792859773625e-16,1.3792056827067483e-16,0.0026018619537353516,5.438804626464844e-05,0.00265625,0.37300610542297363,140.42582792394302,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,-1.375098496453214e-16,0.0025010108947753906,5.438804626464844e-05,0.0025553989410400393,0.41135597229003906,160.97524565875358,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.0024716854095458984,5.438804626464844e-05,0.002526073455810547,0.21089506149291992,83.48730358882202,OCT,80,40
facility,optimaltree,1,8.142850906953179e-17,0.0,0.0026998519897460938,5.438804626464844e-05,0.0027542400360107424,0.30348801612854004,110.18938515181628,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,1.3804174474261843e-16,0.002496480941772461,5.438804626464844e-05,0.0025508689880371096,0.20409893989562988,80.01153365884296,OCT,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.0024652481079101562,5.438804626464844e-05,0.002519636154174805,0.19846010208129883,78.76538116524036,OCT,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002481698989868164,5.438804626464844e-05,0.0025360870361328127,0.20889496803283691,82.36900589633284,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,1.378520507401078e-16,0.002504110336303711,5.438804626464844e-05,0.0025584983825683596,0.29369401931762695,114.7915595017109,OCT,80,40
facility,optimaltree,1,1.1966773688064772e-16,-1.3807230384888729e-16,0.0026481151580810547,5.438804626464844e-05,0.0027025032043457033,0.26621389389038086,98.5064119303545,OCT,80,40
facility,optimaltree,1,1.5125082259315564e-16,0.0,0.002611875534057617,5.438804626464844e-05,0.002666263580322266,0.20521306991577148,76.96653527816923,OCT,80,40
facility,optimaltree,1,1.7145438277684815e-16,2.770987445478483e-16,0.0026090145111083984,5.438804626464844e-05,0.002663402557373047,0.2615199089050293,98.19015461296628,OCT,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.0025010108947753906,5.438804626464844e-05,0.0025553989410400393,0.26215195655822754,102.58748735785753,OCT,80,40
facility,optimaltree,1,1.6334845423115014e-16,0.0,0.002449512481689453,5.438804626464844e-05,0.0025039005279541018,0.29584383964538574,118.1531919269633,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,-1.3837565333341822e-16,0.0025861263275146484,5.438804626464844e-05,0.002640514373779297,0.19794201850891113,74.96343154746856,OCT,80,40
facility,optimaltree,1,3.0250164518631123e-16,0.0,0.002564668655395508,5.438804626464844e-05,0.0026190567016601564,0.21661591529846191,82.70760810987954,OCT,80,40
facility,optimaltree,1,1.7145438277684815e-16,0.0,0.0024602413177490234,5.438804626464844e-05,0.002514629364013672,0.20564603805541992,81.77986028413443,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.0025289058685302734,5.438804626464844e-05,0.002583293914794922,0.1678168773651123,64.96236313026527,OCT,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.0025043487548828125,5.438804626464844e-05,0.002558736801147461,0.34850406646728516,136.2016078836241,OCT,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.0024585723876953125,5.438804626464844e-05,0.002512960433959961,0.255573034286499,101.70197303256509,OCT,80,40
facility,optimaltree,1,1.7145438277684815e-16,0.0,0.0024726390838623047,5.438804626464844e-05,0.0025270271301269533,0.20166397094726562,79.80285155748778,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,1.3799234000413567e-16,0.002507448196411133,5.438804626464844e-05,0.0025618362426757814,0.16515398025512695,64.467032476138,OCT,80,40
facility,optimaltree,1,1.627221750705979e-16,0.0,0.0026760101318359375,5.438804626464844e-05,0.002730398178100586,0.2794609069824219,102.35170431326252,OCT,80,40
facility,optimaltree,1,1.6342725331928976e-16,-1.3848652983437635e-16,0.0026137828826904297,5.438804626464844e-05,0.0026681709289550783,0.20196294784545898,75.69340691548298,OCT,80,40
facility,optimaltree,1,1.244933338741219e-16,0.0,0.002643108367919922,5.438804626464844e-05,0.0026974964141845705,0.18706488609313965,69.34759397991182,OCT,80,40
facility,optimaltree,1,1.5125082259315564e-16,0.0,0.002485513687133789,5.438804626464844e-05,0.0025399017333984377,0.20640897750854492,81.26652098164668,OCT,80,40
facility,optimaltree,1,2.0312792859773625e-16,0.0,0.0024919509887695312,5.438804626464844e-05,0.00254633903503418,0.24381184577941895,95.74995412036569,OCT,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.002984285354614258,4.1878223419189454e-05,0.003026163578033447,0.20711302757263184,68.44079053625524,OCT-H,80,40
facility,optimaltree,1,1.1966773688064772e-16,1.3786677400243445e-16,0.0025298595428466797,4.1878223419189454e-05,0.002571737766265869,0.3077120780944824,119.65142096943907,OCT-H,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.0025610923767089844,4.1878223419189454e-05,0.0026029706001281737,0.2183971405029297,83.90303774163854,OCT-H,80,40
facility,optimaltree,1,1.244933338741219e-16,0.0,0.002565145492553711,4.1878223419189454e-05,0.0026070237159729003,0.3855001926422119,147.86984494245357,OCT-H,80,40
facility,optimaltree,1,1.6279521784072485e-16,0.0,0.002515554428100586,4.1878223419189454e-05,0.0025574326515197753,0.49689793586730957,194.2956095332653,OCT-H,80,40
facility,optimaltree,1,1.6443538233757333e-16,0.0,0.002608776092529297,4.1878223419189454e-05,0.0026506543159484862,0.3082411289215088,116.28869410352009,OCT-H,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002515077590942383,4.1878223419189454e-05,0.002556955814361572,0.3452918529510498,135.04021110246023,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,2.7563408131061963e-16,0.0025451183319091797,4.1878223419189454e-05,0.002586996555328369,0.4878120422363281,188.56308147438173,OCT-H,80,40
facility,optimaltree,1,1.244933338741219e-16,0.0,0.002538442611694336,4.1878223419189454e-05,0.0025803208351135253,0.5805709362030029,224.99951490623832,OCT-H,80,40
facility,optimaltree,1,1.5125082259315564e-16,1.3779905294705964e-16,0.0026493072509765625,4.1878223419189454e-05,0.002691185474395752,0.5043139457702637,187.39471900705638,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.0026395320892333984,4.1878223419189454e-05,0.002681410312652588,0.4385828971862793,163.56426135782655,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.002628326416015625,4.1878223419189454e-05,0.0026702046394348144,0.2922999858856201,109.46726013759358,OCT-H,80,40
facility,optimaltree,1,1.6186028021484033e-16,1.3811280081976786e-16,0.002579212188720703,4.1878223419189454e-05,0.0026210904121398925,0.3780508041381836,144.2341715444825,OCT-H,80,40
facility,optimaltree,1,1.1966773688064772e-16,1.3813265205359461e-16,0.0025510787963867188,4.1878223419189454e-05,0.002592957019805908,0.41759800910949707,161.05087971753412,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,1.376077268751783e-16,0.002517223358154297,4.1878223419189454e-05,0.0025591015815734862,0.42546892166137695,166.25714458734913,OCT-H,80,40
facility,optimaltree,1,1.7145438277684815e-16,0.0,0.0025870800018310547,4.1878223419189454e-05,0.002628958225250244,0.15894794464111328,60.460429958328234,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.002535581588745117,4.1878223419189454e-05,0.0025774598121643066,0.22395801544189453,86.89098250336474,OCT-H,80,40
facility,optimaltree,1,1.244933338741219e-16,0.0,0.0025260448455810547,4.1878223419189454e-05,0.002567923069000244,0.20026803016662598,77.98832939516186,OCT-H,80,40
facility,optimaltree,1,1.244933338741219e-16,0.0,0.0025415420532226562,4.1878223419189454e-05,0.0025834202766418456,0.22237706184387207,86.07854628010318,OCT-H,80,40
facility,optimaltree,1,1.5125082259315564e-16,1.3799296972860097e-16,0.0025844573974609375,4.1878223419189454e-05,0.002626335620880127,0.16411399841308594,62.487824141108334,OCT-H,80,40
facility,optimaltree,1,2.0312792859773625e-16,-1.3782297962276752e-16,0.0025911331176757812,4.1878223419189454e-05,0.0026330113410949706,0.23614501953125,89.68629031162705,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,-1.3774352561373842e-16,0.002583026885986328,4.1878223419189454e-05,0.0026249051094055175,0.19900083541870117,75.81258259799358,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,1.381758738966207e-16,0.002488851547241211,4.1878223419189454e-05,0.0025307297706604003,0.19456100463867188,76.87940723434122,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.002527952194213867,4.1878223419189454e-05,0.0025698304176330566,0.1540088653564453,59.92958301828151,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.0025496482849121094,4.1878223419189454e-05,0.0025915265083312987,0.26673197746276855,102.92465718767394,OCT-H,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.0025396347045898438,4.1878223419189454e-05,0.002581512928009033,0.216278076171875,83.77958282729863,OCT-H,80,40
facility,optimaltree,1,2.0312792859773625e-16,1.3792591096434504e-16,0.0025177001953125,4.1878223419189454e-05,0.0025595784187316894,0.16470003128051758,64.34654631997131,OCT-H,80,40
facility,optimaltree,1,1.7145438277684815e-16,0.0,0.0025615692138671875,4.1878223419189454e-05,0.002603447437286377,0.18222904205322266,69.99528373162144,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.0025396347045898438,4.1878223419189454e-05,0.002581512928009033,0.24248719215393066,93.93220135486463,OCT-H,80,40
facility,optimaltree,1,1.244933338741219e-16,2.7670971892633325e-16,0.0025551319122314453,4.1878223419189454e-05,0.0025970101356506347,0.1583387851715088,60.96964466865272,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,-1.3739888427363337e-16,0.002571582794189453,4.1878223419189454e-05,0.0026134610176086425,0.13908600807189941,53.21908654262816,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,1.3784247161499005e-16,0.002528667449951172,4.1878223419189454e-05,0.0025705456733703612,0.16609883308410645,64.6161765592465,OCT-H,80,40
facility,optimaltree,1,1.3553227748303803e-16,0.0,0.0025115013122558594,4.1878223419189454e-05,0.0025533795356750487,0.16527915000915527,64.72956632569692,OCT-H,80,40
facility,optimaltree,1,1.5125082259315564e-16,-1.3780309901046188e-16,0.0025420188903808594,4.1878223419189454e-05,0.0025838971138000487,0.16443204879760742,63.63722762776063,OCT-H,80,40
facility,optimaltree,1,8.080218659348301e-17,-1.37828451276319e-16,0.0025620460510253906,4.1878223419189454e-05,0.00260392427444458,0.18299007415771484,70.27472955093782,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,-1.3769413471520664e-16,0.0025267601013183594,4.1878223419189454e-05,0.0025686383247375487,0.1689140796661377,65.76016484663973,OCT-H,80,40
facility,optimaltree,1,2.0312792859773625e-16,1.3769490008209126e-16,0.002458810806274414,4.1878223419189454e-05,0.0025006890296936034,0.15550708770751953,62.18569596659246,OCT-H,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002529621124267578,4.1878223419189454e-05,0.0025714993476867675,0.2634611129760742,102.45427952881839,OCT-H,80,40
facility,optimaltree,1,1.244933338741219e-16,1.3823071274554706e-16,0.0026617050170898438,4.1878223419189454e-05,0.002703583240509033,0.23932409286499023,88.52107428359783,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,1.3834023001656815e-16,0.002633810043334961,4.1878223419189454e-05,0.0026756882667541503,0.20108699798583984,75.15337286647984,OCT-H,80,40
facility,optimaltree,1,8.087658684529746e-17,0.0,0.0026397705078125,4.1878223419189454e-05,0.0026816487312316894,0.22961688041687012,85.62526394402387,OCT-H,80,40
facility,optimaltree,1,1.6404275228230809e-16,0.0,0.0025091171264648438,4.1878223419189454e-05,0.002550995349884033,0.1623060703277588,63.62460454313926,OCT-H,80,40
facility,optimaltree,1,1.6258619627903515e-16,0.0,0.002518892288208008,4.1878223419189454e-05,0.002560770511627197,0.26099491119384766,101.92046105217096,OCT-H,80,40
facility,optimaltree,1,1.244933338741219e-16,0.0,0.0025005340576171875,4.1878223419189454e-05,0.002542412281036377,0.21708106994628906,85.3838976335495,OCT-H,80,40
facility,optimaltree,1,1.7145438277684815e-16,-4.12626323565335e-16,0.0025207996368408203,4.1878223419189454e-05,0.0025626778602600097,0.2500021457672119,97.55504179594647,OCT-H,80,40
facility,optimaltree,1,4.035829672039077e-17,0.0,0.0025663375854492188,4.1878223419189454e-05,0.002608215808868408,0.3367269039154053,129.1023935866321,OCT-H,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.0025370121002197266,4.1878223419189454e-05,0.002578890323638916,0.24956703186035156,96.77303046691905,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,-1.3813964515763006e-16,0.0025348663330078125,4.1878223419189454e-05,0.002576744556427002,0.27382493019104004,106.26778254292098,OCT-H,80,40
facility,optimaltree,1,1.3553227748303803e-16,1.3811694488585177e-16,0.002570629119873047,4.1878223419189454e-05,0.0026125073432922362,0.18246793746948242,69.84399027163671,OCT-H,80,40
facility,optimaltree,1,1.3553227748303803e-16,-1.3802385699753884e-16,0.0025987625122070312,4.1878223419189454e-05,0.0026406407356262206,0.252777099609375,95.72566847092496,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,1.3799098978463153e-16,0.0025010108947753906,4.1878223419189454e-05,0.00254288911819458,0.18997502326965332,74.70833938859798,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.0024902820587158203,4.1878223419189454e-05,0.0025321602821350097,0.2585928440093994,102.12341052572113,OCT-H,80,40
facility,optimaltree,1,1.7145438277684815e-16,1.3795486934130165e-16,0.0025250911712646484,4.1878223419189454e-05,0.002566969394683838,0.18330979347229004,71.41097741637371,OCT-H,80,40
facility,optimaltree,1,1.7145438277684815e-16,1.3817208093292082e-16,0.0025348663330078125,4.1878223419189454e-05,0.002576744556427002,0.23464202880859375,91.06142408386653,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.0025479793548583984,4.1878223419189454e-05,0.002589857578277588,0.14577102661132812,56.28534473632125,OCT-H,80,40
facility,optimaltree,1,1.5125082259315564e-16,0.0,0.0026988983154296875,4.1878223419189454e-05,0.002740776538848877,0.16226601600646973,59.20439470582351,OCT-H,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.0026171207427978516,4.1878223419189454e-05,0.002658998966217041,0.2860701084136963,107.58564108081936,OCT-H,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002691507339477539,4.1878223419189454e-05,0.0027333855628967284,0.1592249870300293,58.25193093552791,OCT-H,80,40
facility,optimaltree,1,1.244933338741219e-16,0.0,0.0025382041931152344,4.1878223419189454e-05,0.0025800824165344237,0.11430501937866211,44.30285584915424,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,-1.380826026288085e-16,0.002512693405151367,4.1878223419189454e-05,0.0025545716285705566,0.1584789752960205,62.03739739515523,OCT-H,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002524852752685547,4.1878223419189454e-05,0.0025667309761047362,0.22492504119873047,87.63093728664781,OCT-H,80,40
facility,optimaltree,1,2.4898666774824377e-16,-1.381345926946671e-16,0.002544879913330078,4.1878223419189454e-05,0.0025867581367492675,0.12307405471801758,47.578493315452576,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,1.3824816866593682e-16,0.0025184154510498047,4.1878223419189454e-05,0.002560293674468994,0.2800130844116211,109.3675648242563,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.0025534629821777344,4.1878223419189454e-05,0.0025953412055969237,0.2585299015045166,99.61306858111367,OCT-H,80,40
facility,optimaltree,1,1.3553227748303803e-16,2.761491559748266e-16,0.0025069713592529297,4.1878223419189454e-05,0.002548849582672119,0.15279006958007812,59.94471804801392,OCT-H,80,40
facility,optimaltree,1,8.19711255684011e-17,1.3768884667884965e-16,0.0025751590728759766,4.1878223419189454e-05,0.002617037296295166,0.2276749610900879,86.99721681933924,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.0024831295013427734,4.1878223419189454e-05,0.002525007724761963,0.16878509521484375,66.84537776246029,OCT-H,80,40
facility,optimaltree,1,1.244933338741219e-16,0.0,0.002523183822631836,4.1878223419189454e-05,0.0025650620460510253,0.2043440341949463,79.6643630938826,OCT-H,80,40
facility,optimaltree,1,8.189574652367977e-17,1.380488431567289e-16,0.0025129318237304688,4.1878223419189454e-05,0.002554810047149658,0.1961519718170166,76.77751699616915,OCT-H,80,40
facility,optimaltree,1,1.3553227748303803e-16,0.0,0.002531290054321289,4.1878223419189454e-05,0.0025731682777404784,0.2485048770904541,96.57544717933038,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.002493143081665039,4.1878223419189454e-05,0.0025350213050842284,0.1351478099822998,53.31229749874208,OCT-H,80,40
facility,optimaltree,1,8.11955503452751e-17,-1.3785319648709205e-16,0.0024645328521728516,4.1878223419189454e-05,0.002506411075592041,0.3034088611602783,121.05311220291745,OCT-H,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002626657485961914,4.1878223419189454e-05,0.0026685357093811034,0.14330387115478516,53.70131291517201,OCT-H,80,40
facility,optimaltree,1,1.3553227748303803e-16,0.0,0.002568960189819336,4.1878223419189454e-05,0.0026108384132385253,0.2207319736480713,84.54447909484826,OCT-H,80,40
facility,optimaltree,1,2.0312792859773625e-16,1.3792056827067483e-16,0.0025908946990966797,4.1878223419189454e-05,0.002632772922515869,0.2708749771118164,102.88581092400828,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,-1.375098496453214e-16,0.0025093555450439453,4.1878223419189454e-05,0.0025512337684631347,0.16111111640930176,63.15027591781808,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.002475261688232422,4.1878223419189454e-05,0.0025171399116516112,0.23563790321350098,93.6133514560532,OCT-H,80,40
facility,optimaltree,1,8.142850906953179e-17,0.0,0.002430438995361328,4.1878223419189454e-05,0.0024723172187805175,0.13181400299072266,53.315974984690904,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,1.3804174474261843e-16,0.0024805068969726562,4.1878223419189454e-05,0.0025223851203918456,0.16549301147460938,65.60973189094157,OCT-H,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.0025093555450439453,4.1878223419189454e-05,0.0025512337684631347,0.15339207649230957,60.1246653240691,OCT-H,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002477407455444336,4.1878223419189454e-05,0.0025192856788635253,0.18166589736938477,72.11008219255866,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,1.378520507401078e-16,0.0025010108947753906,4.1878223419189454e-05,0.00254288911819458,0.2744901180267334,107.94419468105554,OCT-H,80,40
facility,optimaltree,1,1.1966773688064772e-16,-1.3807230384888729e-16,0.0024924278259277344,4.1878223419189454e-05,0.0025343060493469237,0.3119950294494629,123.10866303217887,OCT-H,80,40
facility,optimaltree,1,1.5125082259315564e-16,0.0,0.002470254898071289,4.1878223419189454e-05,0.0025121331214904784,0.179610013961792,71.49701280767607,OCT-H,80,40
facility,optimaltree,1,1.7145438277684815e-16,2.770987445478483e-16,0.0025746822357177734,4.1878223419189454e-05,0.002616560459136963,0.21473312377929688,82.06694518731805,OCT-H,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.0024356842041015625,4.1878223419189454e-05,0.002477562427520752,0.14172601699829102,57.203812676523945,OCT-H,80,40
facility,optimaltree,1,1.6334845423115014e-16,0.0,0.0024161338806152344,4.1878223419189454e-05,0.0024580121040344237,0.2503631114959717,101.85593109368408,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,-1.3837565333341822e-16,0.0024454593658447266,4.1878223419189454e-05,0.002487337589263916,0.21840405464172363,87.8063579244008,OCT-H,80,40
facility,optimaltree,1,3.0250164518631123e-16,0.0,0.0024330615997314453,4.1878223419189454e-05,0.0024749398231506347,0.22551989555358887,91.12136523242765,OCT-H,80,40
facility,optimaltree,1,1.7145438277684815e-16,0.0,0.002454042434692383,4.1878223419189454e-05,0.002495920658111572,0.1912069320678711,76.60777655189543,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,0.0,0.002595186233520508,4.1878223419189454e-05,0.002637064456939697,0.1981220245361328,75.129761813275,OCT-H,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.0025565624237060547,4.1878223419189454e-05,0.002598440647125244,0.23789310455322266,91.55225647213187,OCT-H,80,40
facility,optimaltree,1,1.1966773688064772e-16,0.0,0.002642393112182617,4.1878223419189454e-05,0.0026842713356018066,0.16694998741149902,62.19564512619186,OCT-H,80,40
facility,optimaltree,1,1.7145438277684815e-16,0.0,0.002475261688232422,4.1878223419189454e-05,0.0025171399116516112,0.23312115669250488,92.61350774083247,OCT-H,80,40
facility,optimaltree,1,2.2198718003759812e-16,1.3799234000413567e-16,0.002399921417236328,4.1878223419189454e-05,0.0024417996406555175,0.20483613014221191,83.8873618996939,OCT-H,80,40
facility,optimaltree,1,1.627221750705979e-16,0.0,0.002387523651123047,4.1878223419189454e-05,0.0024294018745422362,0.24288487434387207,99.97723179893323,OCT-H,80,40
facility,optimaltree,1,1.6342725331928976e-16,-1.3848652983437635e-16,0.0024063587188720703,4.1878223419189454e-05,0.0024482369422912597,0.19318389892578125,78.90735393649604,OCT-H,80,40
facility,optimaltree,1,1.244933338741219e-16,0.0,0.0024385452270507812,4.1878223419189454e-05,0.0024804234504699706,0.14947795867919922,60.26308074569983,OCT-H,80,40
facility,optimaltree,1,1.5125082259315564e-16,0.0,0.0023789405822753906,4.1878223419189454e-05,0.00242081880569458,0.17608189582824707,72.73650362185028,OCT-H,80,40
facility,optimaltree,1,2.0312792859773625e-16,0.0,0.002386808395385742,4.1878223419189454e-05,0.0024286866188049316,0.1493091583251953,61.477325715519825,OCT-H,80,40


==> data/benchmarks/facility/facility_n80_m40_general.csv <==
accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,m,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
100.0,1.6654094778714536e-16,1.7977455950049816e-17,97.3758895085733,0.0001,0.00020098000000000018,pytorch,40.0,3.0250164518631123e-16,2.770987445478483e-16,176.02862196956283,1.1830329895019529e-05,0.002572352886199951,0.2516371393203735,0.0025841832160949712,80.0,9.0,3480.0,100.0,0.0,9.0,100.0,40.0,10000.0,3280.0,NN,facility,4.9922677358177124e-17,1.6940658945086007e-21,9.181539942930342e-05,1.080206732556766e-16,0.07114337563967398,9.181539942930342e-05
100.0,1.6654094778714536e-16,1.7977455950049816e-17,99.44346492037752,0.0001,0.00020098000000000018,optimaltree,40.0,3.0250164518631123e-16,2.770987445478483e-16,166.73776157487265,5.438804626464841e-05,0.00256732702255249,0.2607124304771423,0.002621715068817139,80.0,9.0,3480.0,100.0,0.0,9.0,100.0,40.0,10000.0,3280.0,OCT,facility,4.9922677358177124e-17,2.710505431213761e-20,8.803275598666633e-05,1.080206732556766e-16,0.0783874399533762,8.803275598666633e-05
100.0,1.6654094778714536e-16,1.7977455950049816e-17,89.51884012939243,0.0001,0.00020098000000000018,optimaltree,40.0,3.0250164518631123e-16,2.770987445478483e-16,191.85048039613477,4.187822341918948e-05,0.0025362896919250487,0.23079460144042968,0.0025781679153442367,80.0,9.0,3480.0,100.0,0.0,9.0,100.0,40.0,10000.0,3280.0,OCT-H,facility,4.9922677358177124e-17,2.710505431213761e-20,7.827027737506474e-05,1.080206732556766e-16,0.0884311500249438,7.827027737506474e-05


==> data/benchmarks/facility/facility_n80_m80_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,n,m
facility,pytorch,1,1.7152992006055266e-16,0.0,0.0020210742950439453,1.6057491302490233e-05,0.0020371317863464356,1.0954949855804443,537.763434316244,NN,80,80
facility,pytorch,1,2.281793075515794e-16,-1.7757630009840125e-16,0.001313924789428711,1.6057491302490233e-05,0.0013299822807312013,1.4436728954315186,1085.4828040549623,NN,80,80
facility,pytorch,1,2.281793075515794e-16,0.0,0.0013573169708251953,1.6057491302490233e-05,0.0013733744621276856,1.2571780681610107,915.3935090749693,NN,80,80
facility,pytorch,1,1.7152992006055266e-16,0.0,0.0013115406036376953,1.6057491302490233e-05,0.0013275980949401856,0.7043960094451904,530.579255973493,NN,80,80
facility,pytorch,1,1.1408965377578972e-16,1.7790638643083352e-16,0.0013332366943359375,1.6057491302490233e-05,0.0013492941856384278,1.1150360107421875,826.3846554816365,NN,80,80
facility,pytorch,1,2.6955404729223304e-16,0.0,0.0013391971588134766,1.6057491302490233e-05,0.0013552546501159669,1.9120349884033203,1410.830789800065,NN,80,80
facility,pytorch,1,1.8918626668324515e-16,0.0,0.0012898445129394531,1.6057491302490233e-05,0.0013059020042419434,1.4951670169830322,1144.9304864578673,NN,80,80
facility,pytorch,1,2.281793075515794e-16,0.0,0.0013375282287597656,1.6057491302490233e-05,0.001353585720062256,1.7512409687042236,1293.7791399156295,NN,80,80
facility,pytorch,1,1.7152992006055266e-16,0.0,0.0013108253479003906,1.6057491302490233e-05,0.001326882839202881,1.6679940223693848,1257.0770930848912,NN,80,80
facility,pytorch,1,2.0230091232096657e-16,-3.559694231048972e-16,0.0019757747650146484,1.6057491302490233e-05,0.0019918322563171388,2.0481269359588623,1028.2627613159611,NN,80,80
facility,pytorch,1,2.6955404729223304e-16,0.0,0.0015456676483154297,1.6057491302490233e-05,0.00156172513961792,1.6507909297943115,1057.0303876892074,NN,80,80
facility,pytorch,1,2.6955404729223304e-16,0.0,0.0018320083618164062,1.6057491302490233e-05,0.0018480658531188966,1.2238450050354004,662.2301921600753,NN,80,80
facility,pytorch,1,2.6955404729223304e-16,0.0,0.0017731189727783203,1.6057491302490233e-05,0.0017891764640808106,0.6616289615631104,369.7952520871228,NN,80,80
facility,pytorch,1,1.8980734843526792e-16,1.7763483026069975e-16,0.0016548633575439453,1.6057491302490233e-05,0.0016709208488464356,0.6383111476898193,382.011600448037,NN,80,80
facility,pytorch,1,2.126340135158292e-16,0.0,0.0013308525085449219,1.6057491302490233e-05,0.0013469099998474122,0.8462300300598145,628.2751112959897,NN,80,80
facility,pytorch,1,1.8980734843526792e-16,0.0,0.0013203620910644531,1.6057491302490233e-05,0.0013364195823669434,0.7957181930541992,595.4104560821357,NN,80,80
facility,pytorch,1,2.126340135158292e-16,0.0,0.0013191699981689453,1.6057491302490233e-05,0.0013352274894714356,1.2404661178588867,929.0297927808083,NN,80,80
facility,pytorch,1,1.8980734843526792e-16,0.0,0.0013308525085449219,1.6057491302490233e-05,0.0013469099998474122,1.4334638118743896,1064.2610211794276,NN,80,80
facility,pytorch,1,1.2849407484990696e-16,0.0,0.001931905746459961,1.6057491302490233e-05,0.0019479632377624513,0.7077891826629639,363.3483265710771,NN,80,80
facility,pytorch,1,2.6955404729223304e-16,-1.7782927723443607e-16,0.0014796257019042969,1.6057491302490233e-05,0.0014956831932067872,0.8744690418243408,584.6619429810229,NN,80,80
facility,pytorch,1,6.766681601750993e-17,0.0,0.001313924789428711,1.6057491302490233e-05,0.0013299822807312013,1.0090489387512207,758.6935204854482,NN,80,80
facility,pytorch,1,1.1408965377578972e-16,0.0,0.0013051033020019531,1.6057491302490233e-05,0.0013211607933044434,1.1427078247070312,864.9271386936396,NN,80,80
facility,pytorch,1,2.226464825015922e-16,1.7747253310417867e-16,0.0013663768768310547,1.6057491302490233e-05,0.001382434368133545,1.0436980724334717,754.9711555873653,NN,80,80
facility,pytorch,1,2.226464825015922e-16,0.0,0.0015099048614501953,1.6057491302490233e-05,0.0015259623527526856,0.9780130386352539,640.915574929496,NN,80,80
facility,pytorch,1,1.3477702364611655e-16,0.0,0.0014171600341796875,1.6057491302490233e-05,0.0014332175254821778,1.0485479831695557,731.6042153592787,NN,80,80
facility,pytorch,1,2.226464825015922e-16,0.0,0.0013337135314941406,1.6057491302490233e-05,0.001349771022796631,0.8769011497497559,649.6665989560794,NN,80,80
facility,pytorch,1,1.7152992006055266e-16,0.0,0.001359701156616211,1.6057491302490233e-05,0.0013757586479187013,0.8268439769744873,601.0094708293258,NN,80,80
facility,pytorch,1,2.6955404729223304e-16,0.0,0.001504659652709961,1.6057491302490233e-05,0.0015207171440124513,0.6806340217590332,447.5743726825903,NN,80,80
facility,pytorch,1,2.281793075515794e-16,0.0,0.0013759136199951172,1.6057491302490233e-05,0.0013919711112976075,0.83840012550354,602.3114407323986,NN,80,80
facility,pytorch,1,2.0681093133910084e-16,1.7800720794277172e-16,0.0014009475708007812,1.6057491302490233e-05,0.0014170050621032716,1.1325109004974365,799.2285495553854,NN,80,80
facility,pytorch,1,2.126340135158292e-16,0.0,0.0013170242309570312,1.6057491302490233e-05,0.0013330817222595216,1.5845000743865967,1188.5993543598593,NN,80,80
facility,pytorch,1,6.751546620906814e-17,0.0,0.0013358592987060547,1.6057491302490233e-05,0.001351916790008545,1.4589951038360596,1079.2048109905031,NN,80,80
facility,pytorch,1,2.281793075515794e-16,0.0,0.001947641372680664,1.6057491302490233e-05,0.0019636988639831544,0.9931328296661377,505.7459918531874,NN,80,80
facility,pytorch,1,1.7152992006055266e-16,0.0,0.0014481544494628906,1.6057491302490233e-05,0.001464211940765381,1.0831589698791504,739.7555911973751,NN,80,80
facility,pytorch,1,1.8918626668324515e-16,3.554305883469181e-16,0.0013654232025146484,1.6057491302490233e-05,0.0013814806938171388,1.5119519233703613,1094.4430350254988,NN,80,80
facility,pytorch,1,2.6955404729223304e-16,0.0,0.001329183578491211,1.6057491302490233e-05,0.0013452410697937013,1.0487771034240723,779.6201937136121,NN,80,80
facility,pytorch,1,1.5161576749389506e-16,0.0,0.0013687610626220703,1.6057491302490233e-05,0.0013848185539245606,1.396003007888794,1008.0764761076725,NN,80,80
facility,pytorch,1,1.8980734843526792e-16,0.0,0.0014317035675048828,1.6057491302490233e-05,0.0014477610588073731,1.1325509548187256,782.2775367032532,NN,80,80
facility,pytorch,1,2.281793075515794e-16,1.7744511989034463e-16,0.00131988525390625,1.6057491302490233e-05,0.0013359427452087403,1.2586419582366943,942.137649798781,NN,80,80
facility,pytorch,1,1.5161576749389506e-16,0.0,0.0013685226440429688,1.6057491302490233e-05,0.001384580135345459,1.082292079925537,781.6752907952853,NN,80,80
facility,pytorch,1,2.226464825015922e-16,0.0,0.0013217926025390625,1.6057491302490233e-05,0.0013378500938415528,2.42362904548645,1811.5849127215374,NN,80,80
facility,pytorch,1,1.7152992006055266e-16,0.0,0.0013453960418701172,1.6057491302490233e-05,0.0013614535331726075,1.3635129928588867,1001.512691866523,NN,80,80
facility,pytorch,1,1.3343469185385616e-16,0.0,0.0013151168823242188,1.6057491302490233e-05,0.001331174373626709,3.104844093322754,2332.409754000734,NN,80,80
facility,pytorch,1,1.8980734843526792e-16,0.0,0.0013248920440673828,1.6057491302490233e-05,0.0013409495353698731,1.2711129188537598,947.9200263141518,NN,80,80
facility,pytorch,1,2.281793075515794e-16,0.0,0.0013663768768310547,1.6057491302490233e-05,0.001382434368133545,1.9890861511230469,1438.828632283322,NN,80,80
facility,pytorch,1,1.1170930396810017e-16,0.0,0.0013632774353027344,1.6057491302490233e-05,0.0013793349266052247,1.5741500854492188,1141.2384730396604,NN,80,80
facility,pytorch,1,1.1132324125079612e-16,0.0,0.001806497573852539,1.6057491302490233e-05,0.0018225550651550294,0.9785101413726807,536.8892057532687,NN,80,80
facility,pytorch,1,1.7152992006055266e-16,0.0,0.0015387535095214844,1.6057491302490233e-05,0.0015548110008239747,1.5991899967193604,1028.5430163999786,NN,80,80
facility,pytorch,1,1.3343469185385616e-16,0.0,0.0013570785522460938,1.6057491302490233e-05,0.001373136043548584,1.646536111831665,1199.106322762117,NN,80,80
facility,pytorch,1,2.126340135158292e-16,0.0,0.0013418197631835938,1.6057491302490233e-05,0.001357877254486084,1.396880865097046,1028.7239590191998,NN,80,80
facility,pytorch,1,2.226464825015922e-16,0.0,0.0013120174407958984,1.6057491302490233e-05,0.0013280749320983888,1.376006841659546,1036.091268950784,NN,80,80
facility,pytorch,1,1.5161576749389506e-16,0.0,0.0014946460723876953,1.6057491302490233e-05,0.0015107035636901856,1.9065661430358887,1262.038555319703,NN,80,80
facility,pytorch,1,1.8980734843526792e-16,0.0,0.0013628005981445312,1.6057491302490233e-05,0.0013788580894470216,1.3122320175170898,951.6802545237621,NN,80,80
facility,pytorch,1,2.126340135158292e-16,0.0,0.0013439655303955078,1.6057491302490233e-05,0.0013600230216979981,1.4574639797210693,1071.6465504395767,NN,80,80
facility,pytorch,1,2.126340135158292e-16,1.779488849549642e-16,0.0013148784637451172,1.6057491302490233e-05,0.0013309359550476075,1.7921340465545654,1346.5216261968526,NN,80,80
facility,pytorch,1,3.3396972375238826e-16,0.0,0.0013475418090820312,1.6057491302490233e-05,0.0013635993003845216,1.4539330005645752,1066.2465140269435,NN,80,80
facility,pytorch,1,1.8980734843526792e-16,0.0,0.0013413429260253906,1.6057491302490233e-05,0.001357400417327881,1.4828710556030273,1092.4345069247454,NN,80,80
facility,pytorch,1,2.281793075515794e-16,0.0,0.0013155937194824219,1.6057491302490233e-05,0.0013316512107849122,0.7472050189971924,561.1116581771956,NN,80,80
facility,pytorch,1,2.6955404729223304e-16,0.0,0.0013566017150878906,1.6057491302490233e-05,0.001372659206390381,0.912280797958374,664.608370170304,NN,80,80
facility,pytorch,1,2.6955404729223304e-16,0.0,0.0013666152954101562,1.6057491302490233e-05,0.0013826727867126466,0.5890212059020996,426.00187952098076,NN,80,80
facility,pytorch,1,2.226464825015922e-16,0.0,0.001779794692993164,1.6057491302490233e-05,0.0017958521842956544,1.3035211563110352,725.8510292272664,NN,80,80
facility,pytorch,1,1.8980734843526792e-16,0.0,0.0016138553619384766,1.6057491302490233e-05,0.0016299128532409669,1.2922160625457764,792.8129776854607,NN,80,80
facility,pytorch,1,1.8980734843526792e-16,-1.775024409562495e-16,0.0013284683227539062,1.6057491302490233e-05,0.0013445258140563966,1.2322781085968018,916.5150238945977,NN,80,80
facility,pytorch,1,1.3343469185385616e-16,0.0,0.0013701915740966797,1.6057491302490233e-05,0.00138624906539917,2.1184780597686768,1528.2088281579195,NN,80,80
facility,pytorch,1,6.790138693792801e-17,0.0,0.001378774642944336,1.6057491302490233e-05,0.0013948321342468263,1.3856761455535889,993.4357773466544,NN,80,80
facility,pytorch,1,1.1408965377578972e-16,0.0,0.001428365707397461,1.6057491302490233e-05,0.0014444231986999513,0.6877410411834717,476.13541640875815,NN,80,80
facility,pytorch,1,2.226464825015922e-16,0.0,0.001360177993774414,1.6057491302490233e-05,0.0013762354850769044,1.1477890014648438,834.0062539520299,NN,80,80
facility,pytorch,1,2.281793075515794e-16,0.0,0.0013306140899658203,1.6057491302490233e-05,0.0013466715812683106,1.5446128845214844,1146.985579859605,NN,80,80
facility,pytorch,1,1.1408965377578972e-16,0.0,0.0014042854309082031,1.6057491302490233e-05,0.0014203429222106934,1.1470069885253906,807.556379934031,NN,80,80
facility,pytorch,1,2.281793075515794e-16,0.0,0.0014142990112304688,1.6057491302490233e-05,0.001430356502532959,1.0835809707641602,757.5600690074758,NN,80,80
facility,pytorch,1,2.226464825015922e-16,0.0,0.001438140869140625,1.6057491302490233e-05,0.0014541983604431153,1.144381046295166,786.9497569413134,NN,80,80
facility,pytorch,1,1.7152992006055266e-16,0.0,0.0013554096221923828,1.6057491302490233e-05,0.0013714671134948731,2.6316399574279785,1918.8502090449988,NN,80,80
facility,pytorch,1,2.6686938370771227e-16,0.0,0.0013885498046875,1.6057491302490233e-05,0.0014046072959899903,2.22605299949646,1584.8223242550519,NN,80,80
facility,pytorch,1,6.799464938933237e-17,0.0,0.0013761520385742188,1.6057491302490233e-05,0.001392209529876709,1.4003641605377197,1005.8573300110456,NN,80,80
facility,pytorch,1,1.3477702364611655e-16,0.0,0.0018811225891113281,1.6057491302490233e-05,0.0018971800804138184,1.025620937347412,540.6028388848046,NN,80,80
facility,pytorch,1,1.2369218849971834e-16,0.0,0.0016624927520751953,1.6057491302490233e-05,0.0016785502433776856,1.3595960140228271,809.9823162200743,NN,80,80
facility,pytorch,1,1.3477702364611655e-16,0.0,0.0013332366943359375,1.6057491302490233e-05,0.0013492941856384278,1.1975891590118408,887.567123432903,NN,80,80
facility,pytorch,1,1.5190264568751193e-16,0.0,0.0013837814331054688,1.6057491302490233e-05,0.001399838924407959,0.79343581199646,566.8050789000825,NN,80,80
facility,pytorch,1,1.8980734843526792e-16,0.0,0.0013937950134277344,1.6057491302490233e-05,0.0014098525047302247,0.7198247909545898,510.5674448493662,NN,80,80
facility,pytorch,1,1.1170930396810017e-16,0.0,0.0014865398406982422,1.6057491302490233e-05,0.0015025973320007325,0.9415009021759033,626.5823065999191,NN,80,80
facility,pytorch,1,1.8980734843526792e-16,0.0,0.0013480186462402344,1.6057491302490233e-05,0.0013640761375427247,0.9529809951782227,698.6274218497382,NN,80,80
facility,pytorch,1,2.6955404729223304e-16,0.0,0.0013976097106933594,1.6057491302490233e-05,0.0014136672019958497,1.1117520332336426,786.431227706241,NN,80,80
facility,pytorch,1,1.7152992006055266e-16,0.0,0.0014002323150634766,1.6057491302490233e-05,0.0014162898063659669,0.6362700462341309,449.25130674118526,NN,80,80
facility,pytorch,1,2.281793075515794e-16,0.0,0.001413106918334961,1.6057491302490233e-05,0.0014291644096374513,0.6477580070495605,453.24246999257633,NN,80,80
facility,pytorch,1,1.8980734843526792e-16,0.0,0.0014371871948242188,1.6057491302490233e-05,0.001453244686126709,1.139343023300171,783.9994421977409,NN,80,80
facility,pytorch,1,2.126340135158292e-16,1.781252548310039e-16,0.0015120506286621094,1.6057491302490233e-05,0.0015281081199645997,1.0645370483398438,696.6372565080702,NN,80,80
facility,pytorch,1,2.281793075515794e-16,0.0,0.0014350414276123047,1.6057491302490233e-05,0.001451098918914795,1.1638691425323486,802.0605124582056,NN,80,80
facility,pytorch,1,1.8980734843526792e-16,0.0,0.0014047622680664062,1.6057491302490233e-05,0.0014208197593688966,1.387686014175415,976.6798392442129,NN,80,80
facility,pytorch,1,1.8980734843526792e-16,0.0,0.002000570297241211,1.6057491302490233e-05,0.0020166277885437013,1.920198917388916,952.1831089988,NN,80,80
facility,pytorch,1,2.0230091232096657e-16,-1.7789378928382486e-16,0.0016303062438964844,1.6057491302490233e-05,0.0016463637351989747,2.07783579826355,1262.0757818213413,NN,80,80
facility,pytorch,1,1.3477702364611655e-16,1.7791454318971732e-16,0.0014529228210449219,1.6057491302490233e-05,0.0014689803123474122,1.6467609405517578,1121.02315239355,NN,80,80
facility,pytorch,1,2.281793075515794e-16,0.0,0.0013184547424316406,1.6057491302490233e-05,0.001334512233734131,1.7404148578643799,1304.1580390720608,NN,80,80
facility,pytorch,1,1.3477702364611655e-16,0.0,0.0015254020690917969,1.6057491302490233e-05,0.0015414595603942872,1.2461159229278564,808.40000928024,NN,80,80
facility,pytorch,1,2.6955404729223304e-16,-1.7769711864860836e-16,0.0013976097106933594,1.6057491302490233e-05,0.0014136672019958497,0.8893771171569824,629.1276446828067,NN,80,80
facility,pytorch,1,6.747477951175979e-17,0.0,0.0014481544494628906,1.6057491302490233e-05,0.001464211940765381,0.6791830062866211,463.85566691362646,NN,80,80
facility,pytorch,1,1.1408965377578972e-16,0.0,0.0015480518341064453,1.6057491302490233e-05,0.0015641093254089356,0.9135098457336426,584.0447537097868,NN,80,80
facility,pytorch,1,2.126340135158292e-16,2.517189640599084e-10,0.001483917236328125,1.6057491302490233e-05,0.0014999747276306153,1.425403118133545,950.284756053947,NN,80,80
facility,pytorch,1,2.226464825015922e-16,1.7763777669763746e-16,0.0015234947204589844,1.6057491302490233e-05,0.0015395522117614747,1.000304937362671,649.7375858517813,NN,80,80
facility,pytorch,1,2.6955404729223304e-16,0.0,0.001428842544555664,1.6057491302490233e-05,0.0014449000358581544,0.9233231544494629,639.022168686627,NN,80,80
facility,pytorch,1,1.2849407484990696e-16,-1.7753996675486438e-16,0.0013909339904785156,1.6057491302490233e-05,0.001406991481781006,0.4044218063354492,287.4372813000415,NN,80,80
facility,optimaltree,1,1.7152992006055266e-16,0.0,0.001971006393432617,0.019661600589752196,0.021632606983184813,2.949282169342041,136.33503218703783,OCT,80,80
facility,optimaltree,1,2.281793075515794e-16,-1.7757630009840125e-16,0.0013518333435058594,0.019661600589752196,0.021013433933258056,3.856797933578491,183.53963211478347,OCT,80,80
facility,optimaltree,1,2.281793075515794e-16,0.0,0.001298666000366211,0.019661600589752196,0.020960266590118407,2.419416904449463,115.42872768565275,OCT,80,80
facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0013132095336914062,0.019661600589752196,0.020974810123443603,4.084790945053101,194.7474575937886,OCT,80,80
facility,optimaltree,1,1.1408965377578972e-16,1.7790638643083352e-16,0.0012831687927246094,0.019661600589752196,0.020944769382476806,3.940732002258301,188.14874159250795,OCT,80,80
facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013127326965332031,0.019661600589752196,0.0209743332862854,3.2903919219970703,156.87706860978398,OCT,80,80
facility,optimaltree,1,1.8918626668324515e-16,0.0,0.001558065414428711,0.019661600589752196,0.021219666004180907,4.319617033004761,203.56668347907396,OCT,80,80
facility,optimaltree,1,2.281793075515794e-16,0.0,0.0017540454864501953,0.019661600589752196,0.02141564607620239,1.356374979019165,63.33570204666406,OCT,80,80
facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0012805461883544922,0.019661600589752196,0.02094214677810669,2.355503797531128,112.47671131756252,OCT,80,80
facility,optimaltree,1,2.0230091232096657e-16,-3.559694231048972e-16,0.0012831687927246094,0.019661600589752196,0.020944769382476806,2.824737071990967,134.8659906637239,OCT,80,80
facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013043880462646484,0.019661600589752196,0.020965988636016845,1.7358050346374512,82.79147073730469,OCT,80,80
facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0012807846069335938,0.019661600589752196,0.02094238519668579,1.4557080268859863,69.51013522167273,OCT,80,80
facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013289451599121094,0.019661600589752196,0.020990545749664306,1.7109851837158203,81.51218191852794,OCT,80,80
facility,optimaltree,1,1.8980734843526792e-16,1.7763483026069975e-16,0.0013649463653564453,0.019661600589752196,0.02102654695510864,1.2603938579559326,59.942978780436675,OCT,80,80
facility,optimaltree,1,2.126340135158292e-16,0.0,0.0013000965118408203,0.019661600589752196,0.020961697101593017,1.6733529567718506,79.8290781830199,OCT,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013322830200195312,0.019661600589752196,0.020993883609771728,0.9304330348968506,44.319243270634075,OCT,80,80
facility,optimaltree,1,2.126340135158292e-16,0.0,0.0012950897216796875,0.019661600589752196,0.020956690311431884,0.7933990955352783,37.85898840631714,OCT,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013408660888671875,0.019661600589752196,0.021002466678619384,1.1915419101715088,56.73342700191042,OCT,80,80
facility,optimaltree,1,1.2849407484990696e-16,0.0,0.0013141632080078125,0.019661600589752196,0.02097576379776001,1.5331881046295166,73.09331471368137,OCT,80,80
facility,optimaltree,1,2.6955404729223304e-16,-1.7782927723443607e-16,0.001318216323852539,0.019661600589752196,0.020979816913604735,1.2123630046844482,57.78711080639936,OCT,80,80
facility,optimaltree,1,6.766681601750993e-17,0.0,0.0013263225555419922,0.019661600589752196,0.02098792314529419,1.2188270092010498,58.072778367035774,OCT,80,80
facility,optimaltree,1,1.1408965377578972e-16,0.0,0.0015075206756591797,0.019661600589752196,0.021169121265411376,1.3474678993225098,63.65251927221763,OCT,80,80
facility,optimaltree,1,2.226464825015922e-16,1.7747253310417867e-16,0.0017609596252441406,0.019661600589752196,0.021422560214996337,1.5381348133087158,71.79976612841925,OCT,80,80
facility,optimaltree,1,2.226464825015922e-16,0.0,0.0013201236724853516,0.019661600589752196,0.020981724262237548,0.824070930480957,39.275653429689854,OCT,80,80
facility,optimaltree,1,1.3477702364611655e-16,0.0,0.0013556480407714844,0.019661600589752196,0.02101724863052368,1.0986700057983398,52.27468281470126,OCT,80,80
facility,optimaltree,1,2.226464825015922e-16,0.0,0.0013303756713867188,0.019661600589752196,0.020991976261138915,1.4078149795532227,67.0644327165813,OCT,80,80
facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0012676715850830078,0.019661600589752196,0.020929272174835204,1.2630188465118408,60.347002798810216,OCT,80,80
facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013113021850585938,0.019661600589752196,0.02097290277481079,0.8805601596832275,41.98561206037783,OCT,80,80
facility,optimaltree,1,2.281793075515794e-16,0.0,0.00131988525390625,0.019661600589752196,0.020981485843658446,1.1339809894561768,54.04674377715328,OCT,80,80
facility,optimaltree,1,2.0681093133910084e-16,1.7800720794277172e-16,0.0013489723205566406,0.019661600589752196,0.021010572910308837,0.7313730716705322,34.80976338877861,OCT,80,80
facility,optimaltree,1,2.126340135158292e-16,0.0,0.0013213157653808594,0.019661600589752196,0.020982916355133056,0.7901937961578369,37.658911792046084,OCT,80,80
facility,optimaltree,1,6.751546620906814e-17,0.0,0.0013201236724853516,0.019661600589752196,0.020981724262237548,0.698354959487915,33.283964213789574,OCT,80,80
facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013225078582763672,0.019661600589752196,0.020984108448028563,0.9166100025177002,43.68115065683502,OCT,80,80
facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0019297599792480469,0.019661600589752196,0.021591360569000243,1.1271519660949707,52.20384155472245,OCT,80,80
facility,optimaltree,1,1.8918626668324515e-16,3.554305883469181e-16,0.001310586929321289,0.019661600589752196,0.020972187519073485,1.2202198505401611,58.182764646292284,OCT,80,80
facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013020038604736328,0.019661600589752196,0.02096360445022583,0.6516478061676025,31.084721509357742,OCT,80,80
facility,optimaltree,1,1.5161576749389506e-16,0.0,0.001306295394897461,0.019661600589752196,0.020967895984649657,0.7596108913421631,36.227330195564925,OCT,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013041496276855469,0.019661600589752196,0.020965750217437743,0.79286789894104,37.8172920462246,OCT,80,80
facility,optimaltree,1,2.281793075515794e-16,1.7744511989034463e-16,0.0013206005096435547,0.019661600589752196,0.02098220109939575,0.6460778713226318,30.791710948821176,OCT,80,80
facility,optimaltree,1,1.5161576749389506e-16,0.0,0.0013794898986816406,0.019661600589752196,0.021041090488433837,1.040316104888916,49.4421192409572,OCT,80,80
facility,optimaltree,1,2.226464825015922e-16,0.0,0.0012729167938232422,0.019661600589752196,0.02093451738357544,1.425853967666626,68.11019053084577,OCT,80,80
facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0013468265533447266,0.019661600589752196,0.021008427143096923,0.8721218109130859,41.51295120632832,OCT,80,80
facility,optimaltree,1,1.3343469185385616e-16,0.0,0.0012993812561035156,0.019661600589752196,0.020960981845855712,2.091503143310547,99.78078120057468,OCT,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0019495487213134766,0.019661600589752196,0.021611149311065673,1.7342360019683838,80.24728240993613,OCT,80,80
facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013325214385986328,0.019661600589752196,0.02099412202835083,1.1589181423187256,55.20202944203631,OCT,80,80
facility,optimaltree,1,1.1170930396810017e-16,0.0,0.001262664794921875,0.019661600589752196,0.02092426538467407,1.0418641567230225,49.79214981120118,OCT,80,80
facility,optimaltree,1,1.1132324125079612e-16,0.0,0.001314401626586914,0.019661600589752196,0.02097600221633911,0.9202680587768555,43.87242379579933,OCT,80,80
facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0013687610626220703,0.019661600589752196,0.021030361652374267,1.015998125076294,48.31101537246226,OCT,80,80
facility,optimaltree,1,1.3343469185385616e-16,0.0,0.0013501644134521484,0.019661600589752196,0.021011765003204345,1.6381430625915527,77.96313457445065,OCT,80,80
facility,optimaltree,1,2.126340135158292e-16,0.0,0.001405477523803711,0.019661600589752196,0.021067078113555907,1.4095220565795898,66.9063858301552,OCT,80,80
facility,optimaltree,1,2.226464825015922e-16,0.0,0.0013103485107421875,0.019661600589752196,0.020971949100494384,1.0191950798034668,48.598014181688086,OCT,80,80
facility,optimaltree,1,1.5161576749389506e-16,0.0,0.0013878345489501953,0.019661600589752196,0.02104943513870239,1.4202308654785156,67.47121032560244,OCT,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013229846954345703,0.019661600589752196,0.020984585285186767,1.2866590023040771,61.31448321794298,OCT,80,80
facility,optimaltree,1,2.126340135158292e-16,0.0,0.0019371509552001953,0.019661600589752196,0.02159875154495239,0.5359628200531006,24.814527772016277,OCT,80,80
facility,optimaltree,1,2.126340135158292e-16,1.779488849549642e-16,0.0013096332550048828,0.019661600589752196,0.02097123384475708,1.2736830711364746,60.734770331832536,OCT,80,80
facility,optimaltree,1,3.3396972375238826e-16,0.0,0.0013186931610107422,0.019661600589752196,0.02098029375076294,1.556283950805664,74.17836801017481,OCT,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013358592987060547,0.019661600589752196,0.02099745988845825,1.6562550067901611,78.8788270385296,OCT,80,80
facility,optimaltree,1,2.281793075515794e-16,0.0,0.001287698745727539,0.019661600589752196,0.020949299335479735,1.2673609256744385,60.49657820908769,OCT,80,80
facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013403892517089844,0.019661600589752196,0.02100198984146118,1.3332669734954834,63.48288821963945,OCT,80,80
facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013670921325683594,0.019661600589752196,0.021028692722320556,1.229607105255127,58.472826698826644,OCT,80,80
facility,optimaltree,1,2.226464825015922e-16,0.0,0.0012819766998291016,0.019661600589752196,0.020943577289581298,1.0695960521697998,51.070360969416946,OCT,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013880729675292969,0.019661600589752196,0.021049673557281493,1.202530860900879,57.12824275533242,OCT,80,80
facility,optimaltree,1,1.8980734843526792e-16,-1.775024409562495e-16,0.0012714862823486328,0.019661600589752196,0.02093308687210083,1.0439841747283936,49.87244266013119,OCT,80,80
facility,optimaltree,1,1.3343469185385616e-16,0.0,0.0018343925476074219,0.019661600589752196,0.021495993137359618,0.7400031089782715,34.42516492490689,OCT,80,80
facility,optimaltree,1,6.790138693792801e-17,0.0,0.0013852119445800781,0.019661600589752196,0.021046812534332274,1.1656079292297363,55.38168439179839,OCT,80,80
facility,optimaltree,1,1.1408965377578972e-16,0.0,0.0013151168823242188,0.019661600589752196,0.020976717472076415,1.0752029418945312,51.25696827093226,OCT,80,80
facility,optimaltree,1,2.226464825015922e-16,0.0,0.0013799667358398438,0.019661600589752196,0.02104156732559204,0.8217451572418213,39.05341957309257,OCT,80,80
facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013136863708496094,0.019661600589752196,0.020975286960601806,1.6606919765472412,79.17374287496251,OCT,80,80
facility,optimaltree,1,1.1408965377578972e-16,0.0,0.0012984275817871094,0.019661600589752196,0.020960028171539306,1.231679916381836,58.76327580772432,OCT,80,80
facility,optimaltree,1,2.281793075515794e-16,0.0,0.00128173828125,0.019661600589752196,0.020943338871002196,1.2482941150665283,59.60339575056468,OCT,80,80
facility,optimaltree,1,2.226464825015922e-16,0.0,0.001314401626586914,0.019661600589752196,0.02097600221633911,1.3757379055023193,65.58627765736495,OCT,80,80
facility,optimaltree,1,1.7152992006055266e-16,0.0,0.001383066177368164,0.019661600589752196,0.02104466676712036,1.9349498748779297,91.94490444016176,OCT,80,80
facility,optimaltree,1,2.6686938370771227e-16,0.0,0.0012960433959960938,0.019661600589752196,0.02095764398574829,1.5858969688415527,75.67152920051517,OCT,80,80
facility,optimaltree,1,6.799464938933237e-17,0.0,0.00191497802734375,0.019661600589752196,0.021576578617095946,1.453766107559204,67.37704495963645,OCT,80,80
facility,optimaltree,1,1.3477702364611655e-16,0.0,0.0014278888702392578,0.019661600589752196,0.021089489459991454,1.7017860412597656,80.69356275732505,OCT,80,80
facility,optimaltree,1,1.2369218849971834e-16,0.0,0.0013349056243896484,0.019661600589752196,0.020996506214141845,1.1221928596496582,53.446647180463955,OCT,80,80
facility,optimaltree,1,1.3477702364611655e-16,0.0,0.0012941360473632812,0.019661600589752196,0.020955736637115478,0.4526340961456299,21.599531621520427,OCT,80,80
facility,optimaltree,1,1.5190264568751193e-16,0.0,0.0012695789337158203,0.019661600589752196,0.020931179523468017,0.8368899822235107,39.98293461126692,OCT,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013492107391357422,0.019661600589752196,0.02101081132888794,0.9795341491699219,46.6204818955826,OCT,80,80
facility,optimaltree,1,1.1170930396810017e-16,0.0,0.0014019012451171875,0.019661600589752196,0.021063501834869384,1.2256710529327393,58.1893297012804,OCT,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0014083385467529297,0.019661600589752196,0.021069939136505126,0.9889800548553467,46.93796448333685,OCT,80,80
facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013687610626220703,0.019661600589752196,0.021030361652374267,1.391780138015747,66.17956272086359,OCT,80,80
facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0013308525085449219,0.019661600589752196,0.020992453098297118,1.043848991394043,49.72496480074159,OCT,80,80
facility,optimaltree,1,2.281793075515794e-16,0.0,0.0019335746765136719,0.019661600589752196,0.021595175266265868,0.6742157936096191,31.220667824947977,OCT,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0014328956604003906,0.019661600589752196,0.021094496250152587,0.772040843963623,36.599160027727066,OCT,80,80
facility,optimaltree,1,2.126340135158292e-16,1.781252548310039e-16,0.0013222694396972656,0.019661600589752196,0.020983870029449462,0.9024100303649902,43.00493803566825,OCT,80,80
facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013375282287597656,0.019661600589752196,0.020999128818511962,0.7411401271820068,35.29385116818029,OCT,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013267993927001953,0.019661600589752196,0.02098839998245239,1.1022319793701172,52.51624613079852,OCT,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013298988342285156,0.019661600589752196,0.020991499423980712,2.0619640350341797,98.22852543247052,OCT,80,80
facility,optimaltree,1,2.0230091232096657e-16,-1.7789378928382486e-16,0.0014042854309082031,0.019661600589752196,0.0210658860206604,1.987828016281128,94.36242151559932,OCT,80,80
facility,optimaltree,1,1.3477702364611655e-16,1.7791454318971732e-16,0.0013577938079833984,0.019661600589752196,0.021019394397735595,1.3391990661621094,63.71254284597183,OCT,80,80
facility,optimaltree,1,2.281793075515794e-16,0.0,0.001332998275756836,0.019661600589752196,0.020994598865509032,0.9352438449859619,44.54687850799697,OCT,80,80
facility,optimaltree,1,1.3477702364611655e-16,0.0,0.0015549659729003906,0.019661600589752196,0.021216566562652587,0.5662810802459717,26.690514630335777,OCT,80,80
facility,optimaltree,1,2.6955404729223304e-16,-1.7769711864860836e-16,0.001974821090698242,0.019661600589752196,0.02163642168045044,0.5755898952484131,26.602822950547623,OCT,80,80
facility,optimaltree,1,6.747477951175979e-17,0.0,0.0015106201171875,0.019661600589752196,0.021172220706939696,0.5387158393859863,25.444465502355616,OCT,80,80
facility,optimaltree,1,1.1408965377578972e-16,0.0,0.0013773441314697266,0.019661600589752196,0.021038944721221923,1.0535738468170166,50.07731427490656,OCT,80,80
facility,optimaltree,1,2.126340135158292e-16,2.517189640599084e-10,0.0012905597686767578,0.019661600589752196,0.020952160358428954,1.8292999267578125,87.30841571770874,OCT,80,80
facility,optimaltree,1,2.226464825015922e-16,1.7763777669763746e-16,0.0013275146484375,0.019661600589752196,0.020989115238189696,1.521787166595459,72.50363578101506,OCT,80,80
facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013055801391601562,0.019661600589752196,0.020967180728912353,0.7568769454956055,36.098174345963564,OCT,80,80
facility,optimaltree,1,1.2849407484990696e-16,-1.7753996675486438e-16,0.0012993812561035156,0.019661600589752196,0.020960981845855712,0.728247880935669,34.74302331308273,OCT,80,80
facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0020666122436523438,7.258892059326171e-05,0.0021392011642456053,5.9297778606414795,2771.9589722328105,OCT-H,80,80
facility,optimaltree,1,2.281793075515794e-16,-1.7757630009840125e-16,0.0013074874877929688,7.258892059326171e-05,0.0013800764083862305,4.797405004501343,3476.1879670931476,OCT-H,80,80
facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013251304626464844,7.258892059326171e-05,0.001397719383239746,1.746645212173462,1249.6394005246943,OCT-H,80,80
facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0013587474822998047,7.258892059326171e-05,0.0014313364028930664,5.625334024429321,3930.1271266902754,OCT-H,80,80
facility,optimaltree,1,1.1408965377578972e-16,1.7790638643083352e-16,0.0013594627380371094,7.258892059326171e-05,0.001432051658630371,5.1317198276519775,3583.473959703386,OCT-H,80,80
facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013744831085205078,7.258892059326171e-05,0.0014470720291137695,1.5061650276184082,1040.8362523189871,OCT-H,80,80
facility,optimaltree,1,1.8918626668324515e-16,0.0,0.0013301372528076172,7.258892059326171e-05,0.001402726173400879,4.952487945556641,3530.6163380051876,OCT-H,80,80
facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013041496276855469,7.258892059326171e-05,0.0013767385482788086,6.098494052886963,4429.667536012025,OCT-H,80,80
facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0013506412506103516,7.258892059326171e-05,0.0014232301712036133,6.274669885635376,4408.752718001293,OCT-H,80,80
facility,optimaltree,1,2.0230091232096657e-16,-3.559694231048972e-16,0.001355886459350586,7.258892059326171e-05,0.0014284753799438477,6.356739044189453,4450.016523518475,OCT-H,80,80
facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013942718505859375,7.258892059326171e-05,0.0014668607711791992,1.1797049045562744,804.2378170682946,OCT-H,80,80
facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013279914855957031,7.258892059326171e-05,0.0014005804061889649,1.1349461078643799,810.3398440026828,OCT-H,80,80
facility,optimaltree,1,2.6955404729223304e-16,0.0,0.001329183578491211,7.258892059326171e-05,0.0014017724990844727,0.8420259952545166,600.6866276834947,OCT-H,80,80
facility,optimaltree,1,1.8980734843526792e-16,1.7763483026069975e-16,0.0013470649719238281,7.258892059326171e-05,0.0014196538925170899,1.6407768726348877,1155.758372715578,OCT-H,80,80
facility,optimaltree,1,2.126340135158292e-16,0.0,0.0013210773468017578,7.258892059326171e-05,0.0013936662673950195,1.048090934753418,752.038676169198,OCT-H,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013585090637207031,7.258892059326171e-05,0.0014310979843139649,0.5884490013122559,411.18707996388144,OCT-H,80,80
facility,optimaltree,1,2.126340135158292e-16,0.0,0.001306772232055664,7.258892059326171e-05,0.0013793611526489258,0.8418519496917725,610.32018197343,OCT-H,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0018651485443115234,7.258892059326171e-05,0.0019377374649047852,0.8387320041656494,432.84088755896676,OCT-H,80,80
facility,optimaltree,1,1.2849407484990696e-16,0.0,0.0014386177062988281,7.258892059326171e-05,0.0015112066268920899,0.8329238891601562,551.1647939720374,OCT-H,80,80
facility,optimaltree,1,2.6955404729223304e-16,-1.7782927723443607e-16,0.0013036727905273438,7.258892059326171e-05,0.0013762617111206055,1.1075289249420166,804.7371484601019,OCT-H,80,80
facility,optimaltree,1,6.766681601750993e-17,0.0,0.0013802051544189453,7.258892059326171e-05,0.001452794075012207,1.3401291370391846,922.4494786213415,OCT-H,80,80
facility,optimaltree,1,1.1408965377578972e-16,0.0,0.0013728141784667969,7.258892059326171e-05,0.0014454030990600586,0.8050031661987305,556.9402519769203,OCT-H,80,80
facility,optimaltree,1,2.226464825015922e-16,1.7747253310417867e-16,0.0014462471008300781,7.258892059326171e-05,0.0015188360214233399,1.1639018058776855,766.3116949168506,OCT-H,80,80
facility,optimaltree,1,2.226464825015922e-16,0.0,0.0014247894287109375,7.258892059326171e-05,0.0014973783493041992,0.527940034866333,352.576244415218,OCT-H,80,80
facility,optimaltree,1,1.3477702364611655e-16,0.0,0.0012938976287841797,7.258892059326171e-05,0.0013664865493774414,0.972581148147583,711.7385448035928,OCT-H,80,80
facility,optimaltree,1,2.226464825015922e-16,0.0,0.0013437271118164062,7.258892059326171e-05,0.001416316032409668,1.1996090412139893,846.9924887971639,OCT-H,80,80
facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0013794898986816406,7.258892059326171e-05,0.0014520788192749024,0.4530060291290283,311.9706885850987,OCT-H,80,80
facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013549327850341797,7.258892059326171e-05,0.0014275217056274414,0.46312618255615234,324.4267185083491,OCT-H,80,80
facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013403892517089844,7.258892059326171e-05,0.001412978172302246,1.2028090953826904,851.2580866149439,OCT-H,80,80
facility,optimaltree,1,2.0681093133910084e-16,1.7800720794277172e-16,0.0015964508056640625,7.258892059326171e-05,0.0016690397262573242,1.125133991241455,674.1205577919166,OCT-H,80,80
facility,optimaltree,1,2.126340135158292e-16,0.0,0.0016667842864990234,7.258892059326171e-05,0.0017393732070922852,0.74881911277771,430.5108930759678,OCT-H,80,80
facility,optimaltree,1,6.751546620906814e-17,0.0,0.001375436782836914,7.258892059326171e-05,0.0014480257034301758,0.9191410541534424,634.7546538546397,OCT-H,80,80
facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013527870178222656,7.258892059326171e-05,0.0014253759384155274,1.2578959465026855,882.501179233448,OCT-H,80,80
facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0013113021850585938,7.258892059326171e-05,0.0013838911056518555,1.1690309047698975,844.741974274954,OCT-H,80,80
facility,optimaltree,1,1.8918626668324515e-16,3.554305883469181e-16,0.001333475112915039,7.258892059326171e-05,0.0014060640335083008,1.1566619873046875,822.6239771020066,OCT-H,80,80
facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013184547424316406,7.258892059326171e-05,0.0013910436630249024,0.7060542106628418,507.571566177504,OCT-H,80,80
facility,optimaltree,1,1.5161576749389506e-16,0.0,0.0013649463653564453,7.258892059326171e-05,0.001437535285949707,0.7520139217376709,523.127278396407,OCT-H,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013875961303710938,7.258892059326171e-05,0.0014601850509643555,0.8614461421966553,589.9568288469515,OCT-H,80,80
facility,optimaltree,1,2.281793075515794e-16,1.7744511989034463e-16,0.0013315677642822266,7.258892059326171e-05,0.0014041566848754883,0.39276790618896484,279.7180047067134,OCT-H,80,80
facility,optimaltree,1,1.5161576749389506e-16,0.0,0.0013651847839355469,7.258892059326171e-05,0.0014377737045288086,0.8077118396759033,561.7795325729712,OCT-H,80,80
facility,optimaltree,1,2.226464825015922e-16,0.0,0.00136566162109375,7.258892059326171e-05,0.0014382505416870117,2.119373083114624,1473.5771144773441,OCT-H,80,80
facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0015196800231933594,7.258892059326171e-05,0.001592268943786621,1.21488618850708,762.9905696822321,OCT-H,80,80
facility,optimaltree,1,1.3343469185385616e-16,0.0,0.0017781257629394531,7.258892059326171e-05,0.0018507146835327149,1.9958178997039795,1078.4038822744337,OCT-H,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013790130615234375,7.258892059326171e-05,0.0014516019821166992,1.8829030990600586,1297.1207825952704,OCT-H,80,80
facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013470649719238281,7.258892059326171e-05,0.0014196538925170899,1.0089659690856934,710.7126422883015,OCT-H,80,80
facility,optimaltree,1,1.1170930396810017e-16,0.0,0.0013375282287597656,7.258892059326171e-05,0.0014101171493530274,1.5797290802001953,1120.2821559364675,OCT-H,80,80
facility,optimaltree,1,1.1132324125079612e-16,0.0,0.0013158321380615234,7.258892059326171e-05,0.0013884210586547852,1.11012601852417,799.560055362276,OCT-H,80,80
facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0013530254364013672,7.258892059326171e-05,0.001425614356994629,0.6373050212860107,447.03886304114417,OCT-H,80,80
facility,optimaltree,1,1.3343469185385616e-16,0.0,0.0014033317565917969,7.258892059326171e-05,0.0014759206771850586,1.1939640045166016,808.9621772856945,OCT-H,80,80
facility,optimaltree,1,2.126340135158292e-16,0.0,0.001371622085571289,7.258892059326171e-05,0.0014442110061645508,1.4365618228912354,994.7035556157201,OCT-H,80,80
facility,optimaltree,1,2.226464825015922e-16,0.0,0.0013086795806884766,7.258892059326171e-05,0.0013812685012817383,1.1956579685211182,865.6231336714156,OCT-H,80,80
facility,optimaltree,1,1.5161576749389506e-16,0.0,0.0013623237609863281,7.258892059326171e-05,0.0014349126815795899,1.0933098793029785,761.934780658175,OCT-H,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.001348733901977539,7.258892059326171e-05,0.0014213228225708008,1.3890070915222168,977.263623340591,OCT-H,80,80
facility,optimaltree,1,2.126340135158292e-16,0.0,0.0013039112091064453,7.258892059326171e-05,0.001376500129699707,1.025702953338623,745.1528199727719,OCT-H,80,80
facility,optimaltree,1,2.126340135158292e-16,1.779488849549642e-16,0.002012491226196289,7.258892059326171e-05,0.0020850801467895506,1.8081021308898926,867.1619331630355,OCT-H,80,80
facility,optimaltree,1,3.3396972375238826e-16,0.0,0.0013294219970703125,7.258892059326171e-05,0.0014020109176635742,1.8757848739624023,1337.9245841311733,OCT-H,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0014598369598388672,7.258892059326171e-05,0.001532425880432129,1.9061729907989502,1243.892455184474,OCT-H,80,80
facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013306140899658203,7.258892059326171e-05,0.001403203010559082,1.1651010513305664,830.3153874123688,OCT-H,80,80
facility,optimaltree,1,2.6955404729223304e-16,0.0,0.001314401626586914,7.258892059326171e-05,0.0013869905471801758,2.1152939796447754,1525.0961759943343,OCT-H,80,80
facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013687610626220703,7.258892059326171e-05,0.001441349983215332,2.002319812774658,1389.197513506003,OCT-H,80,80
facility,optimaltree,1,2.226464825015922e-16,0.0,0.0014004707336425781,7.258892059326171e-05,0.0014730596542358399,1.1742839813232422,797.1734056706688,OCT-H,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013327598571777344,7.258892059326171e-05,0.001405348777770996,1.3372490406036377,951.5424652979239,OCT-H,80,80
facility,optimaltree,1,1.8980734843526792e-16,-1.775024409562495e-16,0.0013692378997802734,7.258892059326171e-05,0.0014418268203735352,1.4365851879119873,996.3645894309346,OCT-H,80,80
facility,optimaltree,1,1.3343469185385616e-16,0.0,0.0014081001281738281,7.258892059326171e-05,0.0014806890487670899,1.14192795753479,771.2138875381212,OCT-H,80,80
facility,optimaltree,1,6.790138693792801e-17,0.0,0.0013885498046875,7.258892059326171e-05,0.0014611387252807617,0.7988870143890381,546.7564445227675,OCT-H,80,80
facility,optimaltree,1,1.1408965377578972e-16,0.0,0.0013103485107421875,7.258892059326171e-05,0.0013829374313354492,0.7195591926574707,520.3121821372788,OCT-H,80,80
facility,optimaltree,1,2.226464825015922e-16,0.0,0.0018835067749023438,7.258892059326171e-05,0.0019560956954956053,0.6224689483642578,318.22009004858336,OCT-H,80,80
facility,optimaltree,1,2.281793075515794e-16,0.0,0.0014352798461914062,7.258892059326171e-05,0.001507868766784668,0.8384621143341064,556.0577503850132,OCT-H,80,80
facility,optimaltree,1,1.1408965377578972e-16,0.0,0.0013606548309326172,7.258892059326171e-05,0.001433243751525879,1.1057119369506836,771.4751491318249,OCT-H,80,80
facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013148784637451172,7.258892059326171e-05,0.001387467384338379,1.4224669933319092,1025.2255363899744,OCT-H,80,80
facility,optimaltree,1,2.226464825015922e-16,0.0,0.0013039112091064453,7.258892059326171e-05,0.001376500129699707,1.8010029792785645,1308.3928874539704,OCT-H,80,80
facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0013613700866699219,7.258892059326171e-05,0.0014339590072631836,1.4431631565093994,1006.4186976054375,OCT-H,80,80
facility,optimaltree,1,2.6686938370771227e-16,0.0,0.0014171600341796875,7.258892059326171e-05,0.0014897489547729492,0.7988669872283936,536.242690198865,OCT-H,80,80
facility,optimaltree,1,6.799464938933237e-17,0.0,0.0013341903686523438,7.258892059326171e-05,0.0014067792892456055,1.1515400409698486,818.5648237595035,OCT-H,80,80
facility,optimaltree,1,1.3477702364611655e-16,0.0,0.0013592243194580078,7.258892059326171e-05,0.0014318132400512695,1.5092380046844482,1054.0746254241974,OCT-H,80,80
facility,optimaltree,1,1.2369218849971834e-16,0.0,0.0013644695281982422,7.258892059326171e-05,0.001437058448791504,1.3162379264831543,915.9251160522011,OCT-H,80,80
facility,optimaltree,1,1.3477702364611655e-16,0.0,0.001338958740234375,7.258892059326171e-05,0.0014115476608276367,1.1688141822814941,828.0373484492759,OCT-H,80,80
facility,optimaltree,1,1.5190264568751193e-16,0.0,0.0013489723205566406,7.258892059326171e-05,0.0014215612411499024,1.1081690788269043,779.5436782804413,OCT-H,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0016694068908691406,7.258892059326171e-05,0.0017419958114624024,0.9323360919952393,535.2114430243921,OCT-H,80,80
facility,optimaltree,1,1.1170930396810017e-16,0.0,0.0016930103302001953,7.258892059326171e-05,0.001765599250793457,0.89634108543396,507.6696113408215,OCT-H,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013632774353027344,7.258892059326171e-05,0.001435866355895996,0.7923789024353027,551.8472517874756,OCT-H,80,80
facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013592243194580078,7.258892059326171e-05,0.0014318132400512695,1.2413029670715332,866.944746946945,OCT-H,80,80
facility,optimaltree,1,1.7152992006055266e-16,0.0,0.0013079643249511719,7.258892059326171e-05,0.0013805532455444336,1.0040819644927979,727.30404838303,OCT-H,80,80
facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013744831085205078,7.258892059326171e-05,0.0014470720291137695,0.884268045425415,611.073967041549,OCT-H,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013287067413330078,7.258892059326171e-05,0.0014012956619262695,1.2257359027862549,874.7161188676741,OCT-H,80,80
facility,optimaltree,1,2.126340135158292e-16,1.781252548310039e-16,0.0013837814331054688,7.258892059326171e-05,0.0014563703536987305,1.1884090900421143,816.0074716049544,OCT-H,80,80
facility,optimaltree,1,2.281793075515794e-16,0.0,0.0013687610626220703,7.258892059326171e-05,0.001441349983215332,1.7847509384155273,1238.249529398921,OCT-H,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013675689697265625,7.258892059326171e-05,0.0014401578903198242,2.282195806503296,1584.6844445621691,OCT-H,80,80
facility,optimaltree,1,1.8980734843526792e-16,0.0,0.0013811588287353516,7.258892059326171e-05,0.0014537477493286133,2.6489789485931396,1822.1723471740693,OCT-H,80,80
facility,optimaltree,1,2.0230091232096657e-16,-1.7789378928382486e-16,0.0013306140899658203,7.258892059326171e-05,0.001403203010559082,2.541414976119995,1811.152739123195,OCT-H,80,80
facility,optimaltree,1,1.3477702364611655e-16,1.7791454318971732e-16,0.0014951229095458984,7.258892059326171e-05,0.0015677118301391602,2.064291000366211,1316.7541130202299,OCT-H,80,80
facility,optimaltree,1,2.281793075515794e-16,0.0,0.0018815994262695312,7.258892059326171e-05,0.0019541883468627928,1.2324330806732178,630.6623835167866,OCT-H,80,80
facility,optimaltree,1,1.3477702364611655e-16,0.0,0.0013332366943359375,7.258892059326171e-05,0.0014058256149291992,1.553529977798462,1105.0659209084772,OCT-H,80,80
facility,optimaltree,1,2.6955404729223304e-16,-1.7769711864860836e-16,0.0013661384582519531,7.258892059326171e-05,0.0014387273788452149,1.0137898921966553,704.6434975126192,OCT-H,80,80
facility,optimaltree,1,6.747477951175979e-17,0.0,0.0013921260833740234,7.258892059326171e-05,0.0014647150039672852,0.9882311820983887,674.691786061926,OCT-H,80,80
facility,optimaltree,1,1.1408965377578972e-16,0.0,0.0013651847839355469,7.258892059326171e-05,0.0014377737045288086,1.4723079204559326,1024.0192290472037,OCT-H,80,80
facility,optimaltree,1,2.126340135158292e-16,2.517189640599084e-10,0.001354217529296875,7.258892059326171e-05,0.0014268064498901367,1.5746748447418213,1103.635917025095,OCT-H,80,80
facility,optimaltree,1,2.226464825015922e-16,1.7763777669763746e-16,0.0013935565948486328,7.258892059326171e-05,0.0014661455154418945,0.874690055847168,596.5915706419751,OCT-H,80,80
facility,optimaltree,1,2.6955404729223304e-16,0.0,0.0013587474822998047,7.258892059326171e-05,0.0014313364028930664,0.7234320640563965,505.42420537490045,OCT-H,80,80
facility,optimaltree,1,1.2849407484990696e-16,-1.7753996675486438e-16,0.0013325214385986328,7.258892059326171e-05,0.0014051103591918945,0.6368908882141113,453.26752026822953,OCT-H,80,80


==> data/benchmarks/facility/facility_n80_m80_general.csv <==
accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,m,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
100.0,1.900292926805707e-16,2.5171949757471797e-12,865.4516848761031,0.0001,0.00020098000000000018,pytorch,80.0,3.3396972375238826e-16,2.517189640599084e-10,1524.125299174308,1.605749130249024e-05,0.001444699764251709,1.2642148280143737,0.001460757255554199,80.0,6.0,6720.0,100.0,0.0,6.0,100.0,80.0,10000.0,6480.0,NN,facility,5.5099467207339915e-17,6.776263578034403e-21,0.0001717745669201785,2.504572015605215e-11,0.46224824904841094,0.00017177456692017847
100.0,1.900292926805707e-16,2.5171949757471797e-12,64.73933922290652,0.0001,0.00020098000000000018,optimaltree,80.0,3.3396972375238826e-16,2.517189640599084e-10,199.64562979966993,0.0196616005897522,0.0013933515548706055,1.363083689212799,0.02105495214462281,80.0,6.0,6720.0,100.0,0.0,6.0,100.0,80.0,10000.0,6480.0,OCT,facility,5.5099467207339915e-17,3.469446951953614e-18,0.00017760651803964636,2.504572015605215e-11,0.7459456041796121,0.00017760651803964633
100.0,1.900292926805707e-16,2.5171949757471797e-12,1061.2155014854047,0.0001,0.00020098000000000018,optimaltree,80.0,3.3396972375238826e-16,2.517189640599084e-10,2971.5480481384147,7.258892059326171e-05,0.0014040803909301759,1.5670643639564514,0.001476669311523437,80.0,6.0,6720.0,100.0,0.0,6.0,100.0,80.0,10000.0,6480.0,OCT-H,facility,5.5099467207339915e-17,0.0,0.00014882648419869867,2.504572015605215e-11,1.2924675952507079,0.00014882648419869867


==> data/benchmarks/portfolio/portfolio_detail.csv <==
,problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,p
0,portfolio,pytorch,1,0.0,-3.5089994973516835e-16,0.003420829772949219,1.5845298767089842e-05,0.0034366750717163084,0.001675128936767578,0.4874272085114531,NN,10
1,portfolio,pytorch,1,2.220446049250313e-16,1.7543577989507723e-16,0.0019822120666503906,1.5845298767089842e-05,0.0019980573654174803,0.0016078948974609375,0.8047290960162092,NN,10
2,portfolio,pytorch,1,2.220446049250313e-16,1.7585010590912664e-16,0.0018794536590576168,1.5845298767089842e-05,0.001895298957824707,0.004180908203125,2.205936000684323,NN,10
3,portfolio,pytorch,1,1.1102230246251563e-16,1.7563104315462904e-16,0.0018093585968017574,1.5845298767089842e-05,0.001825203895568848,0.002357959747314453,1.2918884038320362,NN,10
4,portfolio,pytorch,1,0.0,0.0,0.0017998218536376953,1.5845298767089842e-05,0.0018156671524047847,0.0016820430755615234,0.9264049709406916,NN,10
5,portfolio,pytorch,1,3.3306690738754696e-16,3.5107400734525357e-16,0.0018351078033447266,1.5845298767089842e-05,0.0018509531021118164,0.0015609264373779295,0.8433095552756117,NN,10
6,portfolio,pytorch,1,1.1102230246251563e-16,1.7431245095771303e-16,0.0018842220306396484,1.5845298767089842e-05,0.0019000673294067387,0.002293109893798828,1.2068571772742445,NN,10
7,portfolio,pytorch,1,0.0,-1.7550741966166982e-16,0.001882553100585937,1.5845298767089842e-05,0.0018983983993530274,0.0016841888427734375,0.8871630124358553,NN,10
8,portfolio,pytorch,1,4.440892098500624e-16,-3.499534633338858e-16,0.0016384124755859375,1.5845298767089842e-05,0.0016542577743530276,0.0017139911651611328,1.036108877186004,NN,10
9,portfolio,pytorch,1,0.0,0.0,0.0017685890197753906,1.5845298767089842e-05,0.0017844343185424805,0.0017879009246826172,1.0019426919243342,NN,10
10,portfolio,pytorch,1,2.2204460492503126e-16,1.7495218060993975e-16,0.002004384994506836,1.5845298767089842e-05,0.0020202302932739256,0.0016169548034667967,0.8003814262414646,NN,10
11,portfolio,pytorch,1,1.1102230246251563e-16,1.755314448783512e-16,0.0018918514251708984,1.5845298767089842e-05,0.0019076967239379887,0.0018398761749267574,0.9644489880596792,NN,10
12,portfolio,pytorch,1,1.1102230246251563e-16,0.0,0.0016977787017822266,1.5845298767089842e-05,0.0017136240005493164,0.001672983169555664,0.9762836941005584,NN,10
13,portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.001598834991455078,1.5845298767089842e-05,0.001614680290222168,0.0015439987182617188,0.9562256550795428,NN,10
14,portfolio,pytorch,1,0.0,0.0,0.0017507076263427734,1.5845298767089842e-05,0.0017665529251098633,0.002422094345092773,1.3710850723264585,NN,10
15,portfolio,pytorch,1,5.551115123125784e-16,7.062827727289685e-16,0.0017409324645996096,1.5845298767089842e-05,0.0017567777633666992,0.0015561580657958984,0.8858024607584217,NN,10
16,portfolio,pytorch,1,2.220446049250313e-16,1.7527475969673262e-16,0.0016875267028808596,1.5845298767089842e-05,0.0017033720016479492,0.0016460418701171875,0.9663431525965572,NN,10
17,portfolio,pytorch,1,0.0,1.7567450707017622e-16,0.0017752647399902344,1.5845298767089842e-05,0.0017911100387573242,0.001569986343383789,0.8765437686190675,NN,10
18,portfolio,pytorch,1,2.2204460492503126e-16,-3.524614813796409e-16,0.001644134521484375,1.5845298767089842e-05,0.0016599798202514649,0.002476930618286133,1.4921450177092581,NN,10
19,portfolio,pytorch,1,2.220446049250313e-16,-1.7553016172466304e-16,0.0017559528350830078,1.5845298767089842e-05,0.0017717981338500977,0.0015540122985839846,0.8770820269502897,NN,10
20,portfolio,pytorch,1,1.1102230246251563e-16,-1.7540055304566448e-16,0.0017404556274414062,1.5845298767089842e-05,0.001756300926208496,0.0015990734100341795,0.9104780315103864,NN,10
21,portfolio,pytorch,1,2.220446049250313e-16,0.0,0.0016591548919677734,1.5845298767089842e-05,0.0016750001907348633,0.00167083740234375,0.9975147534823342,NN,10
22,portfolio,pytorch,1,4.440892098500626e-16,3.48882044157899e-16,0.0017497539520263672,1.5845298767089842e-05,0.001765599250793457,0.00164794921875,0.9333653817588644,NN,10
23,portfolio,pytorch,1,0.0,0.0,0.0018341541290283203,1.5845298767089842e-05,0.0018499994277954106,0.0016090869903564453,0.8697770205658641,NN,10
24,portfolio,pytorch,1,2.220446049250313e-16,1.7598474660658826e-16,0.0017666816711425781,1.5845298767089842e-05,0.001782526969909668,0.001672983169555664,0.938545782362241,NN,10
25,portfolio,pytorch,1,3.3306690738754696e-16,1.7464828607860062e-16,0.0016930103302001953,1.5845298767089842e-05,0.0017088556289672852,0.0016260147094726562,0.951522575640464,NN,10
26,portfolio,pytorch,1,0.0,-3.506059534738722e-16,0.0018620491027832031,1.5845298767089842e-05,0.001877894401550293,0.001917123794555664,1.020890095296618,NN,10
27,portfolio,pytorch,1,0.0,-1.7556749928281418e-16,0.0016262531280517578,1.5845298767089842e-05,0.0016420984268188474,0.0015249252319335938,0.9286442316906378,NN,10
28,portfolio,pytorch,1,2.220446049250313e-16,3.5120856652829016e-16,0.0016720294952392578,1.5845298767089842e-05,0.0016878747940063474,0.0016560554504394533,0.9811482796710485,NN,10
29,portfolio,pytorch,1,0.0,0.0,0.0018532276153564453,1.5845298767089842e-05,0.0018690729141235352,0.002392053604125977,1.2798075377640807,NN,10
30,portfolio,pytorch,1,0.0,3.5241076491906844e-16,0.0019850730895996094,1.5845298767089842e-05,0.002000918388366699,0.002482891082763672,1.2408757384604754,NN,10
31,portfolio,pytorch,1,0.0,1.7536541891913322e-16,0.0018799304962158203,1.5845298767089842e-05,0.0018957757949829106,0.0016541481018066404,0.8725441617011216,NN,10
32,portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.0017025470733642578,1.5845298767089842e-05,0.0017183923721313474,0.0015637874603271484,0.9100293307212248,NN,10
33,portfolio,pytorch,1,2.2204460492503126e-16,1.7477782449367128e-16,0.0017495155334472654,1.5845298767089842e-05,0.0017653608322143555,0.001960992813110352,1.1108169940819452,NN,10
34,portfolio,pytorch,1,4.440892098500626e-16,0.0,0.0018191337585449214,1.5845298767089842e-05,0.0018349790573120122,0.0015408992767333984,0.8397367101238751,NN,10
35,portfolio,pytorch,1,4.440892098500626e-16,3.5143249719557287e-16,0.0018787384033203125,1.5845298767089842e-05,0.0018945837020874024,0.001552104949951172,0.8192327149447679,NN,10
36,portfolio,pytorch,1,1.1102230246251563e-16,-1.7425393055229432e-16,0.001821756362915039,1.5845298767089842e-05,0.001837601661682129,0.0016291141510009766,0.886543686246831,NN,10
37,portfolio,pytorch,1,2.220446049250313e-16,1.7443188198112143e-16,0.0017812252044677734,1.5845298767089842e-05,0.0017970705032348633,0.001580953598022461,0.8797393286332531,NN,10
38,portfolio,pytorch,1,3.3306690738754696e-16,3.5390309862227886e-16,0.0018167495727539067,1.5845298767089842e-05,0.001832594871520996,0.0017158985137939453,0.9363217918261464,NN,10
39,portfolio,pytorch,1,4.440892098500624e-16,-1.7542696455117458e-16,0.0018384456634521484,1.5845298767089842e-05,0.0018542909622192387,0.0015478134155273438,0.8347198185525866,NN,10
40,portfolio,pytorch,1,2.220446049250313e-16,-1.765056152987298e-16,0.0018079280853271484,1.5845298767089842e-05,0.0018237733840942387,0.0017170906066894533,0.9415043676285646,NN,10
41,portfolio,pytorch,1,0.0,1.7560136300289435e-16,0.0015985965728759766,1.5845298767089842e-05,0.0016144418716430664,0.0015740394592285154,0.9749743777560526,NN,10
42,portfolio,pytorch,1,1.1102230246251563e-16,0.0,0.0017032623291015625,1.5845298767089842e-05,0.0017191076278686526,0.0016551017761230467,0.9627679787419944,NN,10
43,portfolio,pytorch,1,0.0,0.0,0.0017588138580322266,1.5845298767089842e-05,0.0017746591567993164,0.0015010833740234375,0.8458431965779355,NN,10
44,portfolio,pytorch,1,4.440892098500624e-16,-3.5109178328830296e-16,0.001870870590209961,1.5845298767089842e-05,0.0018867158889770508,0.001611948013305664,0.8543671162803628,NN,10
45,portfolio,pytorch,1,0.0,1.7559881349812983e-16,0.0017671585083007812,1.5845298767089842e-05,0.001783003807067871,0.001528024673461914,0.8569946218873941,NN,10
46,portfolio,pytorch,1,0.0,0.0,0.0018041133880615234,1.5845298767089842e-05,0.0018199586868286133,0.002342939376831055,1.2873585503821334,NN,10
47,portfolio,pytorch,1,0.0,-1.759521374978854e-16,0.001736164093017578,1.5845298767089842e-05,0.001752009391784668,0.002266168594360352,1.2934682913154594,NN,10
48,portfolio,pytorch,1,1.1102230246251563e-16,0.0,0.001766204833984375,1.5845298767089842e-05,0.0017820501327514649,0.0017070770263671875,0.957928733313176,NN,10
49,portfolio,pytorch,1,0.0,-1.7471953423182482e-16,0.0016317367553710938,1.5845298767089842e-05,0.0016475820541381836,0.0015599727630615234,0.9468255369396538,NN,10
50,portfolio,pytorch,1,0.0,1.759527215637729e-16,0.0018908977508544922,1.5845298767089842e-05,0.001906743049621582,0.0016138553619384766,0.8463937300092779,NN,10
51,portfolio,pytorch,1,2.2204460492503126e-16,-1.765805106855482e-16,0.0017244815826416016,1.5845298767089842e-05,0.0017403268814086914,0.0015919208526611328,0.914725198850326,NN,10
52,portfolio,pytorch,1,0.0,1.7612841911850674e-16,0.0018606185913085933,1.5845298767089842e-05,0.001876463890075684,0.0015881061553955078,0.8463291853335129,NN,10
53,portfolio,pytorch,1,2.2204460492503126e-16,-3.497474934488963e-16,0.001798868179321289,1.5845298767089842e-05,0.001814713478088379,0.0015628337860107422,0.8612013989431725,NN,10
54,portfolio,pytorch,1,2.2204460492503126e-16,-1.7657793542712623e-16,0.00185394287109375,1.5845298767089842e-05,0.0018697881698608399,0.0016269683837890625,0.8701351361690082,NN,10
55,portfolio,pytorch,1,0.0,0.0,0.0017120838165283205,1.5845298767089842e-05,0.0017279291152954102,0.0016009807586669922,0.9265315020710704,NN,10
56,portfolio,pytorch,1,4.440892098500626e-16,5.261289329457858e-16,0.001930475234985352,1.5845298767089842e-05,0.0019463205337524414,0.0016438961029052734,0.8446173558760623,NN,10
57,portfolio,pytorch,1,4.440892098500626e-16,0.0,0.0018854141235351558,1.5845298767089842e-05,0.001901259422302246,0.001544952392578125,0.8125942070058663,NN,10
58,portfolio,pytorch,1,2.220446049250313e-16,1.7608610299646454e-16,0.001869440078735352,1.5845298767089842e-05,0.0018852853775024414,0.0016760826110839846,0.8890338996340165,NN,10
59,portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.0019426345825195312,1.5845298767089842e-05,0.001958479881286621,0.001577138900756836,0.8052872617311425,NN,10
60,portfolio,pytorch,1,0.0,3.520745578818002e-16,0.0018787384033203125,1.5845298767089842e-05,0.0018945837020874024,0.0025179386138916016,1.3290194627544845,NN,10
61,portfolio,pytorch,1,2.2204460492503126e-16,-1.748913538132901e-16,0.0018754005432128906,1.5845298767089842e-05,0.0018912458419799805,0.002334117889404297,1.2341694757994368,NN,10
62,portfolio,pytorch,1,0.0,0.0,0.0016961097717285154,1.5845298767089842e-05,0.0017119550704956055,0.002451181411743164,1.4318024193436074,NN,10
63,portfolio,pytorch,1,1.1102230246251563e-16,0.0,0.0019445419311523442,1.5845298767089842e-05,0.0019603872299194334,0.002485036849975586,1.2676255038029982,NN,10
64,portfolio,pytorch,1,1.1102230246251563e-16,0.0,0.0018422603607177734,1.5845298767089842e-05,0.0018581056594848637,0.0016570091247558596,0.8917733586879255,NN,10
65,portfolio,pytorch,1,0.0,0.0,0.001882553100585937,1.5845298767089842e-05,0.0018983983993530274,0.0015490055084228516,0.8159538635044948,NN,10
66,portfolio,pytorch,1,3.3306690738754696e-16,3.5271483290995566e-16,0.0016303062438964846,1.5845298767089842e-05,0.0016461515426635742,0.0015459060668945312,0.939103130440324,NN,10
67,portfolio,pytorch,1,6.661338147750934e-16,-1.7540813095822132e-16,0.0017888545989990234,1.5845298767089842e-05,0.0018046998977661133,0.0015687942504882812,0.869282617254071,NN,10
68,portfolio,pytorch,1,1.1102230246251563e-16,-1.7510229171422162e-16,0.0019099712371826168,1.5845298767089842e-05,0.001925816535949707,0.00277400016784668,1.4404280553540345,NN,10
69,portfolio,pytorch,1,0.0,0.0,0.0019085407257080078,1.5845298767089842e-05,0.0019243860244750977,0.0024709701538085933,1.284030398465705,NN,10
70,portfolio,pytorch,1,0.0,-1.7549944070345194e-16,0.0018305778503417969,1.5845298767089842e-05,0.0018464231491088867,0.002429008483886719,1.3155210305172989,NN,10
71,portfolio,pytorch,1,0.0,3.5243381989201943e-16,0.0016167163848876953,1.5845298767089842e-05,0.0016325616836547852,0.002650976181030273,1.6238137937278934,NN,10
72,portfolio,pytorch,1,0.0,1.7503449726800511e-16,0.0018947124481201168,1.5845298767089842e-05,0.001910557746887207,0.001580953598022461,0.8274827602558695,NN,10
73,portfolio,pytorch,1,1.1102230246251563e-16,1.7573511437000566e-16,0.0016295909881591795,1.5845298767089842e-05,0.0016454362869262695,0.002490043640136719,1.51330298226752,NN,10
74,portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.0017435550689697266,1.5845298767089842e-05,0.0017594003677368164,0.0015790462493896484,0.8974911443384747,NN,10
75,portfolio,pytorch,1,4.440892098500626e-16,5.278226112693119e-16,0.001828908920288086,1.5845298767089842e-05,0.0018447542190551762,0.0016779899597167967,0.9096008250769632,NN,10
76,portfolio,pytorch,1,2.2204460492503126e-16,-1.7590219365106842e-16,0.001674652099609375,1.5845298767089842e-05,0.0016904973983764649,0.001683950424194336,0.9961271906195084,NN,10
77,portfolio,pytorch,1,4.440892098500624e-16,-1.7554640898328968e-16,0.0018794536590576168,1.5845298767089842e-05,0.001895298957824707,0.0016491413116455078,0.8701219957078845,NN,10
78,portfolio,pytorch,1,0.0,0.0,0.001832723617553711,1.5845298767089842e-05,0.0018485689163208008,0.0016329288482666016,0.8833475635393747,NN,10
79,portfolio,pytorch,1,1.1102230246251563e-16,0.0,0.001698017120361328,1.5845298767089842e-05,0.001713862419128418,0.002624034881591797,1.5310650681787197,NN,10
80,portfolio,pytorch,1,0.0,0.0,0.0019159317016601558,1.5845298767089842e-05,0.001931777000427246,0.002403974533081055,1.2444368747269348,NN,10
81,portfolio,pytorch,1,1.1102230246251563e-16,1.7342391196784047e-16,0.0016319751739501953,1.5845298767089842e-05,0.0016478204727172852,0.002560138702392578,1.5536514716138123,NN,10
82,portfolio,pytorch,1,0.0,-1.7638418925215422e-16,0.0016324520111083984,1.5845298767089842e-05,0.0016482973098754885,0.0016210079193115234,0.9834438906133832,NN,10
83,portfolio,pytorch,1,2.220446049250313e-16,0.0,0.0019176006317138672,1.5845298767089842e-05,0.001933445930480957,0.0015878677368164062,0.8212630680711169,NN,10
84,portfolio,pytorch,1,4.440892098500624e-16,-1.7593963656090263e-16,0.001634836196899414,1.5845298767089842e-05,0.001650681495666504,0.002367973327636719,1.4345428441848438,NN,10
85,portfolio,pytorch,1,1.1102230246251563e-16,1.7565694265905964e-16,0.001718282699584961,1.5845298767089842e-05,0.0017341279983520508,0.0016460418701171875,0.9492043676599584,NN,10
86,portfolio,pytorch,1,0.0,0.0,0.0017256736755371096,1.5845298767089842e-05,0.0017415189743041992,0.0015499591827392578,0.8900041892213798,NN,10
87,portfolio,pytorch,1,4.440892098500624e-16,-3.5190943538447713e-16,0.0018665790557861328,1.5845298767089842e-05,0.0018824243545532227,0.0015201568603515625,0.8075526948398193,NN,10
88,portfolio,pytorch,1,0.0,0.0,0.0017066001892089846,1.5845298767089842e-05,0.0017224454879760742,0.0017099380493164062,0.9927385576222998,NN,10
89,portfolio,pytorch,1,0.0,0.0,0.0018744468688964844,1.5845298767089842e-05,0.0018902921676635747,0.002611875534057617,1.3817311306357098,NN,10
90,portfolio,pytorch,1,2.220446049250313e-16,0.0,0.0019290447235107426,1.5845298767089842e-05,0.001944890022277832,0.002254962921142578,1.159429528309057,NN,10
91,portfolio,pytorch,1,3.3306690738754696e-16,-1.7490702813423091e-16,0.0018129348754882808,1.5845298767089842e-05,0.001828780174255371,0.0014879703521728516,0.813640902892395,NN,10
92,portfolio,pytorch,1,5.551115123125784e-16,3.4830578531490263e-16,0.0017290115356445312,1.5845298767089842e-05,0.001744856834411621,0.0016961097717285154,0.9720624284343974,NN,10
93,portfolio,pytorch,1,0.0,-1.7604664423978067e-16,0.0019392967224121094,1.5845298767089842e-05,0.001955142021179199,0.0015959739685058596,0.8162956712184439,NN,10
94,portfolio,pytorch,1,1.1102230246251563e-16,-1.762397564318169e-16,0.0018095970153808594,1.5845298767089842e-05,0.0018254423141479488,0.0015869140625,0.8693312575263241,NN,10
95,portfolio,pytorch,1,0.0,-1.7617414760903192e-16,0.0017349720001220705,1.5845298767089842e-05,0.0017508172988891602,0.0014410018920898438,0.8230452674897121,NN,10
96,portfolio,pytorch,1,0.0,-1.7518230436368115e-16,0.0017061233520507812,1.5845298767089842e-05,0.001721968650817871,0.002550840377807617,1.4813512293595257,NN,10
97,portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.001972198486328125,1.5845298767089842e-05,0.0019880437850952146,0.002275943756103516,1.1448157093755922,NN,10
98,portfolio,pytorch,1,4.440892098500626e-16,0.0,0.0018422603607177734,1.5845298767089842e-05,0.0018581056594848637,0.0014510154724121096,0.7809111742409661,NN,10
99,portfolio,pytorch,1,0.0,0.0,0.001802921295166016,1.5845298767089842e-05,0.001818766593933105,0.001344919204711914,0.7394677300529858,NN,10
100,portfolio,optimaltree,1,0.0,-3.5089994973516835e-16,0.0022830963134765625,0.02362109422683716,0.025904190540313718,0.002387046813964844,0.09214906021672332,OCT,10
101,portfolio,optimaltree,1,2.220446049250313e-16,1.7543577989507723e-16,0.001842498779296875,0.02362109422683716,0.025463593006134037,0.00327301025390625,0.12853685860898734,OCT,10
102,portfolio,optimaltree,1,2.220446049250313e-16,1.7585010590912664e-16,0.0018923282623291016,0.02362109422683716,0.02551342248916626,0.003090858459472656,0.1211463675947484,OCT,10
103,portfolio,optimaltree,1,1.1102230246251563e-16,1.7563104315462904e-16,0.0018405914306640625,0.02362109422683716,0.025461685657501218,0.002696037292480469,0.10588604889504613,OCT,10
104,portfolio,optimaltree,1,0.0,0.0,0.001882791519165039,0.02362109422683716,0.0255038857460022,0.002971887588500977,0.1165268546957331,OCT,10
105,portfolio,optimaltree,1,3.3306690738754696e-16,3.5107400734525357e-16,0.0017681121826171875,0.02362109422683716,0.025389206409454343,0.0024008750915527344,0.0945628253531668,OCT,10
106,portfolio,optimaltree,1,1.1102230246251563e-16,1.7431245095771303e-16,0.0018055438995361328,0.02362109422683716,0.02542663812637329,0.003319025039672852,0.13053338090458194,OCT,10
107,portfolio,optimaltree,1,0.0,-1.7550741966166982e-16,0.0019474029541015625,0.02362109422683716,0.025568497180938718,0.003257036209106445,0.1273847338800405,OCT,10
108,portfolio,optimaltree,1,4.440892098500624e-16,-3.499534633338858e-16,0.0017702579498291016,0.02362109422683716,0.02539135217666626,0.002457857131958008,0.09679898553085683,OCT,10
109,portfolio,optimaltree,1,0.0,0.0,0.0018603801727294922,0.02362109422683716,0.02548147439956665,0.002492189407348633,0.09780397194720476,OCT,10
110,portfolio,optimaltree,1,2.2204460492503126e-16,1.7495218060993975e-16,0.0019545555114746094,0.02362109422683716,0.02557564973831177,0.002854108810424805,0.11159477235682548,OCT,10
111,portfolio,optimaltree,1,1.1102230246251563e-16,1.755314448783512e-16,0.0018315315246582031,0.02362109422683716,0.02545262575149536,0.00271296501159668,0.10658880691070904,OCT,10
112,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.001665353775024414,0.02362109422683716,0.025286448001861573,0.002727985382080078,0.10788329708780156,OCT,10
113,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.0016133785247802734,0.02362109422683716,0.025234472751617432,0.00246882438659668,0.09783538617577962,OCT,10
114,portfolio,optimaltree,1,0.0,0.0,0.0019364356994628906,0.02362109422683716,0.02555752992630005,0.002707004547119141,0.10591808186962112,OCT,10
115,portfolio,optimaltree,1,5.551115123125784e-16,7.062827727289685e-16,0.001704692840576172,0.02362109422683716,0.02532578706741333,0.0018420219421386719,0.07273305809748358,OCT,10
116,portfolio,optimaltree,1,2.220446049250313e-16,1.7527475969673262e-16,0.001728534698486328,0.02362109422683716,0.025349628925323487,0.002482175827026367,0.09791763951805824,OCT,10
117,portfolio,optimaltree,1,0.0,1.7567450707017622e-16,0.0017669200897216797,0.02362109422683716,0.025388014316558842,0.00246882438659668,0.09724369758947382,OCT,10
118,portfolio,optimaltree,1,2.2204460492503126e-16,-3.524614813796409e-16,0.001912832260131836,0.02362109422683716,0.025533926486969,0.002681970596313477,0.1050355728752566,OCT,10
119,portfolio,optimaltree,1,2.220446049250313e-16,-1.7553016172466304e-16,0.0017499923706054688,0.02362109422683716,0.025371086597442628,0.0018270015716552734,0.07201116769825038,OCT,10
120,portfolio,optimaltree,1,1.1102230246251563e-16,-1.7540055304566448e-16,0.0018150806427001953,0.02362109422683716,0.025436174869537358,0.0017080307006835938,0.06714966811810805,OCT,10
121,portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.00177764892578125,0.02362109422683716,0.02539874315261841,0.002614021301269531,0.102919317131645,OCT,10
122,portfolio,optimaltree,1,4.440892098500626e-16,3.48882044157899e-16,0.001666545867919922,0.02362109422683716,0.02528764009475708,0.0026068687438964844,0.10308865256418172,OCT,10
123,portfolio,optimaltree,1,0.0,0.0,0.0018994808197021484,0.02362109422683716,0.02552057504653931,0.002169132232666016,0.08499542932360996,OCT,10
124,portfolio,optimaltree,1,2.220446049250313e-16,1.7598474660658826e-16,0.0019168853759765625,0.02362109422683716,0.025537979602813718,0.00254511833190918,0.09966012861991494,OCT,10
125,portfolio,optimaltree,1,3.3306690738754696e-16,1.7464828607860062e-16,0.0018687248229980469,0.02362109422683716,0.02548981904983521,0.002434015274047852,0.09548970392018484,OCT,10
126,portfolio,optimaltree,1,0.0,-3.506059534738722e-16,0.0018019676208496094,0.02362109422683716,0.02542306184768677,0.0026540756225585933,0.1043963798876604,OCT,10
127,portfolio,optimaltree,1,0.0,-1.7556749928281418e-16,0.0015723705291748047,0.02362109422683716,0.025193464756011964,0.002526998519897461,0.1003037313196248,OCT,10
128,portfolio,optimaltree,1,2.220446049250313e-16,3.5120856652829016e-16,0.0015499591827392578,0.02362109422683716,0.025171053409576417,0.002554893493652344,0.1015012543209783,OCT,10
129,portfolio,optimaltree,1,0.0,0.0,0.001802206039428711,0.02362109422683716,0.02542330026626587,0.0016701221466064453,0.06569257842666977,OCT,10
130,portfolio,optimaltree,1,0.0,3.5241076491906844e-16,0.0017762184143066406,0.02362109422683716,0.0253973126411438,0.002688884735107422,0.10587280524914326,OCT,10
131,portfolio,optimaltree,1,0.0,1.7536541891913322e-16,0.0017507076263427734,0.02362109422683716,0.02537180185317993,0.0016601085662841795,0.06543124433537671,OCT,10
132,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.0017442703247070312,0.02362109422683716,0.02536536455154419,0.002562999725341797,0.1010432836529356,OCT,10
133,portfolio,optimaltree,1,2.2204460492503126e-16,1.7477782449367128e-16,0.0019037723541259766,0.02362109422683716,0.025524866580963132,0.0024709701538085933,0.09680638862384824,OCT,10
134,portfolio,optimaltree,1,4.440892098500626e-16,0.0,0.002003192901611328,0.02362109422683716,0.025624287128448487,0.0024640560150146484,0.09616095865078778,OCT,10
135,portfolio,optimaltree,1,4.440892098500626e-16,3.5143249719557287e-16,0.0018832683563232426,0.02362109422683716,0.0255043625831604,0.0017619132995605469,0.0690828203926129,OCT,10
136,portfolio,optimaltree,1,1.1102230246251563e-16,-1.7425393055229432e-16,0.0019092559814453125,0.02362109422683716,0.025530350208282468,0.002292156219482422,0.08978162072915115,OCT,10
137,portfolio,optimaltree,1,2.220446049250313e-16,1.7443188198112143e-16,0.0018572807312011719,0.02362109422683716,0.02547837495803833,0.002626895904541016,0.1031029611922812,OCT,10
138,portfolio,optimaltree,1,3.3306690738754696e-16,3.5390309862227886e-16,0.0019116401672363281,0.02362109422683716,0.025532734394073487,0.0016198158264160154,0.0634407502704449,OCT,10
139,portfolio,optimaltree,1,4.440892098500624e-16,-1.7542696455117458e-16,0.0018291473388671875,0.02362109422683716,0.025450241565704343,0.0020949840545654297,0.08231686324693045,OCT,10
140,portfolio,optimaltree,1,2.220446049250313e-16,-1.765056152987298e-16,0.0017066001892089846,0.02362109422683716,0.025327694416046143,0.0025620460510253906,0.10115591292834884,OCT,10
141,portfolio,optimaltree,1,0.0,1.7560136300289435e-16,0.0016472339630126953,0.02362109422683716,0.025268328189849854,0.0026090145111083984,0.10325235969336606,OCT,10
142,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.001759052276611328,0.02362109422683716,0.025380146503448487,0.0028018951416015625,0.1103971224603002,OCT,10
143,portfolio,optimaltree,1,0.0,0.0,0.0019500255584716801,0.02362109422683716,0.025571119785308842,0.002422809600830078,0.09474788828849157,OCT,10
144,portfolio,optimaltree,1,4.440892098500624e-16,-3.5109178328830296e-16,0.001969575881958008,0.02362109422683716,0.02559067010879517,0.0017621517181396484,0.06885914712854747,OCT,10
145,portfolio,optimaltree,1,0.0,1.7559881349812983e-16,0.0019245147705078125,0.02362109422683716,0.025545608997344968,0.002575874328613281,0.10083432847034493,OCT,10
146,portfolio,optimaltree,1,0.0,0.0,0.0019259452819824214,0.02362109422683716,0.02554703950881958,0.0024149417877197266,0.09452922272602343,OCT,10
147,portfolio,optimaltree,1,0.0,-1.759521374978854e-16,0.001766204833984375,0.02362109422683716,0.02538729906082153,0.002331972122192383,0.09185585739568312,OCT,10
148,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.001842498779296875,0.02362109422683716,0.025463593006134037,0.0017879009246826172,0.07021400806445194,OCT,10
149,portfolio,optimaltree,1,0.0,-1.7471953423182482e-16,0.0017628669738769531,0.02362109422683716,0.025383961200714112,0.002917051315307617,0.11491710423925301,OCT,10
150,portfolio,optimaltree,1,0.0,1.759527215637729e-16,0.002019643783569336,0.02362109422683716,0.02564073801040649,0.0016849040985107422,0.06571199697243155,OCT,10
151,portfolio,optimaltree,1,2.2204460492503126e-16,-1.765805106855482e-16,0.002002716064453125,0.02362109422683716,0.025623810291290284,0.002422094345092773,0.09452514351138716,OCT,10
152,portfolio,optimaltree,1,0.0,1.7612841911850674e-16,0.0019450187683105469,0.02362109422683716,0.025566112995147702,0.002427816390991211,0.09496228040030942,OCT,10
153,portfolio,optimaltree,1,2.2204460492503126e-16,-3.497474934488963e-16,0.0018415451049804688,0.02362109422683716,0.025462639331817628,0.002569198608398437,0.10090071869289748,OCT,10
154,portfolio,optimaltree,1,2.2204460492503126e-16,-1.7657793542712623e-16,0.0018463134765625,0.02362109422683716,0.02546740770339966,0.002372980117797852,0.09317713626114688,OCT,10
155,portfolio,optimaltree,1,0.0,0.0,0.0018436908721923828,0.02362109422683716,0.02546478509902954,0.00254511833190918,0.09994658592293297,OCT,10
156,portfolio,optimaltree,1,4.440892098500626e-16,5.261289329457858e-16,0.0018110275268554688,0.02362109422683716,0.025432121753692628,0.0018610954284667969,0.07317892885585035,OCT,10
157,portfolio,optimaltree,1,4.440892098500626e-16,0.0,0.0017020702362060547,0.02362109422683716,0.025323164463043214,0.0016798973083496096,0.06633836425938244,OCT,10
158,portfolio,optimaltree,1,2.220446049250313e-16,1.7608610299646454e-16,0.001791238784790039,0.02362109422683716,0.0254123330116272,0.0017120838165283205,0.0673721620027949,OCT,10
159,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.0018076896667480469,0.02362109422683716,0.02542878389358521,0.0016298294067382812,0.06409387934392845,OCT,10
160,portfolio,optimaltree,1,0.0,3.520745578818002e-16,0.0016758441925048828,0.02362109422683716,0.02529693841934204,0.002282142639160156,0.09021418328690832,OCT,10
161,portfolio,optimaltree,1,2.2204460492503126e-16,-1.748913538132901e-16,0.00170135498046875,0.02362109422683716,0.02532244920730591,0.002593994140625,0.10243851688234776,OCT,10
162,portfolio,optimaltree,1,0.0,0.0,0.0016298294067382812,0.02362109422683716,0.02525092363357544,0.001692056655883789,0.06700969360320384,OCT,10
163,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.0018758773803710933,0.02362109422683716,0.025496971607208253,0.0025207996368408203,0.09886662916972322,OCT,10
164,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.0017969608306884766,0.02362109422683716,0.02541805505752564,0.0016689300537109375,0.0656592351355699,OCT,10
165,portfolio,optimaltree,1,0.0,0.0,0.0018508434295654297,0.02362109422683716,0.025471937656402592,0.0016639232635498047,0.0653237804675438,OCT,10
166,portfolio,optimaltree,1,3.3306690738754696e-16,3.5271483290995566e-16,0.001627206802368164,0.02362109422683716,0.025248301029205326,0.00265192985534668,0.1050339922784954,OCT,10
167,portfolio,optimaltree,1,6.661338147750934e-16,-1.7540813095822132e-16,0.001726388931274414,0.02362109422683716,0.025347483158111573,0.0017349720001220705,0.06844750578586943,OCT,10
168,portfolio,optimaltree,1,1.1102230246251563e-16,-1.7510229171422162e-16,0.001827239990234375,0.02362109422683716,0.02544833421707153,0.0016460418701171875,0.06468171378435338,OCT,10
169,portfolio,optimaltree,1,0.0,0.0,0.0017993450164794922,0.02362109422683716,0.02542043924331665,0.002491950988769531,0.0980294228953851,OCT,10
170,portfolio,optimaltree,1,0.0,-1.7549944070345194e-16,0.0019023418426513672,0.02362109422683716,0.02552343606948853,0.0021889209747314453,0.08576121838658497,OCT,10
171,portfolio,optimaltree,1,0.0,3.5243381989201943e-16,0.0016825199127197266,0.02362109422683716,0.025303614139556885,0.0016391277313232422,0.06477840368110935,OCT,10
172,portfolio,optimaltree,1,0.0,1.7503449726800511e-16,0.0019464492797851558,0.02362109422683716,0.025567543506622315,0.001664876937866211,0.06511681254927705,OCT,10
173,portfolio,optimaltree,1,1.1102230246251563e-16,1.7573511437000566e-16,0.00177764892578125,0.02362109422683716,0.02539874315261841,0.002554178237915039,0.10056317442824818,OCT,10
174,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.001968860626220703,0.02362109422683716,0.025589954853057862,0.0016298294067382812,0.06369020250707966,OCT,10
175,portfolio,optimaltree,1,4.440892098500626e-16,5.278226112693119e-16,0.0018610954284667969,0.02362109422683716,0.02548218965530396,0.0016939640045166016,0.06647639105707752,OCT,10
176,portfolio,optimaltree,1,2.2204460492503126e-16,-1.7590219365106842e-16,0.0018448829650878906,0.02362109422683716,0.02546597719192505,0.0016977787017822266,0.06666850790711347,OCT,10
177,portfolio,optimaltree,1,4.440892098500624e-16,-1.7554640898328968e-16,0.0019421577453613281,0.02362109422683716,0.025563251972198487,0.0019299983978271484,0.07549893886451274,OCT,10
178,portfolio,optimaltree,1,0.0,0.0,0.0017638206481933594,0.02362109422683716,0.02538491487503052,0.0026040077209472656,0.102580912079743,OCT,10
179,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.0017540454864501953,0.02362109422683716,0.025375139713287358,0.0016889572143554688,0.06655952374800399,OCT,10
180,portfolio,optimaltree,1,0.0,0.0,0.001924753189086914,0.02362109422683716,0.025545847415924076,0.0025479793548583984,0.09974143011870136,OCT,10
181,portfolio,optimaltree,1,1.1102230246251563e-16,1.7342391196784047e-16,0.001704692840576172,0.02362109422683716,0.02532578706741333,0.00273895263671875,0.10814876668701673,OCT,10
182,portfolio,optimaltree,1,0.0,-1.7638418925215422e-16,0.0017628669738769531,0.02362109422683716,0.025383961200714112,0.001728057861328125,0.06807676105648595,OCT,10
183,portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.0018982887268066406,0.02362109422683716,0.0255193829536438,0.002637147903442383,0.10333901521963862,OCT,10
184,portfolio,optimaltree,1,4.440892098500624e-16,-1.7593963656090263e-16,0.0017545223236083984,0.02362109422683716,0.02537561655044556,0.0016331672668457033,0.0643597078163221,OCT,10
185,portfolio,optimaltree,1,1.1102230246251563e-16,1.7565694265905964e-16,0.0017151832580566404,0.02362109422683716,0.0253362774848938,0.0015819072723388672,0.06243645197215907,OCT,10
186,portfolio,optimaltree,1,0.0,0.0,0.0017507076263427734,0.02362109422683716,0.02537180185317993,0.0016951560974121096,0.06681260192798052,OCT,10
187,portfolio,optimaltree,1,4.440892098500624e-16,-3.5190943538447713e-16,0.0017566680908203125,0.02362109422683716,0.025377762317657468,0.0015621185302734375,0.061554620565838415,OCT,10
188,portfolio,optimaltree,1,0.0,0.0,0.0017015933990478516,0.02362109422683716,0.02532268762588501,0.0026090145111083984,0.1030307110230056,OCT,10
189,portfolio,optimaltree,1,0.0,0.0,0.001964092254638672,0.02362109422683716,0.02558518648147583,0.0021250247955322266,0.08305684217196484,OCT,10
190,portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.0020742416381835933,0.02362109422683716,0.025695335865020756,0.0016651153564453125,0.0648022413558737,OCT,10
191,portfolio,optimaltree,1,3.3306690738754696e-16,-1.7490702813423091e-16,0.0017600059509277344,0.02362109422683716,0.02538110017776489,0.0016279220581054688,0.06413914474564855,OCT,10
192,portfolio,optimaltree,1,5.551115123125784e-16,3.4830578531490263e-16,0.0017542839050292967,0.02362109422683716,0.025375378131866456,0.002573966979980469,0.10143561079580822,OCT,10
193,portfolio,optimaltree,1,0.0,-1.7604664423978067e-16,0.0019376277923583984,0.02362109422683716,0.02555872201919556,0.002520084381103516,0.09859978050588124,OCT,10
194,portfolio,optimaltree,1,1.1102230246251563e-16,-1.762397564318169e-16,0.0018069744110107426,0.02362109422683716,0.0254280686378479,0.0026950836181640625,0.10598853009829537,OCT,10
195,portfolio,optimaltree,1,0.0,-1.7617414760903192e-16,0.001720905303955078,0.02362109422683716,0.02534199953079224,0.0016431808471679688,0.06484022088199448,OCT,10
196,portfolio,optimaltree,1,0.0,-1.7518230436368115e-16,0.0016856193542480467,0.02362109422683716,0.02530671358108521,0.002453088760375977,0.09693430766962444,OCT,10
197,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.002048015594482422,0.02362109422683716,0.02566910982131958,0.002628803253173828,0.1024111576705502,OCT,10
198,portfolio,optimaltree,1,4.440892098500626e-16,0.0,0.0024144649505615234,0.02362109422683716,0.026035559177398682,0.0016341209411621096,0.06276496425629607,OCT,10
199,portfolio,optimaltree,1,0.0,0.0,0.0018830299377441406,0.02362109422683716,0.0255041241645813,0.0016541481018066404,0.06485806339132512,OCT,10
200,portfolio,optimaltree,1,0.0,-3.5089994973516835e-16,0.003481626510620117,9.39345359802246e-05,0.0035755610466003413,0.004103899002075195,1.1477636512393488,OCT-H,10
201,portfolio,optimaltree,1,2.220446049250313e-16,1.7543577989507723e-16,0.0026853084564208984,9.39345359802246e-05,0.002779242992401123,0.002528190612792969,0.909668791000078,OCT-H,10
202,portfolio,optimaltree,1,2.220446049250313e-16,1.7585010590912664e-16,0.0027780532836914067,9.39345359802246e-05,0.002871987819671631,0.003302812576293945,1.1500092561923096,OCT-H,10
203,portfolio,optimaltree,1,1.1102230246251563e-16,1.7563104315462904e-16,0.002799272537231445,9.39345359802246e-05,0.00289320707321167,0.002615928649902344,0.9041622613615669,OCT-H,10
204,portfolio,optimaltree,1,0.0,0.0,0.0024209022521972656,9.39345359802246e-05,0.0025148367881774897,0.005725860595703125,2.2768318892983404,OCT-H,10
205,portfolio,optimaltree,1,3.3306690738754696e-16,3.5107400734525357e-16,0.0019125938415527344,9.39345359802246e-05,0.002006528377532959,0.004803895950317383,2.39413307287675,OCT-H,10
206,portfolio,optimaltree,1,1.1102230246251563e-16,1.7431245095771303e-16,0.0020236968994140625,9.39345359802246e-05,0.002117631435394287,0.0023140907287597656,1.0927731285443916,OCT-H,10
207,portfolio,optimaltree,1,0.0,-1.7550741966166982e-16,0.002004623413085937,9.39345359802246e-05,0.002098557949066162,0.004745006561279297,2.261079596773002,OCT-H,10
208,portfolio,optimaltree,1,4.440892098500624e-16,-3.499534633338858e-16,0.0018880367279052734,9.39345359802246e-05,0.001981971263885498,0.0023179054260253906,1.1694949711235068,OCT-H,10
209,portfolio,optimaltree,1,0.0,0.0,0.0019850730895996094,9.39345359802246e-05,0.002079007625579834,0.003130912780761719,1.5059650297764102,OCT-H,10
210,portfolio,optimaltree,1,2.2204460492503126e-16,1.7495218060993975e-16,0.002187967300415039,9.39345359802246e-05,0.002281901836395264,0.002758026123046875,1.2086523964605542,OCT-H,10
211,portfolio,optimaltree,1,1.1102230246251563e-16,1.755314448783512e-16,0.002031803131103516,9.39345359802246e-05,0.0021257376670837397,0.0031981468200683594,1.5044880041363886,OCT-H,10
212,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.001943826675415039,9.39345359802246e-05,0.002037761211395264,0.003381013870239258,1.6591806004219032,OCT-H,10
213,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.001855611801147461,9.39345359802246e-05,0.001949546337127685,0.0019168853759765625,0.9832468915823548,OCT-H,10
214,portfolio,optimaltree,1,0.0,0.0,0.00193023681640625,9.39345359802246e-05,0.0020241713523864746,0.0017671585083007812,0.8730281189966066,OCT-H,10
215,portfolio,optimaltree,1,5.551115123125784e-16,7.062827727289685e-16,0.0018811225891113281,9.39345359802246e-05,0.0019750571250915527,0.001928091049194336,0.9762203962100388,OCT-H,10
216,portfolio,optimaltree,1,2.220446049250313e-16,1.7527475969673262e-16,0.0019757747650146484,9.39345359802246e-05,0.002069709300994873,0.0016570091247558596,0.8005999315746246,OCT-H,10
217,portfolio,optimaltree,1,0.0,1.7567450707017622e-16,0.002047061920166016,9.39345359802246e-05,0.0021409964561462397,0.0019979476928710933,0.9331858944163636,OCT-H,10
218,portfolio,optimaltree,1,2.2204460492503126e-16,-3.524614813796409e-16,0.002151012420654297,9.39345359802246e-05,0.002244946956634521,0.0018889904022216801,0.8414409955830454,OCT-H,10
219,portfolio,optimaltree,1,2.220446049250313e-16,-1.7553016172466304e-16,0.001850128173828125,9.39345359802246e-05,0.0019440627098083496,0.00179290771484375,0.9222478810987014,OCT-H,10
220,portfolio,optimaltree,1,1.1102230246251563e-16,-1.7540055304566448e-16,0.0019953250885009766,9.39345359802246e-05,0.002089259624481201,0.001753091812133789,0.8390971574770713,OCT-H,10
221,portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.0018355846405029297,9.39345359802246e-05,0.0019295191764831547,0.0016388893127441404,0.8493770534746737,OCT-H,10
222,portfolio,optimaltree,1,4.440892098500626e-16,3.48882044157899e-16,0.001971721649169922,9.39345359802246e-05,0.0020656561851501464,0.0026531219482421875,1.284396680974932,OCT-H,10
223,portfolio,optimaltree,1,0.0,0.0,0.001985311508178711,9.39345359802246e-05,0.0020792460441589355,0.0015921592712402346,0.7657387521370854,OCT-H,10
224,portfolio,optimaltree,1,2.220446049250313e-16,1.7598474660658826e-16,0.002158164978027344,9.39345359802246e-05,0.0022520995140075683,0.0016570091247558596,0.7357619476624473,OCT-H,10
225,portfolio,optimaltree,1,3.3306690738754696e-16,1.7464828607860062e-16,0.001865386962890625,9.39345359802246e-05,0.0019593214988708496,0.0014731884002685547,0.7518870186018722,OCT-H,10
226,portfolio,optimaltree,1,0.0,-3.506059534738722e-16,0.0020716190338134766,9.39345359802246e-05,0.002165553569793701,0.00251007080078125,1.1590896830228812,OCT-H,10
227,portfolio,optimaltree,1,0.0,-1.7556749928281418e-16,0.0019423961639404297,9.39345359802246e-05,0.0020363306999206547,0.0017368793487548828,0.8529456187163315,OCT-H,10
228,portfolio,optimaltree,1,2.220446049250313e-16,3.5120856652829016e-16,0.0018105506896972656,9.39345359802246e-05,0.0019044852256774906,0.001703023910522461,0.8942174439377115,OCT-H,10
229,portfolio,optimaltree,1,0.0,0.0,0.0020880699157714844,9.39345359802246e-05,0.002182004451751709,0.001814126968383789,0.8314038804675268,OCT-H,10
230,portfolio,optimaltree,1,0.0,3.5241076491906844e-16,0.002047300338745117,9.39345359802246e-05,0.0021412348747253413,0.001728057861328125,0.8070379768822814,OCT-H,10
231,portfolio,optimaltree,1,0.0,1.7536541891913322e-16,0.001974344253540039,9.39345359802246e-05,0.002068278789520264,0.002737998962402344,1.3238055605827788,OCT-H,10
232,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.0018727779388427734,9.39345359802246e-05,0.001966712474822998,0.0025780200958251953,1.3108271436866816,OCT-H,10
233,portfolio,optimaltree,1,2.2204460492503126e-16,1.7477782449367128e-16,0.001809835433959961,9.39345359802246e-05,0.001903769969940185,0.002372026443481445,1.2459627375863964,OCT-H,10
234,portfolio,optimaltree,1,4.440892098500626e-16,0.0,0.0018110275268554688,9.39345359802246e-05,0.0019049620628356933,0.002274036407470703,1.1937436717693013,OCT-H,10
235,portfolio,optimaltree,1,4.440892098500626e-16,3.5143249719557287e-16,0.0018835067749023442,9.39345359802246e-05,0.0019774413108825683,0.0016181468963623047,0.8183033738888038,OCT-H,10
236,portfolio,optimaltree,1,1.1102230246251563e-16,-1.7425393055229432e-16,0.0019044876098632808,9.39345359802246e-05,0.001998422145843506,0.0024127960205078125,1.207350521773469,OCT-H,10
237,portfolio,optimaltree,1,2.220446049250313e-16,1.7443188198112143e-16,0.001767873764038086,9.39345359802246e-05,0.0018618083000183105,0.0015370845794677734,0.8255869196912791,OCT-H,10
238,portfolio,optimaltree,1,3.3306690738754696e-16,3.5390309862227886e-16,0.001941680908203125,9.39345359802246e-05,0.0020356154441833496,0.0016398429870605467,0.8055760196486527,OCT-H,10
239,portfolio,optimaltree,1,4.440892098500624e-16,-1.7542696455117458e-16,0.0018734931945800781,9.39345359802246e-05,0.0019674277305603027,0.0016379356384277346,0.8325264572545532,OCT-H,10
240,portfolio,optimaltree,1,2.220446049250313e-16,-1.765056152987298e-16,0.001768350601196289,9.39345359802246e-05,0.0018622851371765136,0.002656221389770508,1.4263236798408396,OCT-H,10
241,portfolio,optimaltree,1,0.0,1.7560136300289435e-16,0.001649618148803711,9.39345359802246e-05,0.0017435526847839355,0.00150299072265625,0.8620277068613522,OCT-H,10
242,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.0019073486328125,9.39345359802246e-05,0.0020012831687927246,0.0024449825286865234,1.2217074359154585,OCT-H,10
243,portfolio,optimaltree,1,0.0,0.0,0.0019714832305908203,9.39345359802246e-05,0.002065417766571045,0.0015170574188232422,0.7345039068497136,OCT-H,10
244,portfolio,optimaltree,1,4.440892098500624e-16,-3.5109178328830296e-16,0.00174713134765625,9.39345359802246e-05,0.0018410658836364746,0.001603841781616211,0.8711484992858058,OCT-H,10
245,portfolio,optimaltree,1,0.0,1.7559881349812983e-16,0.001800537109375,9.39345359802246e-05,0.0018944716453552246,0.0026988983154296875,1.4246179519480895,OCT-H,10
246,portfolio,optimaltree,1,0.0,0.0,0.0019011497497558594,9.39345359802246e-05,0.001995084285736084,0.002446889877319336,1.2264594006445992,OCT-H,10
247,portfolio,optimaltree,1,0.0,-1.759521374978854e-16,0.001697540283203125,9.39345359802246e-05,0.0017914748191833496,0.0016529560089111328,0.9226788962987708,OCT-H,10
248,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.001859903335571289,9.39345359802246e-05,0.0019538378715515136,0.0016398429870605467,0.8392932755256566,OCT-H,10
249,portfolio,optimaltree,1,0.0,-1.7471953423182482e-16,0.0017802715301513672,9.39345359802246e-05,0.0018742060661315922,0.00279998779296875,1.4939594122368811,OCT-H,10
250,portfolio,optimaltree,1,0.0,1.759527215637729e-16,0.0018453598022460933,9.39345359802246e-05,0.0019392943382263183,0.0016241073608398438,0.8374733679289008,OCT-H,10
251,portfolio,optimaltree,1,2.2204460492503126e-16,-1.765805106855482e-16,0.001931905746459961,9.39345359802246e-05,0.002025840282440185,0.002399921417236328,1.1846548012884563,OCT-H,10
252,portfolio,optimaltree,1,0.0,1.7612841911850674e-16,0.0017709732055664062,9.39345359802246e-05,0.0018649077415466308,0.0022439956665039067,1.2032743585711565,OCT-H,10
253,portfolio,optimaltree,1,2.2204460492503126e-16,-3.497474934488963e-16,0.0018606185913085933,9.39345359802246e-05,0.0019545531272888183,0.002218008041381836,1.1347903571485205,OCT-H,10
254,portfolio,optimaltree,1,2.2204460492503126e-16,-1.7657793542712623e-16,0.0018229484558105469,9.39345359802246e-05,0.0019168829917907714,0.002526044845581055,1.31778770869118,OCT-H,10
255,portfolio,optimaltree,1,0.0,0.0,0.0017826557159423828,9.39345359802246e-05,0.0018765902519226074,0.002512931823730469,1.3390945738719018,OCT-H,10
256,portfolio,optimaltree,1,4.440892098500626e-16,5.261289329457858e-16,0.001787424087524414,9.39345359802246e-05,0.0018813586235046386,0.002346038818359375,1.2469918223188723,OCT-H,10
257,portfolio,optimaltree,1,4.440892098500626e-16,0.0,0.0017702579498291016,9.39345359802246e-05,0.0018641924858093261,0.0016379356384277346,0.8786301043996732,OCT-H,10
258,portfolio,optimaltree,1,2.220446049250313e-16,1.7608610299646454e-16,0.001870870590209961,9.39345359802246e-05,0.001964805126190185,0.0015790462493896484,0.8036655790141719,OCT-H,10
259,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.0019409656524658203,9.39345359802246e-05,0.002034900188446045,0.0021238327026367188,1.043703624725981,OCT-H,10
260,portfolio,optimaltree,1,0.0,3.520745578818002e-16,0.0019643306732177734,9.39345359802246e-05,0.002058265209197998,0.002449989318847656,1.1903176072253068,OCT-H,10
261,portfolio,optimaltree,1,2.2204460492503126e-16,-1.748913538132901e-16,0.001959800720214844,9.39345359802246e-05,0.0020537352561950683,0.0021309852600097656,1.0376143924011985,OCT-H,10
262,portfolio,optimaltree,1,0.0,0.0,0.0016145706176757812,9.39345359802246e-05,0.0017085051536560056,0.0016880035400390625,0.9880002623503522,OCT-H,10
263,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.0018835067749023442,9.39345359802246e-05,0.0019774413108825683,0.0015571117401123047,0.7874376506361835,OCT-H,10
264,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.0017979145050048828,9.39345359802246e-05,0.0018918490409851074,0.002546072006225586,1.3458113998883428,OCT-H,10
265,portfolio,optimaltree,1,0.0,0.0,0.001827239990234375,9.39345359802246e-05,0.0019211745262146,0.002612113952636719,1.3596442785359624,OCT-H,10
266,portfolio,optimaltree,1,3.3306690738754696e-16,3.5271483290995566e-16,0.001743316650390625,9.39345359802246e-05,0.0018372511863708496,0.0015349388122558596,0.8354539780093149,OCT-H,10
267,portfolio,optimaltree,1,6.661338147750934e-16,-1.7540813095822132e-16,0.001779317855834961,9.39345359802246e-05,0.001873252391815185,0.0028150081634521484,1.5027383260001603,OCT-H,10
268,portfolio,optimaltree,1,1.1102230246251563e-16,-1.7510229171422162e-16,0.0019066333770751953,9.39345359802246e-05,0.00200056791305542,0.002261161804199219,1.1302599574066945,OCT-H,10
269,portfolio,optimaltree,1,0.0,0.0,0.0017762184143066406,9.39345359802246e-05,0.0018701529502868647,0.0020689964294433594,1.1063247148453783,OCT-H,10
270,portfolio,optimaltree,1,0.0,-1.7549944070345194e-16,0.0018312931060791016,9.39345359802246e-05,0.0019252276420593261,0.0020599365234375,1.069970365288378,OCT-H,10
271,portfolio,optimaltree,1,0.0,3.5243381989201943e-16,0.0015506744384765625,9.39345359802246e-05,0.0016446089744567868,0.0014698505401611328,0.893738610812715,OCT-H,10
272,portfolio,optimaltree,1,0.0,1.7503449726800511e-16,0.001833200454711914,9.39345359802246e-05,0.0019271349906921386,0.0017328262329101562,0.8991722122630363,OCT-H,10
273,portfolio,optimaltree,1,1.1102230246251563e-16,1.7573511437000566e-16,0.0016832351684570312,9.39345359802246e-05,0.0017771697044372558,0.0019350051879882808,1.0888128371516463,OCT-H,10
274,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.001790761947631836,9.39345359802246e-05,0.0018846964836120605,0.0016999244689941404,0.9019619253155284,OCT-H,10
275,portfolio,optimaltree,1,4.440892098500626e-16,5.278226112693119e-16,0.0020270347595214844,9.39345359802246e-05,0.002120969295501709,0.0015211105346679688,0.7171770651720607,OCT-H,10
276,portfolio,optimaltree,1,2.2204460492503126e-16,-1.7590219365106842e-16,0.0018603801727294922,9.39345359802246e-05,0.0019543147087097167,0.0021278858184814453,1.0888143086669622,OCT-H,10
277,portfolio,optimaltree,1,4.440892098500624e-16,-1.7554640898328968e-16,0.001947641372680664,9.39345359802246e-05,0.0020415759086608886,0.0019290447235107426,0.9448802345909548,OCT-H,10
278,portfolio,optimaltree,1,0.0,0.0,0.0016937255859375,9.39345359802246e-05,0.0017876601219177246,0.0016570091247558596,0.926915079908082,OCT-H,10
279,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.0019214153289794922,9.39345359802246e-05,0.0020153498649597167,0.001492023468017578,0.7403297531406047,OCT-H,10
280,portfolio,optimaltree,1,0.0,0.0,0.0018374919891357426,9.39345359802246e-05,0.0019314265251159667,0.002562999725341797,1.3269983051454206,OCT-H,10
281,portfolio,optimaltree,1,1.1102230246251563e-16,1.7342391196784047e-16,0.0017075538635253904,9.39345359802246e-05,0.0018014883995056152,0.002553224563598633,1.4172861531050198,OCT-H,10
282,portfolio,optimaltree,1,0.0,-1.7638418925215422e-16,0.0016984939575195312,9.39345359802246e-05,0.0017924284934997558,0.002620935440063477,1.4622259407102165,OCT-H,10
283,portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.0018949508666992188,9.39345359802246e-05,0.0019888854026794433,0.0016379356384277346,0.8235445019713522,OCT-H,10
284,portfolio,optimaltree,1,4.440892098500624e-16,-1.7593963656090263e-16,0.001722574234008789,9.39345359802246e-05,0.0018165087699890136,0.001580953598022461,0.8703253318353221,OCT-H,10
285,portfolio,optimaltree,1,1.1102230246251563e-16,1.7565694265905964e-16,0.0017528533935546875,9.39345359802246e-05,0.001846787929534912,0.0015499591827392578,0.8392729657538933,OCT-H,10
286,portfolio,optimaltree,1,0.0,0.0,0.001928091049194336,9.39345359802246e-05,0.0020220255851745605,0.0016808509826660154,0.8312708775744342,OCT-H,10
287,portfolio,optimaltree,1,4.440892098500624e-16,-3.5190943538447713e-16,0.0017731189727783203,9.39345359802246e-05,0.0018670535087585449,0.0015480518341064453,0.8291416538649647,OCT-H,10
288,portfolio,optimaltree,1,0.0,0.0,0.001722097396850586,9.39345359802246e-05,0.0018160319328308105,0.0016400814056396484,0.9031126468591923,OCT-H,10
289,portfolio,optimaltree,1,0.0,0.0,0.0019381046295166016,9.39345359802246e-05,0.002032039165496826,0.001547098159790039,0.7613525300393407,OCT-H,10
290,portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.0018475055694580078,9.39345359802246e-05,0.0019414401054382324,0.002646923065185547,1.3633812641302518,OCT-H,10
291,portfolio,optimaltree,1,3.3306690738754696e-16,-1.7490702813423091e-16,0.0017781257629394531,9.39345359802246e-05,0.0018720602989196772,0.002392053604125977,1.2777652544132123,OCT-H,10
292,portfolio,optimaltree,1,5.551115123125784e-16,3.4830578531490263e-16,0.00179290771484375,9.39345359802246e-05,0.0018868422508239746,0.0016088485717773438,0.8526672386495308,OCT-H,10
293,portfolio,optimaltree,1,0.0,-1.7604664423978067e-16,0.001809835433959961,9.39345359802246e-05,0.001903769969940185,0.001659870147705078,0.8718858758746098,OCT-H,10
294,portfolio,optimaltree,1,1.1102230246251563e-16,-1.762397564318169e-16,0.002079486846923828,9.39345359802246e-05,0.0021734213829040527,0.0017750263214111328,0.8166968151566643,OCT-H,10
295,portfolio,optimaltree,1,0.0,-1.7617414760903192e-16,0.0018620491027832031,9.39345359802246e-05,0.001955983638763428,0.0016858577728271484,0.8618976863696811,OCT-H,10
296,portfolio,optimaltree,1,0.0,-1.7518230436368115e-16,0.0017619132995605469,9.39345359802246e-05,0.0018558478355407714,0.002341032028198242,1.2614353307237034,OCT-H,10
297,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.0019114017486572266,9.39345359802246e-05,0.002005336284637451,0.0016021728515625,0.7989547009329461,OCT-H,10
298,portfolio,optimaltree,1,4.440892098500626e-16,0.0,0.0017743110656738281,9.39345359802246e-05,0.0018682456016540527,0.0015938282012939453,0.8531149223008198,OCT-H,10
299,portfolio,optimaltree,1,0.0,0.0,0.0018558502197265625,9.39345359802246e-05,0.001949784755706787,0.0015969276428222654,0.8190276583854957,OCT-H,10
0,portfolio,pytorch,1,0.0,1.382692931667291e-16,0.009363651275634766,2.3913383483886718e-05,0.009387564659118651,0.006602048873901367,0.7032759947478431,NN,20
1,portfolio,pytorch,1,0.0,0.0,0.009746789932250977,2.3913383483886718e-05,0.009770703315734864,0.009046077728271484,0.9258369061010752,NN,20
2,portfolio,pytorch,1,0.0,-2.7671708297020673e-16,0.010130643844604492,2.3913383483886718e-05,0.01015455722808838,0.009315013885498049,0.9173234909476816,NN,20
3,portfolio,pytorch,1,0.0,2.7763048522842754e-16,0.010051488876342772,2.3913383483886718e-05,0.010075402259826659,0.00634002685546875,0.6292579384892792,NN,20
4,portfolio,pytorch,1,0.0,-1.3850196858387134e-16,0.01065349578857422,2.3913383483886718e-05,0.010677409172058106,0.008642911911010742,0.8094577787304925,NN,20
5,portfolio,pytorch,1,1.1102230246251563e-16,-1.3852179706126966e-16,0.009694814682006836,2.3913383483886718e-05,0.009718728065490723,0.006750106811523438,0.6945463198514349,NN,20
6,portfolio,pytorch,1,4.440892098500624e-16,-4.1418714001889214e-16,0.010009050369262695,2.3913383483886718e-05,0.010032963752746584,0.0066680908203125,0.6646182508620218,NN,20
7,portfolio,pytorch,1,1.1102230246251563e-16,1.387591937296049e-16,0.010015487670898438,2.3913383483886718e-05,0.010039401054382323,0.010524988174438477,1.0483681364481583,NN,20
8,portfolio,pytorch,1,4.440892098500624e-16,-2.7641125041773987e-16,0.010016202926635742,2.3913383483886718e-05,0.01004011631011963,0.008717060089111328,0.8682230185247192,NN,20
9,portfolio,pytorch,1,0.0,-2.7750620132392395e-16,0.010283231735229492,2.3913383483886718e-05,0.01030714511871338,0.006618022918701172,0.6420810847695998,NN,20
10,portfolio,pytorch,1,0.0,-1.3833248852506104e-16,0.010338544845581056,2.3913383483886718e-05,0.010362458229064942,0.007091045379638672,0.6843014681351852,NN,20
11,portfolio,pytorch,1,0.0,-1.3845532318465723e-16,0.010307788848876951,2.3913383483886718e-05,0.01033170223236084,0.007020950317382813,0.6795540714860976,NN,20
12,portfolio,pytorch,1,0.0,0.0,0.010322332382202148,2.3913383483886718e-05,0.010346245765686036,0.006766080856323242,0.6539648302926814,NN,20
13,portfolio,pytorch,1,2.220446049250313e-16,1.3871029632167882e-16,0.010018348693847656,2.3913383483886718e-05,0.010042262077331544,0.006212949752807617,0.6186803037965066,NN,20
14,portfolio,pytorch,1,0.0,1.386871297942765e-16,0.00997471809387207,2.3913383483886718e-05,0.009998631477355958,0.006778955459594727,0.6779883301976999,NN,20
15,portfolio,pytorch,1,0.0,0.0,0.009023189544677734,2.3913383483886718e-05,0.009047102928161622,0.006743907928466797,0.7454218197821658,NN,20
16,portfolio,pytorch,1,0.0,1.3863462915688008e-16,0.008712291717529297,2.3913383483886718e-05,0.008736205101013184,0.006495952606201172,0.7435668612505218,NN,20
17,portfolio,pytorch,1,1.1102230246251563e-16,-1.385806056034718e-16,0.010341882705688477,2.3913383483886718e-05,0.010365796089172364,0.006839990615844727,0.6598615829409828,NN,20
18,portfolio,pytorch,1,0.0,1.385855512220059e-16,0.00932908058166504,2.3913383483886718e-05,0.009352993965148926,0.00692296028137207,0.7401865442411666,NN,20
19,portfolio,pytorch,1,4.440892098500624e-16,-2.7778863750751363e-16,0.010020971298217772,2.3913383483886718e-05,0.010044884681701659,0.009694814682006836,0.9651494257238679,NN,20
20,portfolio,pytorch,1,1.1102230246251563e-16,2.771540947569625e-16,0.009390592575073242,2.3913383483886718e-05,0.00941450595855713,0.006700038909912109,0.7116718539884975,NN,20
21,portfolio,pytorch,1,0.0,-1.386138669997893e-16,0.010301351547241213,2.3913383483886718e-05,0.010325264930725098,0.010448932647705078,1.0119771955305457,NN,20
22,portfolio,pytorch,1,0.0,-2.7694088704597787e-16,0.010294437408447266,2.3913383483886718e-05,0.010318350791931151,0.006864070892333984,0.6652294567947447,NN,20
23,portfolio,pytorch,1,3.3306690738754696e-16,2.776769058374088e-16,0.00937509536743164,2.3913383483886718e-05,0.009399008750915528,0.010189056396484377,1.08405648579611,NN,20
24,portfolio,pytorch,1,3.3306690738754696e-16,4.155030420817749e-16,0.009998321533203123,2.3913383483886718e-05,0.010022234916687012,0.007050037384033203,0.703439646210537,NN,20
25,portfolio,pytorch,1,1.1102230246251563e-16,1.389426679112879e-16,0.010320425033569336,2.3913383483886718e-05,0.010344338417053223,0.010797977447509766,1.0438538466325398,NN,20
26,portfolio,pytorch,1,0.0,1.3839127307193035e-16,0.009986639022827148,2.3913383483886718e-05,0.010010552406311036,0.006530046463012695,0.6523162956417774,NN,20
27,portfolio,pytorch,1,0.0,-2.7754167150497726e-16,0.009682655334472656,2.3913383483886718e-05,0.009706568717956544,0.00700688362121582,0.7218702947266551,NN,20
28,portfolio,pytorch,1,1.1102230246251563e-16,0.0,0.009352684020996094,2.3913383483886718e-05,0.00937659740447998,0.010116100311279295,1.0788668719471728,NN,20
29,portfolio,pytorch,1,2.2204460492503126e-16,-1.3849827917619186e-16,0.01031804084777832,2.3913383483886718e-05,0.010341954231262208,0.010206937789916992,0.9869447844840504,NN,20
30,portfolio,pytorch,1,2.2204460492503126e-16,-1.3860898357055703e-16,0.009674549102783205,2.3913383483886718e-05,0.00969846248626709,0.00824594497680664,0.8502321876774595,NN,20
31,portfolio,pytorch,1,0.0,-4.15715596432629e-16,0.01063823699951172,2.3913383483886718e-05,0.010662150382995606,0.010384082794189451,0.9739201212872006,NN,20
32,portfolio,pytorch,1,1.1102230246251563e-16,2.7682184996893993e-16,0.009343385696411131,2.3913383483886718e-05,0.00936729907989502,0.010065793991088869,1.0745673758504224,NN,20
33,portfolio,pytorch,1,0.0,0.0,0.010338544845581056,2.3913383483886718e-05,0.010362458229064942,0.009968996047973631,0.9620300345348832,NN,20
34,portfolio,pytorch,1,0.0,-1.3827195527243503e-16,0.009343147277832031,2.3913383483886718e-05,0.00936706066131592,0.007048130035400391,0.7524377486427256,NN,20
35,portfolio,pytorch,1,0.0,-1.3856328463228484e-16,0.010055780410766602,2.3913383483886718e-05,0.010079693794250487,0.010890007019042969,1.0803906588169063,NN,20
36,portfolio,pytorch,1,1.1102230246251563e-16,4.1676939821264464e-16,0.009686946868896484,2.3913383483886718e-05,0.009710860252380372,0.010383129119873049,1.0692285595735849,NN,20
37,portfolio,pytorch,1,0.0,1.384196010821533e-16,0.010311126708984377,2.3913383483886718e-05,0.010335040092468262,0.006585121154785156,0.6371645485520769,NN,20
38,portfolio,pytorch,1,1.1102230246251563e-16,1.3867029317105514e-16,0.009685277938842772,2.3913383483886718e-05,0.009709191322326659,0.011046171188354492,1.1377024946406602,NN,20
39,portfolio,pytorch,1,0.0,0.0,0.010375499725341795,2.3913383483886718e-05,0.010399413108825684,0.010946035385131836,1.0525628004759469,NN,20
40,portfolio,pytorch,1,2.2204460492503126e-16,-4.154514730037481e-16,0.009665250778198242,2.3913383483886718e-05,0.00968916416168213,0.0073108673095703125,0.7545405555705931,NN,20
41,portfolio,pytorch,1,2.220446049250313e-16,2.7694529684108515e-16,0.009994029998779295,2.3913383483886718e-05,0.010017943382263184,0.011027097702026369,1.1007346798894766,NN,20
42,portfolio,pytorch,1,1.1102230246251563e-16,0.0,0.010338783264160156,2.3913383483886718e-05,0.010362696647644044,0.010004997253417969,0.9654820162754258,NN,20
43,portfolio,pytorch,1,0.0,0.0,0.010048389434814451,2.3913383483886718e-05,0.01007230281829834,0.010557174682617188,1.0481391269768003,NN,20
44,portfolio,pytorch,1,0.0,0.0,0.009360790252685549,2.3913383483886718e-05,0.009384703636169434,0.009591102600097656,1.0219931254017167,NN,20
45,portfolio,pytorch,1,0.0,-4.152914373606491e-16,0.010021686553955078,2.3913383483886718e-05,0.010045599937438966,0.009994983673095705,0.9949613497791584,NN,20
46,portfolio,pytorch,1,0.0,-4.1655456059441005e-16,0.010319948196411131,2.3913383483886718e-05,0.01034386157989502,0.010590076446533205,1.0238029931797177,NN,20
47,portfolio,pytorch,1,0.0,4.155466319020482e-16,0.010054826736450195,2.3913383483886718e-05,0.010078740119934084,0.006973981857299805,0.6919497649816787,NN,20
48,portfolio,pytorch,1,2.220446049250313e-16,1.3830630434787068e-16,0.010636568069458008,2.3913383483886718e-05,0.010660481452941895,0.010149002075195312,0.9520209870441232,NN,20
49,portfolio,pytorch,1,0.0,0.0,0.010300159454345705,2.3913383483886718e-05,0.01032407283782959,0.00898885726928711,0.8706696872914371,NN,20
50,portfolio,pytorch,1,0.0,0.0,0.01029348373413086,2.3913383483886718e-05,0.010317397117614749,0.010701179504394531,1.0371975976503374,NN,20
51,portfolio,pytorch,1,0.0,1.3894815307812076e-16,0.010338783264160156,2.3913383483886718e-05,0.010362696647644044,0.007781982421875,0.7509611336200054,NN,20
52,portfolio,pytorch,1,0.0,2.7783611516733564e-16,0.010020017623901369,2.3913383483886718e-05,0.010043931007385256,0.010311126708984377,1.0266027018109396,NN,20
53,portfolio,pytorch,1,2.2204460492503126e-16,-2.7739575822613893e-16,0.00938868522644043,2.3913383483886718e-05,0.009412598609924315,0.010252952575683594,1.089279698474897,NN,20
54,portfolio,pytorch,1,2.220446049250313e-16,0.0,0.009693384170532228,2.3913383483886718e-05,0.009717297554016114,0.010347127914428713,1.064815382765787,NN,20
55,portfolio,pytorch,1,2.220446049250313e-16,2.7614339027391417e-16,0.008707284927368164,2.3913383483886718e-05,0.008731198310852051,0.010933160781860352,1.2521947609724395,NN,20
56,portfolio,pytorch,1,0.0,0.0,0.009348154067993164,2.3913383483886718e-05,0.009372067451477051,0.010058879852294922,1.07328291269496,NN,20
57,portfolio,pytorch,1,1.1102230246251563e-16,1.38341576610782e-16,0.010675668716430664,2.3913383483886718e-05,0.010699582099914551,0.010416984558105469,0.9735879832342854,NN,20
58,portfolio,pytorch,1,0.0,0.0,0.009996414184570312,2.3913383483886718e-05,0.0100203275680542,0.010354042053222656,1.0333037500921998,NN,20
59,portfolio,pytorch,1,0.0,0.0,0.010020256042480469,2.3913383483886718e-05,0.010044169425964356,0.006879091262817383,0.6848840328235414,NN,20
60,portfolio,pytorch,1,0.0,1.3872477477731582e-16,0.010050773620605469,2.3913383483886718e-05,0.010074687004089356,0.01001286506652832,0.9938636369014796,NN,20
61,portfolio,pytorch,1,4.440892098500626e-16,2.7753022258345764e-16,0.008402109146118164,2.3913383483886718e-05,0.008426022529602051,0.010457038879394531,1.241040935109914,NN,20
62,portfolio,pytorch,1,0.0,-1.385764643336941e-16,0.009736061096191406,2.3913383483886718e-05,0.009759974479675294,0.010303020477294922,1.055640104259545,NN,20
63,portfolio,pytorch,1,0.0,0.0,0.010148286819458008,2.3913383483886718e-05,0.010172200202941895,0.00698399543762207,0.6865766794092623,NN,20
64,portfolio,pytorch,1,0.0,0.0,0.010485410690307615,2.3913383483886718e-05,0.010509324073791505,0.00989079475402832,0.9411447096482928,NN,20
65,portfolio,pytorch,1,0.0,0.0,0.01033616065979004,2.3913383483886718e-05,0.010360074043273926,0.009817123413085938,0.9475920125744188,NN,20
66,portfolio,pytorch,1,0.0,0.0,0.009683609008789062,2.3913383483886718e-05,0.00970752239227295,0.007002830505371094,0.7213818544415872,NN,20
67,portfolio,pytorch,1,0.0,2.771240976677571e-16,0.009680986404418944,2.3913383483886718e-05,0.009704899787902831,0.010486125946044922,1.0804981169528292,NN,20
68,portfolio,pytorch,1,4.440892098500626e-16,1.384026141550807e-16,0.009363174438476562,2.3913383483886718e-05,0.00938708782196045,0.010643959045410156,1.1338936257216368,NN,20
69,portfolio,pytorch,1,0.0,1.3856708391919186e-16,0.010024309158325195,2.3913383483886718e-05,0.010048222541809084,0.00942087173461914,0.9375659919374164,NN,20
70,portfolio,pytorch,1,0.0,4.1627809521083696e-16,0.01033639907836914,2.3913383483886718e-05,0.010360312461853028,0.01144099235534668,1.1043095850123,NN,20
71,portfolio,pytorch,1,0.0,-1.3889162313482342e-16,0.010017871856689451,2.3913383483886718e-05,0.01004178524017334,0.009876012802124023,0.9834917363711261,NN,20
72,portfolio,pytorch,1,0.0,1.3874831026344515e-16,0.010648012161254885,2.3913383483886718e-05,0.01067192554473877,0.007278919219970703,0.6820624065878337,NN,20
73,portfolio,pytorch,1,0.0,0.0,0.010634660720825195,2.3913383483886718e-05,0.010658574104309084,0.01035785675048828,0.9717863430063102,NN,20
74,portfolio,pytorch,1,0.0,2.7719023451172604e-16,0.010042667388916016,2.3913383483886718e-05,0.010066580772399905,0.007849931716918945,0.7798011951030616,NN,20
75,portfolio,pytorch,1,1.1102230246251563e-16,1.382732038163957e-16,0.009720802307128906,2.3913383483886718e-05,0.009744715690612794,0.010740995407104492,1.1022379459927627,NN,20
76,portfolio,pytorch,1,0.0,-1.3848863579085626e-16,0.009692907333374023,2.3913383483886718e-05,0.009716820716857909,0.00698089599609375,0.7184341668445576,NN,20
77,portfolio,pytorch,1,2.220446049250313e-16,0.0,0.00939345359802246,2.3913383483886718e-05,0.009417366981506348,0.009996175765991213,1.0614618486909897,NN,20
78,portfolio,pytorch,1,1.1102230246251563e-16,-1.3899989211341056e-16,0.010018348693847656,2.3913383483886718e-05,0.010042262077331544,0.010375022888183594,1.0331360412912538,NN,20
79,portfolio,pytorch,1,2.220446049250313e-16,2.7683242915176544e-16,0.00968027114868164,2.3913383483886718e-05,0.009704184532165528,0.010423898696899414,1.0741653420076998,NN,20
80,portfolio,pytorch,1,2.2204460492503126e-16,-4.157281254257465e-16,0.009714603424072266,2.3913383483886718e-05,0.009738516807556151,0.00870513916015625,0.8938875736602825,NN,20
81,portfolio,pytorch,1,0.0,1.3832743851118127e-16,0.009697437286376951,2.3913383483886718e-05,0.00972135066986084,0.006942987442016602,0.7141998759022227,NN,20
82,portfolio,pytorch,1,2.220446049250313e-16,2.767662001151408e-16,0.009021997451782228,2.3913383483886718e-05,0.009045910835266114,0.006880998611450195,0.7606750427634266,NN,20
83,portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.009385108947753906,2.3913383483886718e-05,0.009409022331237794,0.00666499137878418,0.7083617345296888,NN,20
84,portfolio,pytorch,1,0.0,1.3847569025671047e-16,0.01032400131225586,2.3913383483886718e-05,0.010347914695739749,0.010519981384277344,1.016628151042687,NN,20
85,portfolio,pytorch,1,2.220446049250313e-16,1.3882224379629775e-16,0.00999760627746582,2.3913383483886718e-05,0.010021519660949708,0.010228872299194336,1.0206907380576828,NN,20
86,portfolio,pytorch,1,3.3306690738754696e-16,1.3828413946362923e-16,0.010025739669799805,2.3913383483886718e-05,0.010049653053283692,0.006867885589599609,0.6833952926718748,NN,20
87,portfolio,pytorch,1,0.0,0.0,0.010721206665039062,2.3913383483886718e-05,0.01074512004852295,0.01047205924987793,0.9745874594781696,NN,20
88,portfolio,pytorch,1,0.0,1.3865194822075498e-16,0.010153770446777344,2.3913383483886718e-05,0.010177683830261231,0.00935816764831543,0.9194791078585935,NN,20
89,portfolio,pytorch,1,4.440892098500624e-16,-5.548129795215394e-16,0.010358810424804688,2.3913383483886718e-05,0.010382723808288577,0.006767034530639648,0.6517590812959403,NN,20
90,portfolio,pytorch,1,2.220446049250313e-16,5.539909432625092e-16,0.010029792785644531,2.3913383483886718e-05,0.01005370616912842,0.008816003799438477,0.8768909346594479,NN,20
91,portfolio,pytorch,1,1.1102230246251563e-16,-1.3875214783837574e-16,0.009105443954467772,2.3913383483886718e-05,0.009129357337951659,0.009724855422973631,1.0652289162290127,NN,20
92,portfolio,pytorch,1,2.220446049250313e-16,2.7745901417952343e-16,0.010361194610595705,2.3913383483886718e-05,0.01038510799407959,0.006833076477050781,0.6579687453367096,NN,20
93,portfolio,pytorch,1,2.220446049250313e-16,1.384412113195575e-16,0.010370492935180664,2.3913383483886718e-05,0.010394406318664551,0.006865978240966797,0.6605454924960948,NN,20
94,portfolio,pytorch,1,0.0,2.7777284208862206e-16,0.010027647018432615,2.3913383483886718e-05,0.010051560401916505,0.010357141494750977,1.0304013586563343,NN,20
95,portfolio,pytorch,1,4.440892098500624e-16,-2.770524478156519e-16,0.009993791580200195,2.3913383483886718e-05,0.010017704963684084,0.006590843200683594,0.6579194760253514,NN,20
96,portfolio,pytorch,1,0.0,-1.3870386182894343e-16,0.00903940200805664,2.3913383483886718e-05,0.009063315391540528,0.006885051727294922,0.7596614958055258,NN,20
97,portfolio,pytorch,1,0.0,2.7733839157707345e-16,0.010325193405151369,2.3913383483886718e-05,0.010349106788635256,0.006706953048706055,0.648070716215936,NN,20
98,portfolio,pytorch,1,1.1102230246251563e-16,4.162828025095149e-16,0.010658740997314451,2.3913383483886718e-05,0.01068265438079834,0.007030963897705078,0.6581663739250954,NN,20
99,portfolio,pytorch,1,2.220446049250313e-16,1.3845038089031068e-16,0.010002613067626951,2.3913383483886718e-05,0.01002652645111084,0.006698131561279297,0.6680410802224742,NN,20
100,portfolio,optimaltree,1,0.0,1.382692931667291e-16,0.011915206909179688,7.446527481079101e-05,0.011989672183990479,0.01052999496459961,0.8782554521098632,OCT,20
101,portfolio,optimaltree,1,0.0,0.0,0.00925135612487793,7.446527481079101e-05,0.009325821399688721,0.007412910461425781,0.7948801659093762,OCT,20
102,portfolio,optimaltree,1,0.0,-2.7671708297020673e-16,0.009521007537841795,7.446527481079101e-05,0.009595472812652588,0.010759115219116213,1.1212699393957162,OCT,20
103,portfolio,optimaltree,1,0.0,2.7763048522842754e-16,0.00991058349609375,7.446527481079101e-05,0.009985048770904541,0.009869813919067385,0.9884592599915044,OCT,20
104,portfolio,optimaltree,1,0.0,-1.3850196858387134e-16,0.009884119033813477,7.446527481079101e-05,0.009958584308624268,0.011189937591552734,1.1236474226424031,OCT,20
105,portfolio,optimaltree,1,1.1102230246251563e-16,-1.3852179706126966e-16,0.009590625762939451,7.446527481079101e-05,0.009665091037750245,0.010487079620361328,1.0850471640050292,OCT,20
106,portfolio,optimaltree,1,4.440892098500624e-16,-4.1418714001889214e-16,0.009686946868896484,7.446527481079101e-05,0.009761412143707276,0.01030421257019043,1.0556067522292942,OCT,20
107,portfolio,optimaltree,1,1.1102230246251563e-16,1.387591937296049e-16,0.009563446044921877,7.446527481079101e-05,0.009637911319732666,0.007475852966308594,0.7756714829905653,OCT,20
108,portfolio,optimaltree,1,4.440892098500624e-16,-2.7641125041773987e-16,0.009598731994628906,7.446527481079101e-05,0.009673197269439698,0.007219076156616211,0.7462967988281668,OCT,20
109,portfolio,optimaltree,1,0.0,-2.7750620132392395e-16,0.009892463684082031,7.446527481079101e-05,0.009966928958892823,0.007221221923828125,0.7245182496645682,OCT,20
110,portfolio,optimaltree,1,0.0,-1.3833248852506104e-16,0.009900331497192385,7.446527481079101e-05,0.009974796772003174,0.006685018539428711,0.6701909514780221,OCT,20
111,portfolio,optimaltree,1,0.0,-1.3845532318465723e-16,0.010220050811767578,7.446527481079101e-05,0.01029451608657837,0.010268926620483398,0.997514262362625,OCT,20
112,portfolio,optimaltree,1,0.0,0.0,0.009577751159667969,7.446527481079101e-05,0.00965221643447876,0.01020193099975586,1.0569521590205395,OCT,20
113,portfolio,optimaltree,1,2.220446049250313e-16,1.3871029632167882e-16,0.009578227996826172,7.446527481079101e-05,0.009652693271636963,0.006572961807250977,0.6809458896373171,OCT,20
114,portfolio,optimaltree,1,0.0,1.386871297942765e-16,0.009582281112670898,7.446527481079101e-05,0.00965674638748169,0.008260965347290039,0.8554605263320324,OCT,20
115,portfolio,optimaltree,1,0.0,0.0,0.008627891540527344,7.446527481079101e-05,0.008702356815338135,0.0093231201171875,1.0713327797310326,OCT,20
116,portfolio,optimaltree,1,0.0,1.3863462915688008e-16,0.008627653121948242,7.446527481079101e-05,0.008702118396759034,0.007331132888793945,0.8424538203851961,OCT,20
117,portfolio,optimaltree,1,1.1102230246251563e-16,-1.385806056034718e-16,0.009937286376953123,7.446527481079101e-05,0.010011751651763916,0.009016036987304688,0.9005454091259046,OCT,20
118,portfolio,optimaltree,1,0.0,1.385855512220059e-16,0.008973121643066406,7.446527481079101e-05,0.009047586917877198,0.01081991195678711,1.195889252570535,OCT,20
119,portfolio,optimaltree,1,4.440892098500624e-16,-2.7778863750751363e-16,0.009574413299560549,7.446527481079101e-05,0.009648878574371338,0.009624958038330078,0.9975208998789976,OCT,20
120,portfolio,optimaltree,1,1.1102230246251563e-16,2.771540947569625e-16,0.009294271469116213,7.446527481079101e-05,0.009368736743927002,0.009228944778442385,0.9850788885091434,OCT,20
121,portfolio,optimaltree,1,0.0,-1.386138669997893e-16,0.009922266006469728,7.446527481079101e-05,0.009996731281280518,0.007838964462280273,0.7841527637097945,OCT,20
122,portfolio,optimaltree,1,0.0,-2.7694088704597787e-16,0.010240554809570312,7.446527481079101e-05,0.010315020084381104,0.009541034698486328,0.9249652080593874,OCT,20
123,portfolio,optimaltree,1,3.3306690738754696e-16,2.776769058374088e-16,0.00925278663635254,7.446527481079101e-05,0.00932725191116333,0.009871959686279295,1.0583995994001223,OCT,20
124,portfolio,optimaltree,1,3.3306690738754696e-16,4.155030420817749e-16,0.009580612182617188,7.446527481079101e-05,0.009655077457427979,0.006628990173339844,0.6865807345999008,OCT,20
125,portfolio,optimaltree,1,1.1102230246251563e-16,1.389426679112879e-16,0.009947538375854492,7.446527481079101e-05,0.010022003650665284,0.00976109504699707,0.9739664230065518,OCT,20
126,portfolio,optimaltree,1,0.0,1.3839127307193035e-16,0.009581327438354492,7.446527481079101e-05,0.009655792713165284,0.008004903793334961,0.8290260604311231,OCT,20
127,portfolio,optimaltree,1,0.0,-2.7754167150497726e-16,0.009208440780639648,7.446527481079101e-05,0.00928290605545044,0.006166934967041016,0.6643323685711666,OCT,20
128,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.009674310684204102,7.446527481079101e-05,0.009748775959014893,0.00689697265625,0.7074706286456638,OCT,20
129,portfolio,optimaltree,1,2.2204460492503126e-16,-1.3849827917619186e-16,0.010227203369140623,7.446527481079101e-05,0.010301668643951416,0.00917506217956543,0.8906384486509893,OCT,20
130,portfolio,optimaltree,1,2.2204460492503126e-16,-1.3860898357055703e-16,0.009335994720458984,7.446527481079101e-05,0.009410459995269776,0.006742954254150391,0.7165382199743453,OCT,20
131,portfolio,optimaltree,1,0.0,-4.15715596432629e-16,0.009933710098266602,7.446527481079101e-05,0.010008175373077393,0.008626937866210938,0.8619890783906455,OCT,20
132,portfolio,optimaltree,1,1.1102230246251563e-16,2.7682184996893993e-16,0.008913040161132812,7.446527481079101e-05,0.008987505435943604,0.008346080780029297,0.9286315139961899,OCT,20
133,portfolio,optimaltree,1,0.0,0.0,0.010220766067504885,7.446527481079101e-05,0.010295231342315674,0.0073621273040771484,0.7151007159807259,OCT,20
134,portfolio,optimaltree,1,0.0,-1.3827195527243503e-16,0.00900578498840332,7.446527481079101e-05,0.009080250263214112,0.00908803939819336,1.000857810605816,OCT,20
135,portfolio,optimaltree,1,0.0,-1.3856328463228484e-16,0.009582757949829102,7.446527481079101e-05,0.009657223224639893,0.009020090103149414,0.9340252258159604,OCT,20
136,portfolio,optimaltree,1,1.1102230246251563e-16,4.1676939821264464e-16,0.009248018264770508,7.446527481079101e-05,0.0093224835395813,0.0087738037109375,0.9411444572345748,OCT,20
137,portfolio,optimaltree,1,0.0,1.384196010821533e-16,0.00987696647644043,7.446527481079101e-05,0.009951431751251221,0.008745908737182617,0.878859339620449,OCT,20
138,portfolio,optimaltree,1,1.1102230246251563e-16,1.3867029317105514e-16,0.009355545043945312,7.446527481079101e-05,0.009430010318756104,0.009393930435180664,0.996173929576336,OCT,20
139,portfolio,optimaltree,1,0.0,0.0,0.009886026382446287,7.446527481079101e-05,0.00996049165725708,0.00864720344543457,0.8681502623552055,OCT,20
140,portfolio,optimaltree,1,2.2204460492503126e-16,-4.154514730037481e-16,0.009590625762939451,7.446527481079101e-05,0.009665091037750245,0.006210803985595703,0.6426017055956671,OCT,20
141,portfolio,optimaltree,1,2.220446049250313e-16,2.7694529684108515e-16,0.009909868240356444,7.446527481079101e-05,0.009984333515167237,0.006247043609619141,0.6256845887739261,OCT,20
142,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.010228633880615234,7.446527481079101e-05,0.010303099155426026,0.009865045547485352,0.9574833162980891,OCT,20
143,portfolio,optimaltree,1,0.0,0.0,0.009559154510498049,7.446527481079101e-05,0.009633619785308838,0.008770942687988281,0.910451406994894,OCT,20
144,portfolio,optimaltree,1,0.0,0.0,0.00931072235107422,7.446527481079101e-05,0.00938518762588501,0.006080865859985352,0.6479216082173886,OCT,20
145,portfolio,optimaltree,1,0.0,-4.152914373606491e-16,0.01027679443359375,7.446527481079101e-05,0.010351259708404541,0.007745981216430664,0.7483129043841338,OCT,20
146,portfolio,optimaltree,1,0.0,-4.1655456059441005e-16,0.010218381881713869,7.446527481079101e-05,0.010292847156524659,0.008073091506958008,0.784339977480425,OCT,20
147,portfolio,optimaltree,1,0.0,4.155466319020482e-16,0.009952545166015623,7.446527481079101e-05,0.010027010440826416,0.008380889892578125,0.8358313718767186,OCT,20
148,portfolio,optimaltree,1,2.220446049250313e-16,1.3830630434787068e-16,0.010849475860595705,7.446527481079101e-05,0.010923941135406495,0.00770115852355957,0.7049798628627449,OCT,20
149,portfolio,optimaltree,1,0.0,0.0,0.009931802749633787,7.446527481079101e-05,0.01000626802444458,0.009083986282348631,0.90782959842342,OCT,20
150,portfolio,optimaltree,1,0.0,0.0,0.010587453842163086,7.446527481079101e-05,0.010661919116973877,0.00925898551940918,0.8684164096376221,OCT,20
151,portfolio,optimaltree,1,0.0,1.3894815307812076e-16,0.009905338287353516,7.446527481079101e-05,0.009979803562164307,0.009163141250610352,0.9181684983610192,OCT,20
152,portfolio,optimaltree,1,0.0,2.7783611516733564e-16,0.00989222526550293,7.446527481079101e-05,0.009966690540313721,0.00651097297668457,0.6532733157860868,OCT,20
153,portfolio,optimaltree,1,0.0,3.836826918437501e-07,0.008933782577514648,7.446527481079101e-05,0.00900824785232544,0.00834202766418457,0.9260433106346104,OCT,20
154,portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.009885311126708984,7.446527481079101e-05,0.009959776401519776,0.006258964538574219,0.6284242021356177,OCT,20
155,portfolio,optimaltree,1,2.220446049250313e-16,2.7614339027391417e-16,0.008913278579711914,7.446527481079101e-05,0.008987743854522705,0.006258964538574219,0.6963888423928166,OCT,20
156,portfolio,optimaltree,1,0.0,0.0,0.008943557739257812,7.446527481079101e-05,0.009018023014068604,0.00804281234741211,0.8918598161553687,OCT,20
157,portfolio,optimaltree,1,1.1102230246251563e-16,1.38341576610782e-16,0.01033473014831543,7.446527481079101e-05,0.010409195423126221,0.006016969680786133,0.578043685049679,OCT,20
158,portfolio,optimaltree,1,0.0,0.0,0.00995159149169922,7.446527481079101e-05,0.01002605676651001,0.006053924560546875,0.6038190987277042,OCT,20
159,portfolio,optimaltree,1,0.0,0.0,0.009578704833984377,7.446527481079101e-05,0.009653170108795166,0.008982181549072266,0.9304903412909348,OCT,20
160,portfolio,optimaltree,1,0.0,1.3872477477731582e-16,0.009585142135620115,7.446527481079101e-05,0.009659607410430909,0.007986068725585938,0.826748788668388,OCT,20
161,portfolio,optimaltree,1,4.440892098500626e-16,2.7753022258345764e-16,0.008309364318847656,7.446527481079101e-05,0.008383829593658448,0.006204843521118164,0.7400965694497804,OCT,20
162,portfolio,optimaltree,1,0.0,-1.385764643336941e-16,0.009573698043823242,7.446527481079101e-05,0.009648163318634034,0.006106138229370117,0.6328808942917657,OCT,20
163,portfolio,optimaltree,1,0.0,0.0,0.00957345962524414,7.446527481079101e-05,0.009647924900054932,0.00648188591003418,0.6718424922645567,OCT,20
164,portfolio,optimaltree,1,0.0,0.0,0.009925603866577148,7.446527481079101e-05,0.01000006914138794,0.009614944458007812,0.9614877979406976,OCT,20
165,portfolio,optimaltree,1,0.0,0.0,0.010034561157226562,7.446527481079101e-05,0.010109026432037354,0.00623011589050293,0.6162923731961519,OCT,20
166,portfolio,optimaltree,1,0.0,0.0,0.00965595245361328,7.446527481079101e-05,0.009730417728424073,0.009193897247314451,0.9448615161153504,OCT,20
167,portfolio,optimaltree,1,0.0,2.771240976677571e-16,0.00927424430847168,7.446527481079101e-05,0.009348709583282471,0.006158113479614258,0.658712673097291,OCT,20
168,portfolio,optimaltree,1,4.440892098500626e-16,1.384026141550807e-16,0.008889913558959961,7.446527481079101e-05,0.008964378833770752,0.008722066879272461,0.9729694651473842,OCT,20
169,portfolio,optimaltree,1,0.0,1.3856708391919186e-16,0.009685039520263672,7.446527481079101e-05,0.009759504795074463,0.008630037307739258,0.8842700002662801,OCT,20
170,portfolio,optimaltree,1,0.0,4.1627809521083696e-16,0.00994420051574707,7.446527481079101e-05,0.010018665790557862,0.006009817123413086,0.5998620224538347,OCT,20
171,portfolio,optimaltree,1,0.0,-1.3889162313482342e-16,0.009586334228515623,7.446527481079101e-05,0.009660799503326416,0.006241798400878906,0.646095429133968,OCT,20
172,portfolio,optimaltree,1,0.0,1.3874831026344515e-16,0.01055455207824707,7.446527481079101e-05,0.010629017353057862,0.008709907531738281,0.8194461672632916,OCT,20
173,portfolio,optimaltree,1,0.0,0.0,0.01055145263671875,7.446527481079101e-05,0.010625917911529541,0.009344100952148438,0.8793688253519932,OCT,20
174,portfolio,optimaltree,1,0.0,2.7719023451172604e-16,0.00958561897277832,7.446527481079101e-05,0.009660084247589112,0.00674891471862793,0.6986393229761191,OCT,20
175,portfolio,optimaltree,1,1.1102230246251563e-16,1.382732038163957e-16,0.009293794631958008,7.446527481079101e-05,0.0093682599067688,0.006497859954833984,0.6936037235836209,OCT,20
176,portfolio,optimaltree,1,0.0,-1.3848863579085626e-16,0.00964951515197754,7.446527481079101e-05,0.00972398042678833,0.006144046783447266,0.63184483244343,OCT,20
177,portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.008902549743652344,7.446527481079101e-05,0.008977015018463135,0.00896906852722168,0.9991147958174168,OCT,20
178,portfolio,optimaltree,1,1.1102230246251563e-16,-1.3899989211341056e-16,0.009907007217407228,7.446527481079101e-05,0.009981472492218018,0.006027936935424805,0.6039125930692533,OCT,20
179,portfolio,optimaltree,1,2.220446049250313e-16,2.7683242915176544e-16,0.009255170822143556,7.446527481079101e-05,0.009329636096954346,0.007717132568359375,0.8271632985640917,OCT,20
180,portfolio,optimaltree,1,2.2204460492503126e-16,-4.157281254257465e-16,0.009273052215576172,7.446527481079101e-05,0.009347517490386963,0.006346940994262695,0.6789974986182078,OCT,20
181,portfolio,optimaltree,1,0.0,1.3832743851118127e-16,0.00929570198059082,7.446527481079101e-05,0.009370167255401612,0.006001949310302734,0.6405381191934216,OCT,20
182,portfolio,optimaltree,1,2.220446049250313e-16,2.767662001151408e-16,0.008968114852905273,7.446527481079101e-05,0.009042580127716065,0.006031990051269531,0.6670651480080458,OCT,20
183,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.008994817733764648,7.446527481079101e-05,0.00906928300857544,0.006098031997680664,0.6723830309314069,OCT,20
184,portfolio,optimaltree,1,0.0,1.3847569025671047e-16,0.00990009307861328,7.446527481079101e-05,0.009974558353424073,0.009187936782836914,0.9211372030003588,OCT,20
185,portfolio,optimaltree,1,2.220446049250313e-16,1.3882224379629775e-16,0.00973367691040039,7.446527481079101e-05,0.009808142185211182,0.006150007247924805,0.6270308007155371,OCT,20
186,portfolio,optimaltree,1,3.3306690738754696e-16,1.3828413946362923e-16,0.00927114486694336,7.446527481079101e-05,0.00934561014175415,0.006115913391113281,0.6544156345436145,OCT,20
187,portfolio,optimaltree,1,0.0,0.0,0.010227680206298828,7.446527481079101e-05,0.01030214548110962,0.00604701042175293,0.5869661259240556,OCT,20
188,portfolio,optimaltree,1,0.0,1.3865194822075498e-16,0.009587764739990234,7.446527481079101e-05,0.009662230014801026,0.006222963333129883,0.6440504235147866,OCT,20
189,portfolio,optimaltree,1,4.440892098500624e-16,-5.548129795215394e-16,0.009894847869873049,7.446527481079101e-05,0.009969313144683838,0.008936882019042969,0.8964390915745869,OCT,20
190,portfolio,optimaltree,1,2.220446049250313e-16,5.539909432625092e-16,0.009618282318115234,7.446527481079101e-05,0.009692747592926026,0.006381034851074219,0.6583308592221295,OCT,20
191,portfolio,optimaltree,1,1.1102230246251563e-16,-1.3875214783837574e-16,0.008640050888061523,7.446527481079101e-05,0.008714516162872315,0.005936145782470703,0.6811790432796836,OCT,20
192,portfolio,optimaltree,1,2.220446049250313e-16,2.7745901417952343e-16,0.010196447372436523,7.446527481079101e-05,0.010270912647247315,0.008949041366577148,0.8712995304244517,OCT,20
193,portfolio,optimaltree,1,2.220446049250313e-16,1.384412113195575e-16,0.009900331497192385,7.446527481079101e-05,0.009974796772003174,0.006207942962646484,0.6223628515490831,OCT,20
194,portfolio,optimaltree,1,0.0,2.7777284208862206e-16,0.00957798957824707,7.446527481079101e-05,0.009652454853057862,0.009202003479003906,0.95333297270888,OCT,20
195,portfolio,optimaltree,1,4.440892098500624e-16,-2.770524478156519e-16,0.009246110916137695,7.446527481079101e-05,0.009320576190948487,0.006293058395385742,0.6751791162328714,OCT,20
196,portfolio,optimaltree,1,0.0,-1.3870386182894343e-16,0.008944511413574219,7.446527481079101e-05,0.00901897668838501,0.009685993194580078,1.0739570052391951,OCT,20
197,portfolio,optimaltree,1,0.0,2.7733839157707345e-16,0.009948253631591795,7.446527481079101e-05,0.010022718906402588,0.006100893020629883,0.6087063877180658,OCT,20
198,portfolio,optimaltree,1,1.1102230246251563e-16,4.162828025095149e-16,0.010182619094848631,7.446527481079101e-05,0.010257084369659424,0.009434938430786131,0.919846039162434,OCT,20
199,portfolio,optimaltree,1,2.220446049250313e-16,1.3845038089031068e-16,0.00957012176513672,7.446527481079101e-05,0.00964458703994751,0.006435871124267578,0.6673039599943934,OCT,20
200,portfolio,optimaltree,1,0.0,1.382692931667291e-16,0.01042795181274414,4.938364028930664e-05,0.010477335453033448,0.013883829116821287,1.3251297697833642,OCT-H,20
201,portfolio,optimaltree,1,0.0,0.0,0.009241104125976562,4.938364028930664e-05,0.009290487766265869,0.010499000549316406,1.1300806602898392,OCT-H,20
202,portfolio,optimaltree,1,0.0,-2.7671708297020673e-16,0.00957942008972168,4.938364028930664e-05,0.009628803730010986,0.00965595245361328,1.0028195323493487,OCT-H,20
203,portfolio,optimaltree,1,0.0,2.7763048522842754e-16,0.009745597839355469,4.938364028930664e-05,0.009794981479644777,0.010143041610717772,1.0355345369254971,OCT-H,20
204,portfolio,optimaltree,1,0.0,-1.3850196858387134e-16,0.010374069213867188,4.938364028930664e-05,0.010423452854156494,0.010756969451904295,1.0319967483341959,OCT-H,20
205,portfolio,optimaltree,1,1.1102230246251563e-16,-1.3852179706126966e-16,0.009322643280029295,4.938364028930664e-05,0.009372026920318605,0.008951902389526367,0.9551725006378926,OCT-H,20
206,portfolio,optimaltree,1,4.440892098500624e-16,-4.1418714001889214e-16,0.00957012176513672,4.938364028930664e-05,0.009619505405426023,0.010537147521972656,1.0953938979055016,OCT-H,20
207,portfolio,optimaltree,1,1.1102230246251563e-16,1.387591937296049e-16,0.009674549102783205,4.938364028930664e-05,0.00972393274307251,0.008749961853027344,0.8998377594971502,OCT-H,20
208,portfolio,optimaltree,1,4.440892098500624e-16,-2.7641125041773987e-16,0.009592533111572266,4.938364028930664e-05,0.009641916751861572,0.007498025894165039,0.7776488935892741,OCT-H,20
209,portfolio,optimaltree,1,0.0,-2.7750620132392395e-16,0.009929656982421877,4.938364028930664e-05,0.00997904062271118,0.011104106903076172,1.1127429301975649,OCT-H,20
210,portfolio,optimaltree,1,0.0,-1.3833248852506104e-16,0.010059356689453123,4.938364028930664e-05,0.010108740329742431,0.006780862808227539,0.6707920657805949,OCT-H,20
211,portfolio,optimaltree,1,0.0,-1.3845532318465723e-16,0.01018047332763672,4.938364028930664e-05,0.010229856967926023,0.009662866592407228,0.9445749459355591,OCT-H,20
212,portfolio,optimaltree,1,0.0,0.0,0.00992727279663086,4.938364028930664e-05,0.009976656436920164,0.006720066070556641,0.67357898039748,OCT-H,20
213,portfolio,optimaltree,1,2.220446049250313e-16,1.3871029632167882e-16,0.009589433670043944,4.938364028930664e-05,0.009638817310333251,0.006654977798461914,0.6904351005104614,OCT-H,20
214,portfolio,optimaltree,1,0.0,1.386871297942765e-16,0.009585857391357422,4.938364028930664e-05,0.009635241031646728,0.008578062057495117,0.8902799659417621,OCT-H,20
215,portfolio,optimaltree,1,0.0,0.0,0.008673906326293945,4.938364028930664e-05,0.008723289966583251,0.010224103927612305,1.1720467812921842,OCT-H,20
216,portfolio,optimaltree,1,0.0,1.3863462915688008e-16,0.008283615112304688,4.938364028930664e-05,0.008332998752593994,0.006530046463012695,0.783637038344683,OCT-H,20
217,portfolio,optimaltree,1,1.1102230246251563e-16,-1.385806056034718e-16,0.010036468505859377,4.938364028930664e-05,0.01008585214614868,0.008647918701171875,0.8574306440209035,OCT-H,20
218,portfolio,optimaltree,1,0.0,1.385855512220059e-16,0.008974313735961914,4.938364028930664e-05,0.00902369737625122,0.009266138076782228,1.0268671133818237,OCT-H,20
219,portfolio,optimaltree,1,4.440892098500624e-16,-2.7778863750751363e-16,0.009539127349853516,4.938364028930664e-05,0.009588510990142822,0.008390188217163086,0.8750251447579677,OCT-H,20
220,portfolio,optimaltree,1,1.1102230246251563e-16,2.771540947569625e-16,0.008892297744750977,4.938364028930664e-05,0.008941681385040283,0.006196022033691406,0.6929370178697654,OCT-H,20
221,portfolio,optimaltree,1,0.0,-1.386138669997893e-16,0.00987863540649414,4.938364028930664e-05,0.009928019046783448,0.006274938583374024,0.6320433667386068,OCT-H,20
222,portfolio,optimaltree,1,0.0,-2.7694088704597787e-16,0.009723901748657228,4.938364028930664e-05,0.00977328538894653,0.006181955337524414,0.6325360502125652,OCT-H,20
223,portfolio,optimaltree,1,3.3306690738754696e-16,2.776769058374088e-16,0.008876562118530273,4.938364028930664e-05,0.00892594575881958,0.008899927139282227,0.9970850574000358,OCT-H,20
224,portfolio,optimaltree,1,3.3306690738754696e-16,4.155030420817749e-16,0.009547948837280272,4.938364028930664e-05,0.00959733247756958,0.009596824645996094,0.9999470861747602,OCT-H,20
225,portfolio,optimaltree,1,1.1102230246251563e-16,1.389426679112879e-16,0.010143041610717772,4.938364028930664e-05,0.01019242525100708,0.00810098648071289,0.7948046005941971,OCT-H,20
226,portfolio,optimaltree,1,0.0,1.3839127307193035e-16,0.009580850601196287,4.938364028930664e-05,0.009630234241485595,0.008959054946899414,0.930304987630016,OCT-H,20
227,portfolio,optimaltree,1,0.0,-2.7754167150497726e-16,0.009288549423217772,4.938364028930664e-05,0.00933793306350708,0.006155014038085938,0.659140946527012,OCT-H,20
228,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.008985519409179688,4.938364028930664e-05,0.009034903049468994,0.00931692123413086,1.0312143011516255,OCT-H,20
229,portfolio,optimaltree,1,2.2204460492503126e-16,-1.3849827917619186e-16,0.009890079498291016,4.938364028930664e-05,0.009939463138580322,0.007200956344604492,0.7244814175781553,OCT-H,20
230,portfolio,optimaltree,1,2.2204460492503126e-16,-1.3860898357055703e-16,0.009433507919311523,4.938364028930664e-05,0.00948289155960083,0.005970954895019531,0.629655507235482,OCT-H,20
231,portfolio,optimaltree,1,0.0,-4.15715596432629e-16,0.010297060012817385,4.938364028930664e-05,0.010346443653106687,0.008795022964477539,0.8500527581606931,OCT-H,20
232,portfolio,optimaltree,1,1.1102230246251563e-16,2.7682184996893993e-16,0.008907079696655273,4.938364028930664e-05,0.00895646333694458,0.008774042129516602,0.979632450827381,OCT-H,20
233,portfolio,optimaltree,1,0.0,0.0,0.010032176971435549,4.938364028930664e-05,0.010081560611724851,0.006228923797607422,0.6178531318219904,OCT-H,20
234,portfolio,optimaltree,1,0.0,-1.3827195527243503e-16,0.00917363166809082,4.938364028930664e-05,0.009223015308380126,0.006325960159301758,0.6858885025978354,OCT-H,20
235,portfolio,optimaltree,1,0.0,-1.3856328463228484e-16,0.00951695442199707,4.938364028930664e-05,0.009566338062286376,0.00867605209350586,0.9069355522474879,OCT-H,20
236,portfolio,optimaltree,1,1.1102230246251563e-16,4.1676939821264464e-16,0.009310483932495115,4.938364028930664e-05,0.009359867572784423,0.006163835525512695,0.6585387536288663,OCT-H,20
237,portfolio,optimaltree,1,0.0,1.384196010821533e-16,0.01000523567199707,4.938364028930664e-05,0.010054619312286376,0.006245136260986328,0.6211211053366288,OCT-H,20
238,portfolio,optimaltree,1,1.1102230246251563e-16,1.3867029317105514e-16,0.009142160415649414,4.938364028930664e-05,0.00919154405593872,0.008687973022460938,0.9452136626432832,OCT-H,20
239,portfolio,optimaltree,1,0.0,0.0,0.010018110275268556,4.938364028930664e-05,0.010067493915557859,0.006641864776611328,0.6597336767541805,OCT-H,20
240,portfolio,optimaltree,1,2.2204460492503126e-16,-4.154514730037481e-16,0.009274959564208984,4.938364028930664e-05,0.00932434320449829,0.00964498519897461,1.03438762253213,OCT-H,20
241,portfolio,optimaltree,1,2.220446049250313e-16,2.7694529684108515e-16,0.009689807891845705,4.938364028930664e-05,0.00973919153213501,0.009665966033935549,0.9924813576201011,OCT-H,20
242,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.009623527526855469,4.938364028930664e-05,0.009672911167144777,0.009782075881958008,1.0112856112215756,OCT-H,20
243,portfolio,optimaltree,1,0.0,0.0,0.009466886520385742,4.938364028930664e-05,0.009516270160675048,0.006120204925537109,0.643130640702929,OCT-H,20
244,portfolio,optimaltree,1,0.0,0.0,0.009220600128173828,4.938364028930664e-05,0.009269983768463134,0.006090164184570313,0.6569767905408099,OCT-H,20
245,portfolio,optimaltree,1,0.0,-4.152914373606491e-16,0.009608030319213869,4.938364028930664e-05,0.009657413959503171,0.008887767791748047,0.9203051488749976,OCT-H,20
246,portfolio,optimaltree,1,0.0,-4.1655456059441005e-16,0.009911775588989258,4.938364028930664e-05,0.009961159229278564,0.006080150604248047,0.6103858460947824,OCT-H,20
247,portfolio,optimaltree,1,0.0,4.155466319020482e-16,0.009441137313842772,4.938364028930664e-05,0.00949052095413208,0.0073699951171875,0.7765638106492644,OCT-H,20
248,portfolio,optimaltree,1,2.220446049250313e-16,1.3830630434787068e-16,0.010347366333007812,4.938364028930664e-05,0.01039674997329712,0.00881814956665039,0.8481640502367389,OCT-H,20
249,portfolio,optimaltree,1,0.0,0.0,0.010077476501464844,4.938364028930664e-05,0.01012686014175415,0.006487846374511719,0.640657250489875,OCT-H,20
250,portfolio,optimaltree,1,0.0,0.0,0.009981155395507812,4.938364028930664e-05,0.01003053903579712,0.00600886344909668,0.5990568829503748,OCT-H,20
251,portfolio,optimaltree,1,0.0,1.3894815307812076e-16,0.009850502014160156,4.938364028930664e-05,0.009899885654449462,0.006013870239257813,0.6074686566258373,OCT-H,20
252,portfolio,optimaltree,1,0.0,2.7783611516733564e-16,0.009544610977172852,4.938364028930664e-05,0.009593994617462158,0.008898019790649414,0.927457242310102,OCT-H,20
253,portfolio,optimaltree,1,2.2204460492503126e-16,-2.7739575822613893e-16,0.008873939514160156,4.938364028930664e-05,0.008923323154449462,0.008147001266479492,0.9130008098403484,OCT-H,20
254,portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.009207963943481444,4.938364028930664e-05,0.009257347583770751,0.005827903747558594,0.6295435809038448,OCT-H,20
255,portfolio,optimaltree,1,2.220446049250313e-16,2.7614339027391417e-16,0.008901834487915039,4.938364028930664e-05,0.008951218128204345,0.006170034408569336,0.6892955037178915,OCT-H,20
256,portfolio,optimaltree,1,0.0,0.0,0.009063720703125,4.938364028930664e-05,0.009113104343414306,0.005903959274291992,0.6478537995187731,OCT-H,20
257,portfolio,optimaltree,1,1.1102230246251563e-16,1.38341576610782e-16,0.010157346725463869,4.938364028930664e-05,0.010206730365753171,0.006190061569213867,0.6064686091819858,OCT-H,20
258,portfolio,optimaltree,1,0.0,0.0,0.009540319442749023,4.938364028930664e-05,0.00958970308303833,0.006165981292724609,0.6429793747869643,OCT-H,20
259,portfolio,optimaltree,1,0.0,0.0,0.009613513946533205,4.938364028930664e-05,0.00966289758682251,0.008566856384277344,0.8865722012784385,OCT-H,20
260,portfolio,optimaltree,1,0.0,1.3872477477731582e-16,0.00960063934326172,4.938364028930664e-05,0.009650022983551023,0.005998134613037109,0.6215668732873743,OCT-H,20
261,portfolio,optimaltree,1,4.440892098500626e-16,2.7753022258345764e-16,0.008044004440307617,4.938364028930664e-05,0.008093388080596923,0.005978107452392578,0.7386408995664602,OCT-H,20
262,portfolio,optimaltree,1,0.0,-1.385764643336941e-16,0.009320974349975586,4.938364028930664e-05,0.009370357990264892,0.00733494758605957,0.7827820018915006,OCT-H,20
263,portfolio,optimaltree,1,0.0,0.0,0.00952768325805664,4.938364028930664e-05,0.009577066898345948,0.008697032928466797,0.9081102826971856,OCT-H,20
264,portfolio,optimaltree,1,0.0,0.0,0.009892940521240234,4.938364028930664e-05,0.00994232416152954,0.00603795051574707,0.6072976919330484,OCT-H,20
265,portfolio,optimaltree,1,0.0,0.0,0.009937524795532228,4.938364028930664e-05,0.00998690843582153,0.006004095077514648,0.6011965680969764,OCT-H,20
266,portfolio,optimaltree,1,0.0,0.0,0.009359359741210938,4.938364028930664e-05,0.009408743381500244,0.008614063262939453,0.9155381238132912,OCT-H,20
267,portfolio,optimaltree,1,0.0,2.771240976677571e-16,0.0093536376953125,4.938364028930664e-05,0.009403021335601806,0.00590205192565918,0.6276761176019857,OCT-H,20
268,portfolio,optimaltree,1,4.440892098500626e-16,1.384026141550807e-16,0.008956432342529297,4.938364028930664e-05,0.009005815982818603,0.005932092666625977,0.6586957448323716,OCT-H,20
269,portfolio,optimaltree,1,0.0,1.3856708391919186e-16,0.009491205215454102,4.938364028930664e-05,0.009540588855743408,0.00563502311706543,0.5906368257000365,OCT-H,20
270,portfolio,optimaltree,1,0.0,4.1627809521083696e-16,0.009981155395507812,4.938364028930664e-05,0.01003053903579712,0.00597691535949707,0.5958718009238164,OCT-H,20
271,portfolio,optimaltree,1,0.0,-1.3889162313482342e-16,0.009515762329101562,4.938364028930664e-05,0.009565145969390869,0.005891084671020508,0.6158907234528765,OCT-H,20
272,portfolio,optimaltree,1,0.0,1.3874831026344515e-16,0.010270833969116213,4.938364028930664e-05,0.010320217609405515,0.008612871170043945,0.8345629419862668,OCT-H,20
273,portfolio,optimaltree,1,0.0,0.0,0.01025390625,4.938364028930664e-05,0.010303289890289306,0.0070650577545166016,0.6857089172241296,OCT-H,20
274,portfolio,optimaltree,1,0.0,2.7719023451172604e-16,0.009673357009887695,4.938364028930664e-05,0.009722740650177,0.006059169769287109,0.6231956592585655,OCT-H,20
275,portfolio,optimaltree,1,1.1102230246251563e-16,1.382732038163957e-16,0.00919032096862793,4.938364028930664e-05,0.009239704608917236,0.005989789962768555,0.6482663912207551,OCT-H,20
276,portfolio,optimaltree,1,0.0,-1.3848863579085626e-16,0.0093536376953125,4.938364028930664e-05,0.009403021335601806,0.006408214569091797,0.6815059054294555,OCT-H,20
277,portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.008998870849609375,4.938364028930664e-05,0.00904825448989868,0.0096588134765625,1.0674780961726305,OCT-H,20
278,portfolio,optimaltree,1,1.1102230246251563e-16,-1.3899989211341056e-16,0.009656429290771484,4.938364028930664e-05,0.00970581293106079,0.00925612449645996,0.9536681329225164,OCT-H,20
279,portfolio,optimaltree,1,2.220446049250313e-16,2.7683242915176544e-16,0.009306192398071287,4.938364028930664e-05,0.009355576038360595,0.006283044815063477,0.6715828923094802,OCT-H,20
280,portfolio,optimaltree,1,2.2204460492503126e-16,-4.157281254257465e-16,0.009214162826538086,4.938364028930664e-05,0.009263546466827392,0.006075143814086914,0.6558118789431137,OCT-H,20
281,portfolio,optimaltree,1,0.0,1.3832743851118127e-16,0.009243011474609377,4.938364028930664e-05,0.00929239511489868,0.005955934524536133,0.6409471886302881,OCT-H,20
282,portfolio,optimaltree,1,2.220446049250313e-16,2.767662001151408e-16,0.008663654327392578,4.938364028930664e-05,0.008713037967681884,0.006126880645751953,0.7031853491833249,OCT-H,20
283,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.008947134017944336,4.938364028930664e-05,0.008996517658233642,0.005926132202148438,0.6587140077166216,OCT-H,20
284,portfolio,optimaltree,1,0.0,1.3847569025671047e-16,0.009980440139770508,4.938364028930664e-05,0.010029823780059814,0.00613093376159668,0.6112703369510364,OCT-H,20
285,portfolio,optimaltree,1,2.220446049250313e-16,1.3882224379629775e-16,0.009556293487548828,4.938364028930664e-05,0.009605677127838134,0.00867605209350586,0.9032212907054584,OCT-H,20
286,portfolio,optimaltree,1,3.3306690738754696e-16,1.3828413946362923e-16,0.009457111358642578,4.938364028930664e-05,0.009506494998931884,0.007142066955566406,0.7512828814793321,OCT-H,20
287,portfolio,optimaltree,1,0.0,0.0,0.01018691062927246,4.938364028930664e-05,0.010236294269561769,0.00909280776977539,0.8882909703771802,OCT-H,20
288,portfolio,optimaltree,1,0.0,1.3865194822075498e-16,0.009572982788085938,4.938364028930664e-05,0.009622366428375244,0.008964061737060547,0.9315859881023204,OCT-H,20
289,portfolio,optimaltree,1,4.440892098500624e-16,-5.548129795215394e-16,0.009981632232666016,4.938364028930664e-05,0.010031015872955322,0.008999109268188477,0.8971284047561948,OCT-H,20
290,portfolio,optimaltree,1,2.220446049250313e-16,5.539909432625092e-16,0.009544849395751951,4.938364028930664e-05,0.00959423303604126,0.008980989456176758,0.9360820633019004,OCT-H,20
291,portfolio,optimaltree,1,1.1102230246251563e-16,-1.3875214783837574e-16,0.008804798126220703,4.938364028930664e-05,0.00885418176651001,0.006203174591064453,0.7005926413807422,OCT-H,20
292,portfolio,optimaltree,1,2.220446049250313e-16,2.7745901417952343e-16,0.009969711303710938,4.938364028930664e-05,0.010019094944000244,0.006276845932006836,0.6264883172671812,OCT-H,20
293,portfolio,optimaltree,1,2.220446049250313e-16,1.384412113195575e-16,0.009930133819580078,4.938364028930664e-05,0.009979517459869384,0.006149053573608398,0.616167424761325,OCT-H,20
294,portfolio,optimaltree,1,0.0,2.7777284208862206e-16,0.009575366973876951,4.938364028930664e-05,0.00962475061416626,0.00910806655883789,0.9463171487718464,OCT-H,20
295,portfolio,optimaltree,1,4.440892098500624e-16,-2.770524478156519e-16,0.009156942367553713,4.938364028930664e-05,0.009206326007843015,0.005758047103881836,0.6254446235095806,OCT-H,20
296,portfolio,optimaltree,1,0.0,-1.3870386182894343e-16,0.008641719818115234,4.938364028930664e-05,0.00869110345840454,0.006024837493896484,0.6932189362065755,OCT-H,20
297,portfolio,optimaltree,1,0.0,2.7733839157707345e-16,0.009990215301513672,4.938364028930664e-05,0.010039598941802978,0.005781888961791992,0.5759083600159871,OCT-H,20
298,portfolio,optimaltree,1,1.1102230246251563e-16,4.162828025095149e-16,0.010182619094848631,4.938364028930664e-05,0.01023200273513794,0.006051063537597656,0.5913860359729547,OCT-H,20
299,portfolio,optimaltree,1,2.220446049250313e-16,1.3845038089031068e-16,0.0097503662109375,4.938364028930664e-05,0.009799749851226806,0.005717992782592773,0.5834835449271139,OCT-H,20
0,portfolio,pytorch,1,4.440892098500624e-16,-3.470958416082148e-16,0.007996320724487305,1.5528202056884765e-05,0.008011848926544189,0.01621413230895996,2.023769102190713,NN,30
1,portfolio,pytorch,1,0.0,-1.1573443940520704e-16,0.008306026458740234,1.5528202056884765e-05,0.008321554660797119,0.02234792709350586,2.685547112823406,NN,30
2,portfolio,pytorch,1,2.220446049250313e-16,3.4773873464229954e-16,0.007574558258056641,1.5528202056884765e-05,0.0075900864601135265,0.02980279922485352,3.926542784653306,NN,30
3,portfolio,pytorch,1,5.551115123125784e-16,2.314156386906365e-16,0.007322788238525391,1.5528202056884765e-05,0.0073383164405822765,0.023361921310424805,3.1835532713237837,NN,30
4,portfolio,pytorch,1,2.2204460492503126e-16,1.1576265855885067e-16,0.008155107498168945,1.5528202056884765e-05,0.00817063570022583,0.02285099029541016,2.796721226327417,NN,30
5,portfolio,pytorch,1,2.220446049250313e-16,2.3162941587462383e-16,0.008280515670776367,1.5528202056884765e-05,0.008296043872833251,0.023780107498168945,2.866439457491394,NN,30
6,portfolio,pytorch,1,4.440892098500624e-16,-3.4801746601176844e-16,0.007494926452636719,1.5528202056884765e-05,0.007510454654693605,0.02224302291870117,2.961608043901917,NN,30
7,portfolio,pytorch,1,0.0,0.0,0.007543087005615234,1.5528202056884765e-05,0.0075586152076721185,0.020574092864990238,2.7219394425723893,NN,30
8,portfolio,pytorch,1,0.0,-1.1601842047653e-16,0.008126258850097656,1.5528202056884765e-05,0.00814178705215454,0.013911962509155272,1.7087111736082297,NN,30
9,portfolio,pytorch,1,2.220446049250313e-16,2.312510920780713e-16,0.007651567459106445,1.5528202056884765e-05,0.0076670956611633295,0.015711069107055664,2.0491552214012443,NN,30
10,portfolio,pytorch,1,0.0,2.3150560707784507e-16,0.008213043212890625,1.5528202056884765e-05,0.00822857141494751,0.02379918098449707,2.892261582765748,NN,30
11,portfolio,pytorch,1,0.0,3.4863228690304286e-16,0.008203983306884766,1.5528202056884765e-05,0.00821951150894165,0.014792919158935547,1.7997321547445944,NN,30
12,portfolio,pytorch,1,0.0,0.0,0.008284568786621094,1.5528202056884765e-05,0.008300096988677978,0.017706871032714844,2.1333330269355266,NN,30
13,portfolio,pytorch,1,0.0,0.0,0.007402181625366211,1.5528202056884765e-05,0.007417709827423095,0.02396202087402344,3.230379919343356,NN,30
14,portfolio,pytorch,1,0.0,0.0,0.008013010025024414,1.5528202056884765e-05,0.008028538227081298,0.022808074951171875,2.840875176285178,NN,30
15,portfolio,pytorch,1,0.0,0.0,0.007302045822143555,1.5528202056884765e-05,0.0073175740242004406,0.020545005798339844,2.8076252772290484,NN,30
16,portfolio,pytorch,1,2.220446049250313e-16,4.633472332498796e-16,0.006864309310913086,1.5528202056884765e-05,0.006879837512969971,0.023236989974975586,3.3775492417035826,NN,30
17,portfolio,pytorch,1,4.440892098500624e-16,-1.1577203541045358e-16,0.006974697113037109,1.5528202056884765e-05,0.0069902253150939935,0.023662805557250977,3.3851277305977363,NN,30
18,portfolio,pytorch,1,2.220446049250313e-16,1.1593703603552835e-16,0.008190631866455078,1.5528202056884765e-05,0.008206160068511962,0.020773887634277344,2.531499198265616,NN,30
19,portfolio,pytorch,1,0.0,2.3142872368991545e-16,0.0075109004974365234,1.5528202056884765e-05,0.007526428699493408,0.01657700538635254,2.20250613514326,NN,30
20,portfolio,pytorch,1,0.0,0.0,0.006849288940429688,1.5528202056884765e-05,0.0068648171424865725,0.020390987396240238,2.9703613327206866,NN,30
21,portfolio,pytorch,1,2.220446049250313e-16,6.960303022906644e-16,0.007481813430786133,1.5528202056884765e-05,0.007497341632843019,0.02431511878967285,3.2431653751987923,NN,30
22,portfolio,pytorch,1,0.0,0.0,0.008155584335327148,1.5528202056884765e-05,0.008171112537384033,0.02306389808654785,2.822614176591884,NN,30
23,portfolio,pytorch,1,1.1102230246251563e-16,1.1595992173437335e-16,0.008748292922973633,1.5528202056884765e-05,0.008763821125030517,0.02479100227355957,2.8287891685458435,NN,30
24,portfolio,pytorch,1,2.2204460492503126e-16,-2.3195835012739875e-16,0.007414340972900391,1.5528202056884765e-05,0.0074298691749572765,0.02302098274230957,3.098437159553613,NN,30
25,portfolio,pytorch,1,0.0,0.0,0.008086204528808594,1.5528202056884765e-05,0.008101732730865478,0.02248620986938477,2.7754815687412404,NN,30
26,portfolio,pytorch,1,4.440892098500626e-16,3.4764736940360224e-16,0.007485628128051758,1.5528202056884765e-05,0.007501156330108644,0.024883031845092773,3.3172261382175967,NN,30
27,portfolio,pytorch,1,2.220446049250313e-16,1.1577901245740828e-16,0.00825047492980957,1.5528202056884765e-05,0.008266003131866454,0.023814916610717773,2.8810679394625867,NN,30
28,portfolio,pytorch,1,0.0,0.0,0.006900548934936523,1.5528202056884765e-05,0.006916077136993408,0.023888111114501957,3.4539972069899023,NN,30
29,portfolio,pytorch,1,0.0,1.1586471971975848e-16,0.0074083805084228516,1.5528202056884765e-05,0.0074239087104797374,0.02400493621826172,3.2334632811925443,NN,30
30,portfolio,pytorch,1,0.0,1.1594837656689895e-16,0.008051395416259766,1.5528202056884765e-05,0.00806692361831665,0.023662090301513672,2.9332235460599683,NN,30
31,portfolio,pytorch,1,0.0,1.1575775108595918e-16,0.007519960403442383,1.5528202056884765e-05,0.007535488605499269,0.023480892181396484,3.116041097090976,NN,30
32,portfolio,pytorch,1,1.1102230246251563e-16,0.0,0.00827336311340332,1.5528202056884765e-05,0.008288891315460204,0.02392196655273437,2.886027291504692,NN,30
33,portfolio,pytorch,1,2.2204460492503126e-16,-2.3148515058877297e-16,0.006183385848999024,1.5528202056884765e-05,0.006198914051055909,0.021713972091674805,3.5028671010491097,NN,30
34,portfolio,pytorch,1,0.0,0.0,0.008184671401977539,1.5528202056884765e-05,0.008200199604034423,0.02392196655273437,2.9172419828616105,NN,30
35,portfolio,pytorch,1,1.1102230246251563e-16,0.0,0.0075604915618896484,1.5528202056884765e-05,0.007576019763946533,0.016427993774414062,2.1684201317152207,NN,30
36,portfolio,pytorch,1,0.0,2.3179985755186244e-16,0.007577419281005859,1.5528202056884765e-05,0.0075929474830627435,0.024956941604614258,3.286858187849266,NN,30
37,portfolio,pytorch,1,0.0,-2.311969332213559e-16,0.006918430328369141,1.5528202056884765e-05,0.006933958530426026,0.018201112747192383,2.624923796028832,NN,30
38,portfolio,pytorch,1,2.2204460492503126e-16,-4.620551383617707e-16,0.008251428604125977,1.5528202056884765e-05,0.008266956806182859,0.022298097610473636,2.6972558503991304,NN,30
39,portfolio,pytorch,1,0.0,-1.1561322468836728e-16,0.007715463638305664,1.5528202056884765e-05,0.007730991840362548,0.02268695831298828,2.9345469224973817,NN,30
40,portfolio,pytorch,1,1.1102230246251563e-16,0.0,0.008239984512329102,1.5528202056884765e-05,0.008255512714385986,0.022656917572021484,2.7444591699967633,NN,30
41,portfolio,pytorch,1,0.0,-2.311420458347102e-16,0.006834268569946289,1.5528202056884765e-05,0.006849796772003174,0.024007081985473636,3.504787482688035,NN,30
42,portfolio,pytorch,1,2.2204460492503126e-16,-2.318452524095442e-16,0.006812810897827149,1.5528202056884765e-05,0.006828339099884034,0.024363994598388672,3.5680703963285083,NN,30
43,portfolio,pytorch,1,0.0,-3.479947040970773e-16,0.007526397705078125,1.5528202056884765e-05,0.007541925907135009,0.02440214157104492,3.235531861690576,NN,30
44,portfolio,pytorch,1,0.0,1.159080517574715e-16,0.007491350173950195,1.5528202056884765e-05,0.0075068783760070795,0.021612882614135742,2.8790772317842808,NN,30
45,portfolio,pytorch,1,8.881784197001243e-16,-9.269080803378219e-16,0.00835108757019043,1.5528202056884765e-05,0.008366615772247314,0.02370309829711914,2.8330568705860832,NN,30
46,portfolio,pytorch,1,2.220446049250313e-16,2.312670297584038e-16,0.007425785064697266,1.5528202056884765e-05,0.0074413132667541515,0.0244140625,3.280880890887321,NN,30
47,portfolio,pytorch,1,0.0,-3.474656073722179e-16,0.008012533187866211,1.5528202056884765e-05,0.008028061389923095,0.024738073348999023,3.081450445813793,NN,30
48,portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.006723403930664063,1.5528202056884765e-05,0.0067389321327209475,0.022192955017089844,3.2932450691010438,NN,30
49,portfolio,pytorch,1,0.0,-3.4730317305126834e-16,0.009521484375,1.5528202056884765e-05,0.009537012577056884,0.023794889450073242,2.49500451612242,NN,30
50,portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.006837368011474609,1.5528202056884765e-05,0.0068528962135314935,0.023990154266357425,3.5007321749579816,NN,30
51,portfolio,pytorch,1,2.2204460492503126e-16,-2.3154837701881795e-16,0.007554769515991211,1.5528202056884765e-05,0.007570297718048095,0.020197153091430664,2.6679470007208965,NN,30
52,portfolio,pytorch,1,0.0,1.1586691086031143e-16,0.007586479187011719,1.5528202056884765e-05,0.007602007389068605,0.023769855499267575,3.1267866870857985,NN,30
53,portfolio,pytorch,1,0.0,0.0,0.009009838104248049,1.5528202056884765e-05,0.009025366306304931,0.024229049682617188,2.684550284201904,NN,30
54,portfolio,pytorch,1,2.2204460492503126e-16,-1.1572584610273793e-16,0.006710529327392578,1.5528202056884765e-05,0.006726057529449463,0.024799108505249023,3.687019981120926,NN,30
55,portfolio,pytorch,1,0.0,1.1579521762921788e-16,0.007499217987060547,1.5528202056884765e-05,0.007514746189117431,0.02362990379333496,3.144471309963188,NN,30
56,portfolio,pytorch,1,2.220446049250313e-16,1.1569249451325562e-16,0.007464170455932617,1.5528202056884765e-05,0.007479698657989501,0.02413797378540039,3.227131852379803,NN,30
57,portfolio,pytorch,1,1.1102230246251563e-16,-1.1578837888584902e-16,0.006716728210449219,1.5528202056884765e-05,0.006732256412506104,0.0235590934753418,3.4994349638224564,NN,30
58,portfolio,pytorch,1,0.0,1.1558904328265163e-16,0.00884866714477539,1.5528202056884765e-05,0.008864195346832275,0.02011299133300781,2.2690149016397103,NN,30
59,portfolio,pytorch,1,0.0,0.0,0.008786201477050781,1.5528202056884765e-05,0.008801729679107665,0.02244400978088379,2.549954452038932,NN,30
60,portfolio,pytorch,1,0.0,3.478501092232903e-16,0.00824427604675293,1.5528202056884765e-05,0.008259804248809814,0.021778106689453125,2.6366371445898635,NN,30
61,portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.007551908493041992,1.5528202056884765e-05,0.007567436695098876,0.014869928359985353,1.9649888012430952,NN,30
62,portfolio,pytorch,1,3.382648695758843e-05,-1.0091539267338818e-10,0.008871078491210938,1.5528202056884765e-05,0.008886606693267822,0.02390909194946289,2.6904636127955985,NN,30
63,portfolio,pytorch,1,2.220446049250313e-16,0.0,0.008040666580200195,1.5528202056884765e-05,0.00805619478225708,0.02575302124023437,3.19667311134938,NN,30
64,portfolio,pytorch,1,0.0,0.0,0.008028984069824219,1.5528202056884765e-05,0.008044512271881103,0.023667097091674805,2.9420176502683817,NN,30
65,portfolio,pytorch,1,0.0,-1.1585407123944487e-16,0.008140802383422852,1.5528202056884765e-05,0.008156330585479736,0.02404499053955078,2.9480156900894556,NN,30
66,portfolio,pytorch,1,0.0,1.1572626281982148e-16,0.008202314376831055,1.5528202056884765e-05,0.008217842578887939,0.021900177001953125,2.664954553670304,NN,30
67,portfolio,pytorch,1,0.0,-1.1564122966377599e-16,0.008157491683959961,1.5528202056884765e-05,0.008173019886016845,0.02396392822265625,2.9320775621329327,NN,30
68,portfolio,pytorch,1,0.0,1.158006042044892e-16,0.00609278678894043,1.5528202056884765e-05,0.006108314990997315,0.02369093894958496,3.8784736845597583,NN,30
69,portfolio,pytorch,1,0.0,1.1575721625193295e-16,0.00816488265991211,1.5528202056884765e-05,0.008180410861968994,0.023300886154174805,2.8483760225909203,NN,30
70,portfolio,pytorch,1,2.220446049250313e-16,1.1591752473239912e-16,0.009003400802612305,1.5528202056884765e-05,0.009018929004669187,0.0238192081451416,2.6410240210129343,NN,30
71,portfolio,pytorch,1,0.0,0.0,0.00828862190246582,1.5528202056884765e-05,0.008304150104522704,0.024728059768676758,2.9777953742923158,NN,30
72,portfolio,pytorch,1,0.0,-3.467250909591602e-16,0.008127927780151367,1.5528202056884765e-05,0.008143455982208251,0.024398088455200195,2.996036143438967,NN,30
73,portfolio,pytorch,1,0.0,-1.157399110892992e-16,0.007460355758666992,1.5528202056884765e-05,0.007475883960723876,0.023051023483276367,3.083384333462069,NN,30
74,portfolio,pytorch,1,0.0,-2.317513844186477e-16,0.006880283355712891,1.5528202056884765e-05,0.006895811557769776,0.024863004684448242,3.60552263880154,NN,30
75,portfolio,pytorch,1,0.0,-1.157633135030165e-16,0.007597446441650391,1.5528202056884765e-05,0.0076129746437072765,0.024730920791625977,3.2485226799051583,NN,30
76,portfolio,pytorch,1,0.0,0.0,0.008151054382324219,1.5528202056884765e-05,0.008166582584381103,0.021995067596435547,2.693301312901916,NN,30
77,portfolio,pytorch,1,0.0,-1.1572705089700138e-16,0.008179426193237305,1.5528202056884765e-05,0.008194954395294189,0.021837234497070312,2.6647170251014414,NN,30
78,portfolio,pytorch,1,0.0,1.1594470274740116e-16,0.006070137023925781,1.5528202056884765e-05,0.006085665225982665,0.023632049560546875,3.8832319365268657,NN,30
79,portfolio,pytorch,1,0.0,1.1575289792887649e-16,0.008853673934936523,1.5528202056884765e-05,0.008869202136993408,0.02359104156494141,2.6598831778276044,NN,30
80,portfolio,pytorch,1,4.440892098500624e-16,-4.621841017299606e-16,0.0068206787109375,1.5528202056884765e-05,0.006836206912994385,0.0220949649810791,3.232050355158296,NN,30
81,portfolio,pytorch,1,4.440892098500626e-16,4.627482316608734e-16,0.007484912872314453,1.5528202056884765e-05,0.007500441074371337,0.023133039474487305,3.0842238803170967,NN,30
82,portfolio,pytorch,1,1.1102230246251563e-16,-1.1580252485472514e-16,0.008152484893798828,1.5528202056884765e-05,0.008168013095855712,0.02413511276245117,2.9548327701258037,NN,30
83,portfolio,pytorch,1,2.220446049250313e-16,0.0,0.006945610046386719,1.5528202056884765e-05,0.006961138248443604,0.02315902709960937,3.326902335948773,NN,30
84,portfolio,pytorch,1,2.2204460492503126e-16,-3.4809047869386063e-16,0.006947755813598633,1.5528202056884765e-05,0.006963284015655518,0.02394890785217285,3.439312226577092,NN,30
85,portfolio,pytorch,1,0.0,0.0,0.0076525211334228516,1.5528202056884765e-05,0.0076680493354797374,0.02369093894958496,3.0895652744392232,NN,30
86,portfolio,pytorch,1,1.1102230246251563e-16,0.0,0.0075664520263671875,1.5528202056884765e-05,0.007581980228424072,0.02314591407775879,3.052753156884677,NN,30
87,portfolio,pytorch,1,2.2204460492503126e-16,-2.316561591976835e-16,0.00754857063293457,1.5528202056884765e-05,0.0075640988349914545,0.02359914779663086,3.1198888739345136,NN,30
88,portfolio,pytorch,1,0.0,0.0,0.008164644241333008,1.5528202056884765e-05,0.008180172443389892,0.024787187576293945,3.030154651119072,NN,30
89,portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.008255720138549805,1.5528202056884765e-05,0.008271248340606689,0.01635599136352539,1.9774513700946008,NN,30
90,portfolio,pytorch,1,2.220446049250313e-16,1.1577289865197962e-16,0.008260726928710938,1.5528202056884765e-05,0.008276255130767822,0.02442312240600586,2.9509871336868785,NN,30
91,portfolio,pytorch,1,0.0,-1.1603269181247892e-16,0.007653713226318359,1.5528202056884765e-05,0.0076692414283752435,0.022195100784301758,2.894041215364877,NN,30
92,portfolio,pytorch,1,0.0,1.1580491995621398e-16,0.006885766983032226,1.5528202056884765e-05,0.006901295185089112,0.02270603179931641,3.290111666050004,NN,30
93,portfolio,pytorch,1,0.0,-1.157985802708323e-16,0.008246421813964844,1.5528202056884765e-05,0.008261950016021728,0.015630006790161133,1.8918060215628432,NN,30
94,portfolio,pytorch,1,0.0,0.0,0.006785869598388672,1.5528202056884765e-05,0.006801397800445557,0.023853063583374023,3.5070825561491814,NN,30
95,portfolio,pytorch,1,1.1102230246251563e-16,0.0,0.008348941802978516,1.5528202056884765e-05,0.0083644700050354,0.014873027801513672,1.7781195691490468,NN,30
96,portfolio,pytorch,1,2.220446049250313e-16,0.0,0.008258819580078125,1.5528202056884765e-05,0.00827434778213501,0.021963119506835938,2.6543626259287896,NN,30
97,portfolio,pytorch,1,0.0,-2.316143606958921e-16,0.008146047592163086,1.5528202056884765e-05,0.00816157579421997,0.012744903564453123,1.5615738781080817,NN,30
98,portfolio,pytorch,1,0.0,-2.3185172621094433e-16,0.007544755935668945,1.5528202056884765e-05,0.0075602841377258295,0.01580810546875,2.090940655241716,NN,30
99,portfolio,pytorch,1,2.220446049250313e-16,4.634606740425606e-16,0.007429361343383789,1.5528202056884765e-05,0.007444889545440673,0.014964103698730469,2.0099833056481864,NN,30
100,portfolio,optimaltree,1,4.440892098500624e-16,-3.470958416082148e-16,0.00727081298828125,4.031181335449219e-05,0.0073111248016357435,0.0272061824798584,3.721203401393376,OCT,30
101,portfolio,optimaltree,1,0.0,-1.1573443940520704e-16,0.008214235305786133,4.031181335449219e-05,0.008254547119140625,0.02892589569091797,3.5042377581011883,OCT,30
102,portfolio,optimaltree,1,2.220446049250313e-16,3.4773873464229954e-16,0.007476806640625,4.031181335449219e-05,0.0075171184539794935,0.02824091911315918,3.7568809492696897,OCT,30
103,portfolio,optimaltree,1,5.551115123125784e-16,2.314156386906365e-16,0.007494926452636719,4.031181335449219e-05,0.007535238265991211,0.028471946716308594,3.7785064932599437,OCT,30
104,portfolio,optimaltree,1,2.2204460492503126e-16,1.1576265855885067e-16,0.008189678192138672,4.031181335449219e-05,0.008229990005493164,0.02602386474609375,3.1620773207165427,OCT,30
105,portfolio,optimaltree,1,2.220446049250313e-16,2.3162941587462383e-16,0.008177042007446289,4.031181335449219e-05,0.008217353820800782,0.026168107986450195,3.1844932757075934,OCT,30
106,portfolio,optimaltree,1,4.440892098500624e-16,-3.4801746601176844e-16,0.007440328598022461,4.031181335449219e-05,0.007480640411376954,0.027148962020874023,3.6292296552023062,OCT,30
107,portfolio,optimaltree,1,0.0,0.0,0.007459163665771484,4.031181335449219e-05,0.007499475479125977,0.022022008895874023,2.9364732183164053,OCT,30
108,portfolio,optimaltree,1,0.0,-1.1601842047653e-16,0.008136510848999023,4.031181335449219e-05,0.008176822662353516,0.027322053909301758,3.3414022827098604,OCT,30
109,portfolio,optimaltree,1,2.220446049250313e-16,2.312510920780713e-16,0.007486581802368164,4.031181335449219e-05,0.007526893615722657,0.02627706527709961,3.4910902981557212,OCT,30
110,portfolio,optimaltree,1,0.0,2.3150560707784507e-16,0.008201122283935547,4.031181335449219e-05,0.008241434097290041,0.01581406593322754,1.9188488006507924,OCT,30
111,portfolio,optimaltree,1,0.0,3.4863228690304286e-16,0.00815129280090332,4.031181335449219e-05,0.008191604614257813,0.023865938186645508,2.9134631504437967,OCT,30
112,portfolio,optimaltree,1,0.0,0.0,0.00814962387084961,4.031181335449219e-05,0.008189935684204102,0.018251895904541016,2.228576219437642,OCT,30
113,portfolio,optimaltree,1,0.0,0.0,0.007470607757568359,4.031181335449219e-05,0.007510919570922852,0.02075505256652832,2.763317110580933,OCT,30
114,portfolio,optimaltree,1,0.0,0.0,0.008194923400878906,4.031181335449219e-05,0.008235235214233399,0.024233102798461914,2.942612101300828,OCT,30
115,portfolio,optimaltree,1,0.0,0.0,0.007480621337890625,4.031181335449219e-05,0.0075209331512451185,0.02382683753967285,3.168069315405128,OCT,30
116,portfolio,optimaltree,1,2.220446049250313e-16,4.633472332498796e-16,0.006827592849731445,4.031181335449219e-05,0.006867904663085938,0.016282081604003906,2.3707495084371075,OCT,30
117,portfolio,optimaltree,1,4.440892098500624e-16,-1.1577203541045358e-16,0.006798505783081055,4.031181335449219e-05,0.006838817596435547,0.02226710319519043,3.2559872932999765,OCT,30
118,portfolio,optimaltree,1,2.220446049250313e-16,1.1593703603552835e-16,0.008147716522216797,4.031181335449219e-05,0.008188028335571291,0.016644001007080078,2.0327239141043845,OCT,30
119,portfolio,optimaltree,1,0.0,2.3142872368991545e-16,0.0074918270111083984,4.031181335449219e-05,0.007532138824462891,0.02374720573425293,3.1527838622844717,OCT,30
120,portfolio,optimaltree,1,0.0,0.0,0.006785869598388672,4.031181335449219e-05,0.0068261814117431645,0.015503883361816406,2.2712381090758718,OCT,30
121,portfolio,optimaltree,1,2.220446049250313e-16,6.960303022906644e-16,0.007511138916015625,4.031181335449219e-05,0.0075514507293701185,0.016106843948364258,2.1329469694769183,OCT,30
122,portfolio,optimaltree,1,0.0,0.0,0.008199214935302734,4.031181335449219e-05,0.008239526748657227,0.017572879791259766,2.1327535339482417,OCT,30
123,portfolio,optimaltree,1,1.1102230246251563e-16,1.1595992173437335e-16,0.008913516998291016,4.031181335449219e-05,0.008953828811645508,0.01878190040588379,2.0976389878546393,OCT,30
124,portfolio,optimaltree,1,2.2204460492503126e-16,-2.3195835012739875e-16,0.0075016021728515625,4.031181335449219e-05,0.007541913986206055,0.01623702049255371,2.1529044911213195,OCT,30
125,portfolio,optimaltree,1,0.0,0.0,0.008146286010742188,4.031181335449219e-05,0.00818659782409668,0.0227968692779541,2.7846572859427767,OCT,30
126,portfolio,optimaltree,1,4.440892098500626e-16,3.4764736940360224e-16,0.007480144500732422,4.031181335449219e-05,0.0075204563140869145,0.022378921508789062,2.9757398453163098,OCT,30
127,portfolio,optimaltree,1,2.220446049250313e-16,1.1577901245740828e-16,0.008157730102539062,4.031181335449219e-05,0.008198041915893555,0.019304990768432617,2.3548294783667796,OCT,30
128,portfolio,optimaltree,1,0.0,0.0,0.006775617599487305,4.031181335449219e-05,0.006815929412841797,0.02180814743041992,3.1995852816978263,OCT,30
129,portfolio,optimaltree,1,0.0,1.1586471971975848e-16,0.007478952407836914,4.031181335449219e-05,0.007519264221191407,0.014927864074707031,1.9852825536621128,OCT,30
130,portfolio,optimaltree,1,0.0,1.1594837656689895e-16,0.008225679397583008,4.031181335449219e-05,0.0082659912109375,0.01953697204589844,2.3635365133279183,OCT,30
131,portfolio,optimaltree,1,0.0,1.1575775108595918e-16,0.007486581802368164,4.031181335449219e-05,0.007526893615722657,0.021336078643798828,2.8346459685879792,OCT,30
132,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.008179664611816406,4.031181335449219e-05,0.008219976425170899,0.01503896713256836,1.8295632924830059,OCT,30
133,portfolio,optimaltree,1,2.2204460492503126e-16,-2.3148515058877297e-16,0.006116390228271484,4.031181335449219e-05,0.006156702041625977,0.015108108520507812,2.453928810970651,OCT,30
134,portfolio,optimaltree,1,0.0,0.0,0.008228778839111328,4.031181335449219e-05,0.00826909065246582,0.021049976348876957,2.545621669125118,OCT,30
135,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.0075092315673828125,4.031181335449219e-05,0.007549543380737305,0.0216829776763916,2.8720912753102152,OCT,30
136,portfolio,optimaltree,1,0.0,2.3179985755186244e-16,0.007487773895263672,4.031181335449219e-05,0.007528085708618163,0.020151138305664062,2.6767944847645677,OCT,30
137,portfolio,optimaltree,1,0.0,-2.311969332213559e-16,0.006812810897827149,4.031181335449219e-05,0.006853122711181641,0.0218660831451416,3.1906743927793126,OCT,30
138,portfolio,optimaltree,1,2.2204460492503126e-16,-4.620551383617707e-16,0.008209228515625,4.031181335449219e-05,0.008249540328979494,0.020386219024658203,2.471194540748439,OCT,30
139,portfolio,optimaltree,1,0.0,-1.1561322468836728e-16,0.00752568244934082,4.031181335449219e-05,0.007565994262695313,0.01631784439086914,2.1567349675805945,OCT,30
140,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.008174419403076172,4.031181335449219e-05,0.008214731216430664,0.015078067779541016,1.8354913121664496,OCT,30
141,portfolio,optimaltree,1,0.0,-2.311420458347102e-16,0.006803274154663086,4.031181335449219e-05,0.0068435859680175785,0.015222787857055662,2.224387613189484,OCT,30
142,portfolio,optimaltree,1,2.2204460492503126e-16,-2.318452524095442e-16,0.006822824478149414,4.031181335449219e-05,0.006863136291503907,0.021670103073120117,3.157463607410248,OCT,30
143,portfolio,optimaltree,1,0.0,-3.479947040970773e-16,0.007478713989257811,4.031181335449219e-05,0.007519025802612305,0.014326095581054688,1.9053127302844777,OCT,30
144,portfolio,optimaltree,1,0.0,1.159080517574715e-16,0.007467985153198242,4.031181335449219e-05,0.007508296966552735,0.016338825225830078,2.1761026899461706,OCT,30
145,portfolio,optimaltree,1,8.881784197001243e-16,-9.269080803378219e-16,0.008194208145141602,4.031181335449219e-05,0.008234519958496094,0.0207669734954834,2.521940999615497,OCT,30
146,portfolio,optimaltree,1,2.220446049250313e-16,2.312670297584038e-16,0.007466554641723633,4.031181335449219e-05,0.007506866455078125,0.015011072158813475,1.9996455576559544,OCT,30
147,portfolio,optimaltree,1,0.0,-3.474656073722179e-16,0.008175134658813477,4.031181335449219e-05,0.008215446472167971,0.01461195945739746,1.7785959055176608,OCT,30
148,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.006775856018066406,4.031181335449219e-05,0.006816167831420899,0.0202639102935791,2.9729183310550735,OCT,30
149,portfolio,optimaltree,1,0.0,-3.4730317305126834e-16,0.009536504745483398,4.031181335449219e-05,0.009576816558837893,0.01468491554260254,1.5333817299706631,OCT,30
150,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.006817817687988281,4.031181335449219e-05,0.006858129501342774,0.014723062515258787,2.1468043892108066,OCT,30
151,portfolio,optimaltree,1,2.2204460492503126e-16,-2.3154837701881795e-16,0.007507801055908203,4.031181335449219e-05,0.007548112869262696,0.014827966690063475,1.9644601169711815,OCT,30
152,portfolio,optimaltree,1,0.0,1.1586691086031143e-16,0.007563352584838867,4.031181335449219e-05,0.00760366439819336,0.021287202835083008,2.799597893897168,OCT,30
153,portfolio,optimaltree,1,0.0,0.0,0.00884699821472168,4.031181335449219e-05,0.008887310028076172,0.01455092430114746,1.637269798755663,OCT,30
154,portfolio,optimaltree,1,2.2204460492503126e-16,-1.1572584610273793e-16,0.006798982620239258,4.031181335449219e-05,0.00683929443359375,0.016644001007080078,2.4335845120699653,OCT,30
155,portfolio,optimaltree,1,0.0,1.1579521762921788e-16,0.0074710845947265625,4.031181335449219e-05,0.007511396408081055,0.020690202713012692,2.7545081618583414,OCT,30
156,portfolio,optimaltree,1,2.220446049250313e-16,1.1569249451325562e-16,0.00744175910949707,4.031181335449219e-05,0.007482070922851563,0.0204010009765625,2.7266516432307863,OCT,30
157,portfolio,optimaltree,1,1.1102230246251563e-16,-1.1578837888584902e-16,0.006802558898925781,4.031181335449219e-05,0.006842870712280274,0.022158145904541016,3.2381359865203683,OCT,30
158,portfolio,optimaltree,1,0.0,1.1558904328265163e-16,0.008862733840942383,4.031181335449219e-05,0.008903045654296875,0.02043390274047852,2.2951587056746705,OCT,30
159,portfolio,optimaltree,1,0.0,0.0,0.008890151977539062,4.031181335449219e-05,0.008930463790893555,0.0157930850982666,1.768450717461158,OCT,30
160,portfolio,optimaltree,1,0.0,3.478501092232903e-16,0.008162260055541992,4.031181335449219e-05,0.008202571868896485,0.02134990692138672,2.602830827041444,OCT,30
161,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.00746464729309082,4.031181335449219e-05,0.007504959106445313,0.01811504364013672,2.4137431507893745,OCT,30
162,portfolio,optimaltree,1,3.382648695758843e-05,-1.0091539267338818e-10,0.008839130401611328,4.031181335449219e-05,0.00887944221496582,0.02106308937072754,2.372118525105872,OCT,30
163,portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.00817108154296875,4.031181335449219e-05,0.008211393356323244,0.014186143875122069,1.7276171362802792,OCT,30
164,portfolio,optimaltree,1,0.0,0.0,0.008196115493774414,4.031181335449219e-05,0.008236427307128907,0.016623973846435547,2.018347667810646,OCT,30
165,portfolio,optimaltree,1,0.0,-1.1585407123944487e-16,0.008140802383422852,4.031181335449219e-05,0.008181114196777344,0.020684003829956055,2.5282624508656504,OCT,30
166,portfolio,optimaltree,1,0.0,1.1572626281982148e-16,0.008188009262084961,4.031181335449219e-05,0.008228321075439455,0.02208805084228516,2.684393406598501,OCT,30
167,portfolio,optimaltree,1,0.0,-1.1564122966377599e-16,0.008163690567016602,4.031181335449219e-05,0.008204002380371094,0.020049095153808597,2.443818787983056,OCT,30
168,portfolio,optimaltree,1,0.0,1.158006042044892e-16,0.00610804557800293,4.031181335449219e-05,0.006148357391357422,0.016024112701416016,2.6062428843093395,OCT,30
169,portfolio,optimaltree,1,0.0,1.1575721625193295e-16,0.008185148239135742,4.031181335449219e-05,0.008225460052490235,0.021159887313842773,2.5724867884364326,OCT,30
170,portfolio,optimaltree,1,2.220446049250313e-16,1.1591752473239912e-16,0.008857250213623047,4.031181335449219e-05,0.008897562026977541,0.01964902877807617,2.208360977816173,OCT,30
171,portfolio,optimaltree,1,0.0,0.0,0.008185148239135742,4.031181335449219e-05,0.008225460052490235,0.021258115768432617,2.5844287897303424,OCT,30
172,portfolio,optimaltree,1,0.0,-3.467250909591602e-16,0.008185148239135742,4.031181335449219e-05,0.008225460052490235,0.020335912704467773,2.47231310767975,OCT,30
173,portfolio,optimaltree,1,0.0,-1.157399110892992e-16,0.007513999938964844,4.031181335449219e-05,0.007554311752319336,0.02159881591796875,2.8591374867918904,OCT,30
174,portfolio,optimaltree,1,0.0,-2.317513844186477e-16,0.006818294525146484,4.031181335449219e-05,0.006858606338500977,0.019968032836914062,2.9113834285579214,OCT,30
175,portfolio,optimaltree,1,0.0,-1.157633135030165e-16,0.007481813430786133,4.031181335449219e-05,0.007522125244140625,0.02160811424255371,2.8726076130393334,OCT,30
176,portfolio,optimaltree,1,0.0,0.0,0.008194446563720703,4.031181335449219e-05,0.008234758377075196,0.019443988800048828,2.3612093894799746,OCT,30
177,portfolio,optimaltree,1,0.0,-1.1572705089700138e-16,0.008177518844604492,4.031181335449219e-05,0.008217830657958985,0.02165699005126953,2.6353658225233314,OCT,30
178,portfolio,optimaltree,1,0.0,1.1594470274740116e-16,0.006147623062133789,4.031181335449219e-05,0.006187934875488282,0.02021002769470215,3.266037555559665,OCT,30
179,portfolio,optimaltree,1,0.0,1.1575289792887649e-16,0.008842229843139648,4.031181335449219e-05,0.008882541656494141,0.02179098129272461,2.4532371629006597,OCT,30
180,portfolio,optimaltree,1,4.440892098500624e-16,-4.621841017299606e-16,0.006882667541503906,4.031181335449219e-05,0.006922979354858399,0.01999688148498535,2.8884791445971834,OCT,30
181,portfolio,optimaltree,1,4.440892098500626e-16,4.627482316608734e-16,0.007474184036254883,4.031181335449219e-05,0.007514495849609375,0.02215099334716797,2.9477683919832685,OCT,30
182,portfolio,optimaltree,1,1.1102230246251563e-16,-1.1580252485472514e-16,0.008186101913452148,4.031181335449219e-05,0.008226413726806641,0.02227020263671875,2.7071581099974265,OCT,30
183,portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.006825447082519531,4.031181335449219e-05,0.006865758895874024,0.015469074249267578,2.2530756590598773,OCT,30
184,portfolio,optimaltree,1,2.2204460492503126e-16,-3.4809047869386063e-16,0.006833553314208984,4.031181335449219e-05,0.006873865127563477,0.01671886444091797,2.4322363227461468,OCT,30
185,portfolio,optimaltree,1,0.0,0.0,0.007532596588134766,4.031181335449219e-05,0.007572908401489258,0.021003007888793945,2.7734401071936348,OCT,30
186,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.007509469985961914,4.031181335449219e-05,0.007549781799316407,0.01979994773864746,2.622585428951105,OCT,30
187,portfolio,optimaltree,1,2.2204460492503126e-16,-2.316561591976835e-16,0.007480621337890625,4.031181335449219e-05,0.0075209331512451185,0.015194892883300781,2.0203467545493616,OCT,30
188,portfolio,optimaltree,1,0.0,0.0,0.00822138786315918,4.031181335449219e-05,0.008261699676513672,0.022194862365722656,2.6864765405135853,OCT,30
189,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.008182525634765625,4.031181335449219e-05,0.00822283744812012,0.018308162689208984,2.226501837683116,OCT,30
190,portfolio,optimaltree,1,2.220446049250313e-16,1.1577289865197962e-16,0.008147239685058594,4.031181335449219e-05,0.008187551498413086,0.02114701271057129,2.5828250014268623,OCT,30
191,portfolio,optimaltree,1,0.0,-1.1603269181247892e-16,0.00744938850402832,4.031181335449219e-05,0.007489700317382813,0.02012801170349121,2.6874255111083944,OCT,30
192,portfolio,optimaltree,1,0.0,1.1580491995621398e-16,0.006783246994018555,4.031181335449219e-05,0.006823558807373047,0.021763086318969727,3.1894040827279313,OCT,30
193,portfolio,optimaltree,1,0.0,-1.157985802708323e-16,0.008188486099243164,4.031181335449219e-05,0.008228797912597657,0.015184879302978516,1.8453338463606737,OCT,30
194,portfolio,optimaltree,1,0.0,0.0,0.006838560104370117,4.031181335449219e-05,0.00687887191772461,0.022024154663085938,3.201710240648161,OCT,30
195,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.008200883865356445,4.031181335449219e-05,0.008241195678710938,0.01766204833984375,2.1431414843684906,OCT,30
196,portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.008224725723266602,4.031181335449219e-05,0.008265037536621094,0.021039962768554688,2.5456584649894074,OCT,30
197,portfolio,optimaltree,1,0.0,-2.316143606958921e-16,0.00819540023803711,4.031181335449219e-05,0.008235712051391602,0.014695882797241213,1.7844094967790942,OCT,30
198,portfolio,optimaltree,1,0.0,-2.3185172621094433e-16,0.0074422359466552734,4.031181335449219e-05,0.007482547760009766,0.01335000991821289,1.784152984570521,OCT,30
199,portfolio,optimaltree,1,2.220446049250313e-16,4.634606740425606e-16,0.0074918270111083984,4.031181335449219e-05,0.007532138824462891,0.014647960662841797,1.9447279191493565,OCT,30
200,portfolio,optimaltree,1,4.440892098500624e-16,-3.470958416082148e-16,0.006386518478393555,3.5452842712402334e-05,0.006421971321105957,0.01726508140563965,2.6884395059345034,OCT-H,30
201,portfolio,optimaltree,1,0.0,-1.1573443940520704e-16,0.006869316101074219,3.5452842712402334e-05,0.006904768943786621,0.024531126022338867,3.5527801468887152,OCT-H,30
202,portfolio,optimaltree,1,2.220446049250313e-16,3.4773873464229954e-16,0.006252050399780274,3.5452842712402334e-05,0.006287503242492676,0.024810075759887692,3.9459344676300736,OCT-H,30
203,portfolio,optimaltree,1,5.551115123125784e-16,2.314156386906365e-16,0.006360292434692383,3.5452842712402334e-05,0.006395745277404785,0.025330066680908203,3.9604558315346847,OCT-H,30
204,portfolio,optimaltree,1,2.2204460492503126e-16,1.1576265855885067e-16,0.006899833679199219,3.5452842712402334e-05,0.006935286521911621,0.02403402328491211,3.4654694090832523,OCT-H,30
205,portfolio,optimaltree,1,2.220446049250313e-16,2.3162941587462383e-16,0.006995439529418945,3.5452842712402334e-05,0.007030892372131348,0.024306058883666992,3.4570375419214163,OCT-H,30
206,portfolio,optimaltree,1,4.440892098500624e-16,-3.4801746601176844e-16,0.006282329559326172,3.5452842712402334e-05,0.006317782402038574,0.024580001831054688,3.89060595425436,OCT-H,30
207,portfolio,optimaltree,1,0.0,0.0,0.00632023811340332,3.5452842712402334e-05,0.006355690956115723,0.03186321258544922,5.013335734140606,OCT-H,30
208,portfolio,optimaltree,1,0.0,-1.1601842047653e-16,0.006886720657348633,3.5452842712402334e-05,0.006922173500061035,0.023480892181396484,3.3921270799105865,OCT-H,30
209,portfolio,optimaltree,1,2.220446049250313e-16,2.312510920780713e-16,0.006367683410644531,3.5452842712402334e-05,0.006403136253356935,0.02440500259399414,3.8114139116123718,OCT-H,30
210,portfolio,optimaltree,1,0.0,2.3150560707784507e-16,0.006877899169921875,3.5452842712402334e-05,0.006913352012634278,0.012805938720703123,1.8523487155434928,OCT-H,30
211,portfolio,optimaltree,1,0.0,3.4863228690304286e-16,0.006899118423461914,3.5452842712402334e-05,0.0069345712661743174,0.01780104637145996,2.5670002784873667,OCT-H,30
212,portfolio,optimaltree,1,0.0,0.0,0.006860971450805664,3.5452842712402334e-05,0.0068964242935180674,0.01973295211791992,2.861330927168573,OCT-H,30
213,portfolio,optimaltree,1,0.0,0.0,0.006392717361450195,3.5452842712402334e-05,0.006428170204162598,0.017993927001953125,2.799230018878632,OCT-H,30
214,portfolio,optimaltree,1,0.0,0.0,0.0071794986724853516,3.5452842712402334e-05,0.007214951515197755,0.013332128524780272,1.8478472789036968,OCT-H,30
215,portfolio,optimaltree,1,0.0,0.0,0.00653076171875,3.5452842712402334e-05,0.0065662145614624025,0.018628835678100586,2.837073857962942,OCT-H,30
216,portfolio,optimaltree,1,2.220446049250313e-16,4.633472332498796e-16,0.005998134613037109,3.5452842712402334e-05,0.006033587455749512,0.01284193992614746,2.128408682285719,OCT-H,30
217,portfolio,optimaltree,1,4.440892098500624e-16,-1.1577203541045358e-16,0.005942106246948242,3.5452842712402334e-05,0.005977559089660646,0.017874956130981445,2.9903436942847907,OCT-H,30
218,portfolio,optimaltree,1,2.220446049250313e-16,1.1593703603552835e-16,0.00717473030090332,3.5452842712402334e-05,0.007210183143615724,0.013441085815429688,1.8641809157553968,OCT-H,30
219,portfolio,optimaltree,1,0.0,2.3142872368991545e-16,0.006577491760253906,3.5452842712402334e-05,0.00661294460296631,0.01923799514770508,2.9091420392476395,OCT-H,30
220,portfolio,optimaltree,1,0.0,0.0,0.00583338737487793,3.5452842712402334e-05,0.005868840217590332,0.013476133346557615,2.2962174547138616,OCT-H,30
221,portfolio,optimaltree,1,2.220446049250313e-16,6.960303022906644e-16,0.006420612335205078,3.5452842712402334e-05,0.0064560651779174815,0.017347097396850586,2.6869458282709293,OCT-H,30
222,portfolio,optimaltree,1,0.0,0.0,0.006935358047485352,3.5452842712402334e-05,0.006970810890197754,0.013122081756591795,1.8824326126884128,OCT-H,30
223,portfolio,optimaltree,1,1.1102230246251563e-16,1.1595992173437335e-16,0.007513761520385742,3.5452842712402334e-05,0.007549214363098146,0.013279914855957031,1.7591121694558751,OCT-H,30
224,portfolio,optimaltree,1,2.2204460492503126e-16,-2.3195835012739875e-16,0.006297111511230469,3.5452842712402334e-05,0.006332564353942871,0.013463973999023438,2.126148783729344,OCT-H,30
225,portfolio,optimaltree,1,0.0,0.0,0.006942987442016602,3.5452842712402334e-05,0.006978440284729004,0.013261079788208008,1.9002927942548096,OCT-H,30
226,portfolio,optimaltree,1,4.440892098500626e-16,3.4764736940360224e-16,0.006340742111206055,3.5452842712402334e-05,0.006376194953918457,0.01368093490600586,2.1456268205222164,OCT-H,30
227,portfolio,optimaltree,1,2.220446049250313e-16,1.1577901245740828e-16,0.006929159164428711,3.5452842712402334e-05,0.006964612007141114,0.013503074645996094,1.9388121882670302,OCT-H,30
228,portfolio,optimaltree,1,0.0,0.0,0.005756855010986328,3.5452842712402334e-05,0.0057923078536987315,0.018522024154663086,3.1976933240583336,OCT-H,30
229,portfolio,optimaltree,1,0.0,1.1586471971975848e-16,0.006350994110107422,3.5452842712402334e-05,0.006386446952819824,0.018643856048583984,2.919284570327812,OCT-H,30
230,portfolio,optimaltree,1,0.0,1.1594837656689895e-16,0.006996631622314453,3.5452842712402334e-05,0.0070320844650268565,0.019567012786865238,2.782533811159293,OCT-H,30
231,portfolio,optimaltree,1,0.0,1.1575775108595918e-16,0.00639653205871582,3.5452842712402334e-05,0.006431984901428223,0.01789999008178711,2.7829651897678453,OCT-H,30
232,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.006941318511962891,3.5452842712402334e-05,0.006976771354675293,0.017688989639282227,2.535411974971551,OCT-H,30
233,portfolio,optimaltree,1,2.2204460492503126e-16,-2.3148515058877297e-16,0.005143880844116211,3.5452842712402334e-05,0.005179333686828614,0.01355290412902832,2.6167273530752126,OCT-H,30
234,portfolio,optimaltree,1,0.0,0.0,0.006919622421264648,3.5452842712402334e-05,0.006955075263977051,0.01696300506591797,2.4389391087937966,OCT-H,30
235,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.006372928619384766,3.5452842712402334e-05,0.006408381462097168,0.01319289207458496,2.0586933147808493,OCT-H,30
236,portfolio,optimaltree,1,0.0,2.3179985755186244e-16,0.006489276885986328,3.5452842712402334e-05,0.0065247297286987315,0.012434959411621094,1.9058198467480552,OCT-H,30
237,portfolio,optimaltree,1,0.0,-2.311969332213559e-16,0.005697488784790039,3.5452842712402334e-05,0.0057329416275024424,0.015461921691894531,2.6970310700042,OCT-H,30
238,portfolio,optimaltree,1,2.2204460492503126e-16,-4.620551383617707e-16,0.006970405578613281,3.5452842712402334e-05,0.007005858421325685,0.017915964126586914,2.5572832120116935,OCT-H,30
239,portfolio,optimaltree,1,0.0,-1.1561322468836728e-16,0.006317853927612305,3.5452842712402334e-05,0.006353306770324707,0.017889022827148438,2.8157026685229867,OCT-H,30
240,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.0070378780364990234,3.5452842712402334e-05,0.007073330879211427,0.018873929977416992,2.6683227887567957,OCT-H,30
241,portfolio,optimaltree,1,0.0,-2.311420458347102e-16,0.005764007568359375,3.5452842712402334e-05,0.005799460411071778,0.019483089447021484,3.359465892693435,OCT-H,30
242,portfolio,optimaltree,1,2.2204460492503126e-16,-2.318452524095442e-16,0.005790233612060547,3.5452842712402334e-05,0.005825686454772949,0.014654159545898438,2.5154391091357784,OCT-H,30
243,portfolio,optimaltree,1,0.0,-3.479947040970773e-16,0.006390094757080078,3.5452842712402334e-05,0.0064255475997924815,0.019633054733276367,3.055467947029205,OCT-H,30
244,portfolio,optimaltree,1,0.0,1.159080517574715e-16,0.006426572799682617,3.5452842712402334e-05,0.006462025642395021,0.013395071029663086,2.0728904171755147,OCT-H,30
245,portfolio,optimaltree,1,8.881784197001243e-16,-9.269080803378219e-16,0.006872892379760742,3.5452842712402334e-05,0.006908345222473146,0.016132116317749023,2.3351636026049407,OCT-H,30
246,portfolio,optimaltree,1,2.220446049250313e-16,2.312670297584038e-16,0.006385087966918945,3.5452842712402334e-05,0.006420540809631348,0.01331806182861328,2.0742897247277168,OCT-H,30
247,portfolio,optimaltree,1,0.0,-3.474656073722179e-16,0.007026433944702149,3.5452842712402334e-05,0.007061886787414552,0.01827692985534668,2.588108589891187,OCT-H,30
248,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.005780458450317383,3.5452842712402334e-05,0.005815911293029785,0.016618967056274414,2.85750009223693,OCT-H,30
249,portfolio,optimaltree,1,0.0,-3.4730317305126834e-16,0.008123159408569336,3.5452842712402334e-05,0.008158612251281738,0.0177459716796875,2.1751213482292364,OCT-H,30
250,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.005743026733398438,3.5452842712402334e-05,0.00577847957611084,0.015475988388061525,2.6782111426060484,OCT-H,30
251,portfolio,optimaltree,1,2.2204460492503126e-16,-2.3154837701881795e-16,0.006305694580078125,3.5452842712402334e-05,0.006341147422790528,0.016957998275756836,2.674279139893295,OCT-H,30
252,portfolio,optimaltree,1,0.0,1.1586691086031143e-16,0.006372213363647461,3.5452842712402334e-05,0.006407666206359864,0.017533063888549805,2.7362636135989016,OCT-H,30
253,portfolio,optimaltree,1,0.0,0.0,0.0075571537017822266,3.5452842712402334e-05,0.00759260654449463,0.012903928756713869,1.6995387132328696,OCT-H,30
254,portfolio,optimaltree,1,2.2204460492503126e-16,-1.1572584610273793e-16,0.005753517150878906,3.5452842712402334e-05,0.00578896999359131,0.012839078903198242,2.2178520388621417,OCT-H,30
255,portfolio,optimaltree,1,0.0,1.1579521762921788e-16,0.006507396697998047,3.5452842712402334e-05,0.006542849540710449,0.012414932250976562,1.8974809329985751,OCT-H,30
256,portfolio,optimaltree,1,2.220446049250313e-16,1.1569249451325562e-16,0.006303787231445313,3.5452842712402334e-05,0.006339240074157715,0.013659000396728516,2.1546747302425464,OCT-H,30
257,portfolio,optimaltree,1,1.1102230246251563e-16,-1.1578837888584902e-16,0.00575566291809082,3.5452842712402334e-05,0.005791115760803223,0.012867927551269531,2.222011799240007,OCT-H,30
258,portfolio,optimaltree,1,0.0,1.1558904328265163e-16,0.007517099380493164,3.5452842712402334e-05,0.0075525522232055674,0.017663002014160156,2.338679891532529,OCT-H,30
259,portfolio,optimaltree,1,0.0,0.0,0.007472991943359375,3.5452842712402334e-05,0.007508444786071778,0.01902484893798828,2.533793545805853,OCT-H,30
260,portfolio,optimaltree,1,0.0,3.478501092232903e-16,0.006915569305419922,3.5452842712402334e-05,0.006951022148132324,0.01767897605895996,2.5433635057126294,OCT-H,30
261,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.006394624710083008,3.5452842712402334e-05,0.00643007755279541,0.013063907623291016,2.031687412169953,OCT-H,30
262,portfolio,optimaltree,1,3.382648695758843e-05,-1.0091539267338818e-10,0.007592439651489258,3.5452842712402334e-05,0.0076278924942016595,0.017868995666503906,2.342586196657467,OCT-H,30
263,portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.006994724273681641,3.5452842712402334e-05,0.007030177116394043,0.013398885726928713,1.9059101221906825,OCT-H,30
264,portfolio,optimaltree,1,0.0,0.0,0.006985187530517578,3.5452842712402334e-05,0.0070206403732299815,0.01257610321044922,1.791304288765804,OCT-H,30
265,portfolio,optimaltree,1,0.0,-1.1585407123944487e-16,0.006976127624511719,3.5452842712402334e-05,0.007011580467224121,0.012894153594970705,1.8389796216765784,OCT-H,30
266,portfolio,optimaltree,1,0.0,1.1572626281982148e-16,0.006935596466064453,3.5452842712402334e-05,0.0069710493087768565,0.0195620059967041,2.8061781132540093,OCT-H,30
267,portfolio,optimaltree,1,0.0,-1.1564122966377599e-16,0.006903648376464844,3.5452842712402334e-05,0.006939101219177246,0.01967000961303711,2.834662442835693,OCT-H,30
268,portfolio,optimaltree,1,0.0,1.158006042044892e-16,0.005092382431030274,3.5452842712402334e-05,0.005127835273742676,0.017408132553100586,3.394830688544103,OCT-H,30
269,portfolio,optimaltree,1,0.0,1.1575721625193295e-16,0.006835699081420898,3.5452842712402334e-05,0.006871151924133301,0.017154932022094727,2.496660270578805,OCT-H,30
270,portfolio,optimaltree,1,2.220446049250313e-16,1.1591752473239912e-16,0.007542133331298828,3.5452842712402334e-05,0.0075775861740112315,0.019076824188232425,2.517533123365856,OCT-H,30
271,portfolio,optimaltree,1,0.0,0.0,0.00697779655456543,3.5452842712402334e-05,0.007013249397277832,0.01689600944519043,2.4091556549733646,OCT-H,30
272,portfolio,optimaltree,1,0.0,-3.467250909591602e-16,0.007010459899902344,3.5452842712402334e-05,0.007045912742614745,0.018797874450683597,2.667911899758736,OCT-H,30
273,portfolio,optimaltree,1,0.0,-1.157399110892992e-16,0.006259918212890625,3.5452842712402334e-05,0.006295371055603028,0.01342487335205078,2.1324991384109646,OCT-H,30
274,portfolio,optimaltree,1,0.0,-2.317513844186477e-16,0.005743026733398438,3.5452842712402334e-05,0.00577847957611084,0.01260089874267578,2.1806599083208518,OCT-H,30
275,portfolio,optimaltree,1,0.0,-1.157633135030165e-16,0.006354570388793945,3.5452842712402334e-05,0.006390023231506348,0.012674808502197266,1.9835308954282749,OCT-H,30
276,portfolio,optimaltree,1,0.0,0.0,0.006905794143676758,3.5452842712402334e-05,0.00694124698638916,0.012391090393066406,1.7851389551997856,OCT-H,30
277,portfolio,optimaltree,1,0.0,-1.1572705089700138e-16,0.006972551345825195,3.5452842712402334e-05,0.007008004188537598,0.01808500289916992,2.580621017428905,OCT-H,30
278,portfolio,optimaltree,1,0.0,1.1594470274740116e-16,0.005220413208007813,3.5452842712402334e-05,0.005255866050720215,0.012037992477416992,2.2903917948531847,OCT-H,30
279,portfolio,optimaltree,1,0.0,1.1575289792887649e-16,0.007593631744384766,3.5452842712402334e-05,0.007629084587097169,0.012778997421264648,1.6750367983699337,OCT-H,30
280,portfolio,optimaltree,1,4.440892098500624e-16,-4.621841017299606e-16,0.005769729614257813,3.5452842712402334e-05,0.005805182456970215,0.012883901596069336,2.219379268708391,OCT-H,30
281,portfolio,optimaltree,1,4.440892098500626e-16,4.627482316608734e-16,0.006380796432495117,3.5452842712402334e-05,0.006416249275207521,0.012755870819091795,1.988057239044728,OCT-H,30
282,portfolio,optimaltree,1,1.1102230246251563e-16,-1.1580252485472514e-16,0.00707554817199707,3.5452842712402334e-05,0.007111001014709474,0.01268291473388672,1.7835624981140423,OCT-H,30
283,portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.005779266357421875,3.5452842712402334e-05,0.005814719200134278,0.01853203773498535,3.187090742844022,OCT-H,30
284,portfolio,optimaltree,1,2.2204460492503126e-16,-3.4809047869386063e-16,0.005757331848144531,3.5452842712402334e-05,0.005792784690856935,0.012657880783081056,2.1851115583597767,OCT-H,30
285,portfolio,optimaltree,1,0.0,0.0,0.006453514099121094,3.5452842712402334e-05,0.006488966941833496,0.012865066528320312,1.982606267475484,OCT-H,30
286,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.006478071212768555,3.5452842712402334e-05,0.006513524055480957,0.012727022171020508,1.9539380007833176,OCT-H,30
287,portfolio,optimaltree,1,2.2204460492503126e-16,-2.316561591976835e-16,0.006412029266357422,3.5452842712402334e-05,0.006447482109069824,0.012688875198364258,1.9680357360766487,OCT-H,30
288,portfolio,optimaltree,1,0.0,0.0,0.007066011428833008,3.5452842712402334e-05,0.0071014642715454095,0.01256394386291504,1.7692046854698729,OCT-H,30
289,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.007013082504272461,3.5452842712402334e-05,0.007048535346984864,0.012402057647705078,1.7595226578540577,OCT-H,30
290,portfolio,optimaltree,1,2.220446049250313e-16,1.1577289865197962e-16,0.00705409049987793,3.5452842712402334e-05,0.007089543342590331,0.0179290771484375,2.528946686978951,OCT-H,30
291,portfolio,optimaltree,1,0.0,-1.1603269181247892e-16,0.00640559196472168,3.5452842712402334e-05,0.006441044807434082,0.012428045272827148,1.9295076566589056,OCT-H,30
292,portfolio,optimaltree,1,0.0,1.1580491995621398e-16,0.005745887756347656,3.5452842712402334e-05,0.00578134059906006,0.022685766220092773,3.9239629340954356,OCT-H,30
293,portfolio,optimaltree,1,0.0,-1.157985802708323e-16,0.0070688724517822266,3.5452842712402334e-05,0.00710432529449463,0.012534141540527344,1.7642972444181932,OCT-H,30
294,portfolio,optimaltree,1,0.0,0.0,0.005757808685302734,3.5452842712402334e-05,0.005793261528015137,0.01308917999267578,2.2593801314473607,OCT-H,30
295,portfolio,optimaltree,1,1.1102230246251563e-16,0.0,0.007005691528320313,3.5452842712402334e-05,0.007041144371032716,0.018393993377685547,2.6123585043020108,OCT-H,30
296,portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.006988286972045898,3.5452842712402334e-05,0.007023739814758301,0.01263880729675293,1.7994412706171483,OCT-H,30
297,portfolio,optimaltree,1,0.0,-2.316143606958921e-16,0.0071239471435546875,3.5452842712402334e-05,0.007159399986267091,0.011360883712768556,1.5868485815236757,OCT-H,30
298,portfolio,optimaltree,1,0.0,-2.3185172621094433e-16,0.006453752517700195,3.5452842712402334e-05,0.006489205360412598,0.011921882629394531,1.8371868306285983,OCT-H,30
299,portfolio,optimaltree,1,2.220446049250313e-16,4.634606740425606e-16,0.006373167037963867,3.5452842712402334e-05,0.006408619880676271,0.011369943618774414,1.7741641461772266,OCT-H,30
0,portfolio,pytorch,1,2.220446049250313e-16,3.939151941149655e-16,0.04475736618041992,2.2745132446289064e-05,0.04478011131286621,0.04321694374084473,0.9650923696660764,NN,40
1,portfolio,pytorch,1,1.1102230246251565e-16,3.946627676905403e-16,0.0399932861328125,2.2745132446289064e-05,0.04001603126525879,0.03754115104675293,0.9381527817663791,NN,40
2,portfolio,pytorch,1,2.220446049250313e-16,-1.3144387391008878e-16,0.036765098571777344,2.2745132446289064e-05,0.03678784370422363,0.046057939529418945,1.251988018099876,NN,40
3,portfolio,pytorch,1,0.0,-2.627136050523492e-16,0.036565542221069336,2.2745132446289064e-05,0.036588287353515624,0.04503893852233887,1.2309660216443898,NN,40
4,portfolio,pytorch,1,2.2204460492503126e-16,-1.3140498590297266e-16,0.03436708450317383,2.2745132446289064e-05,0.034389829635620116,0.035288095474243164,1.0261201014410566,NN,40
5,portfolio,pytorch,1,1.1102230246251565e-16,-3.940996937910433e-16,0.0388646125793457,2.2745132446289064e-05,0.03888735771179199,0.047347068786621094,1.2175439930253689,NN,40
6,portfolio,pytorch,1,0.0,-1.3134257447468198e-16,0.03448915481567383,2.2745132446289064e-05,0.034511899948120116,0.04765009880065918,1.3806860495159354,NN,40
7,portfolio,pytorch,1,1.1102230246251565e-16,1.3141893631168453e-16,0.038935184478759766,2.2745132446289064e-05,0.03895792961120605,0.04512596130371094,1.1583254488639632,NN,40
8,portfolio,pytorch,1,0.0,-2.6275645324736396e-16,0.03668975830078125,2.2745132446289064e-05,0.03671250343322754,0.03705000877380371,1.0091931987473974,NN,40
9,portfolio,pytorch,1,0.0,1.3138190465700683e-16,0.03679490089416504,2.2745132446289064e-05,0.03681764602661133,0.0469970703125,1.276482213950645,NN,40
10,portfolio,pytorch,1,2.220446049250313e-16,-1.3143967496419844e-16,0.034409523010253906,2.2745132446289064e-05,0.034432268142700194,0.046360015869140625,1.346411908649392,NN,40
11,portfolio,pytorch,1,0.0,-1.3138926500354838e-16,0.03461480140686035,2.2745132446289064e-05,0.03463754653930664,0.04248499870300293,1.226559122909904,NN,40
12,portfolio,pytorch,1,0.0,-2.632459286592888e-16,0.03764772415161133,2.2745132446289064e-05,0.037670469284057616,0.04168891906738281,1.1066737383339642,NN,40
13,portfolio,pytorch,1,0.0,-2.6297352192225047e-16,0.03226590156555176,2.2745132446289064e-05,0.032288646697998045,0.037201881408691406,1.1521660154000195,NN,40
14,portfolio,pytorch,1,0.0,-3.940082417689543e-16,0.03867149353027344,2.2745132446289064e-05,0.038694238662719725,0.04622602462768555,1.1946487700822082,NN,40
15,portfolio,pytorch,1,2.2204460492503126e-16,-2.6288126893218547e-16,0.03461623191833496,2.2745132446289064e-05,0.03463897705078125,0.04477500915527344,1.292619267873662,NN,40
16,portfolio,pytorch,1,0.0,1.3140786275602095e-16,0.03769040107727051,2.2745132446289064e-05,0.037713146209716795,0.04557204246520996,1.2083861211629254,NN,40
17,portfolio,pytorch,1,4.440892098500626e-16,2.6290844941750397e-16,0.035538673400878906,2.2745132446289064e-05,0.035561418533325194,0.04829597473144531,1.3581003436684156,NN,40
18,portfolio,pytorch,1,1.1102230246251565e-16,-2.626465645458918e-16,0.03577685356140137,2.2745132446289064e-05,0.035799598693847655,0.03745079040527344,1.0461231905292152,NN,40
19,portfolio,pytorch,1,0.0,1.3128221288314257e-16,0.033577919006347656,2.2745132446289064e-05,0.033600664138793944,0.03478193283081055,1.0351561114130705,NN,40
20,portfolio,pytorch,1,0.0,1.313327946919948e-16,0.03651857376098633,2.2745132446289064e-05,0.036541318893432616,0.048200130462646484,1.3190583132265992,NN,40
21,portfolio,pytorch,1,2.220446049250313e-16,3.942299235536256e-16,0.03647899627685547,2.2745132446289064e-05,0.036501741409301756,0.04890799522399902,1.3398811491096634,NN,40
22,portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.035588979721069336,2.2745132446289064e-05,0.035611724853515624,0.03571605682373047,1.0029297084217066,NN,40
23,portfolio,pytorch,1,2.2204460492503126e-16,-2.626452676130028e-16,0.03450775146484375,2.2745132446289064e-05,0.03453049659729004,0.04741811752319336,1.373224314616858,NN,40
24,portfolio,pytorch,1,2.220446049250313e-16,0.0,0.03754734992980957,2.2745132446289064e-05,0.03757009506225586,0.046118974685668945,1.2275447961802357,NN,40
25,portfolio,pytorch,1,0.0,-1.314184244123239e-16,0.03542923927307129,2.2745132446289064e-05,0.03545198440551758,0.0453338623046875,1.278739767741519,NN,40
26,portfolio,pytorch,1,2.2204460492503126e-16,-1.3144665523655432e-16,0.033296823501586914,2.2745132446289064e-05,0.0333195686340332,0.04674696922302246,1.402988428105707,NN,40
27,portfolio,pytorch,1,0.0,1.3134855145303181e-16,0.03543663024902344,2.2745132446289064e-05,0.035459375381469725,0.04766392707824707,1.344184057544205,NN,40
28,portfolio,pytorch,1,1.1102230246251565e-16,2.625470755761189e-16,0.03443503379821777,2.2745132446289064e-05,0.03445777893066406,0.0448300838470459,1.301014901083816,NN,40
29,portfolio,pytorch,1,0.0,-1.3134523519182851e-16,0.03445124626159668,2.2745132446289064e-05,0.03447399139404297,0.04603004455566406,1.3352107688817825,NN,40
30,portfolio,pytorch,1,0.0,0.0,0.03223228454589844,2.2745132446289064e-05,0.032255029678344725,0.04472994804382324,1.3867588555918733,NN,40
31,portfolio,pytorch,1,1.1102230246251565e-16,-1.3150391613930199e-16,0.03438997268676758,2.2745132446289064e-05,0.034412717819213866,0.045298099517822266,1.3163185702388986,NN,40
32,portfolio,pytorch,1,1.1102230246251565e-16,0.0,0.034364938735961914,2.2745132446289064e-05,0.0343876838684082,0.04637908935546875,1.3487122172271973,NN,40
33,portfolio,pytorch,1,2.2204460492503126e-16,1.3144959265624275e-16,0.03589606285095215,2.2745132446289064e-05,0.035918807983398436,0.04572296142578125,1.2729531961894243,NN,40
34,portfolio,pytorch,1,2.2204460492503126e-16,-1.3158815504093769e-16,0.034420013427734375,2.2745132446289064e-05,0.03444275856018066,0.04678797721862793,1.3584271171798532,NN,40
35,portfolio,pytorch,1,0.0,0.0,0.03555035591125488,2.2745132446289064e-05,0.03557310104370117,0.05011487007141113,1.4087855317939686,NN,40
36,portfolio,pytorch,1,2.220446049250313e-16,-2.63200652209628e-16,0.032390594482421875,2.2745132446289064e-05,0.03241333961486816,0.046170949935913086,1.4244428523722448,NN,40
37,portfolio,pytorch,1,0.0,0.0,0.035524606704711914,2.2745132446289064e-05,0.0355473518371582,0.04650998115539551,1.3083951054485554,NN,40
38,portfolio,pytorch,1,2.2204460492503126e-16,-3.942176695832642e-16,0.03661346435546875,2.2745132446289064e-05,0.03663620948791504,0.04641103744506836,1.2668078410343648,NN,40
39,portfolio,pytorch,1,3.3306690738754696e-16,5.259838452574184e-16,0.03449273109436035,2.2745132446289064e-05,0.03451547622680664,0.046051025390625,1.33421382014307,NN,40
40,portfolio,pytorch,1,2.220446049250313e-16,2.625341663980777e-16,0.03656816482543945,2.2745132446289064e-05,0.03659090995788574,0.0476689338684082,1.3027534413129571,NN,40
41,portfolio,pytorch,1,0.0,-1.313405301323167e-16,0.03555488586425781,2.2745132446289064e-05,0.0355776309967041,0.0472259521484375,1.327405755397612,NN,40
42,portfolio,pytorch,1,0.0,1.3144917038769092e-16,0.03370857238769531,2.2745132446289064e-05,0.0337313175201416,0.04831194877624512,1.432257982434192,NN,40
43,portfolio,pytorch,1,0.0,-2.628536150432707e-16,0.035564422607421875,2.2745132446289064e-05,0.03558716773986816,0.049263954162597656,1.3843179238848908,NN,40
44,portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.033504486083984375,2.2745132446289064e-05,0.03352723121643066,0.03763604164123535,1.1225514388074815,NN,40
45,portfolio,pytorch,1,3.3306690738754696e-16,-1.314356146235535e-16,0.03674149513244629,2.2745132446289064e-05,0.03676424026489258,0.04844498634338379,1.3177203171976208,NN,40
46,portfolio,pytorch,1,0.0,-1.3144823419149625e-16,0.035471200942993164,2.2745132446289064e-05,0.03549394607543945,0.04811215400695801,1.3555031019853243,NN,40
47,portfolio,pytorch,1,3.3306690738754696e-16,2.6276790439027857e-16,0.03434467315673828,2.2745132446289064e-05,0.03436741828918457,0.04795479774475098,1.3953564198868658,NN,40
48,portfolio,pytorch,1,0.0,-3.940506217369771e-16,0.034628868103027344,2.2745132446289064e-05,0.03465161323547363,0.04712700843811035,1.3600235036060422,NN,40
49,portfolio,pytorch,1,0.0,0.0,0.03551888465881348,2.2745132446289064e-05,0.035541629791259764,0.04692697525024414,1.3203383054140136,NN,40
50,portfolio,pytorch,1,4.440892098500624e-16,-3.9477415866972393e-16,0.03341960906982422,2.2745132446289064e-05,0.033442354202270506,0.04546093940734863,1.35938215151917,NN,40
51,portfolio,pytorch,1,2.2204460492503126e-16,-3.9438055363119953e-16,0.035454750061035156,2.2745132446289064e-05,0.035477495193481444,0.04630684852600098,1.305245713471601,NN,40
52,portfolio,pytorch,1,0.0,-1.3155752186880058e-16,0.03448319435119629,2.2745132446289064e-05,0.03450593948364258,0.04739093780517578,1.3734139256704283,NN,40
53,portfolio,pytorch,1,0.0,-2.6269294234474616e-16,0.03482818603515625,2.2745132446289064e-05,0.03485093116760254,0.046742916107177734,1.3412243099728136,NN,40
54,portfolio,pytorch,1,0.0,2.628424279354601e-16,0.03445935249328613,2.2745132446289064e-05,0.03448209762573242,0.04620695114135742,1.3400272698861357,NN,40
55,portfolio,pytorch,1,3.3306690738754696e-16,2.622463498116909e-16,0.034471750259399414,2.2745132446289064e-05,0.0344944953918457,0.045835018157958984,1.328763260261929,NN,40
56,portfolio,pytorch,1,0.0,2.626775205299729e-16,0.034366607666015625,2.2745132446289064e-05,0.03438935279846191,0.046746015548706055,1.3593165251658008,NN,40
57,portfolio,pytorch,1,1.1102230246251565e-16,3.943395267751483e-16,0.0367884635925293,2.2745132446289064e-05,0.036811208724975585,0.04534482955932617,1.231821261238855,NN,40
58,portfolio,pytorch,1,1.1102230246251565e-16,5.256343679392868e-16,0.0344243049621582,2.2745132446289064e-05,0.03444705009460449,0.0457611083984375,1.328447814043884,NN,40
59,portfolio,pytorch,1,0.0,0.0,0.03401327133178711,2.2745132446289064e-05,0.0340360164642334,0.047775983810424805,1.403689055698689,NN,40
60,portfolio,pytorch,1,0.0,1.3114661107426912e-16,0.03817582130432129,2.2745132446289064e-05,0.03819856643676758,0.047197818756103516,1.2355913626819728,NN,40
61,portfolio,pytorch,1,0.0,-2.632899485610735e-16,0.03886222839355469,2.2745132446289064e-05,0.038884973526000975,0.0499110221862793,1.2835555141346722,NN,40
62,portfolio,pytorch,1,0.0,0.0,0.03436422348022461,2.2745132446289064e-05,0.0343869686126709,0.045439958572387695,1.3214296114384447,NN,40
63,portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.03521156311035156,2.2745132446289064e-05,0.03523430824279785,0.04716897010803223,1.3387227523524294,NN,40
64,portfolio,pytorch,1,4.440892098500624e-16,-3.9464894758145275e-16,0.035512447357177734,2.2745132446289064e-05,0.03553519248962402,0.04612588882446289,1.2980340218483764,NN,40
65,portfolio,pytorch,1,1.4753647625239334e-05,-9.34323186674057e-12,0.03240060806274414,2.2745132446289064e-05,0.03242335319519043,0.04926300048828125,1.519367851675155,NN,40
66,portfolio,pytorch,1,0.0,1.3138907892570313e-16,0.035555362701416016,2.2745132446289064e-05,0.0355781078338623,0.04773592948913574,1.3417219856673195,NN,40
67,portfolio,pytorch,1,0.0,0.0,0.03457283973693848,2.2745132446289064e-05,0.034595584869384764,0.04733014106750488,1.3680977282563451,NN,40
68,portfolio,pytorch,1,2.2204460492503126e-16,-3.9433591067606796e-16,0.03867530822753906,2.2745132446289064e-05,0.03869805335998535,0.04598093032836914,1.1881975018390576,NN,40
69,portfolio,pytorch,1,1.1102230246251565e-16,1.3142757373540764e-16,0.03548717498779297,2.2745132446289064e-05,0.035509920120239256,0.04796004295349121,1.3506097110636943,NN,40
70,portfolio,pytorch,1,1.1102230246251565e-16,-3.9438075292376456e-16,0.03126382827758789,2.2745132446289064e-05,0.03128657341003418,0.04618477821350098,1.476185250721278,NN,40
71,portfolio,pytorch,1,0.0,1.3124750785605283e-16,0.03345465660095215,2.2745132446289064e-05,0.033477401733398436,0.04619598388671875,1.379915450267209,NN,40
72,portfolio,pytorch,1,1.1102230246251565e-16,1.3163947426861032e-16,0.034759521484375,2.2745132446289064e-05,0.03478226661682129,0.04694795608520508,1.3497670120928882,NN,40
73,portfolio,pytorch,1,0.0,2.6319250937889745e-16,0.03469109535217285,2.2745132446289064e-05,0.03471384048461914,0.046957969665527344,1.3527160639668574,NN,40
74,portfolio,pytorch,1,2.220446049250313e-16,-1.3166173620322616e-16,0.03555417060852051,2.2745132446289064e-05,0.035576915740966795,0.04953312873840332,1.3922828246003898,NN,40
75,portfolio,pytorch,1,0.0,0.0,0.03349113464355469,2.2745132446289064e-05,0.033513879776000975,0.049638986587524414,1.4811471223057409,NN,40
76,portfolio,pytorch,1,2.220446049250313e-16,3.942186064835744e-16,0.03233218193054199,2.2745132446289064e-05,0.03235492706298828,0.04981589317321777,1.539669462899318,NN,40
77,portfolio,pytorch,1,1.1102230246251565e-16,-2.625717288553445e-16,0.03456473350524902,2.2745132446289064e-05,0.03458747863769531,0.04787707328796387,1.3842313800747776,NN,40
78,portfolio,pytorch,1,0.0,-2.6275120715586713e-16,0.034381866455078125,2.2745132446289064e-05,0.03440461158752441,0.04947400093078613,1.4380049257328658,NN,40
79,portfolio,pytorch,1,1.1102230246251565e-16,0.0,0.036547183990478516,2.2745132446289064e-05,0.0365699291229248,0.04956197738647461,1.3552658858013866,NN,40
80,portfolio,pytorch,1,0.0,0.0,0.03554129600524902,2.2745132446289064e-05,0.03556404113769531,0.04638099670410156,1.3041542867562668,NN,40
81,portfolio,pytorch,1,1.1102230246251565e-16,-2.630552933888248e-16,0.032369136810302734,2.2745132446289064e-05,0.03239188194274902,0.048400163650512695,1.4942065958395836,NN,40
82,portfolio,pytorch,1,0.0,-1.3140844747407525e-16,0.03229093551635742,2.2745132446289064e-05,0.03231368064880371,0.047302961349487305,1.463867946941492,NN,40
83,portfolio,pytorch,1,3.3306690738754696e-16,-1.3156523205874166e-16,0.03443646430969238,2.2745132446289064e-05,0.03445920944213867,0.04658102989196777,1.3517730280546092,NN,40
84,portfolio,pytorch,1,0.0,-1.3132306606365774e-16,0.03450274467468262,2.2745132446289064e-05,0.034525489807128905,0.04943680763244629,1.4318930132089962,NN,40
85,portfolio,pytorch,1,2.2204460492503126e-16,-3.9445028223544374e-16,0.03651118278503418,2.2745132446289064e-05,0.03653392791748047,0.04785895347595215,1.3099865304396403,NN,40
86,portfolio,pytorch,1,0.0,1.3151360907848583e-16,0.03443765640258789,2.2745132446289064e-05,0.03446040153503418,0.047495126724243164,1.3782522724222244,NN,40
87,portfolio,pytorch,1,2.220446049250313e-16,2.6249096434751887e-16,0.032389163970947266,2.2745132446289064e-05,0.03241190910339355,0.04529905319213867,1.3976052150348597,NN,40
88,portfolio,pytorch,1,2.2204460492503126e-16,-1.3154703208573648e-16,0.033416748046875,2.2745132446289064e-05,0.03343949317932129,0.04689502716064453,1.4023845071205816,NN,40
89,portfolio,pytorch,1,0.0,2.629643318941212e-16,0.033487796783447266,2.2745132446289064e-05,0.03351054191589355,0.03503108024597168,1.0453749251174287,NN,40
90,portfolio,pytorch,1,0.0,0.0,0.033449649810791016,2.2745132446289064e-05,0.0334723949432373,0.04776406288146973,1.4269687891311131,NN,40
91,portfolio,pytorch,1,4.440892098500624e-16,-3.9487105715978323e-16,0.03461647033691406,2.2745132446289064e-05,0.03463921546936035,0.04288911819458008,1.2381665581461296,NN,40
92,portfolio,pytorch,1,4.440892098500624e-16,-3.9427209245442037e-16,0.03760170936584473,2.2745132446289064e-05,0.037624454498291014,0.049118995666503906,1.3055071846619064,NN,40
93,portfolio,pytorch,1,0.0,-1.313625786466849e-16,0.0333864688873291,2.2745132446289064e-05,0.03340921401977539,0.03452110290527344,1.0332809052269205,NN,40
94,portfolio,pytorch,1,1.1102230246251565e-16,2.634524756876447e-16,0.03896903991699219,2.2745132446289064e-05,0.038991785049438475,0.046562910079956055,1.1941723114476035,NN,40
95,portfolio,pytorch,1,1.1102230246251565e-16,5.256955487723113e-16,0.03675985336303711,2.2745132446289064e-05,0.0367825984954834,0.027291059494018555,0.7419557239103071,NN,40
96,portfolio,pytorch,1,0.0,0.0,0.03864407539367676,2.2745132446289064e-05,0.038666820526123045,0.04875588417053223,1.2609230215241793,NN,40
97,portfolio,pytorch,1,0.0,0.0,0.03227043151855469,2.2745132446289064e-05,0.032293176651000975,0.034316062927246094,1.0626412910103848,NN,40
98,portfolio,pytorch,1,0.0,0.0,0.03554821014404297,2.2745132446289064e-05,0.035570955276489256,0.04909086227416992,1.3800827639458053,NN,40
99,portfolio,pytorch,1,2.220446049250313e-16,2.6265634929852795e-16,0.0322718620300293,2.2745132446289064e-05,0.032294607162475585,0.03437399864196777,1.064388195497492,NN,40
0,portfolio,optimaltree,1,2.220446049250313e-16,3.939151941149655e-16,0.047689199447631836,0.023253557682037355,0.07094275712966919,0.049295902252197266,0.6948687117149142,OCT,40
1,portfolio,optimaltree,1,1.1102230246251565e-16,3.946627676905403e-16,0.04237174987792969,0.023253557682037355,0.06562530755996704,0.04809284210205078,0.732839873673804,OCT,40
2,portfolio,optimaltree,1,2.220446049250313e-16,-1.3144387391008878e-16,0.03631782531738281,0.023253557682037355,0.059571382999420164,0.04640507698059082,0.7789827035078656,OCT,40
3,portfolio,optimaltree,1,0.0,-2.627136050523492e-16,0.0374603271484375,0.023253557682037355,0.06071388483047485,0.04450392723083496,0.7330107001898941,OCT,40
4,portfolio,optimaltree,1,2.2204460492503126e-16,-1.3140498590297266e-16,0.03635525703430176,0.023253557682037355,0.05960881471633911,0.04852795600891113,0.8141070450711269,OCT,40
5,portfolio,optimaltree,1,1.1102230246251565e-16,-3.940996937910433e-16,0.04013490676879883,0.023253557682037355,0.06338846445083618,0.051612138748168945,0.8142197353305364,OCT,40
6,portfolio,optimaltree,1,0.0,-1.3134257447468198e-16,0.036513328552246094,0.023253557682037355,0.059766886234283445,0.0487370491027832,0.8154523712635156,OCT,40
7,portfolio,optimaltree,1,1.1102230246251565e-16,1.3141893631168453e-16,0.03520941734313965,0.023253557682037355,0.058462975025177,0.04779505729675293,0.8175269437822836,OCT,40
8,portfolio,optimaltree,1,0.0,-2.6275645324736396e-16,0.04011130332946777,0.023253557682037355,0.06336486101150512,0.04827284812927246,0.7618236252503984,OCT,40
9,portfolio,optimaltree,1,0.0,1.3138190465700683e-16,0.037932395935058594,0.023253557682037355,0.061185953617095945,0.049955129623413086,0.8164476758184438,OCT,40
10,portfolio,optimaltree,1,2.220446049250313e-16,-1.3143967496419844e-16,0.03629326820373535,0.023253557682037355,0.0595468258857727,0.04019498825073242,0.6750147913481994,OCT,40
11,portfolio,optimaltree,1,0.0,-1.3138926500354838e-16,0.03628039360046387,0.023253557682037355,0.05953395128250122,0.03699088096618652,0.621340935202788,OCT,40
12,portfolio,optimaltree,1,0.0,-2.632459286592888e-16,0.03741908073425293,0.023253557682037355,0.06067263841629028,0.04027199745178223,0.6637587964358149,OCT,40
13,portfolio,optimaltree,1,0.0,-2.6297352192225047e-16,0.035108327865600586,0.023253557682037355,0.05836188554763794,0.04290294647216797,0.7351192661030186,OCT,40
14,portfolio,optimaltree,1,0.0,-3.940082417689543e-16,0.0398561954498291,0.023253557682037355,0.06310975313186645,0.031436920166015625,0.4981309323192703,OCT,40
15,portfolio,optimaltree,1,2.2204460492503126e-16,-2.6288126893218547e-16,0.03636336326599121,0.023253557682037355,0.05961692094802856,0.045263051986694336,0.7592316286537625,OCT,40
16,portfolio,optimaltree,1,0.0,1.3140786275602095e-16,0.03970479965209961,0.023253557682037355,0.06295835733413696,0.03951311111450195,0.6276070848671484,OCT,40
17,portfolio,optimaltree,1,4.440892098500626e-16,2.6290844941750397e-16,0.03658795356750488,0.023253557682037355,0.059841511249542234,0.04450201988220215,0.743664706204133,OCT,40
18,portfolio,optimaltree,1,1.1102230246251565e-16,-2.626465645458918e-16,0.036553144454956055,0.023253557682037355,0.059806702136993406,0.042653799057006836,0.7131942998512762,OCT,40
19,portfolio,optimaltree,1,0.0,1.3128221288314257e-16,0.035230159759521484,0.023253557682037355,0.058483717441558836,0.042923927307128906,0.7339466296755435,OCT,40
20,portfolio,optimaltree,1,0.0,1.313327946919948e-16,0.03863191604614258,0.023253557682037355,0.06188547372817993,0.04565286636352539,0.7376992307443075,OCT,40
21,portfolio,optimaltree,1,2.220446049250313e-16,3.942299235536256e-16,0.03898477554321289,0.023253557682037355,0.06223833322525024,0.03812599182128906,0.6125805407305036,OCT,40
22,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.036106109619140625,0.023253557682037355,0.059359667301177976,0.036611080169677734,0.6167669367808468,OCT,40
23,portfolio,optimaltree,1,2.2204460492503126e-16,-2.626452676130028e-16,0.038416147232055664,0.023253557682037355,0.061669704914093015,0.04455399513244629,0.722461623490996,OCT,40
24,portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.03870105743408203,0.023253557682037355,0.06195461511611938,0.03481602668762207,0.5619601804057309,OCT,40
25,portfolio,optimaltree,1,0.0,-1.314184244123239e-16,0.039643049240112305,0.023253557682037355,0.06289660692214966,0.04645204544067383,0.7385461269503758,OCT,40
26,portfolio,optimaltree,1,2.2204460492503126e-16,-1.3144665523655432e-16,0.03505349159240723,0.023253557682037355,0.05830704927444458,0.04319596290588379,0.7408360300066869,OCT,40
27,portfolio,optimaltree,1,0.0,1.3134855145303181e-16,0.03795361518859863,0.023253557682037355,0.061207172870635984,0.044007062911987305,0.7189853876276583,OCT,40
28,portfolio,optimaltree,1,1.1102230246251565e-16,2.625470755761189e-16,0.03572797775268555,0.023253557682037355,0.0589815354347229,0.04293012619018555,0.7278570466802775,OCT,40
29,portfolio,optimaltree,1,0.0,-1.3134523519182851e-16,0.036425113677978516,0.023253557682037355,0.05967867136001587,0.04552578926086426,0.7628485725867902,OCT,40
30,portfolio,optimaltree,1,0.0,0.0,0.03313136100769043,0.023253557682037355,0.05638491868972778,0.04374980926513672,0.7759133165710687,OCT,40
31,portfolio,optimaltree,1,1.1102230246251565e-16,-1.3150391613930199e-16,0.03716325759887695,0.023253557682037355,0.060416815280914304,0.0446169376373291,0.7384854271096214,OCT,40
32,portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.03620100021362305,0.023253557682037355,0.0594545578956604,0.04382801055908203,0.7371682190623278,OCT,40
33,portfolio,optimaltree,1,2.2204460492503126e-16,1.3144959265624275e-16,0.037615060806274414,0.023253557682037355,0.060868618488311765,0.044400930404663086,0.7294552021611782,OCT,40
34,portfolio,optimaltree,1,2.2204460492503126e-16,-1.3158815504093769e-16,0.03522205352783203,0.023253557682037355,0.05847561120986938,0.043496131896972656,0.7438337282335491,OCT,40
35,portfolio,optimaltree,1,0.0,0.0,0.0372316837310791,0.023253557682037355,0.06048524141311645,0.04473400115966797,0.7395853949583019,OCT,40
36,portfolio,optimaltree,1,2.220446049250313e-16,-2.63200652209628e-16,0.03421139717102051,0.023253557682037355,0.05746495485305786,0.042536020278930664,0.740208017002683,OCT,40
37,portfolio,optimaltree,1,0.0,0.0,0.03763723373413086,0.023253557682037355,0.06089079141616821,0.046293020248413086,0.7602630738039807,OCT,40
38,portfolio,optimaltree,1,2.2204460492503126e-16,-3.942176695832642e-16,0.0372011661529541,0.023253557682037355,0.06045472383499145,0.04276299476623535,0.7073557210013082,OCT,40
39,portfolio,optimaltree,1,3.3306690738754696e-16,5.259838452574184e-16,0.03660988807678223,0.023253557682037355,0.05986344575881958,0.04421091079711914,0.7385293351678746,OCT,40
40,portfolio,optimaltree,1,2.220446049250313e-16,2.625341663980777e-16,0.03995394706726074,0.023253557682037355,0.0632075047492981,0.04269099235534668,0.6754101830893863,OCT,40
41,portfolio,optimaltree,1,0.0,-1.313405301323167e-16,0.037702322006225586,0.023253557682037355,0.06095587968826294,0.04213881492614746,0.691300250962686,OCT,40
42,portfolio,optimaltree,1,0.0,1.3144917038769092e-16,0.0373988151550293,0.023253557682037355,0.06065237283706665,0.03311896324157715,0.5460456317273225,OCT,40
43,portfolio,optimaltree,1,0.0,-2.628536150432707e-16,0.036556243896484375,0.023253557682037355,0.059809801578521726,0.04454994201660156,0.7448602209140228,OCT,40
44,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.03680586814880371,0.023253557682037355,0.06005942583084106,0.045144081115722656,0.7516568880107535,OCT,40
45,portfolio,optimaltree,1,3.3306690738754696e-16,-1.314356146235535e-16,0.03886127471923828,0.023253557682037355,0.06211483240127563,0.04547405242919922,0.7320965165844242,OCT,40
46,portfolio,optimaltree,1,0.0,-1.3144823419149625e-16,0.037738800048828125,0.023253557682037355,0.060992357730865476,0.0441741943359375,0.7242578575312713,OCT,40
47,portfolio,optimaltree,1,3.3306690738754696e-16,2.6276790439027857e-16,0.03414654731750488,0.023253557682037355,0.057400104999542234,0.04277610778808594,0.7452269954632849,OCT,40
48,portfolio,optimaltree,1,0.0,-3.940506217369771e-16,0.036590576171875,0.023253557682037355,0.05984413385391235,0.04585981369018555,0.7663209530634293,OCT,40
49,portfolio,optimaltree,1,0.0,0.0,0.03974771499633789,0.023253557682037355,0.06300127267837524,0.06507396697998047,1.0328992449436132,OCT,40
50,portfolio,optimaltree,1,4.440892098500624e-16,-3.9477415866972393e-16,0.034998178482055664,0.023253557682037355,0.058251736164093015,0.04383492469787598,0.7525084672909077,OCT,40
51,portfolio,optimaltree,1,2.2204460492503126e-16,-3.9438055363119953e-16,0.03638911247253418,0.023253557682037355,0.05964267015457153,0.04766488075256348,0.7991741588536178,OCT,40
52,portfolio,optimaltree,1,0.0,-1.3155752186880058e-16,0.035117387771606445,0.023253557682037355,0.0583709454536438,0.04718613624572754,0.8083839636142462,OCT,40
53,portfolio,optimaltree,1,0.0,-2.6269294234474616e-16,0.03615880012512207,0.023253557682037355,0.05941235780715942,0.04567098617553711,0.7687118953227872,OCT,40
54,portfolio,optimaltree,1,0.0,2.628424279354601e-16,0.03656005859375,0.023253557682037355,0.05981361627578735,0.04471278190612793,0.747535171589813,OCT,40
55,portfolio,optimaltree,1,3.3306690738754696e-16,2.622463498116909e-16,0.035092830657958984,0.023253557682037355,0.058346388339996336,0.046586036682128906,0.7984390809361248,OCT,40
56,portfolio,optimaltree,1,0.0,2.626775205299729e-16,0.03619217872619629,0.023253557682037355,0.05944573640823364,0.04450392723083496,0.7486479253148063,OCT,40
57,portfolio,optimaltree,1,1.1102230246251565e-16,3.943395267751483e-16,0.039594173431396484,0.023253557682037355,0.06284773111343384,0.04379701614379883,0.6968750560740151,OCT,40
58,portfolio,optimaltree,1,1.1102230246251565e-16,5.256343679392868e-16,0.03427696228027344,0.023253557682037355,0.05753051996231079,0.04496908187866211,0.7816561002424819,OCT,40
59,portfolio,optimaltree,1,0.0,0.0,0.035208702087402344,0.023253557682037355,0.058462259769439695,0.04541301727294922,0.7767920270623583,OCT,40
60,portfolio,optimaltree,1,0.0,1.3114661107426912e-16,0.03617072105407715,0.023253557682037355,0.0594242787361145,0.04511308670043945,0.7591692765977559,OCT,40
61,portfolio,optimaltree,1,0.0,-2.632899485610735e-16,0.03972053527832031,0.023253557682037355,0.06297409296035766,0.0447540283203125,0.7106736471533661,OCT,40
62,portfolio,optimaltree,1,0.0,0.0,0.03625965118408203,0.023253557682037355,0.05951320886611938,0.040693044662475586,0.6837649227420833,OCT,40
63,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.0353245735168457,0.023253557682037355,0.058578131198883054,0.04580998420715332,0.7820321896514651,OCT,40
64,portfolio,optimaltree,1,4.440892098500624e-16,-3.9464894758145275e-16,0.03614401817321777,0.023253557682037355,0.059397575855255125,0.03886890411376953,0.6543853609192479,OCT,40
65,portfolio,optimaltree,1,1.4753647625239334e-05,-9.34323186674057e-12,0.036226511001586914,0.023253557682037355,0.059480068683624265,0.04560685157775879,0.766758556052492,OCT,40
66,portfolio,optimaltree,1,0.0,1.3138907892570313e-16,0.04284811019897461,0.023253557682037355,0.06610166788101196,0.047515869140625,0.7188301091911506,OCT,40
67,portfolio,optimaltree,1,0.0,0.0,0.036841392517089844,0.023253557682037355,0.060094950199127195,0.04508209228515625,0.7501810407659013,OCT,40
68,portfolio,optimaltree,1,2.2204460492503126e-16,-3.9433591067606796e-16,0.04106545448303223,0.023253557682037355,0.06431901216506958,0.0427708625793457,0.6649800912610057,OCT,40
69,portfolio,optimaltree,1,1.1102230246251565e-16,1.3142757373540764e-16,0.03519010543823242,0.023253557682037355,0.05844366312026977,0.04229402542114258,0.7236717064450041,OCT,40
70,portfolio,optimaltree,1,1.1102230246251565e-16,-3.9438075292376456e-16,0.03502178192138672,0.023253557682037355,0.05827533960342407,0.037249088287353516,0.6391912692545662,OCT,40
71,portfolio,optimaltree,1,0.0,1.3124750785605283e-16,0.035959482192993164,0.023253557682037355,0.059213039875030515,0.04489707946777344,0.7582295987932557,OCT,40
72,portfolio,optimaltree,1,1.1102230246251565e-16,1.3163947426861032e-16,0.03525710105895996,0.023253557682037355,0.05851065874099731,0.034718990325927734,0.5933789000669855,OCT,40
73,portfolio,optimaltree,1,0.0,2.6319250937889745e-16,0.03647446632385254,0.023253557682037355,0.05972802400588989,0.031019926071166992,0.5193529601466149,OCT,40
74,portfolio,optimaltree,1,2.220446049250313e-16,-1.3166173620322616e-16,0.03520536422729492,0.023253557682037355,0.05845892190933227,0.04511117935180664,0.77167313180651,OCT,40
75,portfolio,optimaltree,1,0.0,0.0,0.035083770751953125,0.023253557682037355,0.058337328433990476,0.043913841247558594,0.7527571526907979,OCT,40
76,portfolio,optimaltree,1,2.220446049250313e-16,3.942186064835744e-16,0.03613543510437012,0.023253557682037355,0.05938899278640747,0.036566972732543945,0.6157196984979536,OCT,40
77,portfolio,optimaltree,1,1.1102230246251565e-16,-2.625717288553445e-16,0.035037994384765625,0.023253557682037355,0.058291552066802976,0.046357154846191406,0.7952636909215494,OCT,40
78,portfolio,optimaltree,1,0.0,-2.6275120715586713e-16,0.035247087478637695,0.023253557682037355,0.05850064516067505,0.04578900337219238,0.7827093743398986,OCT,40
79,portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.03820347785949707,0.023253557682037355,0.06145703554153442,0.043298959732055664,0.7045403239925718,OCT,40
80,portfolio,optimaltree,1,0.0,0.0,0.037236690521240234,0.023253557682037355,0.060490248203277586,0.04399991035461426,0.7273884908977805,OCT,40
81,portfolio,optimaltree,1,1.1102230246251565e-16,-2.630552933888248e-16,0.03538179397583008,0.023253557682037355,0.05863535165786743,0.0449981689453125,0.7674238777977014,OCT,40
82,portfolio,optimaltree,1,0.0,-1.3140844747407525e-16,0.033132076263427734,0.023253557682037355,0.056385633945465086,0.04305386543273926,0.763560900536828,OCT,40
83,portfolio,optimaltree,1,3.3306690738754696e-16,-1.3156523205874166e-16,0.03642988204956055,0.023253557682037355,0.0596834397315979,0.04673004150390625,0.7829649516525135,OCT,40
84,portfolio,optimaltree,1,0.0,-1.3132306606365774e-16,0.03511500358581543,0.023253557682037355,0.05836856126785278,0.044281959533691406,0.7586611451750868,OCT,40
85,portfolio,optimaltree,1,2.2204460492503126e-16,-3.9445028223544374e-16,0.03640031814575195,0.023253557682037355,0.059653875827789304,0.04403400421142578,0.7381583107616433,OCT,40
86,portfolio,optimaltree,1,0.0,1.3151360907848583e-16,0.03532290458679199,0.023253557682037355,0.058576462268829343,0.044801950454711914,0.7648456174956243,OCT,40
87,portfolio,optimaltree,1,2.220446049250313e-16,2.6249096434751887e-16,0.03394770622253418,0.023253557682037355,0.05720126390457153,0.044561147689819336,0.7790238300356508,OCT,40
88,portfolio,optimaltree,1,2.2204460492503126e-16,-1.3154703208573648e-16,0.0372929573059082,0.023253557682037355,0.060546514987945554,0.04277610778808594,0.7064999165782275,OCT,40
89,portfolio,optimaltree,1,0.0,2.629643318941212e-16,0.0342555046081543,0.023253557682037355,0.05750906229019165,0.0440981388092041,0.7668033011333795,OCT,40
90,portfolio,optimaltree,1,0.0,0.0,0.036310434341430664,0.023253557682037355,0.059563992023468015,0.044168949127197266,0.7415377584127478,OCT,40
91,portfolio,optimaltree,1,4.440892098500624e-16,-3.9487105715978323e-16,0.03655052185058594,0.023253557682037355,0.05980407953262329,0.04263496398925781,0.7129106295499511,OCT,40
92,portfolio,optimaltree,1,4.440892098500624e-16,-3.9427209245442037e-16,0.04090261459350586,0.023253557682037355,0.06415617227554321,0.04615902900695801,0.7194791610807205,OCT,40
93,portfolio,optimaltree,1,0.0,-1.313625786466849e-16,0.03747415542602539,0.023253557682037355,0.06072771310806274,0.0457000732421875,0.7525406590046606,OCT,40
94,portfolio,optimaltree,1,1.1102230246251565e-16,2.634524756876447e-16,0.03515768051147461,0.023253557682037355,0.05841123819351196,0.04040098190307617,0.6916645349860726,OCT,40
95,portfolio,optimaltree,1,1.1102230246251565e-16,5.256955487723113e-16,0.035573482513427734,0.023253557682037355,0.058827040195465086,0.03426408767700195,0.5824547276754429,OCT,40
96,portfolio,optimaltree,1,0.0,0.0,0.03602266311645508,0.023253557682037355,0.05927622079849243,0.042206764221191406,0.7120353432225701,OCT,40
97,portfolio,optimaltree,1,0.0,0.0,0.0342097282409668,0.023253557682037355,0.05746328592300415,0.04239082336425781,0.7377027380762364,OCT,40
98,portfolio,optimaltree,1,0.0,0.0,0.03863048553466797,0.023253557682037355,0.06188404321670532,0.03006720542907715,0.48586362277247974,OCT,40
99,portfolio,optimaltree,1,2.220446049250313e-16,2.6265634929852795e-16,0.0354609489440918,0.023253557682037355,0.05871450662612915,0.030668973922729492,0.5223406562541254,OCT,40
0,portfolio,optimaltree,1,2.220446049250313e-16,3.939151941149655e-16,0.04680943489074707,8.11767578125e-05,0.04689061164855957,0.04826092720031738,1.0292236655394513,OCT-H,40
1,portfolio,optimaltree,1,1.1102230246251565e-16,3.946627676905403e-16,0.039411306381225586,8.11767578125e-05,0.03949248313903809,0.05208086967468262,1.3187539889888813,OCT-H,40
2,portfolio,optimaltree,1,2.220446049250313e-16,-1.3144387391008878e-16,0.03648972511291504,8.11767578125e-05,0.03657090187072754,0.061018943786621094,1.6685107740113598,OCT-H,40
3,portfolio,optimaltree,1,0.0,-2.627136050523492e-16,0.03777885437011719,8.11767578125e-05,0.03786003112792969,0.06583499908447266,1.7389050437390048,OCT-H,40
4,portfolio,optimaltree,1,2.2204460492503126e-16,-1.3140498590297266e-16,0.03680014610290527,8.11767578125e-05,0.036881322860717776,0.0653231143951416,1.771170590649207,OCT-H,40
5,portfolio,optimaltree,1,1.1102230246251565e-16,-3.940996937910433e-16,0.04101228713989258,8.11767578125e-05,0.04109346389770508,0.04855799674987793,1.1816476914857916,OCT-H,40
6,portfolio,optimaltree,1,0.0,-1.3134257447468198e-16,0.03769516944885254,8.11767578125e-05,0.03777634620666504,0.051351070404052734,1.3593445518294367,OCT-H,40
7,portfolio,optimaltree,1,1.1102230246251565e-16,1.3141893631168453e-16,0.03813529014587402,8.11767578125e-05,0.038216466903686526,0.10830998420715332,2.8341181951779344,OCT-H,40
8,portfolio,optimaltree,1,0.0,-2.6275645324736396e-16,0.03985762596130371,8.11767578125e-05,0.03993880271911621,0.04654502868652344,1.1654087132723494,OCT-H,40
9,portfolio,optimaltree,1,0.0,1.3138190465700683e-16,0.03690671920776367,8.11767578125e-05,0.036987895965576174,0.0603640079498291,1.631993558271294,OCT-H,40
10,portfolio,optimaltree,1,2.220446049250313e-16,-1.3143967496419844e-16,0.03449678421020508,8.11767578125e-05,0.03457796096801758,0.044671058654785156,1.2918939522230084,OCT-H,40
11,portfolio,optimaltree,1,0.0,-1.3138926500354838e-16,0.035526275634765625,8.11767578125e-05,0.03560745239257813,0.04305887222290039,1.2092657387607828,OCT-H,40
12,portfolio,optimaltree,1,0.0,-2.632459286592888e-16,0.03545784950256348,8.11767578125e-05,0.03553902626037598,0.043463945388793945,1.222992016448515,OCT-H,40
13,portfolio,optimaltree,1,0.0,-2.6297352192225047e-16,0.034549713134765625,8.11767578125e-05,0.03463088989257813,0.056307077407836914,1.625920603902942,OCT-H,40
14,portfolio,optimaltree,1,0.0,-3.940082417689543e-16,0.038588523864746094,8.11767578125e-05,0.038669700622558596,0.056478023529052734,1.4605239404440944,OCT-H,40
15,portfolio,optimaltree,1,2.2204460492503126e-16,-2.6288126893218547e-16,0.03540325164794922,8.11767578125e-05,0.03548442840576172,0.04784703254699707,1.3483951890071306,OCT-H,40
16,portfolio,optimaltree,1,0.0,1.3140786275602095e-16,0.03858518600463867,8.11767578125e-05,0.038666362762451174,0.05380702018737793,1.3915718041012592,OCT-H,40
17,portfolio,optimaltree,1,4.440892098500626e-16,2.6290844941750397e-16,0.03770637512207031,8.11767578125e-05,0.037787551879882815,0.050390005111694336,1.3335080629692966,OCT-H,40
18,portfolio,optimaltree,1,1.1102230246251565e-16,-2.626465645458918e-16,0.035378217697143555,8.11767578125e-05,0.03545939445495606,0.04622077941894531,1.3034847359748178,OCT-H,40
19,portfolio,optimaltree,1,0.0,1.3128221288314257e-16,0.03553462028503418,8.11767578125e-05,0.03561579704284668,0.042572975158691406,1.1953396720976106,OCT-H,40
20,portfolio,optimaltree,1,0.0,1.313327946919948e-16,0.0376582145690918,8.11767578125e-05,0.0377393913269043,0.04496884346008301,1.1915624995261875,OCT-H,40
21,portfolio,optimaltree,1,2.220446049250313e-16,3.942299235536256e-16,0.03790855407714844,8.11767578125e-05,0.03798973083496094,0.03465104103088379,0.9121159921195165,OCT-H,40
22,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.03543543815612793,8.11767578125e-05,0.03551661491394043,0.04418611526489258,1.244097033795564,OCT-H,40
23,portfolio,optimaltree,1,2.2204460492503126e-16,-2.626452676130028e-16,0.03668093681335449,8.11767578125e-05,0.036762113571166995,0.03248190879821777,0.8835702206114111,OCT-H,40
24,portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.03866863250732422,8.11767578125e-05,0.03874980926513672,0.043998003005981445,1.1354379244794512,OCT-H,40
25,portfolio,optimaltree,1,0.0,-1.314184244123239e-16,0.0387728214263916,8.11767578125e-05,0.038853998184204104,0.044387102127075195,1.1424075822683428,OCT-H,40
26,portfolio,optimaltree,1,2.2204460492503126e-16,-1.3144665523655432e-16,0.03433084487915039,8.11767578125e-05,0.03441202163696289,0.04900503158569336,1.4240672083344186,OCT-H,40
27,portfolio,optimaltree,1,0.0,1.3134855145303181e-16,0.036467790603637695,8.11767578125e-05,0.0365489673614502,0.04553508758544922,1.2458652288348118,OCT-H,40
28,portfolio,optimaltree,1,1.1102230246251565e-16,2.625470755761189e-16,0.03444933891296387,8.11767578125e-05,0.03453051567077637,0.04205918312072754,1.21802939526683,OCT-H,40
29,portfolio,optimaltree,1,0.0,-1.3134523519182851e-16,0.03738093376159668,8.11767578125e-05,0.03746211051940918,0.04578685760498047,1.2222177813836255,OCT-H,40
30,portfolio,optimaltree,1,0.0,0.0,0.03337430953979492,8.11767578125e-05,0.033455486297607424,0.03803515434265137,1.1368884016303018,OCT-H,40
31,portfolio,optimaltree,1,1.1102230246251565e-16,-1.3150391613930199e-16,0.03548121452331543,8.11767578125e-05,0.03556239128112793,0.04312705993652344,1.2127154103782072,OCT-H,40
32,portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.035515785217285156,8.11767578125e-05,0.03559696197509766,0.04363107681274414,1.2256966435300534,OCT-H,40
33,portfolio,optimaltree,1,2.2204460492503126e-16,1.3144959265624275e-16,0.036841392517089844,8.11767578125e-05,0.036922569274902346,0.04593396186828613,1.2440619049636172,OCT-H,40
34,portfolio,optimaltree,1,2.2204460492503126e-16,-1.3158815504093769e-16,0.03440380096435547,8.11767578125e-05,0.03448497772216797,0.044352054595947266,1.286126815950832,OCT-H,40
35,portfolio,optimaltree,1,0.0,0.0,0.03648877143859863,8.11767578125e-05,0.036569948196411135,0.046028852462768555,1.258652383524177,OCT-H,40
36,portfolio,optimaltree,1,2.220446049250313e-16,-2.63200652209628e-16,0.033319711685180664,8.11767578125e-05,0.03340088844299317,0.046475887298583984,1.3914566188233741,OCT-H,40
37,portfolio,optimaltree,1,0.0,0.0,0.0363926887512207,8.11767578125e-05,0.036473865509033206,0.047683000564575195,1.3073196355556531,OCT-H,40
38,portfolio,optimaltree,1,2.2204460492503126e-16,-3.942176695832642e-16,0.03632354736328125,8.11767578125e-05,0.03640472412109375,0.04533195495605469,1.2452217686162408,OCT-H,40
39,portfolio,optimaltree,1,3.3306690738754696e-16,5.259838452574184e-16,0.03504300117492676,8.11767578125e-05,0.03512417793273926,0.04328799247741699,1.2324272061345025,OCT-H,40
40,portfolio,optimaltree,1,2.220446049250313e-16,2.625341663980777e-16,0.03740072250366211,8.11767578125e-05,0.03748189926147461,0.033782958984375,0.901313958204313,OCT-H,40
41,portfolio,optimaltree,1,0.0,-1.313405301323167e-16,0.03518390655517578,8.11767578125e-05,0.035265083312988284,0.03416609764099121,0.9688364362493279,OCT-H,40
42,portfolio,optimaltree,1,0.0,1.3144917038769092e-16,0.035201311111450195,8.11767578125e-05,0.0352824878692627,0.04639601707458496,1.3149871190065403,OCT-H,40
43,portfolio,optimaltree,1,0.0,-2.628536150432707e-16,0.03744387626647949,8.11767578125e-05,0.037525053024291995,0.04407000541687012,1.1744155401550325,OCT-H,40
44,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.03523683547973633,8.11767578125e-05,0.03531801223754883,0.04086184501647949,1.1569689919591981,OCT-H,40
45,portfolio,optimaltree,1,3.3306690738754696e-16,-1.314356146235535e-16,0.03635215759277344,8.11767578125e-05,0.03643333435058594,0.03211498260498047,0.8814725080045818,OCT-H,40
46,portfolio,optimaltree,1,0.0,-1.3144823419149625e-16,0.034215688705444336,8.11767578125e-05,0.03429686546325684,0.04584622383117676,1.3367467613124313,OCT-H,40
47,portfolio,optimaltree,1,3.3306690738754696e-16,2.6276790439027857e-16,0.03435659408569336,8.11767578125e-05,0.03443777084350586,0.03182506561279297,0.9241325682029274,OCT-H,40
48,portfolio,optimaltree,1,0.0,-3.940506217369771e-16,0.0357823371887207,8.11767578125e-05,0.035863513946533206,0.04408407211303711,1.229217866903936,OCT-H,40
49,portfolio,optimaltree,1,0.0,0.0,0.03762006759643555,8.11767578125e-05,0.03770124435424805,0.03240203857421875,0.8594421518229755,OCT-H,40
50,portfolio,optimaltree,1,4.440892098500624e-16,-3.9477415866972393e-16,0.03431987762451172,8.11767578125e-05,0.03440105438232422,0.04228496551513672,1.2291764387565798,OCT-H,40
51,portfolio,optimaltree,1,2.2204460492503126e-16,-3.9438055363119953e-16,0.03740549087524414,8.11767578125e-05,0.03748666763305664,0.03366804122924805,0.8981337460777324,OCT-H,40
52,portfolio,optimaltree,1,0.0,-1.3155752186880058e-16,0.03564739227294922,8.11767578125e-05,0.03572856903076172,0.045198917388916016,1.2650637463258179,OCT-H,40
53,portfolio,optimaltree,1,0.0,-2.6269294234474616e-16,0.03554058074951172,8.11767578125e-05,0.03562175750732422,0.03465890884399414,0.9729702089198685,OCT-H,40
54,portfolio,optimaltree,1,0.0,2.628424279354601e-16,0.03565526008605957,8.11767578125e-05,0.03573643684387207,0.04495716094970703,1.2580202426481164,OCT-H,40
55,portfolio,optimaltree,1,3.3306690738754696e-16,2.622463498116909e-16,0.03387904167175293,8.11767578125e-05,0.03396021842956543,0.033236026763916016,0.9786752942372438,OCT-H,40
56,portfolio,optimaltree,1,0.0,2.626775205299729e-16,0.036101341247558594,8.11767578125e-05,0.036182518005371096,0.04096794128417969,1.1322578842660487,OCT-H,40
57,portfolio,optimaltree,1,1.1102230246251565e-16,3.943395267751483e-16,0.03822517395019531,8.11767578125e-05,0.038306350708007815,0.044862985610961914,1.1711631304410173,OCT-H,40
58,portfolio,optimaltree,1,3.3306690738754696e-16,1.82009291388845e-07,0.03502678871154785,8.11767578125e-05,0.035107965469360354,0.04650592803955078,1.3246546023903814,OCT-H,40
59,portfolio,optimaltree,1,0.0,0.0,0.03478360176086426,8.11767578125e-05,0.03486477851867676,0.044467926025390625,1.2754397966867779,OCT-H,40
60,portfolio,optimaltree,1,0.0,1.3114661107426912e-16,0.037125349044799805,8.11767578125e-05,0.03720652580261231,0.044120073318481445,1.185815454862591,OCT-H,40
61,portfolio,optimaltree,1,0.0,-2.632899485610735e-16,0.03751015663146973,8.11767578125e-05,0.03759133338928223,0.043006181716918945,1.1440451252835995,OCT-H,40
62,portfolio,optimaltree,1,0.0,0.0,0.036416053771972656,8.11767578125e-05,0.03649723052978516,0.0322871208190918,0.8846457758690068,OCT-H,40
63,portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.034517526626586914,8.11767578125e-05,0.03459870338439942,0.04280495643615723,1.2371838320235438,OCT-H,40
64,portfolio,optimaltree,1,4.440892098500624e-16,-3.9464894758145275e-16,0.03673911094665527,8.11767578125e-05,0.036820287704467776,0.042144060134887695,1.1445880182455481,OCT-H,40
65,portfolio,optimaltree,1,1.4753647625239334e-05,-9.34323186674057e-12,0.03309178352355957,8.11767578125e-05,0.03317296028137207,0.04382896423339844,1.3212255964388602,OCT-H,40
66,portfolio,optimaltree,1,0.0,1.3138907892570313e-16,0.03578805923461914,8.11767578125e-05,0.03586923599243164,0.04500889778137207,1.254805030998399,OCT-H,40
67,portfolio,optimaltree,1,0.0,0.0,0.03737020492553711,8.11767578125e-05,0.03745138168334961,0.04536294937133789,1.2112490202599295,OCT-H,40
68,portfolio,optimaltree,1,2.2204460492503126e-16,-3.9433591067606796e-16,0.041867971420288086,8.11767578125e-05,0.04194914817810059,0.03219103813171387,0.7673824029761608,OCT-H,40
69,portfolio,optimaltree,1,1.1102230246251565e-16,1.3142757373540764e-16,0.03812003135681152,8.11767578125e-05,0.038201208114624026,0.045430898666381836,1.1892529296472738,OCT-H,40
70,portfolio,optimaltree,1,1.1102230246251565e-16,-3.9438075292376456e-16,0.03589439392089844,8.11767578125e-05,0.03597557067871094,0.04478287696838379,1.244813525498421,OCT-H,40
71,portfolio,optimaltree,1,0.0,1.3124750785605283e-16,0.03583073616027832,8.11767578125e-05,0.03591191291809082,0.040834903717041016,1.1370851731061702,OCT-H,40
72,portfolio,optimaltree,1,1.1102230246251565e-16,1.3163947426861032e-16,0.03483271598815918,8.11767578125e-05,0.03491389274597168,0.03414201736450195,0.9778920274778359,OCT-H,40
73,portfolio,optimaltree,1,0.0,2.6319250937889745e-16,0.03606390953063965,8.11767578125e-05,0.03614508628845215,0.044493913650512695,1.2309809774815195,OCT-H,40
74,portfolio,optimaltree,1,2.220446049250313e-16,-1.3166173620322616e-16,0.0371859073638916,8.11767578125e-05,0.037267084121704104,0.03759002685546875,1.0086656292375868,OCT-H,40
75,portfolio,optimaltree,1,0.0,0.0,0.037076711654663086,8.11767578125e-05,0.03715788841247559,0.04643416404724121,1.249644854190669,OCT-H,40
76,portfolio,optimaltree,1,2.220446049250313e-16,3.942186064835744e-16,0.03608846664428711,8.11767578125e-05,0.03616964340209961,0.04688286781311035,1.2961938079375381,OCT-H,40
77,portfolio,optimaltree,1,1.1102230246251565e-16,-2.625717288553445e-16,0.03596305847167969,8.11767578125e-05,0.03604423522949219,0.0453028678894043,1.2568686116091177,OCT-H,40
78,portfolio,optimaltree,1,0.0,-2.6275120715586713e-16,0.03829479217529297,8.11767578125e-05,0.03837596893310547,0.04713606834411621,1.2282704425334714,OCT-H,40
79,portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.039546966552734375,8.11767578125e-05,0.03962814331054688,0.04261589050292969,1.0753945792758761,OCT-H,40
80,portfolio,optimaltree,1,0.0,0.0,0.03811168670654297,8.11767578125e-05,0.03819286346435547,0.043953895568847656,1.1508405388317853,OCT-H,40
81,portfolio,optimaltree,1,1.1102230246251565e-16,-2.630552933888248e-16,0.03482556343078613,8.11767578125e-05,0.034906740188598635,0.03345179557800293,0.95831909245221,OCT-H,40
82,portfolio,optimaltree,1,0.0,-1.3140844747407525e-16,0.03497147560119629,8.11767578125e-05,0.03505265235900879,0.04065203666687012,1.1597421002699742,OCT-H,40
83,portfolio,optimaltree,1,3.3306690738754696e-16,-1.3156523205874166e-16,0.03704333305358887,8.11767578125e-05,0.03712450981140137,0.042771100997924805,1.1520987405681327,OCT-H,40
84,portfolio,optimaltree,1,0.0,-1.3132306606365774e-16,0.03696584701538086,8.11767578125e-05,0.03704702377319336,0.033576011657714844,0.9063079361859538,OCT-H,40
85,portfolio,optimaltree,1,2.2204460492503126e-16,-3.9445028223544374e-16,0.03852128982543945,8.11767578125e-05,0.038602466583251956,0.04346418380737305,1.1259431755127896,OCT-H,40
86,portfolio,optimaltree,1,0.0,1.3151360907848583e-16,0.035572052001953125,8.11767578125e-05,0.03565322875976563,0.04168415069580078,1.1691550007061633,OCT-H,40
87,portfolio,optimaltree,1,2.220446049250313e-16,2.6249096434751887e-16,0.03357410430908203,8.11767578125e-05,0.033655281066894534,0.04026389122009277,1.1963617579084456,OCT-H,40
88,portfolio,optimaltree,1,2.2204460492503126e-16,-1.3154703208573648e-16,0.0356752872467041,8.11767578125e-05,0.035756464004516604,0.04449295997619629,1.2443333314663365,OCT-H,40
89,portfolio,optimaltree,1,0.0,2.629643318941212e-16,0.034613847732543945,8.11767578125e-05,0.03469502449035645,0.0432131290435791,1.245513720723566,OCT-H,40
90,portfolio,optimaltree,1,0.0,0.0,0.03569173812866211,8.11767578125e-05,0.03577291488647461,0.04102802276611328,1.1469018640587652,OCT-H,40
91,portfolio,optimaltree,1,4.440892098500624e-16,-3.9487105715978323e-16,0.035596609115600586,8.11767578125e-05,0.03567778587341309,0.04551982879638672,1.2758591286436267,OCT-H,40
92,portfolio,optimaltree,1,4.440892098500624e-16,-3.9427209245442037e-16,0.03792095184326172,8.11767578125e-05,0.03800212860107422,0.04360485076904297,1.1474317985390527,OCT-H,40
93,portfolio,optimaltree,1,0.0,-1.313625786466849e-16,0.0368044376373291,8.11767578125e-05,0.036885614395141604,0.04213404655456543,1.142289405923929,OCT-H,40
94,portfolio,optimaltree,1,1.1102230246251565e-16,2.634524756876447e-16,0.03462481498718262,8.11767578125e-05,0.03470599174499512,0.04220294952392578,1.2160133568294236,OCT-H,40
95,portfolio,optimaltree,1,1.1102230246251565e-16,5.256955487723113e-16,0.03463006019592285,8.11767578125e-05,0.034711236953735354,0.03262519836425781,0.9399030754145148,OCT-H,40
96,portfolio,optimaltree,1,0.0,0.0,0.03654003143310547,8.11767578125e-05,0.03662120819091797,0.03128695487976074,0.8543397781048601,OCT-H,40
97,portfolio,optimaltree,1,0.0,0.0,0.033391475677490234,8.11767578125e-05,0.03347265243530274,0.029017925262451172,0.8669144256953691,OCT-H,40
98,portfolio,optimaltree,1,0.0,0.0,0.03769659996032715,8.11767578125e-05,0.03777777671813965,0.027395009994506836,0.7251620496066051,OCT-H,40
99,portfolio,optimaltree,1,2.220446049250313e-16,2.6265634929852795e-16,0.03450512886047363,8.11767578125e-05,0.034586305618286135,0.026974201202392578,0.7799098724245078,OCT-H,40


==> data/benchmarks/portfolio/portfolio_p10_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,p
portfolio,pytorch,1,0.0,-3.5089994973516835e-16,0.0034208297729492188,1.5845298767089842e-05,0.0034366750717163084,0.0016751289367675781,0.4874272085114531,NN,10
portfolio,pytorch,1,2.220446049250313e-16,1.7543577989507723e-16,0.0019822120666503906,1.5845298767089842e-05,0.0019980573654174803,0.0016078948974609375,0.8047290960162092,NN,10
portfolio,pytorch,1,2.220446049250313e-16,1.7585010590912666e-16,0.0018794536590576172,1.5845298767089842e-05,0.001895298957824707,0.004180908203125,2.205936000684323,NN,10
portfolio,pytorch,1,1.1102230246251565e-16,1.7563104315462906e-16,0.0018093585968017578,1.5845298767089842e-05,0.0018252038955688477,0.002357959747314453,1.2918884038320362,NN,10
portfolio,pytorch,1,0.0,0.0,0.0017998218536376953,1.5845298767089842e-05,0.0018156671524047852,0.0016820430755615234,0.9264049709406917,NN,10
portfolio,pytorch,1,3.3306690738754696e-16,3.510740073452536e-16,0.0018351078033447266,1.5845298767089842e-05,0.0018509531021118164,0.0015609264373779297,0.8433095552756117,NN,10
portfolio,pytorch,1,1.1102230246251565e-16,1.7431245095771305e-16,0.0018842220306396484,1.5845298767089842e-05,0.0019000673294067383,0.002293109893798828,1.2068571772742445,NN,10
portfolio,pytorch,1,0.0,-1.755074196616698e-16,0.0018825531005859375,1.5845298767089842e-05,0.0018983983993530274,0.0016841888427734375,0.8871630124358553,NN,10
portfolio,pytorch,1,4.440892098500624e-16,-3.499534633338858e-16,0.0016384124755859375,1.5845298767089842e-05,0.0016542577743530274,0.0017139911651611328,1.0361088771860039,NN,10
portfolio,pytorch,1,0.0,0.0,0.0017685890197753906,1.5845298767089842e-05,0.0017844343185424805,0.0017879009246826172,1.001942691924334,NN,10
portfolio,pytorch,1,2.2204460492503126e-16,1.7495218060993975e-16,0.002004384994506836,1.5845298767089842e-05,0.0020202302932739256,0.0016169548034667969,0.8003814262414646,NN,10
portfolio,pytorch,1,1.1102230246251565e-16,1.7553144487835121e-16,0.0018918514251708984,1.5845298767089842e-05,0.0019076967239379883,0.0018398761749267578,0.9644489880596792,NN,10
portfolio,pytorch,1,1.1102230246251565e-16,0.0,0.0016977787017822266,1.5845298767089842e-05,0.0017136240005493164,0.001672983169555664,0.9762836941005585,NN,10
portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.0015988349914550781,1.5845298767089842e-05,0.001614680290222168,0.0015439987182617188,0.9562256550795427,NN,10
portfolio,pytorch,1,0.0,0.0,0.0017507076263427734,1.5845298767089842e-05,0.0017665529251098633,0.0024220943450927734,1.3710850723264583,NN,10
portfolio,pytorch,1,5.551115123125783e-16,7.062827727289685e-16,0.0017409324645996094,1.5845298767089842e-05,0.0017567777633666992,0.0015561580657958984,0.8858024607584217,NN,10
portfolio,pytorch,1,2.220446049250313e-16,1.7527475969673265e-16,0.0016875267028808594,1.5845298767089842e-05,0.0017033720016479492,0.0016460418701171875,0.9663431525965573,NN,10
portfolio,pytorch,1,0.0,1.7567450707017625e-16,0.0017752647399902344,1.5845298767089842e-05,0.0017911100387573242,0.001569986343383789,0.8765437686190675,NN,10
portfolio,pytorch,1,2.2204460492503126e-16,-3.5246148137964095e-16,0.001644134521484375,1.5845298767089842e-05,0.0016599798202514649,0.002476930618286133,1.492145017709258,NN,10
portfolio,pytorch,1,2.220446049250313e-16,-1.7553016172466304e-16,0.0017559528350830078,1.5845298767089842e-05,0.0017717981338500977,0.0015540122985839844,0.8770820269502897,NN,10
portfolio,pytorch,1,1.1102230246251565e-16,-1.754005530456645e-16,0.0017404556274414062,1.5845298767089842e-05,0.001756300926208496,0.0015990734100341797,0.9104780315103863,NN,10
portfolio,pytorch,1,2.220446049250313e-16,0.0,0.0016591548919677734,1.5845298767089842e-05,0.0016750001907348633,0.00167083740234375,0.9975147534823342,NN,10
portfolio,pytorch,1,4.440892098500626e-16,3.4888204415789906e-16,0.0017497539520263672,1.5845298767089842e-05,0.001765599250793457,0.00164794921875,0.9333653817588644,NN,10
portfolio,pytorch,1,0.0,0.0,0.0018341541290283203,1.5845298767089842e-05,0.0018499994277954102,0.0016090869903564453,0.8697770205658641,NN,10
portfolio,pytorch,1,2.220446049250313e-16,1.7598474660658829e-16,0.0017666816711425781,1.5845298767089842e-05,0.001782526969909668,0.001672983169555664,0.938545782362241,NN,10
portfolio,pytorch,1,3.3306690738754696e-16,1.7464828607860062e-16,0.0016930103302001953,1.5845298767089842e-05,0.0017088556289672852,0.0016260147094726562,0.9515225756404639,NN,10
portfolio,pytorch,1,0.0,-3.506059534738722e-16,0.0018620491027832031,1.5845298767089842e-05,0.001877894401550293,0.001917123794555664,1.020890095296618,NN,10
portfolio,pytorch,1,0.0,-1.7556749928281418e-16,0.0016262531280517578,1.5845298767089842e-05,0.0016420984268188477,0.0015249252319335938,0.9286442316906378,NN,10
portfolio,pytorch,1,2.220446049250313e-16,3.5120856652829016e-16,0.0016720294952392578,1.5845298767089842e-05,0.0016878747940063477,0.0016560554504394531,0.9811482796710483,NN,10
portfolio,pytorch,1,0.0,0.0,0.0018532276153564453,1.5845298767089842e-05,0.0018690729141235352,0.0023920536041259766,1.2798075377640807,NN,10
portfolio,pytorch,1,0.0,3.5241076491906844e-16,0.0019850730895996094,1.5845298767089842e-05,0.002000918388366699,0.002482891082763672,1.2408757384604754,NN,10
portfolio,pytorch,1,0.0,1.7536541891913325e-16,0.0018799304962158203,1.5845298767089842e-05,0.0018957757949829102,0.0016541481018066406,0.8725441617011216,NN,10
portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.0017025470733642578,1.5845298767089842e-05,0.0017183923721313477,0.0015637874603271484,0.9100293307212249,NN,10
portfolio,pytorch,1,2.2204460492503126e-16,1.7477782449367128e-16,0.0017495155334472656,1.5845298767089842e-05,0.0017653608322143555,0.0019609928131103516,1.1108169940819452,NN,10
portfolio,pytorch,1,4.440892098500626e-16,0.0,0.0018191337585449219,1.5845298767089842e-05,0.0018349790573120117,0.0015408992767333984,0.8397367101238751,NN,10
portfolio,pytorch,1,4.440892098500626e-16,3.5143249719557287e-16,0.0018787384033203125,1.5845298767089842e-05,0.0018945837020874024,0.0015521049499511719,0.8192327149447679,NN,10
portfolio,pytorch,1,1.1102230246251565e-16,-1.7425393055229432e-16,0.001821756362915039,1.5845298767089842e-05,0.001837601661682129,0.0016291141510009766,0.886543686246831,NN,10
portfolio,pytorch,1,2.220446049250313e-16,1.7443188198112145e-16,0.0017812252044677734,1.5845298767089842e-05,0.0017970705032348633,0.001580953598022461,0.8797393286332531,NN,10
portfolio,pytorch,1,3.3306690738754696e-16,3.5390309862227886e-16,0.0018167495727539062,1.5845298767089842e-05,0.001832594871520996,0.0017158985137939453,0.9363217918261463,NN,10
portfolio,pytorch,1,4.440892098500624e-16,-1.754269645511746e-16,0.0018384456634521484,1.5845298767089842e-05,0.0018542909622192383,0.0015478134155273438,0.8347198185525866,NN,10
portfolio,pytorch,1,2.220446049250313e-16,-1.7650561529872982e-16,0.0018079280853271484,1.5845298767089842e-05,0.0018237733840942383,0.0017170906066894531,0.9415043676285646,NN,10
portfolio,pytorch,1,0.0,1.7560136300289435e-16,0.0015985965728759766,1.5845298767089842e-05,0.0016144418716430664,0.0015740394592285156,0.9749743777560526,NN,10
portfolio,pytorch,1,1.1102230246251565e-16,0.0,0.0017032623291015625,1.5845298767089842e-05,0.0017191076278686524,0.0016551017761230469,0.9627679787419943,NN,10
portfolio,pytorch,1,0.0,0.0,0.0017588138580322266,1.5845298767089842e-05,0.0017746591567993164,0.0015010833740234375,0.8458431965779355,NN,10
portfolio,pytorch,1,4.440892098500624e-16,-3.5109178328830296e-16,0.001870870590209961,1.5845298767089842e-05,0.0018867158889770508,0.001611948013305664,0.8543671162803628,NN,10
portfolio,pytorch,1,0.0,1.7559881349812983e-16,0.0017671585083007812,1.5845298767089842e-05,0.001783003807067871,0.001528024673461914,0.856994621887394,NN,10
portfolio,pytorch,1,0.0,0.0,0.0018041133880615234,1.5845298767089842e-05,0.0018199586868286133,0.0023429393768310547,1.2873585503821334,NN,10
portfolio,pytorch,1,0.0,-1.759521374978854e-16,0.0017361640930175781,1.5845298767089842e-05,0.001752009391784668,0.0022661685943603516,1.2934682913154594,NN,10
portfolio,pytorch,1,1.1102230246251565e-16,0.0,0.001766204833984375,1.5845298767089842e-05,0.0017820501327514649,0.0017070770263671875,0.9579287333131759,NN,10
portfolio,pytorch,1,0.0,-1.747195342318248e-16,0.0016317367553710938,1.5845298767089842e-05,0.0016475820541381836,0.0015599727630615234,0.9468255369396538,NN,10
portfolio,pytorch,1,0.0,1.7595272156377293e-16,0.0018908977508544922,1.5845298767089842e-05,0.001906743049621582,0.0016138553619384766,0.846393730009278,NN,10
portfolio,pytorch,1,2.2204460492503126e-16,-1.7658051068554821e-16,0.0017244815826416016,1.5845298767089842e-05,0.0017403268814086914,0.0015919208526611328,0.9147251988503259,NN,10
portfolio,pytorch,1,0.0,1.7612841911850674e-16,0.0018606185913085938,1.5845298767089842e-05,0.0018764638900756836,0.0015881061553955078,0.8463291853335129,NN,10
portfolio,pytorch,1,2.2204460492503126e-16,-3.497474934488963e-16,0.001798868179321289,1.5845298767089842e-05,0.001814713478088379,0.0015628337860107422,0.8612013989431725,NN,10
portfolio,pytorch,1,2.2204460492503126e-16,-1.7657793542712623e-16,0.00185394287109375,1.5845298767089842e-05,0.0018697881698608399,0.0016269683837890625,0.8701351361690082,NN,10
portfolio,pytorch,1,0.0,0.0,0.0017120838165283203,1.5845298767089842e-05,0.0017279291152954102,0.0016009807586669922,0.9265315020710704,NN,10
portfolio,pytorch,1,4.440892098500626e-16,5.261289329457859e-16,0.0019304752349853516,1.5845298767089842e-05,0.0019463205337524414,0.0016438961029052734,0.8446173558760623,NN,10
portfolio,pytorch,1,4.440892098500626e-16,0.0,0.0018854141235351562,1.5845298767089842e-05,0.001901259422302246,0.001544952392578125,0.8125942070058663,NN,10
portfolio,pytorch,1,2.220446049250313e-16,1.7608610299646454e-16,0.0018694400787353516,1.5845298767089842e-05,0.0018852853775024414,0.0016760826110839844,0.8890338996340165,NN,10
portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.0019426345825195312,1.5845298767089842e-05,0.001958479881286621,0.001577138900756836,0.8052872617311425,NN,10
portfolio,pytorch,1,0.0,3.520745578818001e-16,0.0018787384033203125,1.5845298767089842e-05,0.0018945837020874024,0.0025179386138916016,1.3290194627544845,NN,10
portfolio,pytorch,1,2.2204460492503126e-16,-1.7489135381329013e-16,0.0018754005432128906,1.5845298767089842e-05,0.0018912458419799805,0.002334117889404297,1.2341694757994368,NN,10
portfolio,pytorch,1,0.0,0.0,0.0016961097717285156,1.5845298767089842e-05,0.0017119550704956055,0.002451181411743164,1.4318024193436074,NN,10
portfolio,pytorch,1,1.1102230246251565e-16,0.0,0.0019445419311523438,1.5845298767089842e-05,0.0019603872299194334,0.002485036849975586,1.2676255038029982,NN,10
portfolio,pytorch,1,1.1102230246251565e-16,0.0,0.0018422603607177734,1.5845298767089842e-05,0.0018581056594848633,0.0016570091247558594,0.8917733586879255,NN,10
portfolio,pytorch,1,0.0,0.0,0.0018825531005859375,1.5845298767089842e-05,0.0018983983993530274,0.0015490055084228516,0.8159538635044948,NN,10
portfolio,pytorch,1,3.3306690738754696e-16,3.5271483290995566e-16,0.0016303062438964844,1.5845298767089842e-05,0.0016461515426635742,0.0015459060668945312,0.9391031304403241,NN,10
portfolio,pytorch,1,6.661338147750935e-16,-1.7540813095822132e-16,0.0017888545989990234,1.5845298767089842e-05,0.0018046998977661133,0.0015687942504882812,0.869282617254071,NN,10
portfolio,pytorch,1,1.1102230246251565e-16,-1.7510229171422165e-16,0.0019099712371826172,1.5845298767089842e-05,0.001925816535949707,0.0027740001678466797,1.4404280553540345,NN,10
portfolio,pytorch,1,0.0,0.0,0.0019085407257080078,1.5845298767089842e-05,0.0019243860244750977,0.0024709701538085938,1.284030398465705,NN,10
portfolio,pytorch,1,0.0,-1.7549944070345194e-16,0.0018305778503417969,1.5845298767089842e-05,0.0018464231491088867,0.0024290084838867188,1.3155210305172989,NN,10
portfolio,pytorch,1,0.0,3.5243381989201943e-16,0.0016167163848876953,1.5845298767089842e-05,0.0016325616836547852,0.0026509761810302734,1.6238137937278934,NN,10
portfolio,pytorch,1,0.0,1.7503449726800511e-16,0.0018947124481201172,1.5845298767089842e-05,0.001910557746887207,0.001580953598022461,0.8274827602558695,NN,10
portfolio,pytorch,1,1.1102230246251565e-16,1.7573511437000569e-16,0.0016295909881591797,1.5845298767089842e-05,0.0016454362869262695,0.0024900436401367188,1.5133029822675201,NN,10
portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.0017435550689697266,1.5845298767089842e-05,0.0017594003677368164,0.0015790462493896484,0.8974911443384747,NN,10
portfolio,pytorch,1,4.440892098500626e-16,5.278226112693119e-16,0.001828908920288086,1.5845298767089842e-05,0.0018447542190551758,0.0016779899597167969,0.9096008250769633,NN,10
portfolio,pytorch,1,2.2204460492503126e-16,-1.759021936510684e-16,0.001674652099609375,1.5845298767089842e-05,0.0016904973983764649,0.001683950424194336,0.9961271906195085,NN,10
portfolio,pytorch,1,4.440892098500624e-16,-1.755464089832897e-16,0.0018794536590576172,1.5845298767089842e-05,0.001895298957824707,0.0016491413116455078,0.8701219957078845,NN,10
portfolio,pytorch,1,0.0,0.0,0.001832723617553711,1.5845298767089842e-05,0.0018485689163208008,0.0016329288482666016,0.8833475635393747,NN,10
portfolio,pytorch,1,1.1102230246251565e-16,0.0,0.0016980171203613281,1.5845298767089842e-05,0.001713862419128418,0.002624034881591797,1.5310650681787197,NN,10
portfolio,pytorch,1,0.0,0.0,0.0019159317016601562,1.5845298767089842e-05,0.001931777000427246,0.0024039745330810547,1.2444368747269348,NN,10
portfolio,pytorch,1,1.1102230246251565e-16,1.734239119678405e-16,0.0016319751739501953,1.5845298767089842e-05,0.0016478204727172852,0.002560138702392578,1.5536514716138123,NN,10
portfolio,pytorch,1,0.0,-1.7638418925215422e-16,0.0016324520111083984,1.5845298767089842e-05,0.0016482973098754883,0.0016210079193115234,0.9834438906133831,NN,10
portfolio,pytorch,1,2.220446049250313e-16,0.0,0.0019176006317138672,1.5845298767089842e-05,0.001933445930480957,0.0015878677368164062,0.8212630680711169,NN,10
portfolio,pytorch,1,4.440892098500624e-16,-1.7593963656090263e-16,0.001634836196899414,1.5845298767089842e-05,0.001650681495666504,0.0023679733276367188,1.434542844184844,NN,10
portfolio,pytorch,1,1.1102230246251565e-16,1.7565694265905964e-16,0.001718282699584961,1.5845298767089842e-05,0.0017341279983520508,0.0016460418701171875,0.9492043676599583,NN,10
portfolio,pytorch,1,0.0,0.0,0.0017256736755371094,1.5845298767089842e-05,0.0017415189743041992,0.0015499591827392578,0.8900041892213798,NN,10
portfolio,pytorch,1,4.440892098500624e-16,-3.519094353844771e-16,0.0018665790557861328,1.5845298767089842e-05,0.0018824243545532227,0.0015201568603515625,0.8075526948398193,NN,10
portfolio,pytorch,1,0.0,0.0,0.0017066001892089844,1.5845298767089842e-05,0.0017224454879760742,0.0017099380493164062,0.9927385576222998,NN,10
portfolio,pytorch,1,0.0,0.0,0.0018744468688964844,1.5845298767089842e-05,0.0018902921676635742,0.002611875534057617,1.3817311306357098,NN,10
portfolio,pytorch,1,2.220446049250313e-16,0.0,0.0019290447235107422,1.5845298767089842e-05,0.001944890022277832,0.002254962921142578,1.159429528309057,NN,10
portfolio,pytorch,1,3.3306690738754696e-16,-1.7490702813423091e-16,0.0018129348754882812,1.5845298767089842e-05,0.001828780174255371,0.0014879703521728516,0.813640902892395,NN,10
portfolio,pytorch,1,5.551115123125783e-16,3.4830578531490263e-16,0.0017290115356445312,1.5845298767089842e-05,0.001744856834411621,0.0016961097717285156,0.9720624284343974,NN,10
portfolio,pytorch,1,0.0,-1.7604664423978067e-16,0.0019392967224121094,1.5845298767089842e-05,0.001955142021179199,0.0015959739685058594,0.8162956712184439,NN,10
portfolio,pytorch,1,1.1102230246251565e-16,-1.7623975643181693e-16,0.0018095970153808594,1.5845298767089842e-05,0.0018254423141479492,0.0015869140625,0.8693312575263241,NN,10
portfolio,pytorch,1,0.0,-1.7617414760903192e-16,0.0017349720001220703,1.5845298767089842e-05,0.0017508172988891602,0.0014410018920898438,0.823045267489712,NN,10
portfolio,pytorch,1,0.0,-1.7518230436368115e-16,0.0017061233520507812,1.5845298767089842e-05,0.001721968650817871,0.002550840377807617,1.4813512293595257,NN,10
portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.001972198486328125,1.5845298767089842e-05,0.0019880437850952146,0.0022759437561035156,1.1448157093755922,NN,10
portfolio,pytorch,1,4.440892098500626e-16,0.0,0.0018422603607177734,1.5845298767089842e-05,0.0018581056594848633,0.0014510154724121094,0.7809111742409661,NN,10
portfolio,pytorch,1,0.0,0.0,0.0018029212951660156,1.5845298767089842e-05,0.0018187665939331055,0.001344919204711914,0.7394677300529858,NN,10
portfolio,optimaltree,1,0.0,-3.5089994973516835e-16,0.0022830963134765625,0.02362109422683716,0.02590419054031372,0.0023870468139648438,0.09214906021672332,OCT,10
portfolio,optimaltree,1,2.220446049250313e-16,1.7543577989507723e-16,0.001842498779296875,0.02362109422683716,0.025463593006134034,0.00327301025390625,0.12853685860898736,OCT,10
portfolio,optimaltree,1,2.220446049250313e-16,1.7585010590912666e-16,0.0018923282623291016,0.02362109422683716,0.02551342248916626,0.0030908584594726562,0.1211463675947484,OCT,10
portfolio,optimaltree,1,1.1102230246251565e-16,1.7563104315462906e-16,0.0018405914306640625,0.02362109422683716,0.02546168565750122,0.0026960372924804688,0.10588604889504612,OCT,10
portfolio,optimaltree,1,0.0,0.0,0.001882791519165039,0.02362109422683716,0.025503885746002198,0.0029718875885009766,0.1165268546957331,OCT,10
portfolio,optimaltree,1,3.3306690738754696e-16,3.510740073452536e-16,0.0017681121826171875,0.02362109422683716,0.025389206409454346,0.0024008750915527344,0.09456282535316679,OCT,10
portfolio,optimaltree,1,1.1102230246251565e-16,1.7431245095771305e-16,0.0018055438995361328,0.02362109422683716,0.02542663812637329,0.0033190250396728516,0.13053338090458197,OCT,10
portfolio,optimaltree,1,0.0,-1.755074196616698e-16,0.0019474029541015625,0.02362109422683716,0.02556849718093872,0.0032570362091064453,0.1273847338800405,OCT,10
portfolio,optimaltree,1,4.440892098500624e-16,-3.499534633338858e-16,0.0017702579498291016,0.02362109422683716,0.02539135217666626,0.002457857131958008,0.09679898553085685,OCT,10
portfolio,optimaltree,1,0.0,0.0,0.0018603801727294922,0.02362109422683716,0.02548147439956665,0.002492189407348633,0.09780397194720475,OCT,10
portfolio,optimaltree,1,2.2204460492503126e-16,1.7495218060993975e-16,0.0019545555114746094,0.02362109422683716,0.02557564973831177,0.0028541088104248047,0.11159477235682547,OCT,10
portfolio,optimaltree,1,1.1102230246251565e-16,1.7553144487835121e-16,0.0018315315246582031,0.02362109422683716,0.025452625751495362,0.0027129650115966797,0.10658880691070904,OCT,10
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.001665353775024414,0.02362109422683716,0.025286448001861573,0.002727985382080078,0.10788329708780156,OCT,10
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.0016133785247802734,0.02362109422683716,0.025234472751617432,0.0024688243865966797,0.09783538617577962,OCT,10
portfolio,optimaltree,1,0.0,0.0,0.0019364356994628906,0.02362109422683716,0.02555752992630005,0.0027070045471191406,0.10591808186962112,OCT,10
portfolio,optimaltree,1,5.551115123125783e-16,7.062827727289685e-16,0.0017046928405761719,0.02362109422683716,0.02532578706741333,0.0018420219421386719,0.07273305809748357,OCT,10
portfolio,optimaltree,1,2.220446049250313e-16,1.7527475969673265e-16,0.0017285346984863281,0.02362109422683716,0.025349628925323487,0.002482175827026367,0.09791763951805824,OCT,10
portfolio,optimaltree,1,0.0,1.7567450707017625e-16,0.0017669200897216797,0.02362109422683716,0.02538801431655884,0.0024688243865966797,0.09724369758947382,OCT,10
portfolio,optimaltree,1,2.2204460492503126e-16,-3.5246148137964095e-16,0.001912832260131836,0.02362109422683716,0.025533926486968995,0.0026819705963134766,0.1050355728752566,OCT,10
portfolio,optimaltree,1,2.220446049250313e-16,-1.7553016172466304e-16,0.0017499923706054688,0.02362109422683716,0.025371086597442628,0.0018270015716552734,0.07201116769825038,OCT,10
portfolio,optimaltree,1,1.1102230246251565e-16,-1.754005530456645e-16,0.0018150806427001953,0.02362109422683716,0.025436174869537354,0.0017080307006835938,0.06714966811810805,OCT,10
portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.00177764892578125,0.02362109422683716,0.02539874315261841,0.0026140213012695312,0.10291931713164501,OCT,10
portfolio,optimaltree,1,4.440892098500626e-16,3.4888204415789906e-16,0.0016665458679199219,0.02362109422683716,0.02528764009475708,0.0026068687438964844,0.10308865256418173,OCT,10
portfolio,optimaltree,1,0.0,0.0,0.0018994808197021484,0.02362109422683716,0.025520575046539307,0.0021691322326660156,0.08499542932360996,OCT,10
portfolio,optimaltree,1,2.220446049250313e-16,1.7598474660658829e-16,0.0019168853759765625,0.02362109422683716,0.02553797960281372,0.0025451183319091797,0.09966012861991494,OCT,10
portfolio,optimaltree,1,3.3306690738754696e-16,1.7464828607860062e-16,0.0018687248229980469,0.02362109422683716,0.025489819049835206,0.0024340152740478516,0.09548970392018485,OCT,10
portfolio,optimaltree,1,0.0,-3.506059534738722e-16,0.0018019676208496094,0.02362109422683716,0.02542306184768677,0.0026540756225585938,0.10439637988766041,OCT,10
portfolio,optimaltree,1,0.0,-1.7556749928281418e-16,0.0015723705291748047,0.02362109422683716,0.025193464756011964,0.002526998519897461,0.1003037313196248,OCT,10
portfolio,optimaltree,1,2.220446049250313e-16,3.5120856652829016e-16,0.0015499591827392578,0.02362109422683716,0.025171053409576417,0.0025548934936523438,0.1015012543209783,OCT,10
portfolio,optimaltree,1,0.0,0.0,0.001802206039428711,0.02362109422683716,0.02542330026626587,0.0016701221466064453,0.06569257842666978,OCT,10
portfolio,optimaltree,1,0.0,3.5241076491906844e-16,0.0017762184143066406,0.02362109422683716,0.0253973126411438,0.002688884735107422,0.10587280524914326,OCT,10
portfolio,optimaltree,1,0.0,1.7536541891913325e-16,0.0017507076263427734,0.02362109422683716,0.025371801853179932,0.0016601085662841797,0.06543124433537671,OCT,10
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.0017442703247070312,0.02362109422683716,0.02536536455154419,0.002562999725341797,0.10104328365293559,OCT,10
portfolio,optimaltree,1,2.2204460492503126e-16,1.7477782449367128e-16,0.0019037723541259766,0.02362109422683716,0.025524866580963135,0.0024709701538085938,0.09680638862384824,OCT,10
portfolio,optimaltree,1,4.440892098500626e-16,0.0,0.002003192901611328,0.02362109422683716,0.025624287128448487,0.0024640560150146484,0.09616095865078778,OCT,10
portfolio,optimaltree,1,4.440892098500626e-16,3.5143249719557287e-16,0.0018832683563232422,0.02362109422683716,0.0255043625831604,0.0017619132995605469,0.0690828203926129,OCT,10
portfolio,optimaltree,1,1.1102230246251565e-16,-1.7425393055229432e-16,0.0019092559814453125,0.02362109422683716,0.02553035020828247,0.002292156219482422,0.08978162072915115,OCT,10
portfolio,optimaltree,1,2.220446049250313e-16,1.7443188198112145e-16,0.0018572807312011719,0.02362109422683716,0.02547837495803833,0.0026268959045410156,0.10310296119228121,OCT,10
portfolio,optimaltree,1,3.3306690738754696e-16,3.5390309862227886e-16,0.0019116401672363281,0.02362109422683716,0.025532734394073487,0.0016198158264160156,0.0634407502704449,OCT,10
portfolio,optimaltree,1,4.440892098500624e-16,-1.754269645511746e-16,0.0018291473388671875,0.02362109422683716,0.025450241565704346,0.0020949840545654297,0.08231686324693045,OCT,10
portfolio,optimaltree,1,2.220446049250313e-16,-1.7650561529872982e-16,0.0017066001892089844,0.02362109422683716,0.025327694416046143,0.0025620460510253906,0.10115591292834883,OCT,10
portfolio,optimaltree,1,0.0,1.7560136300289435e-16,0.0016472339630126953,0.02362109422683716,0.025268328189849854,0.0026090145111083984,0.10325235969336606,OCT,10
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.0017590522766113281,0.02362109422683716,0.025380146503448487,0.0028018951416015625,0.1103971224603002,OCT,10
portfolio,optimaltree,1,0.0,0.0,0.0019500255584716797,0.02362109422683716,0.02557111978530884,0.002422809600830078,0.09474788828849157,OCT,10
portfolio,optimaltree,1,4.440892098500624e-16,-3.5109178328830296e-16,0.001969575881958008,0.02362109422683716,0.025590670108795167,0.0017621517181396484,0.06885914712854747,OCT,10
portfolio,optimaltree,1,0.0,1.7559881349812983e-16,0.0019245147705078125,0.02362109422683716,0.02554560899734497,0.0025758743286132812,0.10083432847034492,OCT,10
portfolio,optimaltree,1,0.0,0.0,0.0019259452819824219,0.02362109422683716,0.02554703950881958,0.0024149417877197266,0.09452922272602343,OCT,10
portfolio,optimaltree,1,0.0,-1.759521374978854e-16,0.001766204833984375,0.02362109422683716,0.025387299060821534,0.002331972122192383,0.09185585739568312,OCT,10
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.001842498779296875,0.02362109422683716,0.025463593006134034,0.0017879009246826172,0.07021400806445194,OCT,10
portfolio,optimaltree,1,0.0,-1.747195342318248e-16,0.0017628669738769531,0.02362109422683716,0.025383961200714112,0.002917051315307617,0.114917104239253,OCT,10
portfolio,optimaltree,1,0.0,1.7595272156377293e-16,0.002019643783569336,0.02362109422683716,0.025640738010406495,0.0016849040985107422,0.06571199697243155,OCT,10
portfolio,optimaltree,1,2.2204460492503126e-16,-1.7658051068554821e-16,0.002002716064453125,0.02362109422683716,0.025623810291290284,0.0024220943450927734,0.09452514351138716,OCT,10
portfolio,optimaltree,1,0.0,1.7612841911850674e-16,0.0019450187683105469,0.02362109422683716,0.025566112995147706,0.002427816390991211,0.09496228040030942,OCT,10
portfolio,optimaltree,1,2.2204460492503126e-16,-3.497474934488963e-16,0.0018415451049804688,0.02362109422683716,0.025462639331817628,0.0025691986083984375,0.10090071869289748,OCT,10
portfolio,optimaltree,1,2.2204460492503126e-16,-1.7657793542712623e-16,0.0018463134765625,0.02362109422683716,0.02546740770339966,0.0023729801177978516,0.09317713626114688,OCT,10
portfolio,optimaltree,1,0.0,0.0,0.0018436908721923828,0.02362109422683716,0.02546478509902954,0.0025451183319091797,0.09994658592293298,OCT,10
portfolio,optimaltree,1,4.440892098500626e-16,5.261289329457859e-16,0.0018110275268554688,0.02362109422683716,0.025432121753692628,0.0018610954284667969,0.07317892885585035,OCT,10
portfolio,optimaltree,1,4.440892098500626e-16,0.0,0.0017020702362060547,0.02362109422683716,0.025323164463043214,0.0016798973083496094,0.06633836425938244,OCT,10
portfolio,optimaltree,1,2.220446049250313e-16,1.7608610299646454e-16,0.001791238784790039,0.02362109422683716,0.025412333011627198,0.0017120838165283203,0.0673721620027949,OCT,10
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.0018076896667480469,0.02362109422683716,0.025428783893585206,0.0016298294067382812,0.06409387934392845,OCT,10
portfolio,optimaltree,1,0.0,3.520745578818001e-16,0.0016758441925048828,0.02362109422683716,0.02529693841934204,0.0022821426391601562,0.09021418328690833,OCT,10
portfolio,optimaltree,1,2.2204460492503126e-16,-1.7489135381329013e-16,0.00170135498046875,0.02362109422683716,0.02532244920730591,0.002593994140625,0.10243851688234776,OCT,10
portfolio,optimaltree,1,0.0,0.0,0.0016298294067382812,0.02362109422683716,0.02525092363357544,0.001692056655883789,0.06700969360320384,OCT,10
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.0018758773803710938,0.02362109422683716,0.025496971607208253,0.0025207996368408203,0.09886662916972322,OCT,10
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.0017969608306884766,0.02362109422683716,0.025418055057525635,0.0016689300537109375,0.0656592351355699,OCT,10
portfolio,optimaltree,1,0.0,0.0,0.0018508434295654297,0.02362109422683716,0.02547193765640259,0.0016639232635498047,0.0653237804675438,OCT,10
portfolio,optimaltree,1,3.3306690738754696e-16,3.5271483290995566e-16,0.001627206802368164,0.02362109422683716,0.025248301029205323,0.0026519298553466797,0.10503399227849541,OCT,10
portfolio,optimaltree,1,6.661338147750935e-16,-1.7540813095822132e-16,0.001726388931274414,0.02362109422683716,0.025347483158111573,0.0017349720001220703,0.06844750578586944,OCT,10
portfolio,optimaltree,1,1.1102230246251565e-16,-1.7510229171422165e-16,0.001827239990234375,0.02362109422683716,0.025448334217071534,0.0016460418701171875,0.06468171378435338,OCT,10
portfolio,optimaltree,1,0.0,0.0,0.0017993450164794922,0.02362109422683716,0.02542043924331665,0.0024919509887695312,0.0980294228953851,OCT,10
portfolio,optimaltree,1,0.0,-1.7549944070345194e-16,0.0019023418426513672,0.02362109422683716,0.025523436069488526,0.0021889209747314453,0.08576121838658497,OCT,10
portfolio,optimaltree,1,0.0,3.5243381989201943e-16,0.0016825199127197266,0.02362109422683716,0.025303614139556885,0.0016391277313232422,0.06477840368110935,OCT,10
portfolio,optimaltree,1,0.0,1.7503449726800511e-16,0.0019464492797851562,0.02362109422683716,0.025567543506622315,0.001664876937866211,0.06511681254927705,OCT,10
portfolio,optimaltree,1,1.1102230246251565e-16,1.7573511437000569e-16,0.00177764892578125,0.02362109422683716,0.02539874315261841,0.002554178237915039,0.10056317442824818,OCT,10
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.001968860626220703,0.02362109422683716,0.025589954853057862,0.0016298294067382812,0.06369020250707966,OCT,10
portfolio,optimaltree,1,4.440892098500626e-16,5.278226112693119e-16,0.0018610954284667969,0.02362109422683716,0.025482189655303956,0.0016939640045166016,0.06647639105707753,OCT,10
portfolio,optimaltree,1,2.2204460492503126e-16,-1.759021936510684e-16,0.0018448829650878906,0.02362109422683716,0.02546597719192505,0.0016977787017822266,0.06666850790711347,OCT,10
portfolio,optimaltree,1,4.440892098500624e-16,-1.755464089832897e-16,0.0019421577453613281,0.02362109422683716,0.025563251972198487,0.0019299983978271484,0.07549893886451274,OCT,10
portfolio,optimaltree,1,0.0,0.0,0.0017638206481933594,0.02362109422683716,0.02538491487503052,0.0026040077209472656,0.10258091207974299,OCT,10
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.0017540454864501953,0.02362109422683716,0.025375139713287354,0.0016889572143554688,0.06655952374800399,OCT,10
portfolio,optimaltree,1,0.0,0.0,0.001924753189086914,0.02362109422683716,0.025545847415924073,0.0025479793548583984,0.09974143011870135,OCT,10
portfolio,optimaltree,1,1.1102230246251565e-16,1.734239119678405e-16,0.0017046928405761719,0.02362109422683716,0.02532578706741333,0.00273895263671875,0.10814876668701673,OCT,10
portfolio,optimaltree,1,0.0,-1.7638418925215422e-16,0.0017628669738769531,0.02362109422683716,0.025383961200714112,0.001728057861328125,0.06807676105648595,OCT,10
portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.0018982887268066406,0.02362109422683716,0.0255193829536438,0.002637147903442383,0.10333901521963862,OCT,10
portfolio,optimaltree,1,4.440892098500624e-16,-1.7593963656090263e-16,0.0017545223236083984,0.02362109422683716,0.025375616550445557,0.0016331672668457031,0.0643597078163221,OCT,10
portfolio,optimaltree,1,1.1102230246251565e-16,1.7565694265905964e-16,0.0017151832580566406,0.02362109422683716,0.0253362774848938,0.0015819072723388672,0.06243645197215908,OCT,10
portfolio,optimaltree,1,0.0,0.0,0.0017507076263427734,0.02362109422683716,0.025371801853179932,0.0016951560974121094,0.06681260192798052,OCT,10
portfolio,optimaltree,1,4.440892098500624e-16,-3.519094353844771e-16,0.0017566680908203125,0.02362109422683716,0.02537776231765747,0.0015621185302734375,0.06155462056583841,OCT,10
portfolio,optimaltree,1,0.0,0.0,0.0017015933990478516,0.02362109422683716,0.02532268762588501,0.0026090145111083984,0.10303071102300561,OCT,10
portfolio,optimaltree,1,0.0,0.0,0.001964092254638672,0.02362109422683716,0.02558518648147583,0.0021250247955322266,0.08305684217196484,OCT,10
portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.0020742416381835938,0.02362109422683716,0.025695335865020753,0.0016651153564453125,0.0648022413558737,OCT,10
portfolio,optimaltree,1,3.3306690738754696e-16,-1.7490702813423091e-16,0.0017600059509277344,0.02362109422683716,0.025381100177764893,0.0016279220581054688,0.06413914474564855,OCT,10
portfolio,optimaltree,1,5.551115123125783e-16,3.4830578531490263e-16,0.0017542839050292969,0.02362109422683716,0.025375378131866456,0.0025739669799804688,0.10143561079580822,OCT,10
portfolio,optimaltree,1,0.0,-1.7604664423978067e-16,0.0019376277923583984,0.02362109422683716,0.025558722019195557,0.0025200843811035156,0.09859978050588124,OCT,10
portfolio,optimaltree,1,1.1102230246251565e-16,-1.7623975643181693e-16,0.0018069744110107422,0.02362109422683716,0.0254280686378479,0.0026950836181640625,0.10598853009829536,OCT,10
portfolio,optimaltree,1,0.0,-1.7617414760903192e-16,0.0017209053039550781,0.02362109422683716,0.025341999530792237,0.0016431808471679688,0.06484022088199447,OCT,10
portfolio,optimaltree,1,0.0,-1.7518230436368115e-16,0.0016856193542480469,0.02362109422683716,0.025306713581085206,0.0024530887603759766,0.09693430766962444,OCT,10
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.002048015594482422,0.02362109422683716,0.02566910982131958,0.002628803253173828,0.1024111576705502,OCT,10
portfolio,optimaltree,1,4.440892098500626e-16,0.0,0.0024144649505615234,0.02362109422683716,0.026035559177398682,0.0016341209411621094,0.06276496425629607,OCT,10
portfolio,optimaltree,1,0.0,0.0,0.0018830299377441406,0.02362109422683716,0.0255041241645813,0.0016541481018066406,0.06485806339132512,OCT,10
portfolio,optimaltree,1,0.0,-3.5089994973516835e-16,0.003481626510620117,9.393453598022461e-05,0.0035755610466003417,0.004103899002075195,1.1477636512393488,OCT-H,10
portfolio,optimaltree,1,2.220446049250313e-16,1.7543577989507723e-16,0.0026853084564208984,9.393453598022461e-05,0.002779242992401123,0.0025281906127929688,0.9096687910000781,OCT-H,10
portfolio,optimaltree,1,2.220446049250313e-16,1.7585010590912666e-16,0.0027780532836914062,9.393453598022461e-05,0.002871987819671631,0.0033028125762939453,1.1500092561923096,OCT-H,10
portfolio,optimaltree,1,1.1102230246251565e-16,1.7563104315462906e-16,0.0027992725372314453,9.393453598022461e-05,0.00289320707321167,0.0026159286499023438,0.9041622613615669,OCT-H,10
portfolio,optimaltree,1,0.0,0.0,0.0024209022521972656,9.393453598022461e-05,0.00251483678817749,0.005725860595703125,2.2768318892983404,OCT-H,10
portfolio,optimaltree,1,3.3306690738754696e-16,3.510740073452536e-16,0.0019125938415527344,9.393453598022461e-05,0.002006528377532959,0.004803895950317383,2.39413307287675,OCT-H,10
portfolio,optimaltree,1,1.1102230246251565e-16,1.7431245095771305e-16,0.0020236968994140625,9.393453598022461e-05,0.002117631435394287,0.0023140907287597656,1.0927731285443916,OCT-H,10
portfolio,optimaltree,1,0.0,-1.755074196616698e-16,0.0020046234130859375,9.393453598022461e-05,0.002098557949066162,0.004745006561279297,2.2610795967730026,OCT-H,10
portfolio,optimaltree,1,4.440892098500624e-16,-3.499534633338858e-16,0.0018880367279052734,9.393453598022461e-05,0.001981971263885498,0.0023179054260253906,1.1694949711235068,OCT-H,10
portfolio,optimaltree,1,0.0,0.0,0.0019850730895996094,9.393453598022461e-05,0.002079007625579834,0.0031309127807617188,1.5059650297764102,OCT-H,10
portfolio,optimaltree,1,2.2204460492503126e-16,1.7495218060993975e-16,0.002187967300415039,9.393453598022461e-05,0.0022819018363952636,0.002758026123046875,1.2086523964605542,OCT-H,10
portfolio,optimaltree,1,1.1102230246251565e-16,1.7553144487835121e-16,0.0020318031311035156,9.393453598022461e-05,0.00212573766708374,0.0031981468200683594,1.5044880041363886,OCT-H,10
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.001943826675415039,9.393453598022461e-05,0.0020377612113952636,0.003381013870239258,1.659180600421903,OCT-H,10
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.001855611801147461,9.393453598022461e-05,0.0019495463371276855,0.0019168853759765625,0.9832468915823549,OCT-H,10
portfolio,optimaltree,1,0.0,0.0,0.00193023681640625,9.393453598022461e-05,0.0020241713523864746,0.0017671585083007812,0.8730281189966066,OCT-H,10
portfolio,optimaltree,1,5.551115123125783e-16,7.062827727289685e-16,0.0018811225891113281,9.393453598022461e-05,0.0019750571250915527,0.001928091049194336,0.9762203962100389,OCT-H,10
portfolio,optimaltree,1,2.220446049250313e-16,1.7527475969673265e-16,0.0019757747650146484,9.393453598022461e-05,0.002069709300994873,0.0016570091247558594,0.8005999315746246,OCT-H,10
portfolio,optimaltree,1,0.0,1.7567450707017625e-16,0.0020470619201660156,9.393453598022461e-05,0.00214099645614624,0.0019979476928710938,0.9331858944163636,OCT-H,10
portfolio,optimaltree,1,2.2204460492503126e-16,-3.5246148137964095e-16,0.002151012420654297,9.393453598022461e-05,0.0022449469566345214,0.0018889904022216797,0.8414409955830454,OCT-H,10
portfolio,optimaltree,1,2.220446049250313e-16,-1.7553016172466304e-16,0.001850128173828125,9.393453598022461e-05,0.0019440627098083496,0.00179290771484375,0.9222478810987014,OCT-H,10
portfolio,optimaltree,1,1.1102230246251565e-16,-1.754005530456645e-16,0.0019953250885009766,9.393453598022461e-05,0.002089259624481201,0.001753091812133789,0.8390971574770713,OCT-H,10
portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.0018355846405029297,9.393453598022461e-05,0.0019295191764831542,0.0016388893127441406,0.8493770534746737,OCT-H,10
portfolio,optimaltree,1,4.440892098500626e-16,3.4888204415789906e-16,0.001971721649169922,9.393453598022461e-05,0.0020656561851501464,0.0026531219482421875,1.2843966809749319,OCT-H,10
portfolio,optimaltree,1,0.0,0.0,0.001985311508178711,9.393453598022461e-05,0.0020792460441589355,0.0015921592712402344,0.7657387521370854,OCT-H,10
portfolio,optimaltree,1,2.220446049250313e-16,1.7598474660658829e-16,0.0021581649780273438,9.393453598022461e-05,0.0022520995140075683,0.0016570091247558594,0.7357619476624473,OCT-H,10
portfolio,optimaltree,1,3.3306690738754696e-16,1.7464828607860062e-16,0.001865386962890625,9.393453598022461e-05,0.0019593214988708496,0.0014731884002685547,0.7518870186018722,OCT-H,10
portfolio,optimaltree,1,0.0,-3.506059534738722e-16,0.0020716190338134766,9.393453598022461e-05,0.002165553569793701,0.00251007080078125,1.1590896830228812,OCT-H,10
portfolio,optimaltree,1,0.0,-1.7556749928281418e-16,0.0019423961639404297,9.393453598022461e-05,0.0020363306999206542,0.0017368793487548828,0.8529456187163315,OCT-H,10
portfolio,optimaltree,1,2.220446049250313e-16,3.5120856652829016e-16,0.0018105506896972656,9.393453598022461e-05,0.0019044852256774902,0.001703023910522461,0.8942174439377115,OCT-H,10
portfolio,optimaltree,1,0.0,0.0,0.0020880699157714844,9.393453598022461e-05,0.002182004451751709,0.001814126968383789,0.8314038804675268,OCT-H,10
portfolio,optimaltree,1,0.0,3.5241076491906844e-16,0.002047300338745117,9.393453598022461e-05,0.0021412348747253417,0.001728057861328125,0.8070379768822814,OCT-H,10
portfolio,optimaltree,1,0.0,1.7536541891913325e-16,0.001974344253540039,9.393453598022461e-05,0.0020682787895202636,0.0027379989624023438,1.3238055605827788,OCT-H,10
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.0018727779388427734,9.393453598022461e-05,0.001966712474822998,0.0025780200958251953,1.3108271436866816,OCT-H,10
portfolio,optimaltree,1,2.2204460492503126e-16,1.7477782449367128e-16,0.001809835433959961,9.393453598022461e-05,0.0019037699699401855,0.0023720264434814453,1.2459627375863964,OCT-H,10
portfolio,optimaltree,1,4.440892098500626e-16,0.0,0.0018110275268554688,9.393453598022461e-05,0.0019049620628356933,0.002274036407470703,1.1937436717693013,OCT-H,10
portfolio,optimaltree,1,4.440892098500626e-16,3.5143249719557287e-16,0.0018835067749023438,9.393453598022461e-05,0.0019774413108825683,0.0016181468963623047,0.8183033738888038,OCT-H,10
portfolio,optimaltree,1,1.1102230246251565e-16,-1.7425393055229432e-16,0.0019044876098632812,9.393453598022461e-05,0.001998422145843506,0.0024127960205078125,1.207350521773469,OCT-H,10
portfolio,optimaltree,1,2.220446049250313e-16,1.7443188198112145e-16,0.001767873764038086,9.393453598022461e-05,0.0018618083000183105,0.0015370845794677734,0.825586919691279,OCT-H,10
portfolio,optimaltree,1,3.3306690738754696e-16,3.5390309862227886e-16,0.001941680908203125,9.393453598022461e-05,0.0020356154441833496,0.0016398429870605469,0.8055760196486527,OCT-H,10
portfolio,optimaltree,1,4.440892098500624e-16,-1.754269645511746e-16,0.0018734931945800781,9.393453598022461e-05,0.0019674277305603027,0.0016379356384277344,0.8325264572545532,OCT-H,10
portfolio,optimaltree,1,2.220446049250313e-16,-1.7650561529872982e-16,0.001768350601196289,9.393453598022461e-05,0.0018622851371765136,0.002656221389770508,1.4263236798408396,OCT-H,10
portfolio,optimaltree,1,0.0,1.7560136300289435e-16,0.001649618148803711,9.393453598022461e-05,0.0017435526847839355,0.00150299072265625,0.8620277068613522,OCT-H,10
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.0019073486328125,9.393453598022461e-05,0.0020012831687927246,0.0024449825286865234,1.2217074359154585,OCT-H,10
portfolio,optimaltree,1,0.0,0.0,0.0019714832305908203,9.393453598022461e-05,0.002065417766571045,0.0015170574188232422,0.7345039068497136,OCT-H,10
portfolio,optimaltree,1,4.440892098500624e-16,-3.5109178328830296e-16,0.00174713134765625,9.393453598022461e-05,0.0018410658836364746,0.001603841781616211,0.8711484992858058,OCT-H,10
portfolio,optimaltree,1,0.0,1.7559881349812983e-16,0.001800537109375,9.393453598022461e-05,0.0018944716453552246,0.0026988983154296875,1.4246179519480895,OCT-H,10
portfolio,optimaltree,1,0.0,0.0,0.0019011497497558594,9.393453598022461e-05,0.001995084285736084,0.002446889877319336,1.2264594006445992,OCT-H,10
portfolio,optimaltree,1,0.0,-1.759521374978854e-16,0.001697540283203125,9.393453598022461e-05,0.0017914748191833496,0.0016529560089111328,0.9226788962987708,OCT-H,10
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.001859903335571289,9.393453598022461e-05,0.0019538378715515136,0.0016398429870605469,0.8392932755256566,OCT-H,10
portfolio,optimaltree,1,0.0,-1.747195342318248e-16,0.0017802715301513672,9.393453598022461e-05,0.0018742060661315917,0.00279998779296875,1.4939594122368811,OCT-H,10
portfolio,optimaltree,1,0.0,1.7595272156377293e-16,0.0018453598022460938,9.393453598022461e-05,0.0019392943382263183,0.0016241073608398438,0.8374733679289008,OCT-H,10
portfolio,optimaltree,1,2.2204460492503126e-16,-1.7658051068554821e-16,0.001931905746459961,9.393453598022461e-05,0.0020258402824401855,0.002399921417236328,1.1846548012884563,OCT-H,10
portfolio,optimaltree,1,0.0,1.7612841911850674e-16,0.0017709732055664062,9.393453598022461e-05,0.0018649077415466308,0.0022439956665039062,1.2032743585711565,OCT-H,10
portfolio,optimaltree,1,2.2204460492503126e-16,-3.497474934488963e-16,0.0018606185913085938,9.393453598022461e-05,0.0019545531272888183,0.002218008041381836,1.1347903571485205,OCT-H,10
portfolio,optimaltree,1,2.2204460492503126e-16,-1.7657793542712623e-16,0.0018229484558105469,9.393453598022461e-05,0.0019168829917907714,0.0025260448455810547,1.31778770869118,OCT-H,10
portfolio,optimaltree,1,0.0,0.0,0.0017826557159423828,9.393453598022461e-05,0.0018765902519226074,0.0025129318237304688,1.3390945738719018,OCT-H,10
portfolio,optimaltree,1,4.440892098500626e-16,5.261289329457859e-16,0.001787424087524414,9.393453598022461e-05,0.0018813586235046386,0.002346038818359375,1.2469918223188725,OCT-H,10
portfolio,optimaltree,1,4.440892098500626e-16,0.0,0.0017702579498291016,9.393453598022461e-05,0.0018641924858093261,0.0016379356384277344,0.8786301043996732,OCT-H,10
portfolio,optimaltree,1,2.220446049250313e-16,1.7608610299646454e-16,0.001870870590209961,9.393453598022461e-05,0.0019648051261901855,0.0015790462493896484,0.8036655790141719,OCT-H,10
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.0019409656524658203,9.393453598022461e-05,0.002034900188446045,0.0021238327026367188,1.043703624725981,OCT-H,10
portfolio,optimaltree,1,0.0,3.520745578818001e-16,0.0019643306732177734,9.393453598022461e-05,0.002058265209197998,0.0024499893188476562,1.1903176072253068,OCT-H,10
portfolio,optimaltree,1,2.2204460492503126e-16,-1.7489135381329013e-16,0.0019598007202148438,9.393453598022461e-05,0.0020537352561950683,0.0021309852600097656,1.0376143924011985,OCT-H,10
portfolio,optimaltree,1,0.0,0.0,0.0016145706176757812,9.393453598022461e-05,0.0017085051536560058,0.0016880035400390625,0.9880002623503522,OCT-H,10
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.0018835067749023438,9.393453598022461e-05,0.0019774413108825683,0.0015571117401123047,0.7874376506361835,OCT-H,10
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.0017979145050048828,9.393453598022461e-05,0.0018918490409851074,0.002546072006225586,1.3458113998883428,OCT-H,10
portfolio,optimaltree,1,0.0,0.0,0.001827239990234375,9.393453598022461e-05,0.0019211745262145996,0.0026121139526367188,1.3596442785359624,OCT-H,10
portfolio,optimaltree,1,3.3306690738754696e-16,3.5271483290995566e-16,0.001743316650390625,9.393453598022461e-05,0.0018372511863708496,0.0015349388122558594,0.8354539780093149,OCT-H,10
portfolio,optimaltree,1,6.661338147750935e-16,-1.7540813095822132e-16,0.001779317855834961,9.393453598022461e-05,0.0018732523918151855,0.0028150081634521484,1.5027383260001603,OCT-H,10
portfolio,optimaltree,1,1.1102230246251565e-16,-1.7510229171422165e-16,0.0019066333770751953,9.393453598022461e-05,0.00200056791305542,0.0022611618041992188,1.1302599574066945,OCT-H,10
portfolio,optimaltree,1,0.0,0.0,0.0017762184143066406,9.393453598022461e-05,0.0018701529502868652,0.0020689964294433594,1.1063247148453785,OCT-H,10
portfolio,optimaltree,1,0.0,-1.7549944070345194e-16,0.0018312931060791016,9.393453598022461e-05,0.0019252276420593261,0.0020599365234375,1.069970365288378,OCT-H,10
portfolio,optimaltree,1,0.0,3.5243381989201943e-16,0.0015506744384765625,9.393453598022461e-05,0.001644608974456787,0.0014698505401611328,0.893738610812715,OCT-H,10
portfolio,optimaltree,1,0.0,1.7503449726800511e-16,0.001833200454711914,9.393453598022461e-05,0.0019271349906921386,0.0017328262329101562,0.8991722122630363,OCT-H,10
portfolio,optimaltree,1,1.1102230246251565e-16,1.7573511437000569e-16,0.0016832351684570312,9.393453598022461e-05,0.0017771697044372558,0.0019350051879882812,1.0888128371516463,OCT-H,10
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.001790761947631836,9.393453598022461e-05,0.0018846964836120605,0.0016999244689941406,0.9019619253155285,OCT-H,10
portfolio,optimaltree,1,4.440892098500626e-16,5.278226112693119e-16,0.0020270347595214844,9.393453598022461e-05,0.002120969295501709,0.0015211105346679688,0.7171770651720607,OCT-H,10
portfolio,optimaltree,1,2.2204460492503126e-16,-1.759021936510684e-16,0.0018603801727294922,9.393453598022461e-05,0.0019543147087097167,0.0021278858184814453,1.088814308666962,OCT-H,10
portfolio,optimaltree,1,4.440892098500624e-16,-1.755464089832897e-16,0.001947641372680664,9.393453598022461e-05,0.0020415759086608886,0.0019290447235107422,0.9448802345909548,OCT-H,10
portfolio,optimaltree,1,0.0,0.0,0.0016937255859375,9.393453598022461e-05,0.0017876601219177246,0.0016570091247558594,0.9269150799080821,OCT-H,10
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.0019214153289794922,9.393453598022461e-05,0.0020153498649597167,0.0014920234680175781,0.7403297531406047,OCT-H,10
portfolio,optimaltree,1,0.0,0.0,0.0018374919891357422,9.393453598022461e-05,0.0019314265251159667,0.002562999725341797,1.3269983051454206,OCT-H,10
portfolio,optimaltree,1,1.1102230246251565e-16,1.734239119678405e-16,0.0017075538635253906,9.393453598022461e-05,0.0018014883995056152,0.002553224563598633,1.41728615310502,OCT-H,10
portfolio,optimaltree,1,0.0,-1.7638418925215422e-16,0.0016984939575195312,9.393453598022461e-05,0.0017924284934997558,0.0026209354400634766,1.4622259407102165,OCT-H,10
portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.0018949508666992188,9.393453598022461e-05,0.0019888854026794433,0.0016379356384277344,0.8235445019713522,OCT-H,10
portfolio,optimaltree,1,4.440892098500624e-16,-1.7593963656090263e-16,0.001722574234008789,9.393453598022461e-05,0.0018165087699890136,0.001580953598022461,0.870325331835322,OCT-H,10
portfolio,optimaltree,1,1.1102230246251565e-16,1.7565694265905964e-16,0.0017528533935546875,9.393453598022461e-05,0.001846787929534912,0.0015499591827392578,0.8392729657538933,OCT-H,10
portfolio,optimaltree,1,0.0,0.0,0.001928091049194336,9.393453598022461e-05,0.0020220255851745605,0.0016808509826660156,0.8312708775744342,OCT-H,10
portfolio,optimaltree,1,4.440892098500624e-16,-3.519094353844771e-16,0.0017731189727783203,9.393453598022461e-05,0.0018670535087585449,0.0015480518341064453,0.8291416538649647,OCT-H,10
portfolio,optimaltree,1,0.0,0.0,0.001722097396850586,9.393453598022461e-05,0.0018160319328308105,0.0016400814056396484,0.9031126468591925,OCT-H,10
portfolio,optimaltree,1,0.0,0.0,0.0019381046295166016,9.393453598022461e-05,0.002032039165496826,0.001547098159790039,0.7613525300393407,OCT-H,10
portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.0018475055694580078,9.393453598022461e-05,0.0019414401054382324,0.002646923065185547,1.3633812641302518,OCT-H,10
portfolio,optimaltree,1,3.3306690738754696e-16,-1.7490702813423091e-16,0.0017781257629394531,9.393453598022461e-05,0.0018720602989196777,0.0023920536041259766,1.2777652544132125,OCT-H,10
portfolio,optimaltree,1,5.551115123125783e-16,3.4830578531490263e-16,0.00179290771484375,9.393453598022461e-05,0.0018868422508239746,0.0016088485717773438,0.8526672386495308,OCT-H,10
portfolio,optimaltree,1,0.0,-1.7604664423978067e-16,0.001809835433959961,9.393453598022461e-05,0.0019037699699401855,0.0016598701477050781,0.8718858758746098,OCT-H,10
portfolio,optimaltree,1,1.1102230246251565e-16,-1.7623975643181693e-16,0.002079486846923828,9.393453598022461e-05,0.0021734213829040527,0.0017750263214111328,0.8166968151566643,OCT-H,10
portfolio,optimaltree,1,0.0,-1.7617414760903192e-16,0.0018620491027832031,9.393453598022461e-05,0.0019559836387634277,0.0016858577728271484,0.8618976863696811,OCT-H,10
portfolio,optimaltree,1,0.0,-1.7518230436368115e-16,0.0017619132995605469,9.393453598022461e-05,0.0018558478355407714,0.002341032028198242,1.2614353307237034,OCT-H,10
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.0019114017486572266,9.393453598022461e-05,0.002005336284637451,0.0016021728515625,0.7989547009329461,OCT-H,10
portfolio,optimaltree,1,4.440892098500626e-16,0.0,0.0017743110656738281,9.393453598022461e-05,0.0018682456016540527,0.0015938282012939453,0.8531149223008198,OCT-H,10
portfolio,optimaltree,1,0.0,0.0,0.0018558502197265625,9.393453598022461e-05,0.001949784755706787,0.0015969276428222656,0.8190276583854957,OCT-H,10


==> data/benchmarks/portfolio/portfolio_p10_general.csv <==
accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,p,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
100.0,1.6542323066914832e-16,2.4598472599878665e-17,1.0138560046386926,0.0004,0.0004979800000000002,pytorch,6.661338147750935e-16,7.062827727289685e-16,1.2165561526411675,1.5845298767089846e-05,0.0018098044395446777,0.0018509459495544434,0.0018256497383117676,10.0,101.0,100.0,0.0,12.0,100.0,100.0,10000.0,100.0,10.0,NN,portfolio,1.6946455303554792e-16,3.3881317890172014e-21,0.00019006019914669827,2.123127069211854e-16,0.0004423197090289026,0.00019006019914669824
100.0,1.6542323066914832e-16,2.4598472599878665e-17,0.08885373270854133,0.0004,0.0004979800000000002,optimaltree,6.661338147750935e-16,7.062827727289685e-16,0.12748045920803874,0.023621094226837173,0.0018283557891845704,0.0022612786293029785,0.02544945001602174,10.0,101.0,100.0,0.0,12.0,100.0,100.0,10000.0,100.0,10.0,OCT,portfolio,1.6946455303554792e-16,1.3877787807814457e-17,0.0001295844474022095,2.123127069211854e-16,0.00046863302459810647,0.0001295844474022095
100.0,1.6542323066914832e-16,2.4598472599878665e-17,1.0749975997638876,0.0004,0.0004979800000000002,optimaltree,6.661338147750935e-16,7.062827727289685e-16,1.6013880118610468,9.393453598022457e-05,0.0019175243377685548,0.002162313461303711,0.0020114588737487797,10.0,101.0,100.0,0.0,12.0,100.0,100.0,10000.0,100.0,10.0,OCT-H,portfolio,1.6946455303554792e-16,4.0657581468206416e-20,0.0002521424241391435,2.123127069211854e-16,0.000733848425988955,0.0002521424241391435


==> data/benchmarks/portfolio/portfolio_p20_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,p
portfolio,pytorch,1,0.0,1.382692931667291e-16,0.009363651275634766,2.3913383483886718e-05,0.009387564659118653,0.006602048873901367,0.7032759947478431,NN,20
portfolio,pytorch,1,0.0,0.0,0.009746789932250977,2.3913383483886718e-05,0.009770703315734864,0.009046077728271484,0.9258369061010753,NN,20
portfolio,pytorch,1,0.0,-2.7671708297020673e-16,0.010130643844604492,2.3913383483886718e-05,0.01015455722808838,0.009315013885498047,0.9173234909476817,NN,20
portfolio,pytorch,1,0.0,2.7763048522842754e-16,0.010051488876342773,2.3913383483886718e-05,0.01007540225982666,0.00634002685546875,0.6292579384892792,NN,20
portfolio,pytorch,1,0.0,-1.3850196858387134e-16,0.010653495788574219,2.3913383483886718e-05,0.010677409172058106,0.008642911911010742,0.8094577787304925,NN,20
portfolio,pytorch,1,1.1102230246251565e-16,-1.3852179706126966e-16,0.009694814682006836,2.3913383483886718e-05,0.009718728065490723,0.0067501068115234375,0.6945463198514349,NN,20
portfolio,pytorch,1,4.440892098500624e-16,-4.1418714001889224e-16,0.010009050369262695,2.3913383483886718e-05,0.010032963752746583,0.0066680908203125,0.6646182508620218,NN,20
portfolio,pytorch,1,1.1102230246251565e-16,1.387591937296049e-16,0.010015487670898438,2.3913383483886718e-05,0.010039401054382325,0.010524988174438477,1.0483681364481585,NN,20
portfolio,pytorch,1,4.440892098500624e-16,-2.7641125041773987e-16,0.010016202926635742,2.3913383483886718e-05,0.01004011631011963,0.008717060089111328,0.868223018524719,NN,20
portfolio,pytorch,1,0.0,-2.775062013239239e-16,0.010283231735229492,2.3913383483886718e-05,0.01030714511871338,0.006618022918701172,0.6420810847695998,NN,20
portfolio,pytorch,1,0.0,-1.3833248852506104e-16,0.010338544845581055,2.3913383483886718e-05,0.010362458229064942,0.007091045379638672,0.6843014681351852,NN,20
portfolio,pytorch,1,0.0,-1.3845532318465723e-16,0.010307788848876953,2.3913383483886718e-05,0.01033170223236084,0.0070209503173828125,0.6795540714860976,NN,20
portfolio,pytorch,1,0.0,0.0,0.010322332382202148,2.3913383483886718e-05,0.010346245765686036,0.006766080856323242,0.6539648302926814,NN,20
portfolio,pytorch,1,2.220446049250313e-16,1.3871029632167882e-16,0.010018348693847656,2.3913383483886718e-05,0.010042262077331544,0.006212949752807617,0.6186803037965066,NN,20
portfolio,pytorch,1,0.0,1.3868712979427653e-16,0.00997471809387207,2.3913383483886718e-05,0.009998631477355958,0.0067789554595947266,0.6779883301976999,NN,20
portfolio,pytorch,1,0.0,0.0,0.009023189544677734,2.3913383483886718e-05,0.009047102928161622,0.006743907928466797,0.7454218197821658,NN,20
portfolio,pytorch,1,0.0,1.3863462915688008e-16,0.008712291717529297,2.3913383483886718e-05,0.008736205101013184,0.006495952606201172,0.7435668612505218,NN,20
portfolio,pytorch,1,1.1102230246251565e-16,-1.385806056034718e-16,0.010341882705688477,2.3913383483886718e-05,0.010365796089172364,0.0068399906158447266,0.659861582940983,NN,20
portfolio,pytorch,1,0.0,1.385855512220059e-16,0.009329080581665039,2.3913383483886718e-05,0.009352993965148926,0.00692296028137207,0.7401865442411666,NN,20
portfolio,pytorch,1,4.440892098500624e-16,-2.7778863750751363e-16,0.010020971298217773,2.3913383483886718e-05,0.01004488468170166,0.009694814682006836,0.965149425723868,NN,20
portfolio,pytorch,1,1.1102230246251565e-16,2.7715409475696254e-16,0.009390592575073242,2.3913383483886718e-05,0.00941450595855713,0.006700038909912109,0.7116718539884975,NN,20
portfolio,pytorch,1,0.0,-1.386138669997893e-16,0.010301351547241211,2.3913383483886718e-05,0.010325264930725098,0.010448932647705078,1.0119771955305457,NN,20
portfolio,pytorch,1,0.0,-2.7694088704597787e-16,0.010294437408447266,2.3913383483886718e-05,0.010318350791931153,0.006864070892333984,0.6652294567947447,NN,20
portfolio,pytorch,1,3.3306690738754696e-16,2.7767690583740876e-16,0.00937509536743164,2.3913383483886718e-05,0.009399008750915528,0.010189056396484375,1.0840564857961101,NN,20
portfolio,pytorch,1,3.3306690738754696e-16,4.155030420817749e-16,0.009998321533203125,2.3913383483886718e-05,0.010022234916687012,0.007050037384033203,0.703439646210537,NN,20
portfolio,pytorch,1,1.1102230246251565e-16,1.3894266791128793e-16,0.010320425033569336,2.3913383483886718e-05,0.010344338417053223,0.010797977447509766,1.0438538466325398,NN,20
portfolio,pytorch,1,0.0,1.3839127307193035e-16,0.009986639022827148,2.3913383483886718e-05,0.010010552406311036,0.006530046463012695,0.6523162956417774,NN,20
portfolio,pytorch,1,0.0,-2.7754167150497726e-16,0.009682655334472656,2.3913383483886718e-05,0.009706568717956544,0.00700688362121582,0.7218702947266551,NN,20
portfolio,pytorch,1,1.1102230246251565e-16,0.0,0.009352684020996094,2.3913383483886718e-05,0.009376597404479981,0.010116100311279297,1.0788668719471728,NN,20
portfolio,pytorch,1,2.2204460492503126e-16,-1.3849827917619189e-16,0.01031804084777832,2.3913383483886718e-05,0.010341954231262208,0.010206937789916992,0.9869447844840503,NN,20
portfolio,pytorch,1,2.2204460492503126e-16,-1.3860898357055703e-16,0.009674549102783203,2.3913383483886718e-05,0.00969846248626709,0.00824594497680664,0.8502321876774595,NN,20
portfolio,pytorch,1,0.0,-4.1571559643262907e-16,0.010638236999511719,2.3913383483886718e-05,0.010662150382995606,0.010384082794189453,0.9739201212872006,NN,20
portfolio,pytorch,1,1.1102230246251565e-16,2.7682184996893993e-16,0.009343385696411133,2.3913383483886718e-05,0.00936729907989502,0.010065793991088867,1.0745673758504224,NN,20
portfolio,pytorch,1,0.0,0.0,0.010338544845581055,2.3913383483886718e-05,0.010362458229064942,0.009968996047973633,0.9620300345348833,NN,20
portfolio,pytorch,1,0.0,-1.3827195527243503e-16,0.009343147277832031,2.3913383483886718e-05,0.009367060661315919,0.007048130035400391,0.7524377486427256,NN,20
portfolio,pytorch,1,0.0,-1.3856328463228484e-16,0.010055780410766602,2.3913383483886718e-05,0.010079693794250489,0.010890007019042969,1.0803906588169063,NN,20
portfolio,pytorch,1,1.1102230246251565e-16,4.1676939821264464e-16,0.009686946868896484,2.3913383483886718e-05,0.009710860252380372,0.010383129119873047,1.069228559573585,NN,20
portfolio,pytorch,1,0.0,1.384196010821533e-16,0.010311126708984375,2.3913383483886718e-05,0.010335040092468262,0.006585121154785156,0.6371645485520769,NN,20
portfolio,pytorch,1,1.1102230246251565e-16,1.3867029317105514e-16,0.009685277938842773,2.3913383483886718e-05,0.00970919132232666,0.011046171188354492,1.1377024946406602,NN,20
portfolio,pytorch,1,0.0,0.0,0.010375499725341797,2.3913383483886718e-05,0.010399413108825684,0.010946035385131836,1.0525628004759469,NN,20
portfolio,pytorch,1,2.2204460492503126e-16,-4.154514730037481e-16,0.009665250778198242,2.3913383483886718e-05,0.00968916416168213,0.0073108673095703125,0.754540555570593,NN,20
portfolio,pytorch,1,2.220446049250313e-16,2.7694529684108515e-16,0.009994029998779297,2.3913383483886718e-05,0.010017943382263184,0.011027097702026367,1.1007346798894766,NN,20
portfolio,pytorch,1,1.1102230246251565e-16,0.0,0.010338783264160156,2.3913383483886718e-05,0.010362696647644044,0.010004997253417969,0.965482016275426,NN,20
portfolio,pytorch,1,0.0,0.0,0.010048389434814453,2.3913383483886718e-05,0.01007230281829834,0.010557174682617188,1.0481391269768003,NN,20
portfolio,pytorch,1,0.0,0.0,0.009360790252685547,2.3913383483886718e-05,0.009384703636169434,0.009591102600097656,1.0219931254017167,NN,20
portfolio,pytorch,1,0.0,-4.1529143736064913e-16,0.010021686553955078,2.3913383483886718e-05,0.010045599937438966,0.009994983673095703,0.9949613497791585,NN,20
portfolio,pytorch,1,0.0,-4.1655456059441005e-16,0.010319948196411133,2.3913383483886718e-05,0.01034386157989502,0.010590076446533203,1.0238029931797175,NN,20
portfolio,pytorch,1,0.0,4.1554663190204825e-16,0.010054826736450195,2.3913383483886718e-05,0.010078740119934083,0.006973981857299805,0.6919497649816787,NN,20
portfolio,pytorch,1,2.220446049250313e-16,1.3830630434787068e-16,0.010636568069458008,2.3913383483886718e-05,0.010660481452941895,0.010149002075195312,0.9520209870441233,NN,20
portfolio,pytorch,1,0.0,0.0,0.010300159454345703,2.3913383483886718e-05,0.01032407283782959,0.00898885726928711,0.8706696872914371,NN,20
portfolio,pytorch,1,0.0,0.0,0.01029348373413086,2.3913383483886718e-05,0.010317397117614747,0.010701179504394531,1.0371975976503374,NN,20
portfolio,pytorch,1,0.0,1.3894815307812076e-16,0.010338783264160156,2.3913383483886718e-05,0.010362696647644044,0.007781982421875,0.7509611336200054,NN,20
portfolio,pytorch,1,0.0,2.7783611516733564e-16,0.010020017623901367,2.3913383483886718e-05,0.010043931007385255,0.010311126708984375,1.0266027018109396,NN,20
portfolio,pytorch,1,2.2204460492503126e-16,-2.773957582261389e-16,0.00938868522644043,2.3913383483886718e-05,0.009412598609924317,0.010252952575683594,1.089279698474897,NN,20
portfolio,pytorch,1,2.220446049250313e-16,0.0,0.009693384170532227,2.3913383483886718e-05,0.009717297554016114,0.010347127914428711,1.0648153827657867,NN,20
portfolio,pytorch,1,2.220446049250313e-16,2.7614339027391417e-16,0.008707284927368164,2.3913383483886718e-05,0.008731198310852051,0.010933160781860352,1.2521947609724395,NN,20
portfolio,pytorch,1,0.0,0.0,0.009348154067993164,2.3913383483886718e-05,0.009372067451477051,0.010058879852294922,1.0732829126949601,NN,20
portfolio,pytorch,1,1.1102230246251565e-16,1.38341576610782e-16,0.010675668716430664,2.3913383483886718e-05,0.010699582099914551,0.010416984558105469,0.9735879832342854,NN,20
portfolio,pytorch,1,0.0,0.0,0.009996414184570312,2.3913383483886718e-05,0.0100203275680542,0.010354042053222656,1.0333037500921998,NN,20
portfolio,pytorch,1,0.0,0.0,0.010020256042480469,2.3913383483886718e-05,0.010044169425964356,0.006879091262817383,0.6848840328235414,NN,20
portfolio,pytorch,1,0.0,1.3872477477731585e-16,0.010050773620605469,2.3913383483886718e-05,0.010074687004089356,0.01001286506652832,0.9938636369014797,NN,20
portfolio,pytorch,1,4.440892098500626e-16,2.7753022258345764e-16,0.008402109146118164,2.3913383483886718e-05,0.008426022529602051,0.010457038879394531,1.2410409351099139,NN,20
portfolio,pytorch,1,0.0,-1.3857646433369413e-16,0.009736061096191406,2.3913383483886718e-05,0.009759974479675294,0.010303020477294922,1.0556401042595447,NN,20
portfolio,pytorch,1,0.0,0.0,0.010148286819458008,2.3913383483886718e-05,0.010172200202941895,0.00698399543762207,0.6865766794092623,NN,20
portfolio,pytorch,1,0.0,0.0,0.010485410690307617,2.3913383483886718e-05,0.010509324073791505,0.00989079475402832,0.9411447096482929,NN,20
portfolio,pytorch,1,0.0,0.0,0.010336160659790039,2.3913383483886718e-05,0.010360074043273926,0.009817123413085938,0.9475920125744189,NN,20
portfolio,pytorch,1,0.0,0.0,0.009683609008789062,2.3913383483886718e-05,0.00970752239227295,0.007002830505371094,0.7213818544415872,NN,20
portfolio,pytorch,1,0.0,2.771240976677571e-16,0.009680986404418945,2.3913383483886718e-05,0.009704899787902833,0.010486125946044922,1.0804981169528292,NN,20
portfolio,pytorch,1,4.440892098500626e-16,1.3840261415508073e-16,0.009363174438476562,2.3913383483886718e-05,0.00938708782196045,0.010643959045410156,1.1338936257216368,NN,20
portfolio,pytorch,1,0.0,1.3856708391919186e-16,0.010024309158325195,2.3913383483886718e-05,0.010048222541809083,0.00942087173461914,0.9375659919374164,NN,20
portfolio,pytorch,1,0.0,4.1627809521083696e-16,0.01033639907836914,2.3913383483886718e-05,0.010360312461853028,0.01144099235534668,1.1043095850123001,NN,20
portfolio,pytorch,1,0.0,-1.388916231348234e-16,0.010017871856689453,2.3913383483886718e-05,0.01004178524017334,0.009876012802124023,0.983491736371126,NN,20
portfolio,pytorch,1,0.0,1.3874831026344517e-16,0.010648012161254883,2.3913383483886718e-05,0.01067192554473877,0.007278919219970703,0.6820624065878337,NN,20
portfolio,pytorch,1,0.0,0.0,0.010634660720825195,2.3913383483886718e-05,0.010658574104309083,0.010357856750488281,0.9717863430063102,NN,20
portfolio,pytorch,1,0.0,2.7719023451172604e-16,0.010042667388916016,2.3913383483886718e-05,0.010066580772399903,0.007849931716918945,0.7798011951030616,NN,20
portfolio,pytorch,1,1.1102230246251565e-16,1.382732038163957e-16,0.009720802307128906,2.3913383483886718e-05,0.009744715690612794,0.010740995407104492,1.1022379459927627,NN,20
portfolio,pytorch,1,0.0,-1.3848863579085626e-16,0.009692907333374023,2.3913383483886718e-05,0.00971682071685791,0.00698089599609375,0.7184341668445576,NN,20
portfolio,pytorch,1,2.220446049250313e-16,0.0,0.009393453598022461,2.3913383483886718e-05,0.009417366981506348,0.009996175765991211,1.0614618486909895,NN,20
portfolio,pytorch,1,1.1102230246251565e-16,-1.3899989211341056e-16,0.010018348693847656,2.3913383483886718e-05,0.010042262077331544,0.010375022888183594,1.0331360412912538,NN,20
portfolio,pytorch,1,2.220446049250313e-16,2.768324291517654e-16,0.00968027114868164,2.3913383483886718e-05,0.009704184532165528,0.010423898696899414,1.0741653420076998,NN,20
portfolio,pytorch,1,2.2204460492503126e-16,-4.157281254257465e-16,0.009714603424072266,2.3913383483886718e-05,0.009738516807556153,0.00870513916015625,0.8938875736602825,NN,20
portfolio,pytorch,1,0.0,1.3832743851118127e-16,0.009697437286376953,2.3913383483886718e-05,0.00972135066986084,0.0069429874420166016,0.7141998759022227,NN,20
portfolio,pytorch,1,2.220446049250313e-16,2.7676620011514076e-16,0.009021997451782227,2.3913383483886718e-05,0.009045910835266114,0.006880998611450195,0.7606750427634266,NN,20
portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.009385108947753906,2.3913383483886718e-05,0.009409022331237794,0.00666499137878418,0.7083617345296888,NN,20
portfolio,pytorch,1,0.0,1.3847569025671047e-16,0.01032400131225586,2.3913383483886718e-05,0.010347914695739747,0.010519981384277344,1.0166281510426867,NN,20
portfolio,pytorch,1,2.220446049250313e-16,1.3882224379629777e-16,0.00999760627746582,2.3913383483886718e-05,0.010021519660949708,0.010228872299194336,1.0206907380576828,NN,20
portfolio,pytorch,1,3.3306690738754696e-16,1.3828413946362923e-16,0.010025739669799805,2.3913383483886718e-05,0.010049653053283692,0.006867885589599609,0.6833952926718748,NN,20
portfolio,pytorch,1,0.0,0.0,0.010721206665039062,2.3913383483886718e-05,0.01074512004852295,0.01047205924987793,0.9745874594781697,NN,20
portfolio,pytorch,1,0.0,1.3865194822075498e-16,0.010153770446777344,2.3913383483886718e-05,0.010177683830261231,0.00935816764831543,0.9194791078585935,NN,20
portfolio,pytorch,1,4.440892098500624e-16,-5.548129795215394e-16,0.010358810424804688,2.3913383483886718e-05,0.010382723808288575,0.0067670345306396484,0.6517590812959403,NN,20
portfolio,pytorch,1,2.220446049250313e-16,5.539909432625093e-16,0.010029792785644531,2.3913383483886718e-05,0.010053706169128419,0.008816003799438477,0.8768909346594479,NN,20
portfolio,pytorch,1,1.1102230246251565e-16,-1.3875214783837577e-16,0.009105443954467773,2.3913383483886718e-05,0.00912935733795166,0.009724855422973633,1.0652289162290127,NN,20
portfolio,pytorch,1,2.220446049250313e-16,2.774590141795234e-16,0.010361194610595703,2.3913383483886718e-05,0.01038510799407959,0.006833076477050781,0.6579687453367096,NN,20
portfolio,pytorch,1,2.220446049250313e-16,1.3844121131955753e-16,0.010370492935180664,2.3913383483886718e-05,0.010394406318664551,0.006865978240966797,0.6605454924960948,NN,20
portfolio,pytorch,1,0.0,2.7777284208862206e-16,0.010027647018432617,2.3913383483886718e-05,0.010051560401916505,0.010357141494750977,1.0304013586563343,NN,20
portfolio,pytorch,1,4.440892098500624e-16,-2.770524478156519e-16,0.009993791580200195,2.3913383483886718e-05,0.010017704963684083,0.006590843200683594,0.6579194760253514,NN,20
portfolio,pytorch,1,0.0,-1.3870386182894345e-16,0.00903940200805664,2.3913383483886718e-05,0.009063315391540528,0.006885051727294922,0.7596614958055258,NN,20
portfolio,pytorch,1,0.0,2.7733839157707345e-16,0.010325193405151367,2.3913383483886718e-05,0.010349106788635255,0.006706953048706055,0.648070716215936,NN,20
portfolio,pytorch,1,1.1102230246251565e-16,4.1628280250951496e-16,0.010658740997314453,2.3913383483886718e-05,0.01068265438079834,0.007030963897705078,0.6581663739250954,NN,20
portfolio,pytorch,1,2.220446049250313e-16,1.3845038089031068e-16,0.010002613067626953,2.3913383483886718e-05,0.01002652645111084,0.006698131561279297,0.6680410802224742,NN,20
portfolio,optimaltree,1,0.0,1.382692931667291e-16,0.011915206909179688,7.446527481079101e-05,0.011989672183990479,0.01052999496459961,0.8782554521098632,OCT,20
portfolio,optimaltree,1,0.0,0.0,0.00925135612487793,7.446527481079101e-05,0.009325821399688721,0.007412910461425781,0.7948801659093762,OCT,20
portfolio,optimaltree,1,0.0,-2.7671708297020673e-16,0.009521007537841797,7.446527481079101e-05,0.009595472812652588,0.010759115219116211,1.1212699393957162,OCT,20
portfolio,optimaltree,1,0.0,2.7763048522842754e-16,0.00991058349609375,7.446527481079101e-05,0.009985048770904541,0.009869813919067383,0.9884592599915043,OCT,20
portfolio,optimaltree,1,0.0,-1.3850196858387134e-16,0.009884119033813477,7.446527481079101e-05,0.009958584308624268,0.011189937591552734,1.123647422642403,OCT,20
portfolio,optimaltree,1,1.1102230246251565e-16,-1.3852179706126966e-16,0.009590625762939453,7.446527481079101e-05,0.009665091037750245,0.010487079620361328,1.0850471640050292,OCT,20
portfolio,optimaltree,1,4.440892098500624e-16,-4.1418714001889224e-16,0.009686946868896484,7.446527481079101e-05,0.009761412143707276,0.01030421257019043,1.0556067522292942,OCT,20
portfolio,optimaltree,1,1.1102230246251565e-16,1.387591937296049e-16,0.009563446044921875,7.446527481079101e-05,0.009637911319732666,0.007475852966308594,0.7756714829905653,OCT,20
portfolio,optimaltree,1,4.440892098500624e-16,-2.7641125041773987e-16,0.009598731994628906,7.446527481079101e-05,0.009673197269439698,0.007219076156616211,0.7462967988281668,OCT,20
portfolio,optimaltree,1,0.0,-2.775062013239239e-16,0.009892463684082031,7.446527481079101e-05,0.009966928958892823,0.007221221923828125,0.7245182496645682,OCT,20
portfolio,optimaltree,1,0.0,-1.3833248852506104e-16,0.009900331497192383,7.446527481079101e-05,0.009974796772003174,0.006685018539428711,0.6701909514780221,OCT,20
portfolio,optimaltree,1,0.0,-1.3845532318465723e-16,0.010220050811767578,7.446527481079101e-05,0.01029451608657837,0.010268926620483398,0.997514262362625,OCT,20
portfolio,optimaltree,1,0.0,0.0,0.009577751159667969,7.446527481079101e-05,0.00965221643447876,0.01020193099975586,1.0569521590205395,OCT,20
portfolio,optimaltree,1,2.220446049250313e-16,1.3871029632167882e-16,0.009578227996826172,7.446527481079101e-05,0.009652693271636963,0.0065729618072509766,0.6809458896373171,OCT,20
portfolio,optimaltree,1,0.0,1.3868712979427653e-16,0.009582281112670898,7.446527481079101e-05,0.00965674638748169,0.008260965347290039,0.8554605263320324,OCT,20
portfolio,optimaltree,1,0.0,0.0,0.008627891540527344,7.446527481079101e-05,0.008702356815338135,0.0093231201171875,1.0713327797310326,OCT,20
portfolio,optimaltree,1,0.0,1.3863462915688008e-16,0.008627653121948242,7.446527481079101e-05,0.008702118396759034,0.007331132888793945,0.8424538203851961,OCT,20
portfolio,optimaltree,1,1.1102230246251565e-16,-1.385806056034718e-16,0.009937286376953125,7.446527481079101e-05,0.010011751651763916,0.009016036987304688,0.9005454091259046,OCT,20
portfolio,optimaltree,1,0.0,1.385855512220059e-16,0.008973121643066406,7.446527481079101e-05,0.009047586917877198,0.01081991195678711,1.1958892525705347,OCT,20
portfolio,optimaltree,1,4.440892098500624e-16,-2.7778863750751363e-16,0.009574413299560547,7.446527481079101e-05,0.009648878574371338,0.009624958038330078,0.9975208998789977,OCT,20
portfolio,optimaltree,1,1.1102230246251565e-16,2.7715409475696254e-16,0.009294271469116211,7.446527481079101e-05,0.009368736743927002,0.009228944778442383,0.9850788885091434,OCT,20
portfolio,optimaltree,1,0.0,-1.386138669997893e-16,0.009922266006469727,7.446527481079101e-05,0.009996731281280518,0.007838964462280273,0.7841527637097945,OCT,20
portfolio,optimaltree,1,0.0,-2.7694088704597787e-16,0.010240554809570312,7.446527481079101e-05,0.010315020084381104,0.009541034698486328,0.9249652080593874,OCT,20
portfolio,optimaltree,1,3.3306690738754696e-16,2.7767690583740876e-16,0.009252786636352539,7.446527481079101e-05,0.00932725191116333,0.009871959686279297,1.0583995994001225,OCT,20
portfolio,optimaltree,1,3.3306690738754696e-16,4.155030420817749e-16,0.009580612182617188,7.446527481079101e-05,0.009655077457427979,0.006628990173339844,0.6865807345999008,OCT,20
portfolio,optimaltree,1,1.1102230246251565e-16,1.3894266791128793e-16,0.009947538375854492,7.446527481079101e-05,0.010022003650665284,0.00976109504699707,0.9739664230065518,OCT,20
portfolio,optimaltree,1,0.0,1.3839127307193035e-16,0.009581327438354492,7.446527481079101e-05,0.009655792713165284,0.008004903793334961,0.8290260604311231,OCT,20
portfolio,optimaltree,1,0.0,-2.7754167150497726e-16,0.009208440780639648,7.446527481079101e-05,0.00928290605545044,0.006166934967041016,0.6643323685711666,OCT,20
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.009674310684204102,7.446527481079101e-05,0.009748775959014893,0.00689697265625,0.7074706286456638,OCT,20
portfolio,optimaltree,1,2.2204460492503126e-16,-1.3849827917619189e-16,0.010227203369140625,7.446527481079101e-05,0.010301668643951416,0.00917506217956543,0.8906384486509893,OCT,20
portfolio,optimaltree,1,2.2204460492503126e-16,-1.3860898357055703e-16,0.009335994720458984,7.446527481079101e-05,0.009410459995269776,0.006742954254150391,0.7165382199743453,OCT,20
portfolio,optimaltree,1,0.0,-4.1571559643262907e-16,0.009933710098266602,7.446527481079101e-05,0.010008175373077393,0.008626937866210938,0.8619890783906455,OCT,20
portfolio,optimaltree,1,1.1102230246251565e-16,2.7682184996893993e-16,0.008913040161132812,7.446527481079101e-05,0.008987505435943604,0.008346080780029297,0.92863151399619,OCT,20
portfolio,optimaltree,1,0.0,0.0,0.010220766067504883,7.446527481079101e-05,0.010295231342315674,0.0073621273040771484,0.7151007159807259,OCT,20
portfolio,optimaltree,1,0.0,-1.3827195527243503e-16,0.00900578498840332,7.446527481079101e-05,0.009080250263214112,0.00908803939819336,1.000857810605816,OCT,20
portfolio,optimaltree,1,0.0,-1.3856328463228484e-16,0.009582757949829102,7.446527481079101e-05,0.009657223224639893,0.009020090103149414,0.9340252258159605,OCT,20
portfolio,optimaltree,1,1.1102230246251565e-16,4.1676939821264464e-16,0.009248018264770508,7.446527481079101e-05,0.0093224835395813,0.0087738037109375,0.9411444572345748,OCT,20
portfolio,optimaltree,1,0.0,1.384196010821533e-16,0.00987696647644043,7.446527481079101e-05,0.009951431751251221,0.008745908737182617,0.878859339620449,OCT,20
portfolio,optimaltree,1,1.1102230246251565e-16,1.3867029317105514e-16,0.009355545043945312,7.446527481079101e-05,0.009430010318756104,0.009393930435180664,0.9961739295763359,OCT,20
portfolio,optimaltree,1,0.0,0.0,0.009886026382446289,7.446527481079101e-05,0.00996049165725708,0.00864720344543457,0.8681502623552055,OCT,20
portfolio,optimaltree,1,2.2204460492503126e-16,-4.154514730037481e-16,0.009590625762939453,7.446527481079101e-05,0.009665091037750245,0.006210803985595703,0.6426017055956671,OCT,20
portfolio,optimaltree,1,2.220446049250313e-16,2.7694529684108515e-16,0.009909868240356445,7.446527481079101e-05,0.009984333515167237,0.006247043609619141,0.6256845887739261,OCT,20
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.010228633880615234,7.446527481079101e-05,0.010303099155426026,0.009865045547485352,0.957483316298089,OCT,20
portfolio,optimaltree,1,0.0,0.0,0.009559154510498047,7.446527481079101e-05,0.009633619785308838,0.008770942687988281,0.9104514069948941,OCT,20
portfolio,optimaltree,1,0.0,0.0,0.009310722351074219,7.446527481079101e-05,0.00938518762588501,0.0060808658599853516,0.6479216082173886,OCT,20
portfolio,optimaltree,1,0.0,-4.1529143736064913e-16,0.01027679443359375,7.446527481079101e-05,0.010351259708404541,0.007745981216430664,0.7483129043841338,OCT,20
portfolio,optimaltree,1,0.0,-4.1655456059441005e-16,0.010218381881713867,7.446527481079101e-05,0.010292847156524659,0.008073091506958008,0.784339977480425,OCT,20
portfolio,optimaltree,1,0.0,4.1554663190204825e-16,0.009952545166015625,7.446527481079101e-05,0.010027010440826416,0.008380889892578125,0.8358313718767186,OCT,20
portfolio,optimaltree,1,2.220446049250313e-16,1.3830630434787068e-16,0.010849475860595703,7.446527481079101e-05,0.010923941135406495,0.00770115852355957,0.704979862862745,OCT,20
portfolio,optimaltree,1,0.0,0.0,0.009931802749633789,7.446527481079101e-05,0.01000626802444458,0.009083986282348633,0.9078295984234201,OCT,20
portfolio,optimaltree,1,0.0,0.0,0.010587453842163086,7.446527481079101e-05,0.010661919116973877,0.00925898551940918,0.868416409637622,OCT,20
portfolio,optimaltree,1,0.0,1.3894815307812076e-16,0.009905338287353516,7.446527481079101e-05,0.009979803562164307,0.009163141250610352,0.9181684983610191,OCT,20
portfolio,optimaltree,1,0.0,2.7783611516733564e-16,0.00989222526550293,7.446527481079101e-05,0.009966690540313721,0.00651097297668457,0.6532733157860868,OCT,20
portfolio,optimaltree,1,0.0,3.8368269184375014e-07,0.008933782577514648,7.446527481079101e-05,0.00900824785232544,0.00834202766418457,0.9260433106346105,OCT,20
portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.009885311126708984,7.446527481079101e-05,0.009959776401519776,0.006258964538574219,0.6284242021356177,OCT,20
portfolio,optimaltree,1,2.220446049250313e-16,2.7614339027391417e-16,0.008913278579711914,7.446527481079101e-05,0.008987743854522705,0.006258964538574219,0.6963888423928166,OCT,20
portfolio,optimaltree,1,0.0,0.0,0.008943557739257812,7.446527481079101e-05,0.009018023014068604,0.00804281234741211,0.8918598161553687,OCT,20
portfolio,optimaltree,1,1.1102230246251565e-16,1.38341576610782e-16,0.01033473014831543,7.446527481079101e-05,0.010409195423126221,0.006016969680786133,0.578043685049679,OCT,20
portfolio,optimaltree,1,0.0,0.0,0.009951591491699219,7.446527481079101e-05,0.01002605676651001,0.006053924560546875,0.6038190987277042,OCT,20
portfolio,optimaltree,1,0.0,0.0,0.009578704833984375,7.446527481079101e-05,0.009653170108795166,0.008982181549072266,0.9304903412909349,OCT,20
portfolio,optimaltree,1,0.0,1.3872477477731585e-16,0.009585142135620117,7.446527481079101e-05,0.009659607410430909,0.007986068725585938,0.826748788668388,OCT,20
portfolio,optimaltree,1,4.440892098500626e-16,2.7753022258345764e-16,0.008309364318847656,7.446527481079101e-05,0.008383829593658448,0.006204843521118164,0.7400965694497804,OCT,20
portfolio,optimaltree,1,0.0,-1.3857646433369413e-16,0.009573698043823242,7.446527481079101e-05,0.009648163318634034,0.006106138229370117,0.6328808942917657,OCT,20
portfolio,optimaltree,1,0.0,0.0,0.00957345962524414,7.446527481079101e-05,0.009647924900054932,0.00648188591003418,0.6718424922645567,OCT,20
portfolio,optimaltree,1,0.0,0.0,0.009925603866577148,7.446527481079101e-05,0.01000006914138794,0.009614944458007812,0.9614877979406976,OCT,20
portfolio,optimaltree,1,0.0,0.0,0.010034561157226562,7.446527481079101e-05,0.010109026432037354,0.00623011589050293,0.6162923731961519,OCT,20
portfolio,optimaltree,1,0.0,0.0,0.009655952453613281,7.446527481079101e-05,0.009730417728424073,0.009193897247314453,0.9448615161153504,OCT,20
portfolio,optimaltree,1,0.0,2.771240976677571e-16,0.00927424430847168,7.446527481079101e-05,0.009348709583282471,0.006158113479614258,0.658712673097291,OCT,20
portfolio,optimaltree,1,4.440892098500626e-16,1.3840261415508073e-16,0.008889913558959961,7.446527481079101e-05,0.008964378833770752,0.008722066879272461,0.9729694651473842,OCT,20
portfolio,optimaltree,1,0.0,1.3856708391919186e-16,0.009685039520263672,7.446527481079101e-05,0.009759504795074463,0.008630037307739258,0.8842700002662801,OCT,20
portfolio,optimaltree,1,0.0,4.1627809521083696e-16,0.00994420051574707,7.446527481079101e-05,0.010018665790557862,0.006009817123413086,0.5998620224538347,OCT,20
portfolio,optimaltree,1,0.0,-1.388916231348234e-16,0.009586334228515625,7.446527481079101e-05,0.009660799503326416,0.006241798400878906,0.646095429133968,OCT,20
portfolio,optimaltree,1,0.0,1.3874831026344517e-16,0.01055455207824707,7.446527481079101e-05,0.010629017353057862,0.008709907531738281,0.8194461672632916,OCT,20
portfolio,optimaltree,1,0.0,0.0,0.01055145263671875,7.446527481079101e-05,0.010625917911529541,0.009344100952148438,0.8793688253519932,OCT,20
portfolio,optimaltree,1,0.0,2.7719023451172604e-16,0.00958561897277832,7.446527481079101e-05,0.009660084247589112,0.00674891471862793,0.6986393229761191,OCT,20
portfolio,optimaltree,1,1.1102230246251565e-16,1.382732038163957e-16,0.009293794631958008,7.446527481079101e-05,0.0093682599067688,0.006497859954833984,0.6936037235836209,OCT,20
portfolio,optimaltree,1,0.0,-1.3848863579085626e-16,0.009649515151977539,7.446527481079101e-05,0.00972398042678833,0.006144046783447266,0.63184483244343,OCT,20
portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.008902549743652344,7.446527481079101e-05,0.008977015018463135,0.00896906852722168,0.9991147958174168,OCT,20
portfolio,optimaltree,1,1.1102230246251565e-16,-1.3899989211341056e-16,0.009907007217407227,7.446527481079101e-05,0.009981472492218018,0.006027936935424805,0.6039125930692533,OCT,20
portfolio,optimaltree,1,2.220446049250313e-16,2.768324291517654e-16,0.009255170822143555,7.446527481079101e-05,0.009329636096954346,0.007717132568359375,0.8271632985640917,OCT,20
portfolio,optimaltree,1,2.2204460492503126e-16,-4.157281254257465e-16,0.009273052215576172,7.446527481079101e-05,0.009347517490386963,0.006346940994262695,0.6789974986182078,OCT,20
portfolio,optimaltree,1,0.0,1.3832743851118127e-16,0.00929570198059082,7.446527481079101e-05,0.009370167255401612,0.006001949310302734,0.6405381191934216,OCT,20
portfolio,optimaltree,1,2.220446049250313e-16,2.7676620011514076e-16,0.008968114852905273,7.446527481079101e-05,0.009042580127716065,0.006031990051269531,0.6670651480080458,OCT,20
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.008994817733764648,7.446527481079101e-05,0.00906928300857544,0.006098031997680664,0.672383030931407,OCT,20
portfolio,optimaltree,1,0.0,1.3847569025671047e-16,0.009900093078613281,7.446527481079101e-05,0.009974558353424073,0.009187936782836914,0.9211372030003587,OCT,20
portfolio,optimaltree,1,2.220446049250313e-16,1.3882224379629777e-16,0.00973367691040039,7.446527481079101e-05,0.009808142185211182,0.006150007247924805,0.6270308007155371,OCT,20
portfolio,optimaltree,1,3.3306690738754696e-16,1.3828413946362923e-16,0.00927114486694336,7.446527481079101e-05,0.00934561014175415,0.006115913391113281,0.6544156345436145,OCT,20
portfolio,optimaltree,1,0.0,0.0,0.010227680206298828,7.446527481079101e-05,0.01030214548110962,0.00604701042175293,0.5869661259240556,OCT,20
portfolio,optimaltree,1,0.0,1.3865194822075498e-16,0.009587764739990234,7.446527481079101e-05,0.009662230014801026,0.006222963333129883,0.6440504235147866,OCT,20
portfolio,optimaltree,1,4.440892098500624e-16,-5.548129795215394e-16,0.009894847869873047,7.446527481079101e-05,0.009969313144683838,0.008936882019042969,0.8964390915745869,OCT,20
portfolio,optimaltree,1,2.220446049250313e-16,5.539909432625093e-16,0.009618282318115234,7.446527481079101e-05,0.009692747592926026,0.006381034851074219,0.6583308592221295,OCT,20
portfolio,optimaltree,1,1.1102230246251565e-16,-1.3875214783837577e-16,0.008640050888061523,7.446527481079101e-05,0.008714516162872315,0.005936145782470703,0.6811790432796836,OCT,20
portfolio,optimaltree,1,2.220446049250313e-16,2.774590141795234e-16,0.010196447372436523,7.446527481079101e-05,0.010270912647247315,0.008949041366577148,0.8712995304244517,OCT,20
portfolio,optimaltree,1,2.220446049250313e-16,1.3844121131955753e-16,0.009900331497192383,7.446527481079101e-05,0.009974796772003174,0.006207942962646484,0.6223628515490831,OCT,20
portfolio,optimaltree,1,0.0,2.7777284208862206e-16,0.00957798957824707,7.446527481079101e-05,0.009652454853057862,0.009202003479003906,0.95333297270888,OCT,20
portfolio,optimaltree,1,4.440892098500624e-16,-2.770524478156519e-16,0.009246110916137695,7.446527481079101e-05,0.009320576190948487,0.006293058395385742,0.6751791162328714,OCT,20
portfolio,optimaltree,1,0.0,-1.3870386182894345e-16,0.008944511413574219,7.446527481079101e-05,0.00901897668838501,0.009685993194580078,1.0739570052391951,OCT,20
portfolio,optimaltree,1,0.0,2.7733839157707345e-16,0.009948253631591797,7.446527481079101e-05,0.010022718906402588,0.006100893020629883,0.6087063877180658,OCT,20
portfolio,optimaltree,1,1.1102230246251565e-16,4.1628280250951496e-16,0.010182619094848633,7.446527481079101e-05,0.010257084369659424,0.009434938430786133,0.919846039162434,OCT,20
portfolio,optimaltree,1,2.220446049250313e-16,1.3845038089031068e-16,0.009570121765136719,7.446527481079101e-05,0.00964458703994751,0.006435871124267578,0.6673039599943934,OCT,20
portfolio,optimaltree,1,0.0,1.382692931667291e-16,0.01042795181274414,4.938364028930664e-05,0.010477335453033447,0.013883829116821289,1.325129769783364,OCT-H,20
portfolio,optimaltree,1,0.0,0.0,0.009241104125976562,4.938364028930664e-05,0.009290487766265869,0.010499000549316406,1.1300806602898392,OCT-H,20
portfolio,optimaltree,1,0.0,-2.7671708297020673e-16,0.00957942008972168,4.938364028930664e-05,0.009628803730010986,0.009655952453613281,1.0028195323493487,OCT-H,20
portfolio,optimaltree,1,0.0,2.7763048522842754e-16,0.009745597839355469,4.938364028930664e-05,0.009794981479644775,0.010143041610717773,1.0355345369254971,OCT-H,20
portfolio,optimaltree,1,0.0,-1.3850196858387134e-16,0.010374069213867188,4.938364028930664e-05,0.010423452854156494,0.010756969451904297,1.031996748334196,OCT-H,20
portfolio,optimaltree,1,1.1102230246251565e-16,-1.3852179706126966e-16,0.009322643280029297,4.938364028930664e-05,0.009372026920318603,0.008951902389526367,0.9551725006378926,OCT-H,20
portfolio,optimaltree,1,4.440892098500624e-16,-4.1418714001889224e-16,0.009570121765136719,4.938364028930664e-05,0.009619505405426025,0.010537147521972656,1.0953938979055016,OCT-H,20
portfolio,optimaltree,1,1.1102230246251565e-16,1.387591937296049e-16,0.009674549102783203,4.938364028930664e-05,0.00972393274307251,0.008749961853027344,0.8998377594971502,OCT-H,20
portfolio,optimaltree,1,4.440892098500624e-16,-2.7641125041773987e-16,0.009592533111572266,4.938364028930664e-05,0.009641916751861572,0.007498025894165039,0.7776488935892741,OCT-H,20
portfolio,optimaltree,1,0.0,-2.775062013239239e-16,0.009929656982421875,4.938364028930664e-05,0.009979040622711181,0.011104106903076172,1.1127429301975649,OCT-H,20
portfolio,optimaltree,1,0.0,-1.3833248852506104e-16,0.010059356689453125,4.938364028930664e-05,0.010108740329742431,0.006780862808227539,0.670792065780595,OCT-H,20
portfolio,optimaltree,1,0.0,-1.3845532318465723e-16,0.010180473327636719,4.938364028930664e-05,0.010229856967926025,0.009662866592407227,0.944574945935559,OCT-H,20
portfolio,optimaltree,1,0.0,0.0,0.00992727279663086,4.938364028930664e-05,0.009976656436920165,0.006720066070556641,0.67357898039748,OCT-H,20
portfolio,optimaltree,1,2.220446049250313e-16,1.3871029632167882e-16,0.009589433670043945,4.938364028930664e-05,0.009638817310333251,0.006654977798461914,0.6904351005104614,OCT-H,20
portfolio,optimaltree,1,0.0,1.3868712979427653e-16,0.009585857391357422,4.938364028930664e-05,0.009635241031646728,0.008578062057495117,0.8902799659417621,OCT-H,20
portfolio,optimaltree,1,0.0,0.0,0.008673906326293945,4.938364028930664e-05,0.008723289966583251,0.010224103927612305,1.1720467812921842,OCT-H,20
portfolio,optimaltree,1,0.0,1.3863462915688008e-16,0.008283615112304688,4.938364028930664e-05,0.008332998752593994,0.006530046463012695,0.783637038344683,OCT-H,20
portfolio,optimaltree,1,1.1102230246251565e-16,-1.385806056034718e-16,0.010036468505859375,4.938364028930664e-05,0.010085852146148681,0.008647918701171875,0.8574306440209035,OCT-H,20
portfolio,optimaltree,1,0.0,1.385855512220059e-16,0.008974313735961914,4.938364028930664e-05,0.00902369737625122,0.009266138076782227,1.0268671133818237,OCT-H,20
portfolio,optimaltree,1,4.440892098500624e-16,-2.7778863750751363e-16,0.009539127349853516,4.938364028930664e-05,0.009588510990142822,0.008390188217163086,0.8750251447579677,OCT-H,20
portfolio,optimaltree,1,1.1102230246251565e-16,2.7715409475696254e-16,0.008892297744750977,4.938364028930664e-05,0.008941681385040283,0.006196022033691406,0.6929370178697654,OCT-H,20
portfolio,optimaltree,1,0.0,-1.386138669997893e-16,0.00987863540649414,4.938364028930664e-05,0.009928019046783447,0.0062749385833740234,0.6320433667386068,OCT-H,20
portfolio,optimaltree,1,0.0,-2.7694088704597787e-16,0.009723901748657227,4.938364028930664e-05,0.009773285388946533,0.006181955337524414,0.6325360502125652,OCT-H,20
portfolio,optimaltree,1,3.3306690738754696e-16,2.7767690583740876e-16,0.008876562118530273,4.938364028930664e-05,0.00892594575881958,0.008899927139282227,0.9970850574000358,OCT-H,20
portfolio,optimaltree,1,3.3306690738754696e-16,4.155030420817749e-16,0.009547948837280273,4.938364028930664e-05,0.00959733247756958,0.009596824645996094,0.9999470861747602,OCT-H,20
portfolio,optimaltree,1,1.1102230246251565e-16,1.3894266791128793e-16,0.010143041610717773,4.938364028930664e-05,0.01019242525100708,0.00810098648071289,0.7948046005941971,OCT-H,20
portfolio,optimaltree,1,0.0,1.3839127307193035e-16,0.009580850601196289,4.938364028930664e-05,0.009630234241485595,0.008959054946899414,0.9303049876300161,OCT-H,20
portfolio,optimaltree,1,0.0,-2.7754167150497726e-16,0.009288549423217773,4.938364028930664e-05,0.00933793306350708,0.0061550140380859375,0.659140946527012,OCT-H,20
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.008985519409179688,4.938364028930664e-05,0.009034903049468994,0.00931692123413086,1.0312143011516257,OCT-H,20
portfolio,optimaltree,1,2.2204460492503126e-16,-1.3849827917619189e-16,0.009890079498291016,4.938364028930664e-05,0.009939463138580322,0.007200956344604492,0.7244814175781553,OCT-H,20
portfolio,optimaltree,1,2.2204460492503126e-16,-1.3860898357055703e-16,0.009433507919311523,4.938364028930664e-05,0.00948289155960083,0.005970954895019531,0.629655507235482,OCT-H,20
portfolio,optimaltree,1,0.0,-4.1571559643262907e-16,0.010297060012817383,4.938364028930664e-05,0.010346443653106689,0.008795022964477539,0.8500527581606931,OCT-H,20
portfolio,optimaltree,1,1.1102230246251565e-16,2.7682184996893993e-16,0.008907079696655273,4.938364028930664e-05,0.00895646333694458,0.008774042129516602,0.979632450827381,OCT-H,20
portfolio,optimaltree,1,0.0,0.0,0.010032176971435547,4.938364028930664e-05,0.010081560611724853,0.006228923797607422,0.6178531318219904,OCT-H,20
portfolio,optimaltree,1,0.0,-1.3827195527243503e-16,0.00917363166809082,4.938364028930664e-05,0.009223015308380126,0.006325960159301758,0.6858885025978354,OCT-H,20
portfolio,optimaltree,1,0.0,-1.3856328463228484e-16,0.00951695442199707,4.938364028930664e-05,0.009566338062286376,0.00867605209350586,0.906935552247488,OCT-H,20
portfolio,optimaltree,1,1.1102230246251565e-16,4.1676939821264464e-16,0.009310483932495117,4.938364028930664e-05,0.009359867572784423,0.006163835525512695,0.6585387536288663,OCT-H,20
portfolio,optimaltree,1,0.0,1.384196010821533e-16,0.01000523567199707,4.938364028930664e-05,0.010054619312286376,0.006245136260986328,0.6211211053366288,OCT-H,20
portfolio,optimaltree,1,1.1102230246251565e-16,1.3867029317105514e-16,0.009142160415649414,4.938364028930664e-05,0.00919154405593872,0.008687973022460938,0.9452136626432833,OCT-H,20
portfolio,optimaltree,1,0.0,0.0,0.010018110275268555,4.938364028930664e-05,0.01006749391555786,0.006641864776611328,0.6597336767541805,OCT-H,20
portfolio,optimaltree,1,2.2204460492503126e-16,-4.154514730037481e-16,0.009274959564208984,4.938364028930664e-05,0.00932434320449829,0.00964498519897461,1.03438762253213,OCT-H,20
portfolio,optimaltree,1,2.220446049250313e-16,2.7694529684108515e-16,0.009689807891845703,4.938364028930664e-05,0.00973919153213501,0.009665966033935547,0.9924813576201011,OCT-H,20
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.009623527526855469,4.938364028930664e-05,0.009672911167144775,0.009782075881958008,1.0112856112215756,OCT-H,20
portfolio,optimaltree,1,0.0,0.0,0.009466886520385742,4.938364028930664e-05,0.009516270160675048,0.006120204925537109,0.643130640702929,OCT-H,20
portfolio,optimaltree,1,0.0,0.0,0.009220600128173828,4.938364028930664e-05,0.009269983768463134,0.0060901641845703125,0.6569767905408099,OCT-H,20
portfolio,optimaltree,1,0.0,-4.1529143736064913e-16,0.009608030319213867,4.938364028930664e-05,0.009657413959503173,0.008887767791748047,0.9203051488749975,OCT-H,20
portfolio,optimaltree,1,0.0,-4.1655456059441005e-16,0.009911775588989258,4.938364028930664e-05,0.009961159229278564,0.006080150604248047,0.6103858460947824,OCT-H,20
portfolio,optimaltree,1,0.0,4.1554663190204825e-16,0.009441137313842773,4.938364028930664e-05,0.00949052095413208,0.0073699951171875,0.7765638106492644,OCT-H,20
portfolio,optimaltree,1,2.220446049250313e-16,1.3830630434787068e-16,0.010347366333007812,4.938364028930664e-05,0.010396749973297119,0.00881814956665039,0.8481640502367389,OCT-H,20
portfolio,optimaltree,1,0.0,0.0,0.010077476501464844,4.938364028930664e-05,0.01012686014175415,0.006487846374511719,0.640657250489875,OCT-H,20
portfolio,optimaltree,1,0.0,0.0,0.009981155395507812,4.938364028930664e-05,0.010030539035797119,0.00600886344909668,0.5990568829503748,OCT-H,20
portfolio,optimaltree,1,0.0,1.3894815307812076e-16,0.009850502014160156,4.938364028930664e-05,0.009899885654449462,0.0060138702392578125,0.6074686566258373,OCT-H,20
portfolio,optimaltree,1,0.0,2.7783611516733564e-16,0.009544610977172852,4.938364028930664e-05,0.009593994617462158,0.008898019790649414,0.927457242310102,OCT-H,20
portfolio,optimaltree,1,2.2204460492503126e-16,-2.773957582261389e-16,0.008873939514160156,4.938364028930664e-05,0.008923323154449462,0.008147001266479492,0.9130008098403485,OCT-H,20
portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.009207963943481445,4.938364028930664e-05,0.009257347583770751,0.005827903747558594,0.6295435809038448,OCT-H,20
portfolio,optimaltree,1,2.220446049250313e-16,2.7614339027391417e-16,0.008901834487915039,4.938364028930664e-05,0.008951218128204345,0.006170034408569336,0.6892955037178915,OCT-H,20
portfolio,optimaltree,1,0.0,0.0,0.009063720703125,4.938364028930664e-05,0.009113104343414306,0.005903959274291992,0.6478537995187731,OCT-H,20
portfolio,optimaltree,1,1.1102230246251565e-16,1.38341576610782e-16,0.010157346725463867,4.938364028930664e-05,0.010206730365753173,0.006190061569213867,0.6064686091819858,OCT-H,20
portfolio,optimaltree,1,0.0,0.0,0.009540319442749023,4.938364028930664e-05,0.00958970308303833,0.006165981292724609,0.6429793747869643,OCT-H,20
portfolio,optimaltree,1,0.0,0.0,0.009613513946533203,4.938364028930664e-05,0.00966289758682251,0.008566856384277344,0.8865722012784385,OCT-H,20
portfolio,optimaltree,1,0.0,1.3872477477731585e-16,0.009600639343261719,4.938364028930664e-05,0.009650022983551025,0.005998134613037109,0.6215668732873743,OCT-H,20
portfolio,optimaltree,1,4.440892098500626e-16,2.7753022258345764e-16,0.008044004440307617,4.938364028930664e-05,0.008093388080596923,0.005978107452392578,0.7386408995664602,OCT-H,20
portfolio,optimaltree,1,0.0,-1.3857646433369413e-16,0.009320974349975586,4.938364028930664e-05,0.009370357990264892,0.00733494758605957,0.7827820018915006,OCT-H,20
portfolio,optimaltree,1,0.0,0.0,0.00952768325805664,4.938364028930664e-05,0.009577066898345947,0.008697032928466797,0.9081102826971856,OCT-H,20
portfolio,optimaltree,1,0.0,0.0,0.009892940521240234,4.938364028930664e-05,0.00994232416152954,0.00603795051574707,0.6072976919330484,OCT-H,20
portfolio,optimaltree,1,0.0,0.0,0.009937524795532227,4.938364028930664e-05,0.009986908435821533,0.0060040950775146484,0.6011965680969764,OCT-H,20
portfolio,optimaltree,1,0.0,0.0,0.009359359741210938,4.938364028930664e-05,0.009408743381500244,0.008614063262939453,0.9155381238132911,OCT-H,20
portfolio,optimaltree,1,0.0,2.771240976677571e-16,0.0093536376953125,4.938364028930664e-05,0.009403021335601806,0.00590205192565918,0.6276761176019857,OCT-H,20
portfolio,optimaltree,1,4.440892098500626e-16,1.3840261415508073e-16,0.008956432342529297,4.938364028930664e-05,0.009005815982818603,0.0059320926666259766,0.6586957448323716,OCT-H,20
portfolio,optimaltree,1,0.0,1.3856708391919186e-16,0.009491205215454102,4.938364028930664e-05,0.009540588855743408,0.00563502311706543,0.5906368257000365,OCT-H,20
portfolio,optimaltree,1,0.0,4.1627809521083696e-16,0.009981155395507812,4.938364028930664e-05,0.010030539035797119,0.00597691535949707,0.5958718009238164,OCT-H,20
portfolio,optimaltree,1,0.0,-1.388916231348234e-16,0.009515762329101562,4.938364028930664e-05,0.009565145969390869,0.005891084671020508,0.6158907234528765,OCT-H,20
portfolio,optimaltree,1,0.0,1.3874831026344517e-16,0.010270833969116211,4.938364028930664e-05,0.010320217609405517,0.008612871170043945,0.8345629419862668,OCT-H,20
portfolio,optimaltree,1,0.0,0.0,0.01025390625,4.938364028930664e-05,0.010303289890289306,0.0070650577545166016,0.6857089172241296,OCT-H,20
portfolio,optimaltree,1,0.0,2.7719023451172604e-16,0.009673357009887695,4.938364028930664e-05,0.009722740650177001,0.006059169769287109,0.6231956592585655,OCT-H,20
portfolio,optimaltree,1,1.1102230246251565e-16,1.382732038163957e-16,0.00919032096862793,4.938364028930664e-05,0.009239704608917236,0.005989789962768555,0.6482663912207551,OCT-H,20
portfolio,optimaltree,1,0.0,-1.3848863579085626e-16,0.0093536376953125,4.938364028930664e-05,0.009403021335601806,0.006408214569091797,0.6815059054294555,OCT-H,20
portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.008998870849609375,4.938364028930664e-05,0.009048254489898681,0.0096588134765625,1.0674780961726305,OCT-H,20
portfolio,optimaltree,1,1.1102230246251565e-16,-1.3899989211341056e-16,0.009656429290771484,4.938364028930664e-05,0.00970581293106079,0.009256124496459961,0.9536681329225165,OCT-H,20
portfolio,optimaltree,1,2.220446049250313e-16,2.768324291517654e-16,0.009306192398071289,4.938364028930664e-05,0.009355576038360595,0.0062830448150634766,0.6715828923094802,OCT-H,20
portfolio,optimaltree,1,2.2204460492503126e-16,-4.157281254257465e-16,0.009214162826538086,4.938364028930664e-05,0.009263546466827392,0.006075143814086914,0.6558118789431137,OCT-H,20
portfolio,optimaltree,1,0.0,1.3832743851118127e-16,0.009243011474609375,4.938364028930664e-05,0.009292395114898681,0.005955934524536133,0.6409471886302881,OCT-H,20
portfolio,optimaltree,1,2.220446049250313e-16,2.7676620011514076e-16,0.008663654327392578,4.938364028930664e-05,0.008713037967681884,0.006126880645751953,0.7031853491833249,OCT-H,20
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.008947134017944336,4.938364028930664e-05,0.008996517658233642,0.0059261322021484375,0.6587140077166216,OCT-H,20
portfolio,optimaltree,1,0.0,1.3847569025671047e-16,0.009980440139770508,4.938364028930664e-05,0.010029823780059814,0.00613093376159668,0.6112703369510364,OCT-H,20
portfolio,optimaltree,1,2.220446049250313e-16,1.3882224379629777e-16,0.009556293487548828,4.938364028930664e-05,0.009605677127838134,0.00867605209350586,0.9032212907054583,OCT-H,20
portfolio,optimaltree,1,3.3306690738754696e-16,1.3828413946362923e-16,0.009457111358642578,4.938364028930664e-05,0.009506494998931884,0.007142066955566406,0.7512828814793321,OCT-H,20
portfolio,optimaltree,1,0.0,0.0,0.010186910629272461,4.938364028930664e-05,0.010236294269561767,0.00909280776977539,0.8882909703771802,OCT-H,20
portfolio,optimaltree,1,0.0,1.3865194822075498e-16,0.009572982788085938,4.938364028930664e-05,0.009622366428375244,0.008964061737060547,0.9315859881023204,OCT-H,20
portfolio,optimaltree,1,4.440892098500624e-16,-5.548129795215394e-16,0.009981632232666016,4.938364028930664e-05,0.010031015872955322,0.008999109268188477,0.8971284047561948,OCT-H,20
portfolio,optimaltree,1,2.220446049250313e-16,5.539909432625093e-16,0.009544849395751953,4.938364028930664e-05,0.00959423303604126,0.008980989456176758,0.9360820633019004,OCT-H,20
portfolio,optimaltree,1,1.1102230246251565e-16,-1.3875214783837577e-16,0.008804798126220703,4.938364028930664e-05,0.00885418176651001,0.006203174591064453,0.7005926413807422,OCT-H,20
portfolio,optimaltree,1,2.220446049250313e-16,2.774590141795234e-16,0.009969711303710938,4.938364028930664e-05,0.010019094944000244,0.006276845932006836,0.6264883172671812,OCT-H,20
portfolio,optimaltree,1,2.220446049250313e-16,1.3844121131955753e-16,0.009930133819580078,4.938364028930664e-05,0.009979517459869384,0.0061490535736083984,0.616167424761325,OCT-H,20
portfolio,optimaltree,1,0.0,2.7777284208862206e-16,0.009575366973876953,4.938364028930664e-05,0.00962475061416626,0.00910806655883789,0.9463171487718463,OCT-H,20
portfolio,optimaltree,1,4.440892098500624e-16,-2.770524478156519e-16,0.009156942367553711,4.938364028930664e-05,0.009206326007843017,0.005758047103881836,0.6254446235095806,OCT-H,20
portfolio,optimaltree,1,0.0,-1.3870386182894345e-16,0.008641719818115234,4.938364028930664e-05,0.00869110345840454,0.006024837493896484,0.6932189362065755,OCT-H,20
portfolio,optimaltree,1,0.0,2.7733839157707345e-16,0.009990215301513672,4.938364028930664e-05,0.010039598941802978,0.005781888961791992,0.5759083600159871,OCT-H,20
portfolio,optimaltree,1,1.1102230246251565e-16,4.1628280250951496e-16,0.010182619094848633,4.938364028930664e-05,0.010232002735137939,0.006051063537597656,0.5913860359729547,OCT-H,20
portfolio,optimaltree,1,2.220446049250313e-16,1.3845038089031068e-16,0.0097503662109375,4.938364028930664e-05,0.009799749851226806,0.0057179927825927734,0.5834835449271139,OCT-H,20


==> data/benchmarks/portfolio/portfolio_p20_general.csv <==
accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,p,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
100.0,9.992007221626409e-17,2.7739710583632783e-17,0.8783905495553647,0.0004,0.0004979800000000002,pytorch,4.440892098500626e-16,5.539909432625093e-16,1.0647617061215975,2.3913383483886705e-05,0.009934601783752441,0.00874746561050415,0.009958515167236325,10.0,201.0,100.0,0.0,11.0,100.0,200.0,10000.0,200.0,20.0,NN,portfolio,1.3551999095955062e-16,1.3552527156068805e-20,0.00047128886233627334,2.2346553726929006e-16,0.001688571840818083,0.0004712888623362733
100.0,9.769962616701378e-17,3.83682694895117e-09,0.8132648596309525,0.0004,0.0004979800000000002,optimaltree,4.440892098500626e-16,3.8368269184375014e-07,0.9332980435023394,7.446527481079103e-05,0.009651641845703125,0.007909901142120361,0.00972610712051392,10.0,201.0,100.0,0.0,11.0,100.0,200.0,10000.0,200.0,20.0,OCT,portfolio,1.3531974638774172e-16,1.3552527156068805e-20,0.0005227003731056769,3.817594581891146e-08,0.0015128285781514992,0.0005227003731056769
100.0,9.992007221626409e-17,2.7739710583632783e-17,0.787998013760524,0.0004,0.0004979800000000002,optimaltree,4.440892098500626e-16,5.539909432625093e-16,1.325129769783364,4.938364028930667e-05,0.009543826580047607,0.007559430599212646,0.009593210220336913,10.0,201.0,100.0,0.0,11.0,100.0,200.0,10000.0,200.0,20.0,OCT-H,portfolio,1.3551999095955062e-16,2.710505431213761e-20,0.00046900212049617564,2.2346553726929006e-16,0.001674872627154261,0.00046900212049617564


==> data/benchmarks/portfolio/portfolio_p30_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,p
portfolio,pytorch,1,4.440892098500624e-16,-3.4709584160821485e-16,0.007996320724487305,1.5528202056884765e-05,0.008011848926544189,0.01621413230895996,2.023769102190713,NN,30
portfolio,pytorch,1,0.0,-1.1573443940520704e-16,0.008306026458740234,1.5528202056884765e-05,0.008321554660797119,0.02234792709350586,2.685547112823406,NN,30
portfolio,pytorch,1,2.220446049250313e-16,3.4773873464229954e-16,0.007574558258056641,1.5528202056884765e-05,0.007590086460113526,0.029802799224853516,3.926542784653306,NN,30
portfolio,pytorch,1,5.551115123125783e-16,2.314156386906365e-16,0.007322788238525391,1.5528202056884765e-05,0.007338316440582276,0.023361921310424805,3.1835532713237833,NN,30
portfolio,pytorch,1,2.2204460492503126e-16,1.1576265855885067e-16,0.008155107498168945,1.5528202056884765e-05,0.00817063570022583,0.022850990295410156,2.796721226327417,NN,30
portfolio,pytorch,1,2.220446049250313e-16,2.316294158746238e-16,0.008280515670776367,1.5528202056884765e-05,0.008296043872833251,0.023780107498168945,2.866439457491394,NN,30
portfolio,pytorch,1,4.440892098500624e-16,-3.4801746601176844e-16,0.007494926452636719,1.5528202056884765e-05,0.007510454654693604,0.022243022918701172,2.9616080439019172,NN,30
portfolio,pytorch,1,0.0,0.0,0.007543087005615234,1.5528202056884765e-05,0.007558615207672119,0.020574092864990234,2.7219394425723893,NN,30
portfolio,pytorch,1,0.0,-1.1601842047653e-16,0.008126258850097656,1.5528202056884765e-05,0.00814178705215454,0.013911962509155273,1.7087111736082297,NN,30
portfolio,pytorch,1,2.220446049250313e-16,2.312510920780713e-16,0.007651567459106445,1.5528202056884765e-05,0.00766709566116333,0.015711069107055664,2.0491552214012443,NN,30
portfolio,pytorch,1,0.0,2.3150560707784507e-16,0.008213043212890625,1.5528202056884765e-05,0.00822857141494751,0.02379918098449707,2.8922615827657476,NN,30
portfolio,pytorch,1,0.0,3.486322869030429e-16,0.008203983306884766,1.5528202056884765e-05,0.00821951150894165,0.014792919158935547,1.7997321547445944,NN,30
portfolio,pytorch,1,0.0,0.0,0.008284568786621094,1.5528202056884765e-05,0.008300096988677978,0.017706871032714844,2.133333026935527,NN,30
portfolio,pytorch,1,0.0,0.0,0.007402181625366211,1.5528202056884765e-05,0.007417709827423096,0.023962020874023438,3.2303799193433558,NN,30
portfolio,pytorch,1,0.0,0.0,0.008013010025024414,1.5528202056884765e-05,0.008028538227081298,0.022808074951171875,2.840875176285178,NN,30
portfolio,pytorch,1,0.0,0.0,0.007302045822143555,1.5528202056884765e-05,0.00731757402420044,0.020545005798339844,2.8076252772290484,NN,30
portfolio,pytorch,1,2.220446049250313e-16,4.633472332498796e-16,0.006864309310913086,1.5528202056884765e-05,0.006879837512969971,0.023236989974975586,3.3775492417035826,NN,30
portfolio,pytorch,1,4.440892098500624e-16,-1.1577203541045358e-16,0.006974697113037109,1.5528202056884765e-05,0.006990225315093994,0.023662805557250977,3.385127730597736,NN,30
portfolio,pytorch,1,2.220446049250313e-16,1.1593703603552835e-16,0.008190631866455078,1.5528202056884765e-05,0.008206160068511962,0.020773887634277344,2.5314991982656156,NN,30
portfolio,pytorch,1,0.0,2.314287236899154e-16,0.0075109004974365234,1.5528202056884765e-05,0.0075264286994934084,0.01657700538635254,2.2025061351432598,NN,30
portfolio,pytorch,1,0.0,0.0,0.0068492889404296875,1.5528202056884765e-05,0.0068648171424865725,0.020390987396240234,2.970361332720687,NN,30
portfolio,pytorch,1,2.220446049250313e-16,6.960303022906643e-16,0.007481813430786133,1.5528202056884765e-05,0.007497341632843018,0.02431511878967285,3.2431653751987923,NN,30
portfolio,pytorch,1,0.0,0.0,0.008155584335327148,1.5528202056884765e-05,0.008171112537384033,0.02306389808654785,2.822614176591884,NN,30
portfolio,pytorch,1,1.1102230246251565e-16,1.1595992173437335e-16,0.008748292922973633,1.5528202056884765e-05,0.008763821125030517,0.02479100227355957,2.828789168545843,NN,30
portfolio,pytorch,1,2.2204460492503126e-16,-2.3195835012739875e-16,0.007414340972900391,1.5528202056884765e-05,0.007429869174957276,0.02302098274230957,3.0984371595536135,NN,30
portfolio,pytorch,1,0.0,0.0,0.008086204528808594,1.5528202056884765e-05,0.008101732730865478,0.022486209869384766,2.77548156874124,NN,30
portfolio,pytorch,1,4.440892098500626e-16,3.4764736940360224e-16,0.007485628128051758,1.5528202056884765e-05,0.007501156330108643,0.024883031845092773,3.3172261382175967,NN,30
portfolio,pytorch,1,2.220446049250313e-16,1.1577901245740828e-16,0.00825047492980957,1.5528202056884765e-05,0.008266003131866454,0.023814916610717773,2.8810679394625867,NN,30
portfolio,pytorch,1,0.0,0.0,0.0069005489349365234,1.5528202056884765e-05,0.0069160771369934084,0.023888111114501953,3.4539972069899023,NN,30
portfolio,pytorch,1,0.0,1.1586471971975848e-16,0.0074083805084228516,1.5528202056884765e-05,0.007423908710479737,0.02400493621826172,3.2334632811925443,NN,30
portfolio,pytorch,1,0.0,1.1594837656689895e-16,0.008051395416259766,1.5528202056884765e-05,0.00806692361831665,0.023662090301513672,2.9332235460599683,NN,30
portfolio,pytorch,1,0.0,1.1575775108595918e-16,0.007519960403442383,1.5528202056884765e-05,0.007535488605499268,0.023480892181396484,3.1160410970909758,NN,30
portfolio,pytorch,1,1.1102230246251565e-16,0.0,0.00827336311340332,1.5528202056884765e-05,0.008288891315460204,0.023921966552734375,2.886027291504692,NN,30
portfolio,pytorch,1,2.2204460492503126e-16,-2.31485150588773e-16,0.0061833858489990234,1.5528202056884765e-05,0.0061989140510559084,0.021713972091674805,3.50286710104911,NN,30
portfolio,pytorch,1,0.0,0.0,0.008184671401977539,1.5528202056884765e-05,0.008200199604034423,0.023921966552734375,2.9172419828616105,NN,30
portfolio,pytorch,1,1.1102230246251565e-16,0.0,0.0075604915618896484,1.5528202056884765e-05,0.0075760197639465334,0.016427993774414062,2.168420131715221,NN,30
portfolio,pytorch,1,0.0,2.3179985755186244e-16,0.007577419281005859,1.5528202056884765e-05,0.007592947483062744,0.024956941604614258,3.286858187849266,NN,30
portfolio,pytorch,1,0.0,-2.311969332213559e-16,0.006918430328369141,1.5528202056884765e-05,0.006933958530426026,0.018201112747192383,2.6249237960288316,NN,30
portfolio,pytorch,1,2.2204460492503126e-16,-4.620551383617707e-16,0.008251428604125977,1.5528202056884765e-05,0.00826695680618286,0.022298097610473633,2.6972558503991304,NN,30
portfolio,pytorch,1,0.0,-1.1561322468836728e-16,0.007715463638305664,1.5528202056884765e-05,0.007730991840362549,0.02268695831298828,2.934546922497381,NN,30
portfolio,pytorch,1,1.1102230246251565e-16,0.0,0.008239984512329102,1.5528202056884765e-05,0.008255512714385986,0.022656917572021484,2.744459169996763,NN,30
portfolio,pytorch,1,0.0,-2.3114204583471026e-16,0.006834268569946289,1.5528202056884765e-05,0.006849796772003174,0.024007081985473633,3.504787482688035,NN,30
portfolio,pytorch,1,2.2204460492503126e-16,-2.318452524095442e-16,0.0068128108978271484,1.5528202056884765e-05,0.0068283390998840334,0.024363994598388672,3.5680703963285083,NN,30
portfolio,pytorch,1,0.0,-3.479947040970773e-16,0.007526397705078125,1.5528202056884765e-05,0.00754192590713501,0.024402141571044922,3.2355318616905757,NN,30
portfolio,pytorch,1,0.0,1.159080517574715e-16,0.007491350173950195,1.5528202056884765e-05,0.00750687837600708,0.021612882614135742,2.8790772317842808,NN,30
portfolio,pytorch,1,8.881784197001244e-16,-9.269080803378217e-16,0.00835108757019043,1.5528202056884765e-05,0.008366615772247314,0.02370309829711914,2.8330568705860832,NN,30
portfolio,pytorch,1,2.220446049250313e-16,2.312670297584038e-16,0.007425785064697266,1.5528202056884765e-05,0.007441313266754151,0.0244140625,3.280880890887321,NN,30
portfolio,pytorch,1,0.0,-3.474656073722179e-16,0.008012533187866211,1.5528202056884765e-05,0.008028061389923095,0.024738073348999023,3.0814504458137932,NN,30
portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.0067234039306640625,1.5528202056884765e-05,0.0067389321327209475,0.022192955017089844,3.293245069101044,NN,30
portfolio,pytorch,1,0.0,-3.473031730512684e-16,0.009521484375,1.5528202056884765e-05,0.009537012577056884,0.023794889450073242,2.4950045161224197,NN,30
portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.006837368011474609,1.5528202056884765e-05,0.006852896213531494,0.023990154266357422,3.500732174957981,NN,30
portfolio,pytorch,1,2.2204460492503126e-16,-2.315483770188179e-16,0.007554769515991211,1.5528202056884765e-05,0.007570297718048096,0.020197153091430664,2.6679470007208965,NN,30
portfolio,pytorch,1,0.0,1.1586691086031145e-16,0.007586479187011719,1.5528202056884765e-05,0.007602007389068604,0.023769855499267578,3.126786687085798,NN,30
portfolio,pytorch,1,0.0,0.0,0.009009838104248047,1.5528202056884765e-05,0.009025366306304931,0.024229049682617188,2.6845502842019036,NN,30
portfolio,pytorch,1,2.2204460492503126e-16,-1.157258461027379e-16,0.006710529327392578,1.5528202056884765e-05,0.006726057529449463,0.024799108505249023,3.687019981120926,NN,30
portfolio,pytorch,1,0.0,1.157952176292179e-16,0.007499217987060547,1.5528202056884765e-05,0.007514746189117432,0.02362990379333496,3.1444713099631874,NN,30
portfolio,pytorch,1,2.220446049250313e-16,1.1569249451325562e-16,0.007464170455932617,1.5528202056884765e-05,0.007479698657989502,0.02413797378540039,3.227131852379803,NN,30
portfolio,pytorch,1,1.1102230246251565e-16,-1.1578837888584902e-16,0.006716728210449219,1.5528202056884765e-05,0.006732256412506104,0.023559093475341797,3.4994349638224564,NN,30
portfolio,pytorch,1,0.0,1.1558904328265163e-16,0.00884866714477539,1.5528202056884765e-05,0.008864195346832275,0.020112991333007812,2.2690149016397103,NN,30
portfolio,pytorch,1,0.0,0.0,0.008786201477050781,1.5528202056884765e-05,0.008801729679107665,0.02244400978088379,2.5499544520389317,NN,30
portfolio,pytorch,1,0.0,3.478501092232903e-16,0.00824427604675293,1.5528202056884765e-05,0.008259804248809814,0.021778106689453125,2.636637144589863,NN,30
portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.007551908493041992,1.5528202056884765e-05,0.007567436695098877,0.014869928359985352,1.964988801243095,NN,30
portfolio,pytorch,1,3.382648695758843e-05,-1.0091539267338818e-10,0.008871078491210938,1.5528202056884765e-05,0.008886606693267822,0.02390909194946289,2.6904636127955985,NN,30
portfolio,pytorch,1,2.220446049250313e-16,0.0,0.008040666580200195,1.5528202056884765e-05,0.00805619478225708,0.025753021240234375,3.1966731113493796,NN,30
portfolio,pytorch,1,0.0,0.0,0.008028984069824219,1.5528202056884765e-05,0.008044512271881103,0.023667097091674805,2.9420176502683817,NN,30
portfolio,pytorch,1,0.0,-1.1585407123944487e-16,0.008140802383422852,1.5528202056884765e-05,0.008156330585479736,0.02404499053955078,2.948015690089456,NN,30
portfolio,pytorch,1,0.0,1.1572626281982148e-16,0.008202314376831055,1.5528202056884765e-05,0.008217842578887939,0.021900177001953125,2.6649545536703036,NN,30
portfolio,pytorch,1,0.0,-1.15641229663776e-16,0.008157491683959961,1.5528202056884765e-05,0.008173019886016845,0.02396392822265625,2.9320775621329327,NN,30
portfolio,pytorch,1,0.0,1.158006042044892e-16,0.00609278678894043,1.5528202056884765e-05,0.006108314990997315,0.02369093894958496,3.8784736845597583,NN,30
portfolio,pytorch,1,0.0,1.1575721625193295e-16,0.00816488265991211,1.5528202056884765e-05,0.008180410861968994,0.023300886154174805,2.8483760225909203,NN,30
portfolio,pytorch,1,2.220446049250313e-16,1.1591752473239912e-16,0.009003400802612305,1.5528202056884765e-05,0.009018929004669189,0.0238192081451416,2.6410240210129343,NN,30
portfolio,pytorch,1,0.0,0.0,0.00828862190246582,1.5528202056884765e-05,0.008304150104522704,0.024728059768676758,2.9777953742923153,NN,30
portfolio,pytorch,1,0.0,-3.467250909591602e-16,0.008127927780151367,1.5528202056884765e-05,0.008143455982208251,0.024398088455200195,2.996036143438967,NN,30
portfolio,pytorch,1,0.0,-1.157399110892992e-16,0.007460355758666992,1.5528202056884765e-05,0.007475883960723877,0.023051023483276367,3.083384333462069,NN,30
portfolio,pytorch,1,0.0,-2.3175138441864774e-16,0.006880283355712891,1.5528202056884765e-05,0.006895811557769776,0.024863004684448242,3.6055226388015402,NN,30
portfolio,pytorch,1,0.0,-1.157633135030165e-16,0.007597446441650391,1.5528202056884765e-05,0.007612974643707276,0.024730920791625977,3.2485226799051583,NN,30
portfolio,pytorch,1,0.0,0.0,0.008151054382324219,1.5528202056884765e-05,0.008166582584381103,0.021995067596435547,2.693301312901916,NN,30
portfolio,pytorch,1,0.0,-1.1572705089700138e-16,0.008179426193237305,1.5528202056884765e-05,0.008194954395294189,0.021837234497070312,2.6647170251014414,NN,30
portfolio,pytorch,1,0.0,1.1594470274740116e-16,0.006070137023925781,1.5528202056884765e-05,0.006085665225982666,0.023632049560546875,3.8832319365268657,NN,30
portfolio,pytorch,1,0.0,1.157528979288765e-16,0.008853673934936523,1.5528202056884765e-05,0.008869202136993408,0.023591041564941406,2.6598831778276044,NN,30
portfolio,pytorch,1,4.440892098500624e-16,-4.621841017299607e-16,0.0068206787109375,1.5528202056884765e-05,0.006836206912994385,0.0220949649810791,3.232050355158296,NN,30
portfolio,pytorch,1,4.440892098500626e-16,4.627482316608734e-16,0.007484912872314453,1.5528202056884765e-05,0.007500441074371338,0.023133039474487305,3.084223880317097,NN,30
portfolio,pytorch,1,1.1102230246251565e-16,-1.1580252485472514e-16,0.008152484893798828,1.5528202056884765e-05,0.008168013095855712,0.024135112762451172,2.9548327701258033,NN,30
portfolio,pytorch,1,2.220446049250313e-16,0.0,0.006945610046386719,1.5528202056884765e-05,0.006961138248443604,0.023159027099609375,3.326902335948773,NN,30
portfolio,pytorch,1,2.2204460492503126e-16,-3.480904786938606e-16,0.006947755813598633,1.5528202056884765e-05,0.006963284015655518,0.02394890785217285,3.439312226577092,NN,30
portfolio,pytorch,1,0.0,0.0,0.0076525211334228516,1.5528202056884765e-05,0.007668049335479737,0.02369093894958496,3.089565274439224,NN,30
portfolio,pytorch,1,1.1102230246251565e-16,0.0,0.0075664520263671875,1.5528202056884765e-05,0.0075819802284240725,0.02314591407775879,3.052753156884677,NN,30
portfolio,pytorch,1,2.2204460492503126e-16,-2.316561591976835e-16,0.00754857063293457,1.5528202056884765e-05,0.007564098834991455,0.02359914779663086,3.1198888739345136,NN,30
portfolio,pytorch,1,0.0,0.0,0.008164644241333008,1.5528202056884765e-05,0.008180172443389892,0.024787187576293945,3.030154651119072,NN,30
portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.008255720138549805,1.5528202056884765e-05,0.008271248340606689,0.01635599136352539,1.9774513700946008,NN,30
portfolio,pytorch,1,2.220446049250313e-16,1.1577289865197962e-16,0.008260726928710938,1.5528202056884765e-05,0.008276255130767822,0.02442312240600586,2.950987133686879,NN,30
portfolio,pytorch,1,0.0,-1.1603269181247892e-16,0.007653713226318359,1.5528202056884765e-05,0.007669241428375244,0.022195100784301758,2.894041215364877,NN,30
portfolio,pytorch,1,0.0,1.1580491995621398e-16,0.0068857669830322266,1.5528202056884765e-05,0.006901295185089112,0.022706031799316406,3.2901116660500036,NN,30
portfolio,pytorch,1,0.0,-1.1579858027083233e-16,0.008246421813964844,1.5528202056884765e-05,0.008261950016021728,0.015630006790161133,1.8918060215628432,NN,30
portfolio,pytorch,1,0.0,0.0,0.006785869598388672,1.5528202056884765e-05,0.006801397800445557,0.023853063583374023,3.5070825561491814,NN,30
portfolio,pytorch,1,1.1102230246251565e-16,0.0,0.008348941802978516,1.5528202056884765e-05,0.0083644700050354,0.014873027801513672,1.778119569149047,NN,30
portfolio,pytorch,1,2.220446049250313e-16,0.0,0.008258819580078125,1.5528202056884765e-05,0.00827434778213501,0.021963119506835938,2.6543626259287896,NN,30
portfolio,pytorch,1,0.0,-2.3161436069589215e-16,0.008146047592163086,1.5528202056884765e-05,0.00816157579421997,0.012744903564453125,1.5615738781080817,NN,30
portfolio,pytorch,1,0.0,-2.318517262109443e-16,0.007544755935668945,1.5528202056884765e-05,0.00756028413772583,0.01580810546875,2.0909406552417162,NN,30
portfolio,pytorch,1,2.220446049250313e-16,4.634606740425607e-16,0.007429361343383789,1.5528202056884765e-05,0.007444889545440674,0.014964103698730469,2.0099833056481864,NN,30
portfolio,optimaltree,1,4.440892098500624e-16,-3.4709584160821485e-16,0.00727081298828125,4.031181335449219e-05,0.007311124801635743,0.0272061824798584,3.7212034013933764,OCT,30
portfolio,optimaltree,1,0.0,-1.1573443940520704e-16,0.008214235305786133,4.031181335449219e-05,0.008254547119140625,0.02892589569091797,3.5042377581011883,OCT,30
portfolio,optimaltree,1,2.220446049250313e-16,3.4773873464229954e-16,0.007476806640625,4.031181335449219e-05,0.007517118453979493,0.02824091911315918,3.7568809492696897,OCT,30
portfolio,optimaltree,1,5.551115123125783e-16,2.314156386906365e-16,0.007494926452636719,4.031181335449219e-05,0.007535238265991211,0.028471946716308594,3.778506493259944,OCT,30
portfolio,optimaltree,1,2.2204460492503126e-16,1.1576265855885067e-16,0.008189678192138672,4.031181335449219e-05,0.008229990005493164,0.02602386474609375,3.1620773207165427,OCT,30
portfolio,optimaltree,1,2.220446049250313e-16,2.316294158746238e-16,0.008177042007446289,4.031181335449219e-05,0.008217353820800782,0.026168107986450195,3.184493275707594,OCT,30
portfolio,optimaltree,1,4.440892098500624e-16,-3.4801746601176844e-16,0.007440328598022461,4.031181335449219e-05,0.0074806404113769535,0.027148962020874023,3.6292296552023067,OCT,30
portfolio,optimaltree,1,0.0,0.0,0.007459163665771484,4.031181335449219e-05,0.007499475479125977,0.022022008895874023,2.9364732183164053,OCT,30
portfolio,optimaltree,1,0.0,-1.1601842047653e-16,0.008136510848999023,4.031181335449219e-05,0.008176822662353516,0.027322053909301758,3.3414022827098604,OCT,30
portfolio,optimaltree,1,2.220446049250313e-16,2.312510920780713e-16,0.007486581802368164,4.031181335449219e-05,0.007526893615722657,0.02627706527709961,3.491090298155722,OCT,30
portfolio,optimaltree,1,0.0,2.3150560707784507e-16,0.008201122283935547,4.031181335449219e-05,0.00824143409729004,0.01581406593322754,1.9188488006507924,OCT,30
portfolio,optimaltree,1,0.0,3.486322869030429e-16,0.00815129280090332,4.031181335449219e-05,0.008191604614257813,0.023865938186645508,2.9134631504437967,OCT,30
portfolio,optimaltree,1,0.0,0.0,0.00814962387084961,4.031181335449219e-05,0.008189935684204102,0.018251895904541016,2.228576219437642,OCT,30
portfolio,optimaltree,1,0.0,0.0,0.007470607757568359,4.031181335449219e-05,0.007510919570922852,0.02075505256652832,2.7633171105809335,OCT,30
portfolio,optimaltree,1,0.0,0.0,0.008194923400878906,4.031181335449219e-05,0.008235235214233399,0.024233102798461914,2.9426121013008277,OCT,30
portfolio,optimaltree,1,0.0,0.0,0.007480621337890625,4.031181335449219e-05,0.007520933151245118,0.02382683753967285,3.168069315405128,OCT,30
portfolio,optimaltree,1,2.220446049250313e-16,4.633472332498796e-16,0.006827592849731445,4.031181335449219e-05,0.006867904663085938,0.016282081604003906,2.3707495084371075,OCT,30
portfolio,optimaltree,1,4.440892098500624e-16,-1.1577203541045358e-16,0.006798505783081055,4.031181335449219e-05,0.006838817596435547,0.02226710319519043,3.2559872932999765,OCT,30
portfolio,optimaltree,1,2.220446049250313e-16,1.1593703603552835e-16,0.008147716522216797,4.031181335449219e-05,0.00818802833557129,0.016644001007080078,2.0327239141043845,OCT,30
portfolio,optimaltree,1,0.0,2.314287236899154e-16,0.0074918270111083984,4.031181335449219e-05,0.007532138824462891,0.02374720573425293,3.1527838622844713,OCT,30
portfolio,optimaltree,1,0.0,0.0,0.006785869598388672,4.031181335449219e-05,0.0068261814117431645,0.015503883361816406,2.2712381090758713,OCT,30
portfolio,optimaltree,1,2.220446049250313e-16,6.960303022906643e-16,0.007511138916015625,4.031181335449219e-05,0.007551450729370118,0.016106843948364258,2.1329469694769183,OCT,30
portfolio,optimaltree,1,0.0,0.0,0.008199214935302734,4.031181335449219e-05,0.008239526748657227,0.017572879791259766,2.1327535339482417,OCT,30
portfolio,optimaltree,1,1.1102230246251565e-16,1.1595992173437335e-16,0.008913516998291016,4.031181335449219e-05,0.008953828811645508,0.01878190040588379,2.097638987854639,OCT,30
portfolio,optimaltree,1,2.2204460492503126e-16,-2.3195835012739875e-16,0.0075016021728515625,4.031181335449219e-05,0.007541913986206055,0.01623702049255371,2.1529044911213195,OCT,30
portfolio,optimaltree,1,0.0,0.0,0.008146286010742188,4.031181335449219e-05,0.00818659782409668,0.0227968692779541,2.7846572859427767,OCT,30
portfolio,optimaltree,1,4.440892098500626e-16,3.4764736940360224e-16,0.007480144500732422,4.031181335449219e-05,0.0075204563140869145,0.022378921508789062,2.97573984531631,OCT,30
portfolio,optimaltree,1,2.220446049250313e-16,1.1577901245740828e-16,0.008157730102539062,4.031181335449219e-05,0.008198041915893555,0.019304990768432617,2.35482947836678,OCT,30
portfolio,optimaltree,1,0.0,0.0,0.006775617599487305,4.031181335449219e-05,0.006815929412841797,0.021808147430419922,3.1995852816978263,OCT,30
portfolio,optimaltree,1,0.0,1.1586471971975848e-16,0.007478952407836914,4.031181335449219e-05,0.007519264221191407,0.014927864074707031,1.9852825536621126,OCT,30
portfolio,optimaltree,1,0.0,1.1594837656689895e-16,0.008225679397583008,4.031181335449219e-05,0.0082659912109375,0.019536972045898438,2.3635365133279183,OCT,30
portfolio,optimaltree,1,0.0,1.1575775108595918e-16,0.007486581802368164,4.031181335449219e-05,0.007526893615722657,0.021336078643798828,2.8346459685879792,OCT,30
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.008179664611816406,4.031181335449219e-05,0.008219976425170899,0.01503896713256836,1.829563292483006,OCT,30
portfolio,optimaltree,1,2.2204460492503126e-16,-2.31485150588773e-16,0.006116390228271484,4.031181335449219e-05,0.006156702041625977,0.015108108520507812,2.453928810970651,OCT,30
portfolio,optimaltree,1,0.0,0.0,0.008228778839111328,4.031181335449219e-05,0.00826909065246582,0.021049976348876953,2.545621669125118,OCT,30
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.0075092315673828125,4.031181335449219e-05,0.007549543380737305,0.0216829776763916,2.8720912753102152,OCT,30
portfolio,optimaltree,1,0.0,2.3179985755186244e-16,0.007487773895263672,4.031181335449219e-05,0.0075280857086181645,0.020151138305664062,2.6767944847645673,OCT,30
portfolio,optimaltree,1,0.0,-2.311969332213559e-16,0.0068128108978271484,4.031181335449219e-05,0.006853122711181641,0.0218660831451416,3.190674392779313,OCT,30
portfolio,optimaltree,1,2.2204460492503126e-16,-4.620551383617707e-16,0.008209228515625,4.031181335449219e-05,0.008249540328979493,0.020386219024658203,2.471194540748439,OCT,30
portfolio,optimaltree,1,0.0,-1.1561322468836728e-16,0.00752568244934082,4.031181335449219e-05,0.007565994262695313,0.01631784439086914,2.1567349675805945,OCT,30
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.008174419403076172,4.031181335449219e-05,0.008214731216430664,0.015078067779541016,1.8354913121664496,OCT,30
portfolio,optimaltree,1,0.0,-2.3114204583471026e-16,0.006803274154663086,4.031181335449219e-05,0.0068435859680175785,0.015222787857055664,2.2243876131894837,OCT,30
portfolio,optimaltree,1,2.2204460492503126e-16,-2.318452524095442e-16,0.006822824478149414,4.031181335449219e-05,0.006863136291503907,0.021670103073120117,3.1574636074102482,OCT,30
portfolio,optimaltree,1,0.0,-3.479947040970773e-16,0.0074787139892578125,4.031181335449219e-05,0.007519025802612305,0.014326095581054688,1.9053127302844777,OCT,30
portfolio,optimaltree,1,0.0,1.159080517574715e-16,0.007467985153198242,4.031181335449219e-05,0.007508296966552735,0.016338825225830078,2.1761026899461706,OCT,30
portfolio,optimaltree,1,8.881784197001244e-16,-9.269080803378217e-16,0.008194208145141602,4.031181335449219e-05,0.008234519958496094,0.0207669734954834,2.521940999615497,OCT,30
portfolio,optimaltree,1,2.220446049250313e-16,2.312670297584038e-16,0.007466554641723633,4.031181335449219e-05,0.007506866455078125,0.015011072158813477,1.9996455576559544,OCT,30
portfolio,optimaltree,1,0.0,-3.474656073722179e-16,0.008175134658813477,4.031181335449219e-05,0.00821544647216797,0.014611959457397461,1.7785959055176608,OCT,30
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.006775856018066406,4.031181335449219e-05,0.006816167831420899,0.0202639102935791,2.972918331055074,OCT,30
portfolio,optimaltree,1,0.0,-3.473031730512684e-16,0.009536504745483398,4.031181335449219e-05,0.009576816558837891,0.014684915542602539,1.5333817299706631,OCT,30
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.006817817687988281,4.031181335449219e-05,0.006858129501342774,0.014723062515258789,2.146804389210807,OCT,30
portfolio,optimaltree,1,2.2204460492503126e-16,-2.315483770188179e-16,0.007507801055908203,4.031181335449219e-05,0.007548112869262696,0.014827966690063477,1.9644601169711817,OCT,30
portfolio,optimaltree,1,0.0,1.1586691086031145e-16,0.007563352584838867,4.031181335449219e-05,0.00760366439819336,0.021287202835083008,2.799597893897168,OCT,30
portfolio,optimaltree,1,0.0,0.0,0.00884699821472168,4.031181335449219e-05,0.008887310028076172,0.014550924301147461,1.637269798755663,OCT,30
portfolio,optimaltree,1,2.2204460492503126e-16,-1.157258461027379e-16,0.006798982620239258,4.031181335449219e-05,0.00683929443359375,0.016644001007080078,2.4335845120699653,OCT,30
portfolio,optimaltree,1,0.0,1.157952176292179e-16,0.0074710845947265625,4.031181335449219e-05,0.007511396408081055,0.020690202713012695,2.7545081618583414,OCT,30
portfolio,optimaltree,1,2.220446049250313e-16,1.1569249451325562e-16,0.00744175910949707,4.031181335449219e-05,0.007482070922851563,0.0204010009765625,2.7266516432307863,OCT,30
portfolio,optimaltree,1,1.1102230246251565e-16,-1.1578837888584902e-16,0.006802558898925781,4.031181335449219e-05,0.006842870712280274,0.022158145904541016,3.238135986520368,OCT,30
portfolio,optimaltree,1,0.0,1.1558904328265163e-16,0.008862733840942383,4.031181335449219e-05,0.008903045654296875,0.020433902740478516,2.2951587056746705,OCT,30
portfolio,optimaltree,1,0.0,0.0,0.008890151977539062,4.031181335449219e-05,0.008930463790893555,0.0157930850982666,1.7684507174611581,OCT,30
portfolio,optimaltree,1,0.0,3.478501092232903e-16,0.008162260055541992,4.031181335449219e-05,0.008202571868896485,0.02134990692138672,2.6028308270414438,OCT,30
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.00746464729309082,4.031181335449219e-05,0.007504959106445313,0.01811504364013672,2.4137431507893745,OCT,30
portfolio,optimaltree,1,3.382648695758843e-05,-1.0091539267338818e-10,0.008839130401611328,4.031181335449219e-05,0.00887944221496582,0.02106308937072754,2.372118525105872,OCT,30
portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.00817108154296875,4.031181335449219e-05,0.008211393356323243,0.01418614387512207,1.7276171362802792,OCT,30
portfolio,optimaltree,1,0.0,0.0,0.008196115493774414,4.031181335449219e-05,0.008236427307128907,0.016623973846435547,2.018347667810646,OCT,30
portfolio,optimaltree,1,0.0,-1.1585407123944487e-16,0.008140802383422852,4.031181335449219e-05,0.008181114196777344,0.020684003829956055,2.5282624508656504,OCT,30
portfolio,optimaltree,1,0.0,1.1572626281982148e-16,0.008188009262084961,4.031181335449219e-05,0.008228321075439454,0.022088050842285156,2.684393406598501,OCT,30
portfolio,optimaltree,1,0.0,-1.15641229663776e-16,0.008163690567016602,4.031181335449219e-05,0.008204002380371094,0.020049095153808594,2.443818787983056,OCT,30
portfolio,optimaltree,1,0.0,1.158006042044892e-16,0.00610804557800293,4.031181335449219e-05,0.006148357391357422,0.016024112701416016,2.6062428843093395,OCT,30
portfolio,optimaltree,1,0.0,1.1575721625193295e-16,0.008185148239135742,4.031181335449219e-05,0.008225460052490235,0.021159887313842773,2.5724867884364326,OCT,30
portfolio,optimaltree,1,2.220446049250313e-16,1.1591752473239912e-16,0.008857250213623047,4.031181335449219e-05,0.00889756202697754,0.019649028778076172,2.2083609778161732,OCT,30
portfolio,optimaltree,1,0.0,0.0,0.008185148239135742,4.031181335449219e-05,0.008225460052490235,0.021258115768432617,2.5844287897303424,OCT,30
portfolio,optimaltree,1,0.0,-3.467250909591602e-16,0.008185148239135742,4.031181335449219e-05,0.008225460052490235,0.020335912704467773,2.47231310767975,OCT,30
portfolio,optimaltree,1,0.0,-1.157399110892992e-16,0.007513999938964844,4.031181335449219e-05,0.007554311752319336,0.02159881591796875,2.8591374867918904,OCT,30
portfolio,optimaltree,1,0.0,-2.3175138441864774e-16,0.006818294525146484,4.031181335449219e-05,0.006858606338500977,0.019968032836914062,2.911383428557921,OCT,30
portfolio,optimaltree,1,0.0,-1.157633135030165e-16,0.007481813430786133,4.031181335449219e-05,0.007522125244140625,0.02160811424255371,2.872607613039333,OCT,30
portfolio,optimaltree,1,0.0,0.0,0.008194446563720703,4.031181335449219e-05,0.008234758377075196,0.019443988800048828,2.3612093894799746,OCT,30
portfolio,optimaltree,1,0.0,-1.1572705089700138e-16,0.008177518844604492,4.031181335449219e-05,0.008217830657958985,0.02165699005126953,2.6353658225233314,OCT,30
portfolio,optimaltree,1,0.0,1.1594470274740116e-16,0.006147623062133789,4.031181335449219e-05,0.006187934875488282,0.02021002769470215,3.2660375555596652,OCT,30
portfolio,optimaltree,1,0.0,1.157528979288765e-16,0.008842229843139648,4.031181335449219e-05,0.008882541656494141,0.02179098129272461,2.4532371629006593,OCT,30
portfolio,optimaltree,1,4.440892098500624e-16,-4.621841017299607e-16,0.006882667541503906,4.031181335449219e-05,0.006922979354858399,0.01999688148498535,2.888479144597184,OCT,30
portfolio,optimaltree,1,4.440892098500626e-16,4.627482316608734e-16,0.007474184036254883,4.031181335449219e-05,0.007514495849609375,0.02215099334716797,2.947768391983268,OCT,30
portfolio,optimaltree,1,1.1102230246251565e-16,-1.1580252485472514e-16,0.008186101913452148,4.031181335449219e-05,0.008226413726806641,0.02227020263671875,2.7071581099974265,OCT,30
portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.006825447082519531,4.031181335449219e-05,0.006865758895874024,0.015469074249267578,2.253075659059877,OCT,30
portfolio,optimaltree,1,2.2204460492503126e-16,-3.480904786938606e-16,0.006833553314208984,4.031181335449219e-05,0.006873865127563477,0.01671886444091797,2.432236322746147,OCT,30
portfolio,optimaltree,1,0.0,0.0,0.007532596588134766,4.031181335449219e-05,0.007572908401489258,0.021003007888793945,2.7734401071936348,OCT,30
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.007509469985961914,4.031181335449219e-05,0.007549781799316407,0.01979994773864746,2.622585428951105,OCT,30
portfolio,optimaltree,1,2.2204460492503126e-16,-2.316561591976835e-16,0.007480621337890625,4.031181335449219e-05,0.007520933151245118,0.015194892883300781,2.020346754549362,OCT,30
portfolio,optimaltree,1,0.0,0.0,0.00822138786315918,4.031181335449219e-05,0.008261699676513672,0.022194862365722656,2.6864765405135853,OCT,30
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.008182525634765625,4.031181335449219e-05,0.008222837448120118,0.018308162689208984,2.2265018376831156,OCT,30
portfolio,optimaltree,1,2.220446049250313e-16,1.1577289865197962e-16,0.008147239685058594,4.031181335449219e-05,0.008187551498413086,0.02114701271057129,2.5828250014268623,OCT,30
portfolio,optimaltree,1,0.0,-1.1603269181247892e-16,0.00744938850402832,4.031181335449219e-05,0.007489700317382813,0.02012801170349121,2.6874255111083944,OCT,30
portfolio,optimaltree,1,0.0,1.1580491995621398e-16,0.006783246994018555,4.031181335449219e-05,0.006823558807373047,0.021763086318969727,3.189404082727931,OCT,30
portfolio,optimaltree,1,0.0,-1.1579858027083233e-16,0.008188486099243164,4.031181335449219e-05,0.008228797912597657,0.015184879302978516,1.8453338463606737,OCT,30
portfolio,optimaltree,1,0.0,0.0,0.006838560104370117,4.031181335449219e-05,0.00687887191772461,0.022024154663085938,3.2017102406481612,OCT,30
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.008200883865356445,4.031181335449219e-05,0.008241195678710938,0.01766204833984375,2.1431414843684906,OCT,30
portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.008224725723266602,4.031181335449219e-05,0.008265037536621094,0.021039962768554688,2.5456584649894074,OCT,30
portfolio,optimaltree,1,0.0,-2.3161436069589215e-16,0.00819540023803711,4.031181335449219e-05,0.008235712051391602,0.014695882797241211,1.7844094967790942,OCT,30
portfolio,optimaltree,1,0.0,-2.318517262109443e-16,0.0074422359466552734,4.031181335449219e-05,0.007482547760009766,0.01335000991821289,1.784152984570521,OCT,30
portfolio,optimaltree,1,2.220446049250313e-16,4.634606740425607e-16,0.0074918270111083984,4.031181335449219e-05,0.007532138824462891,0.014647960662841797,1.9447279191493563,OCT,30
portfolio,optimaltree,1,4.440892098500624e-16,-3.4709584160821485e-16,0.006386518478393555,3.545284271240234e-05,0.006421971321105957,0.01726508140563965,2.6884395059345034,OCT-H,30
portfolio,optimaltree,1,0.0,-1.1573443940520704e-16,0.006869316101074219,3.545284271240234e-05,0.006904768943786621,0.024531126022338867,3.552780146888715,OCT-H,30
portfolio,optimaltree,1,2.220446049250313e-16,3.4773873464229954e-16,0.0062520503997802734,3.545284271240234e-05,0.006287503242492676,0.024810075759887695,3.945934467630073,OCT-H,30
portfolio,optimaltree,1,5.551115123125783e-16,2.314156386906365e-16,0.006360292434692383,3.545284271240234e-05,0.006395745277404785,0.025330066680908203,3.9604558315346847,OCT-H,30
portfolio,optimaltree,1,2.2204460492503126e-16,1.1576265855885067e-16,0.006899833679199219,3.545284271240234e-05,0.006935286521911621,0.02403402328491211,3.4654694090832523,OCT-H,30
portfolio,optimaltree,1,2.220446049250313e-16,2.316294158746238e-16,0.006995439529418945,3.545284271240234e-05,0.007030892372131348,0.024306058883666992,3.4570375419214163,OCT-H,30
portfolio,optimaltree,1,4.440892098500624e-16,-3.4801746601176844e-16,0.006282329559326172,3.545284271240234e-05,0.006317782402038574,0.024580001831054688,3.8906059542543594,OCT-H,30
portfolio,optimaltree,1,0.0,0.0,0.00632023811340332,3.545284271240234e-05,0.006355690956115723,0.03186321258544922,5.013335734140605,OCT-H,30
portfolio,optimaltree,1,0.0,-1.1601842047653e-16,0.006886720657348633,3.545284271240234e-05,0.006922173500061035,0.023480892181396484,3.3921270799105865,OCT-H,30
portfolio,optimaltree,1,2.220446049250313e-16,2.312510920780713e-16,0.006367683410644531,3.545284271240234e-05,0.006403136253356934,0.02440500259399414,3.811413911612372,OCT-H,30
portfolio,optimaltree,1,0.0,2.3150560707784507e-16,0.006877899169921875,3.545284271240234e-05,0.0069133520126342775,0.012805938720703125,1.8523487155434928,OCT-H,30
portfolio,optimaltree,1,0.0,3.486322869030429e-16,0.006899118423461914,3.545284271240234e-05,0.006934571266174317,0.01780104637145996,2.5670002784873667,OCT-H,30
portfolio,optimaltree,1,0.0,0.0,0.006860971450805664,3.545284271240234e-05,0.006896424293518067,0.019732952117919922,2.861330927168573,OCT-H,30
portfolio,optimaltree,1,0.0,0.0,0.006392717361450195,3.545284271240234e-05,0.006428170204162598,0.017993927001953125,2.7992300188786317,OCT-H,30
portfolio,optimaltree,1,0.0,0.0,0.0071794986724853516,3.545284271240234e-05,0.007214951515197754,0.013332128524780273,1.8478472789036966,OCT-H,30
portfolio,optimaltree,1,0.0,0.0,0.00653076171875,3.545284271240234e-05,0.0065662145614624025,0.018628835678100586,2.837073857962942,OCT-H,30
portfolio,optimaltree,1,2.220446049250313e-16,4.633472332498796e-16,0.005998134613037109,3.545284271240234e-05,0.006033587455749512,0.012841939926147461,2.128408682285719,OCT-H,30
portfolio,optimaltree,1,4.440892098500624e-16,-1.1577203541045358e-16,0.005942106246948242,3.545284271240234e-05,0.005977559089660645,0.017874956130981445,2.990343694284791,OCT-H,30
portfolio,optimaltree,1,2.220446049250313e-16,1.1593703603552835e-16,0.00717473030090332,3.545284271240234e-05,0.007210183143615723,0.013441085815429688,1.8641809157553972,OCT-H,30
portfolio,optimaltree,1,0.0,2.314287236899154e-16,0.006577491760253906,3.545284271240234e-05,0.006612944602966309,0.019237995147705078,2.9091420392476395,OCT-H,30
portfolio,optimaltree,1,0.0,0.0,0.00583338737487793,3.545284271240234e-05,0.005868840217590332,0.013476133346557617,2.2962174547138616,OCT-H,30
portfolio,optimaltree,1,2.220446049250313e-16,6.960303022906643e-16,0.006420612335205078,3.545284271240234e-05,0.006456065177917481,0.017347097396850586,2.686945828270929,OCT-H,30
portfolio,optimaltree,1,0.0,0.0,0.0069353580474853516,3.545284271240234e-05,0.006970810890197754,0.013122081756591797,1.8824326126884126,OCT-H,30
portfolio,optimaltree,1,1.1102230246251565e-16,1.1595992173437335e-16,0.007513761520385742,3.545284271240234e-05,0.007549214363098145,0.013279914855957031,1.7591121694558753,OCT-H,30
portfolio,optimaltree,1,2.2204460492503126e-16,-2.3195835012739875e-16,0.006297111511230469,3.545284271240234e-05,0.006332564353942871,0.013463973999023438,2.1261487837293442,OCT-H,30
portfolio,optimaltree,1,0.0,0.0,0.0069429874420166016,3.545284271240234e-05,0.006978440284729004,0.013261079788208008,1.9002927942548096,OCT-H,30
portfolio,optimaltree,1,4.440892098500626e-16,3.4764736940360224e-16,0.006340742111206055,3.545284271240234e-05,0.006376194953918457,0.01368093490600586,2.1456268205222164,OCT-H,30
portfolio,optimaltree,1,2.220446049250313e-16,1.1577901245740828e-16,0.006929159164428711,3.545284271240234e-05,0.0069646120071411135,0.013503074645996094,1.93881218826703,OCT-H,30
portfolio,optimaltree,1,0.0,0.0,0.005756855010986328,3.545284271240234e-05,0.005792307853698731,0.018522024154663086,3.1976933240583336,OCT-H,30
portfolio,optimaltree,1,0.0,1.1586471971975848e-16,0.006350994110107422,3.545284271240234e-05,0.006386446952819824,0.018643856048583984,2.919284570327812,OCT-H,30
portfolio,optimaltree,1,0.0,1.1594837656689895e-16,0.006996631622314453,3.545284271240234e-05,0.007032084465026856,0.019567012786865234,2.782533811159293,OCT-H,30
portfolio,optimaltree,1,0.0,1.1575775108595918e-16,0.00639653205871582,3.545284271240234e-05,0.006431984901428223,0.01789999008178711,2.7829651897678453,OCT-H,30
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.006941318511962891,3.545284271240234e-05,0.006976771354675293,0.017688989639282227,2.535411974971551,OCT-H,30
portfolio,optimaltree,1,2.2204460492503126e-16,-2.31485150588773e-16,0.005143880844116211,3.545284271240234e-05,0.0051793336868286135,0.01355290412902832,2.6167273530752126,OCT-H,30
portfolio,optimaltree,1,0.0,0.0,0.0069196224212646484,3.545284271240234e-05,0.006955075263977051,0.01696300506591797,2.4389391087937966,OCT-H,30
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.006372928619384766,3.545284271240234e-05,0.006408381462097168,0.013192892074584961,2.058693314780849,OCT-H,30
portfolio,optimaltree,1,0.0,2.3179985755186244e-16,0.006489276885986328,3.545284271240234e-05,0.006524729728698731,0.012434959411621094,1.9058198467480552,OCT-H,30
portfolio,optimaltree,1,0.0,-2.311969332213559e-16,0.005697488784790039,3.545284271240234e-05,0.005732941627502442,0.015461921691894531,2.6970310700042,OCT-H,30
portfolio,optimaltree,1,2.2204460492503126e-16,-4.620551383617707e-16,0.006970405578613281,3.545284271240234e-05,0.007005858421325684,0.017915964126586914,2.557283212011693,OCT-H,30
portfolio,optimaltree,1,0.0,-1.1561322468836728e-16,0.006317853927612305,3.545284271240234e-05,0.006353306770324707,0.017889022827148438,2.815702668522987,OCT-H,30
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.0070378780364990234,3.545284271240234e-05,0.007073330879211426,0.018873929977416992,2.668322788756796,OCT-H,30
portfolio,optimaltree,1,0.0,-2.3114204583471026e-16,0.005764007568359375,3.545284271240234e-05,0.0057994604110717775,0.019483089447021484,3.359465892693435,OCT-H,30
portfolio,optimaltree,1,2.2204460492503126e-16,-2.318452524095442e-16,0.005790233612060547,3.545284271240234e-05,0.005825686454772949,0.014654159545898438,2.515439109135778,OCT-H,30
portfolio,optimaltree,1,0.0,-3.479947040970773e-16,0.006390094757080078,3.545284271240234e-05,0.006425547599792481,0.019633054733276367,3.055467947029205,OCT-H,30
portfolio,optimaltree,1,0.0,1.159080517574715e-16,0.006426572799682617,3.545284271240234e-05,0.00646202564239502,0.013395071029663086,2.0728904171755147,OCT-H,30
portfolio,optimaltree,1,8.881784197001244e-16,-9.269080803378217e-16,0.006872892379760742,3.545284271240234e-05,0.006908345222473145,0.016132116317749023,2.335163602604941,OCT-H,30
portfolio,optimaltree,1,2.220446049250313e-16,2.312670297584038e-16,0.006385087966918945,3.545284271240234e-05,0.006420540809631348,0.013318061828613281,2.0742897247277168,OCT-H,30
portfolio,optimaltree,1,0.0,-3.474656073722179e-16,0.0070264339447021484,3.545284271240234e-05,0.007061886787414551,0.01827692985534668,2.588108589891187,OCT-H,30
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.005780458450317383,3.545284271240234e-05,0.005815911293029785,0.016618967056274414,2.85750009223693,OCT-H,30
portfolio,optimaltree,1,0.0,-3.473031730512684e-16,0.008123159408569336,3.545284271240234e-05,0.008158612251281738,0.0177459716796875,2.1751213482292364,OCT-H,30
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.0057430267333984375,3.545284271240234e-05,0.00577847957611084,0.015475988388061523,2.678211142606048,OCT-H,30
portfolio,optimaltree,1,2.2204460492503126e-16,-2.315483770188179e-16,0.006305694580078125,3.545284271240234e-05,0.0063411474227905275,0.016957998275756836,2.674279139893295,OCT-H,30
portfolio,optimaltree,1,0.0,1.1586691086031145e-16,0.006372213363647461,3.545284271240234e-05,0.0064076662063598635,0.017533063888549805,2.7362636135989016,OCT-H,30
portfolio,optimaltree,1,0.0,0.0,0.0075571537017822266,3.545284271240234e-05,0.007592606544494629,0.012903928756713867,1.6995387132328696,OCT-H,30
portfolio,optimaltree,1,2.2204460492503126e-16,-1.157258461027379e-16,0.005753517150878906,3.545284271240234e-05,0.005788969993591309,0.012839078903198242,2.2178520388621417,OCT-H,30
portfolio,optimaltree,1,0.0,1.157952176292179e-16,0.006507396697998047,3.545284271240234e-05,0.006542849540710449,0.012414932250976562,1.8974809329985751,OCT-H,30
portfolio,optimaltree,1,2.220446049250313e-16,1.1569249451325562e-16,0.0063037872314453125,3.545284271240234e-05,0.006339240074157715,0.013659000396728516,2.1546747302425464,OCT-H,30
portfolio,optimaltree,1,1.1102230246251565e-16,-1.1578837888584902e-16,0.00575566291809082,3.545284271240234e-05,0.005791115760803223,0.012867927551269531,2.222011799240007,OCT-H,30
portfolio,optimaltree,1,0.0,1.1558904328265163e-16,0.007517099380493164,3.545284271240234e-05,0.007552552223205567,0.017663002014160156,2.338679891532529,OCT-H,30
portfolio,optimaltree,1,0.0,0.0,0.007472991943359375,3.545284271240234e-05,0.0075084447860717775,0.01902484893798828,2.533793545805853,OCT-H,30
portfolio,optimaltree,1,0.0,3.478501092232903e-16,0.006915569305419922,3.545284271240234e-05,0.006951022148132324,0.01767897605895996,2.5433635057126294,OCT-H,30
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.006394624710083008,3.545284271240234e-05,0.00643007755279541,0.013063907623291016,2.0316874121699535,OCT-H,30
portfolio,optimaltree,1,3.382648695758843e-05,-1.0091539267338818e-10,0.007592439651489258,3.545284271240234e-05,0.00762789249420166,0.017868995666503906,2.342586196657467,OCT-H,30
portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.006994724273681641,3.545284271240234e-05,0.007030177116394043,0.013398885726928711,1.9059101221906825,OCT-H,30
portfolio,optimaltree,1,0.0,0.0,0.006985187530517578,3.545284271240234e-05,0.007020640373229981,0.012576103210449219,1.791304288765804,OCT-H,30
portfolio,optimaltree,1,0.0,-1.1585407123944487e-16,0.006976127624511719,3.545284271240234e-05,0.007011580467224121,0.012894153594970703,1.8389796216765786,OCT-H,30
portfolio,optimaltree,1,0.0,1.1572626281982148e-16,0.006935596466064453,3.545284271240234e-05,0.006971049308776856,0.0195620059967041,2.8061781132540093,OCT-H,30
portfolio,optimaltree,1,0.0,-1.15641229663776e-16,0.006903648376464844,3.545284271240234e-05,0.006939101219177246,0.01967000961303711,2.8346624428356932,OCT-H,30
portfolio,optimaltree,1,0.0,1.158006042044892e-16,0.0050923824310302734,3.545284271240234e-05,0.005127835273742676,0.017408132553100586,3.394830688544103,OCT-H,30
portfolio,optimaltree,1,0.0,1.1575721625193295e-16,0.0068356990814208984,3.545284271240234e-05,0.006871151924133301,0.017154932022094727,2.4966602705788055,OCT-H,30
portfolio,optimaltree,1,2.220446049250313e-16,1.1591752473239912e-16,0.007542133331298828,3.545284271240234e-05,0.007577586174011231,0.019076824188232422,2.517533123365856,OCT-H,30
portfolio,optimaltree,1,0.0,0.0,0.00697779655456543,3.545284271240234e-05,0.007013249397277832,0.01689600944519043,2.4091556549733646,OCT-H,30
portfolio,optimaltree,1,0.0,-3.467250909591602e-16,0.007010459899902344,3.545284271240234e-05,0.007045912742614746,0.018797874450683594,2.667911899758736,OCT-H,30
portfolio,optimaltree,1,0.0,-1.157399110892992e-16,0.006259918212890625,3.545284271240234e-05,0.0062953710556030275,0.013424873352050781,2.1324991384109646,OCT-H,30
portfolio,optimaltree,1,0.0,-2.3175138441864774e-16,0.0057430267333984375,3.545284271240234e-05,0.00577847957611084,0.012600898742675781,2.180659908320852,OCT-H,30
portfolio,optimaltree,1,0.0,-1.157633135030165e-16,0.006354570388793945,3.545284271240234e-05,0.006390023231506348,0.012674808502197266,1.983530895428275,OCT-H,30
portfolio,optimaltree,1,0.0,0.0,0.006905794143676758,3.545284271240234e-05,0.00694124698638916,0.012391090393066406,1.7851389551997856,OCT-H,30
portfolio,optimaltree,1,0.0,-1.1572705089700138e-16,0.006972551345825195,3.545284271240234e-05,0.007008004188537598,0.018085002899169922,2.580621017428905,OCT-H,30
portfolio,optimaltree,1,0.0,1.1594470274740116e-16,0.0052204132080078125,3.545284271240234e-05,0.005255866050720215,0.012037992477416992,2.2903917948531847,OCT-H,30
portfolio,optimaltree,1,0.0,1.157528979288765e-16,0.007593631744384766,3.545284271240234e-05,0.007629084587097168,0.012778997421264648,1.6750367983699337,OCT-H,30
portfolio,optimaltree,1,4.440892098500624e-16,-4.621841017299607e-16,0.0057697296142578125,3.545284271240234e-05,0.005805182456970215,0.012883901596069336,2.219379268708391,OCT-H,30
portfolio,optimaltree,1,4.440892098500626e-16,4.627482316608734e-16,0.006380796432495117,3.545284271240234e-05,0.00641624927520752,0.012755870819091797,1.9880572390447278,OCT-H,30
portfolio,optimaltree,1,1.1102230246251565e-16,-1.1580252485472514e-16,0.00707554817199707,3.545284271240234e-05,0.007111001014709473,0.012682914733886719,1.7835624981140425,OCT-H,30
portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.005779266357421875,3.545284271240234e-05,0.0058147192001342775,0.01853203773498535,3.187090742844022,OCT-H,30
portfolio,optimaltree,1,2.2204460492503126e-16,-3.480904786938606e-16,0.005757331848144531,3.545284271240234e-05,0.005792784690856934,0.012657880783081055,2.185111558359777,OCT-H,30
portfolio,optimaltree,1,0.0,0.0,0.006453514099121094,3.545284271240234e-05,0.006488966941833496,0.012865066528320312,1.9826062674754839,OCT-H,30
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.006478071212768555,3.545284271240234e-05,0.006513524055480957,0.012727022171020508,1.9539380007833176,OCT-H,30
portfolio,optimaltree,1,2.2204460492503126e-16,-2.316561591976835e-16,0.006412029266357422,3.545284271240234e-05,0.006447482109069824,0.012688875198364258,1.9680357360766492,OCT-H,30
portfolio,optimaltree,1,0.0,0.0,0.007066011428833008,3.545284271240234e-05,0.00710146427154541,0.012563943862915039,1.769204685469873,OCT-H,30
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.007013082504272461,3.545284271240234e-05,0.0070485353469848635,0.012402057647705078,1.7595226578540575,OCT-H,30
portfolio,optimaltree,1,2.220446049250313e-16,1.1577289865197962e-16,0.00705409049987793,3.545284271240234e-05,0.007089543342590332,0.0179290771484375,2.528946686978951,OCT-H,30
portfolio,optimaltree,1,0.0,-1.1603269181247892e-16,0.00640559196472168,3.545284271240234e-05,0.006441044807434082,0.012428045272827148,1.9295076566589058,OCT-H,30
portfolio,optimaltree,1,0.0,1.1580491995621398e-16,0.005745887756347656,3.545284271240234e-05,0.005781340599060059,0.022685766220092773,3.923962934095436,OCT-H,30
portfolio,optimaltree,1,0.0,-1.1579858027083233e-16,0.0070688724517822266,3.545284271240234e-05,0.007104325294494629,0.012534141540527344,1.7642972444181932,OCT-H,30
portfolio,optimaltree,1,0.0,0.0,0.005757808685302734,3.545284271240234e-05,0.005793261528015137,0.013089179992675781,2.259380131447361,OCT-H,30
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.0070056915283203125,3.545284271240234e-05,0.007041144371032715,0.018393993377685547,2.6123585043020108,OCT-H,30
portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.0069882869720458984,3.545284271240234e-05,0.007023739814758301,0.01263880729675293,1.799441270617148,OCT-H,30
portfolio,optimaltree,1,0.0,-2.3161436069589215e-16,0.0071239471435546875,3.545284271240234e-05,0.00715939998626709,0.011360883712768555,1.5868485815236757,OCT-H,30
portfolio,optimaltree,1,0.0,-2.318517262109443e-16,0.006453752517700195,3.545284271240234e-05,0.006489205360412598,0.011921882629394531,1.8371868306285983,OCT-H,30
portfolio,optimaltree,1,2.220446049250313e-16,4.634606740425607e-16,0.006373167037963867,3.545284271240234e-05,0.00640861988067627,0.011369943618774414,1.7741641461772266,OCT-H,30


==> data/benchmarks/portfolio/portfolio_p30_general.csv <==
accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,p,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
100.0,3.382648696880168e-07,-1.009161994840008e-12,2.8666863108526344,0.0001,0.00020098000000000018,pytorch,3.382648695758843e-05,6.960303022906643e-16,3.124961719831415,1.5528202056884765e-05,0.007735874652862549,0.022220840454101564,0.007751402854919432,4.0,301.0,100.0,0.0,4.0,100.0,300.0,10000.0,300.0,30.0,NN,portfolio,3.3656929564138714e-06,0.0,0.000661578878588018,1.0040953983737159e-11,0.0030805065643015436,0.0006615788785880177
100.0,3.382648696880168e-07,-1.009161994840008e-12,2.5476091377600905,0.0001,0.00020098000000000018,optimaltree,3.382648695758843e-05,6.960303022906643e-16,3.020408244556374,4.03118133544922e-05,0.007710034847259521,0.01974485397338867,0.007750346660614017,4.0,301.0,100.0,0.0,4.0,100.0,300.0,10000.0,300.0,30.0,OCT,portfolio,3.3656929564138714e-06,6.776263578034403e-21,0.0006658744941214018,1.0040953983737159e-11,0.0037007697712839924,0.0006658744941214018
100.0,3.382648696880168e-07,-1.009161994840008e-12,2.461744987279796,0.0001,0.00020098000000000018,optimaltree,3.382648695758843e-05,6.960303022906643e-16,3.9054696563675315,3.5452842712402355e-05,0.006568748950958252,0.01625786066055298,0.0066042017936706575,4.0,301.0,100.0,0.0,4.0,100.0,300.0,10000.0,300.0,30.0,OCT-H,portfolio,3.3656929564138714e-06,1.3552527156068805e-20,0.000577971725049501,1.0040953983737159e-11,0.0039478643578307535,0.0005779717250495008


==> data/benchmarks/portfolio/portfolio_p40_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,p
portfolio,pytorch,1,2.220446049250313e-16,3.939151941149655e-16,0.04475736618041992,2.2745132446289064e-05,0.04478011131286621,0.04321694374084473,0.9650923696660764,NN,40
portfolio,pytorch,1,1.1102230246251565e-16,3.946627676905403e-16,0.0399932861328125,2.2745132446289064e-05,0.04001603126525879,0.03754115104675293,0.9381527817663791,NN,40
portfolio,pytorch,1,2.220446049250313e-16,-1.3144387391008878e-16,0.036765098571777344,2.2745132446289064e-05,0.03678784370422363,0.046057939529418945,1.251988018099876,NN,40
portfolio,pytorch,1,0.0,-2.627136050523492e-16,0.036565542221069336,2.2745132446289064e-05,0.036588287353515624,0.04503893852233887,1.2309660216443898,NN,40
portfolio,pytorch,1,2.2204460492503126e-16,-1.3140498590297266e-16,0.03436708450317383,2.2745132446289064e-05,0.034389829635620116,0.035288095474243164,1.0261201014410566,NN,40
portfolio,pytorch,1,1.1102230246251565e-16,-3.940996937910433e-16,0.0388646125793457,2.2745132446289064e-05,0.03888735771179199,0.047347068786621094,1.2175439930253689,NN,40
portfolio,pytorch,1,0.0,-1.3134257447468198e-16,0.03448915481567383,2.2745132446289064e-05,0.034511899948120116,0.04765009880065918,1.3806860495159354,NN,40
portfolio,pytorch,1,1.1102230246251565e-16,1.3141893631168453e-16,0.038935184478759766,2.2745132446289064e-05,0.03895792961120605,0.04512596130371094,1.1583254488639632,NN,40
portfolio,pytorch,1,0.0,-2.6275645324736396e-16,0.03668975830078125,2.2745132446289064e-05,0.03671250343322754,0.03705000877380371,1.0091931987473974,NN,40
portfolio,pytorch,1,0.0,1.3138190465700683e-16,0.03679490089416504,2.2745132446289064e-05,0.03681764602661133,0.0469970703125,1.276482213950645,NN,40
portfolio,pytorch,1,2.220446049250313e-16,-1.3143967496419844e-16,0.034409523010253906,2.2745132446289064e-05,0.034432268142700194,0.046360015869140625,1.346411908649392,NN,40
portfolio,pytorch,1,0.0,-1.3138926500354838e-16,0.03461480140686035,2.2745132446289064e-05,0.03463754653930664,0.04248499870300293,1.226559122909904,NN,40
portfolio,pytorch,1,0.0,-2.632459286592888e-16,0.03764772415161133,2.2745132446289064e-05,0.037670469284057616,0.04168891906738281,1.1066737383339642,NN,40
portfolio,pytorch,1,0.0,-2.6297352192225047e-16,0.03226590156555176,2.2745132446289064e-05,0.032288646697998045,0.037201881408691406,1.1521660154000195,NN,40
portfolio,pytorch,1,0.0,-3.940082417689543e-16,0.03867149353027344,2.2745132446289064e-05,0.038694238662719725,0.04622602462768555,1.1946487700822082,NN,40
portfolio,pytorch,1,2.2204460492503126e-16,-2.6288126893218547e-16,0.03461623191833496,2.2745132446289064e-05,0.03463897705078125,0.04477500915527344,1.292619267873662,NN,40
portfolio,pytorch,1,0.0,1.3140786275602095e-16,0.03769040107727051,2.2745132446289064e-05,0.037713146209716795,0.04557204246520996,1.2083861211629254,NN,40
portfolio,pytorch,1,4.440892098500626e-16,2.6290844941750397e-16,0.035538673400878906,2.2745132446289064e-05,0.035561418533325194,0.04829597473144531,1.3581003436684156,NN,40
portfolio,pytorch,1,1.1102230246251565e-16,-2.626465645458918e-16,0.03577685356140137,2.2745132446289064e-05,0.035799598693847655,0.03745079040527344,1.0461231905292152,NN,40
portfolio,pytorch,1,0.0,1.3128221288314257e-16,0.033577919006347656,2.2745132446289064e-05,0.033600664138793944,0.03478193283081055,1.0351561114130705,NN,40
portfolio,pytorch,1,0.0,1.313327946919948e-16,0.03651857376098633,2.2745132446289064e-05,0.036541318893432616,0.048200130462646484,1.3190583132265992,NN,40
portfolio,pytorch,1,2.220446049250313e-16,3.942299235536256e-16,0.03647899627685547,2.2745132446289064e-05,0.036501741409301756,0.04890799522399902,1.3398811491096634,NN,40
portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.035588979721069336,2.2745132446289064e-05,0.035611724853515624,0.03571605682373047,1.0029297084217066,NN,40
portfolio,pytorch,1,2.2204460492503126e-16,-2.626452676130028e-16,0.03450775146484375,2.2745132446289064e-05,0.03453049659729004,0.04741811752319336,1.373224314616858,NN,40
portfolio,pytorch,1,2.220446049250313e-16,0.0,0.03754734992980957,2.2745132446289064e-05,0.03757009506225586,0.046118974685668945,1.2275447961802357,NN,40
portfolio,pytorch,1,0.0,-1.314184244123239e-16,0.03542923927307129,2.2745132446289064e-05,0.03545198440551758,0.0453338623046875,1.278739767741519,NN,40
portfolio,pytorch,1,2.2204460492503126e-16,-1.3144665523655432e-16,0.033296823501586914,2.2745132446289064e-05,0.0333195686340332,0.04674696922302246,1.402988428105707,NN,40
portfolio,pytorch,1,0.0,1.3134855145303181e-16,0.03543663024902344,2.2745132446289064e-05,0.035459375381469725,0.04766392707824707,1.344184057544205,NN,40
portfolio,pytorch,1,1.1102230246251565e-16,2.625470755761189e-16,0.03443503379821777,2.2745132446289064e-05,0.03445777893066406,0.0448300838470459,1.301014901083816,NN,40
portfolio,pytorch,1,0.0,-1.3134523519182851e-16,0.03445124626159668,2.2745132446289064e-05,0.03447399139404297,0.04603004455566406,1.3352107688817825,NN,40
portfolio,pytorch,1,0.0,0.0,0.03223228454589844,2.2745132446289064e-05,0.032255029678344725,0.04472994804382324,1.3867588555918733,NN,40
portfolio,pytorch,1,1.1102230246251565e-16,-1.3150391613930199e-16,0.03438997268676758,2.2745132446289064e-05,0.034412717819213866,0.045298099517822266,1.3163185702388986,NN,40
portfolio,pytorch,1,1.1102230246251565e-16,0.0,0.034364938735961914,2.2745132446289064e-05,0.0343876838684082,0.04637908935546875,1.3487122172271973,NN,40
portfolio,pytorch,1,2.2204460492503126e-16,1.3144959265624275e-16,0.03589606285095215,2.2745132446289064e-05,0.035918807983398436,0.04572296142578125,1.2729531961894243,NN,40
portfolio,pytorch,1,2.2204460492503126e-16,-1.3158815504093769e-16,0.034420013427734375,2.2745132446289064e-05,0.03444275856018066,0.04678797721862793,1.3584271171798532,NN,40
portfolio,pytorch,1,0.0,0.0,0.03555035591125488,2.2745132446289064e-05,0.03557310104370117,0.05011487007141113,1.4087855317939686,NN,40
portfolio,pytorch,1,2.220446049250313e-16,-2.63200652209628e-16,0.032390594482421875,2.2745132446289064e-05,0.03241333961486816,0.046170949935913086,1.4244428523722448,NN,40
portfolio,pytorch,1,0.0,0.0,0.035524606704711914,2.2745132446289064e-05,0.0355473518371582,0.04650998115539551,1.3083951054485554,NN,40
portfolio,pytorch,1,2.2204460492503126e-16,-3.942176695832642e-16,0.03661346435546875,2.2745132446289064e-05,0.03663620948791504,0.04641103744506836,1.2668078410343648,NN,40
portfolio,pytorch,1,3.3306690738754696e-16,5.259838452574184e-16,0.03449273109436035,2.2745132446289064e-05,0.03451547622680664,0.046051025390625,1.33421382014307,NN,40
portfolio,pytorch,1,2.220446049250313e-16,2.625341663980777e-16,0.03656816482543945,2.2745132446289064e-05,0.03659090995788574,0.0476689338684082,1.3027534413129571,NN,40
portfolio,pytorch,1,0.0,-1.313405301323167e-16,0.03555488586425781,2.2745132446289064e-05,0.0355776309967041,0.0472259521484375,1.327405755397612,NN,40
portfolio,pytorch,1,0.0,1.3144917038769092e-16,0.03370857238769531,2.2745132446289064e-05,0.0337313175201416,0.04831194877624512,1.432257982434192,NN,40
portfolio,pytorch,1,0.0,-2.628536150432707e-16,0.035564422607421875,2.2745132446289064e-05,0.03558716773986816,0.049263954162597656,1.3843179238848908,NN,40
portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.033504486083984375,2.2745132446289064e-05,0.03352723121643066,0.03763604164123535,1.1225514388074815,NN,40
portfolio,pytorch,1,3.3306690738754696e-16,-1.314356146235535e-16,0.03674149513244629,2.2745132446289064e-05,0.03676424026489258,0.04844498634338379,1.3177203171976208,NN,40
portfolio,pytorch,1,0.0,-1.3144823419149625e-16,0.035471200942993164,2.2745132446289064e-05,0.03549394607543945,0.04811215400695801,1.3555031019853243,NN,40
portfolio,pytorch,1,3.3306690738754696e-16,2.6276790439027857e-16,0.03434467315673828,2.2745132446289064e-05,0.03436741828918457,0.04795479774475098,1.3953564198868658,NN,40
portfolio,pytorch,1,0.0,-3.940506217369771e-16,0.034628868103027344,2.2745132446289064e-05,0.03465161323547363,0.04712700843811035,1.3600235036060422,NN,40
portfolio,pytorch,1,0.0,0.0,0.03551888465881348,2.2745132446289064e-05,0.035541629791259764,0.04692697525024414,1.3203383054140136,NN,40
portfolio,pytorch,1,4.440892098500624e-16,-3.9477415866972393e-16,0.03341960906982422,2.2745132446289064e-05,0.033442354202270506,0.04546093940734863,1.35938215151917,NN,40
portfolio,pytorch,1,2.2204460492503126e-16,-3.9438055363119953e-16,0.035454750061035156,2.2745132446289064e-05,0.035477495193481444,0.04630684852600098,1.305245713471601,NN,40
portfolio,pytorch,1,0.0,-1.3155752186880058e-16,0.03448319435119629,2.2745132446289064e-05,0.03450593948364258,0.04739093780517578,1.3734139256704283,NN,40
portfolio,pytorch,1,0.0,-2.6269294234474616e-16,0.03482818603515625,2.2745132446289064e-05,0.03485093116760254,0.046742916107177734,1.3412243099728136,NN,40
portfolio,pytorch,1,0.0,2.628424279354601e-16,0.03445935249328613,2.2745132446289064e-05,0.03448209762573242,0.04620695114135742,1.3400272698861357,NN,40
portfolio,pytorch,1,3.3306690738754696e-16,2.622463498116909e-16,0.034471750259399414,2.2745132446289064e-05,0.0344944953918457,0.045835018157958984,1.328763260261929,NN,40
portfolio,pytorch,1,0.0,2.626775205299729e-16,0.034366607666015625,2.2745132446289064e-05,0.03438935279846191,0.046746015548706055,1.3593165251658008,NN,40
portfolio,pytorch,1,1.1102230246251565e-16,3.943395267751483e-16,0.0367884635925293,2.2745132446289064e-05,0.036811208724975585,0.04534482955932617,1.231821261238855,NN,40
portfolio,pytorch,1,1.1102230246251565e-16,5.256343679392868e-16,0.0344243049621582,2.2745132446289064e-05,0.03444705009460449,0.0457611083984375,1.328447814043884,NN,40
portfolio,pytorch,1,0.0,0.0,0.03401327133178711,2.2745132446289064e-05,0.0340360164642334,0.047775983810424805,1.403689055698689,NN,40
portfolio,pytorch,1,0.0,1.3114661107426912e-16,0.03817582130432129,2.2745132446289064e-05,0.03819856643676758,0.047197818756103516,1.2355913626819728,NN,40
portfolio,pytorch,1,0.0,-2.632899485610735e-16,0.03886222839355469,2.2745132446289064e-05,0.038884973526000975,0.0499110221862793,1.2835555141346722,NN,40
portfolio,pytorch,1,0.0,0.0,0.03436422348022461,2.2745132446289064e-05,0.0343869686126709,0.045439958572387695,1.3214296114384447,NN,40
portfolio,pytorch,1,2.2204460492503126e-16,0.0,0.03521156311035156,2.2745132446289064e-05,0.03523430824279785,0.04716897010803223,1.3387227523524294,NN,40
portfolio,pytorch,1,4.440892098500624e-16,-3.9464894758145275e-16,0.035512447357177734,2.2745132446289064e-05,0.03553519248962402,0.04612588882446289,1.2980340218483764,NN,40
portfolio,pytorch,1,1.4753647625239334e-05,-9.34323186674057e-12,0.03240060806274414,2.2745132446289064e-05,0.03242335319519043,0.04926300048828125,1.519367851675155,NN,40
portfolio,pytorch,1,0.0,1.3138907892570313e-16,0.035555362701416016,2.2745132446289064e-05,0.0355781078338623,0.04773592948913574,1.3417219856673195,NN,40
portfolio,pytorch,1,0.0,0.0,0.03457283973693848,2.2745132446289064e-05,0.034595584869384764,0.04733014106750488,1.3680977282563451,NN,40
portfolio,pytorch,1,2.2204460492503126e-16,-3.9433591067606796e-16,0.03867530822753906,2.2745132446289064e-05,0.03869805335998535,0.04598093032836914,1.1881975018390576,NN,40
portfolio,pytorch,1,1.1102230246251565e-16,1.3142757373540764e-16,0.03548717498779297,2.2745132446289064e-05,0.035509920120239256,0.04796004295349121,1.3506097110636943,NN,40
portfolio,pytorch,1,1.1102230246251565e-16,-3.9438075292376456e-16,0.03126382827758789,2.2745132446289064e-05,0.03128657341003418,0.04618477821350098,1.476185250721278,NN,40
portfolio,pytorch,1,0.0,1.3124750785605283e-16,0.03345465660095215,2.2745132446289064e-05,0.033477401733398436,0.04619598388671875,1.379915450267209,NN,40
portfolio,pytorch,1,1.1102230246251565e-16,1.3163947426861032e-16,0.034759521484375,2.2745132446289064e-05,0.03478226661682129,0.04694795608520508,1.3497670120928882,NN,40
portfolio,pytorch,1,0.0,2.6319250937889745e-16,0.03469109535217285,2.2745132446289064e-05,0.03471384048461914,0.046957969665527344,1.3527160639668574,NN,40
portfolio,pytorch,1,2.220446049250313e-16,-1.3166173620322616e-16,0.03555417060852051,2.2745132446289064e-05,0.035576915740966795,0.04953312873840332,1.3922828246003898,NN,40
portfolio,pytorch,1,0.0,0.0,0.03349113464355469,2.2745132446289064e-05,0.033513879776000975,0.049638986587524414,1.4811471223057409,NN,40
portfolio,pytorch,1,2.220446049250313e-16,3.942186064835744e-16,0.03233218193054199,2.2745132446289064e-05,0.03235492706298828,0.04981589317321777,1.539669462899318,NN,40
portfolio,pytorch,1,1.1102230246251565e-16,-2.625717288553445e-16,0.03456473350524902,2.2745132446289064e-05,0.03458747863769531,0.04787707328796387,1.3842313800747776,NN,40
portfolio,pytorch,1,0.0,-2.6275120715586713e-16,0.034381866455078125,2.2745132446289064e-05,0.03440461158752441,0.04947400093078613,1.4380049257328658,NN,40
portfolio,pytorch,1,1.1102230246251565e-16,0.0,0.036547183990478516,2.2745132446289064e-05,0.0365699291229248,0.04956197738647461,1.3552658858013866,NN,40
portfolio,pytorch,1,0.0,0.0,0.03554129600524902,2.2745132446289064e-05,0.03556404113769531,0.04638099670410156,1.3041542867562668,NN,40
portfolio,pytorch,1,1.1102230246251565e-16,-2.630552933888248e-16,0.032369136810302734,2.2745132446289064e-05,0.03239188194274902,0.048400163650512695,1.4942065958395836,NN,40
portfolio,pytorch,1,0.0,-1.3140844747407525e-16,0.03229093551635742,2.2745132446289064e-05,0.03231368064880371,0.047302961349487305,1.463867946941492,NN,40
portfolio,pytorch,1,3.3306690738754696e-16,-1.3156523205874166e-16,0.03443646430969238,2.2745132446289064e-05,0.03445920944213867,0.04658102989196777,1.3517730280546092,NN,40
portfolio,pytorch,1,0.0,-1.3132306606365774e-16,0.03450274467468262,2.2745132446289064e-05,0.034525489807128905,0.04943680763244629,1.4318930132089962,NN,40
portfolio,pytorch,1,2.2204460492503126e-16,-3.9445028223544374e-16,0.03651118278503418,2.2745132446289064e-05,0.03653392791748047,0.04785895347595215,1.3099865304396403,NN,40
portfolio,pytorch,1,0.0,1.3151360907848583e-16,0.03443765640258789,2.2745132446289064e-05,0.03446040153503418,0.047495126724243164,1.3782522724222244,NN,40
portfolio,pytorch,1,2.220446049250313e-16,2.6249096434751887e-16,0.032389163970947266,2.2745132446289064e-05,0.03241190910339355,0.04529905319213867,1.3976052150348597,NN,40
portfolio,pytorch,1,2.2204460492503126e-16,-1.3154703208573648e-16,0.033416748046875,2.2745132446289064e-05,0.03343949317932129,0.04689502716064453,1.4023845071205816,NN,40
portfolio,pytorch,1,0.0,2.629643318941212e-16,0.033487796783447266,2.2745132446289064e-05,0.03351054191589355,0.03503108024597168,1.0453749251174287,NN,40
portfolio,pytorch,1,0.0,0.0,0.033449649810791016,2.2745132446289064e-05,0.0334723949432373,0.04776406288146973,1.4269687891311131,NN,40
portfolio,pytorch,1,4.440892098500624e-16,-3.9487105715978323e-16,0.03461647033691406,2.2745132446289064e-05,0.03463921546936035,0.04288911819458008,1.2381665581461296,NN,40
portfolio,pytorch,1,4.440892098500624e-16,-3.9427209245442037e-16,0.03760170936584473,2.2745132446289064e-05,0.037624454498291014,0.049118995666503906,1.3055071846619064,NN,40
portfolio,pytorch,1,0.0,-1.313625786466849e-16,0.0333864688873291,2.2745132446289064e-05,0.03340921401977539,0.03452110290527344,1.0332809052269205,NN,40
portfolio,pytorch,1,1.1102230246251565e-16,2.634524756876447e-16,0.03896903991699219,2.2745132446289064e-05,0.038991785049438475,0.046562910079956055,1.1941723114476035,NN,40
portfolio,pytorch,1,1.1102230246251565e-16,5.256955487723113e-16,0.03675985336303711,2.2745132446289064e-05,0.0367825984954834,0.027291059494018555,0.7419557239103071,NN,40
portfolio,pytorch,1,0.0,0.0,0.03864407539367676,2.2745132446289064e-05,0.038666820526123045,0.04875588417053223,1.2609230215241793,NN,40
portfolio,pytorch,1,0.0,0.0,0.03227043151855469,2.2745132446289064e-05,0.032293176651000975,0.034316062927246094,1.0626412910103848,NN,40
portfolio,pytorch,1,0.0,0.0,0.03554821014404297,2.2745132446289064e-05,0.035570955276489256,0.04909086227416992,1.3800827639458053,NN,40
portfolio,pytorch,1,2.220446049250313e-16,2.6265634929852795e-16,0.0322718620300293,2.2745132446289064e-05,0.032294607162475585,0.03437399864196777,1.064388195497492,NN,40
portfolio,optimaltree,1,2.220446049250313e-16,3.939151941149655e-16,0.047689199447631836,0.023253557682037355,0.07094275712966919,0.049295902252197266,0.6948687117149142,OCT,40
portfolio,optimaltree,1,1.1102230246251565e-16,3.946627676905403e-16,0.04237174987792969,0.023253557682037355,0.06562530755996704,0.04809284210205078,0.732839873673804,OCT,40
portfolio,optimaltree,1,2.220446049250313e-16,-1.3144387391008878e-16,0.03631782531738281,0.023253557682037355,0.059571382999420164,0.04640507698059082,0.7789827035078656,OCT,40
portfolio,optimaltree,1,0.0,-2.627136050523492e-16,0.0374603271484375,0.023253557682037355,0.06071388483047485,0.04450392723083496,0.7330107001898941,OCT,40
portfolio,optimaltree,1,2.2204460492503126e-16,-1.3140498590297266e-16,0.03635525703430176,0.023253557682037355,0.05960881471633911,0.04852795600891113,0.8141070450711269,OCT,40
portfolio,optimaltree,1,1.1102230246251565e-16,-3.940996937910433e-16,0.04013490676879883,0.023253557682037355,0.06338846445083618,0.051612138748168945,0.8142197353305364,OCT,40
portfolio,optimaltree,1,0.0,-1.3134257447468198e-16,0.036513328552246094,0.023253557682037355,0.059766886234283445,0.0487370491027832,0.8154523712635156,OCT,40
portfolio,optimaltree,1,1.1102230246251565e-16,1.3141893631168453e-16,0.03520941734313965,0.023253557682037355,0.058462975025177,0.04779505729675293,0.8175269437822836,OCT,40
portfolio,optimaltree,1,0.0,-2.6275645324736396e-16,0.04011130332946777,0.023253557682037355,0.06336486101150512,0.04827284812927246,0.7618236252503984,OCT,40
portfolio,optimaltree,1,0.0,1.3138190465700683e-16,0.037932395935058594,0.023253557682037355,0.061185953617095945,0.049955129623413086,0.8164476758184438,OCT,40
portfolio,optimaltree,1,2.220446049250313e-16,-1.3143967496419844e-16,0.03629326820373535,0.023253557682037355,0.0595468258857727,0.04019498825073242,0.6750147913481994,OCT,40
portfolio,optimaltree,1,0.0,-1.3138926500354838e-16,0.03628039360046387,0.023253557682037355,0.05953395128250122,0.03699088096618652,0.621340935202788,OCT,40
portfolio,optimaltree,1,0.0,-2.632459286592888e-16,0.03741908073425293,0.023253557682037355,0.06067263841629028,0.04027199745178223,0.6637587964358149,OCT,40
portfolio,optimaltree,1,0.0,-2.6297352192225047e-16,0.035108327865600586,0.023253557682037355,0.05836188554763794,0.04290294647216797,0.7351192661030186,OCT,40
portfolio,optimaltree,1,0.0,-3.940082417689543e-16,0.0398561954498291,0.023253557682037355,0.06310975313186645,0.031436920166015625,0.4981309323192703,OCT,40
portfolio,optimaltree,1,2.2204460492503126e-16,-2.6288126893218547e-16,0.03636336326599121,0.023253557682037355,0.05961692094802856,0.045263051986694336,0.7592316286537625,OCT,40
portfolio,optimaltree,1,0.0,1.3140786275602095e-16,0.03970479965209961,0.023253557682037355,0.06295835733413696,0.03951311111450195,0.6276070848671484,OCT,40
portfolio,optimaltree,1,4.440892098500626e-16,2.6290844941750397e-16,0.03658795356750488,0.023253557682037355,0.059841511249542234,0.04450201988220215,0.743664706204133,OCT,40
portfolio,optimaltree,1,1.1102230246251565e-16,-2.626465645458918e-16,0.036553144454956055,0.023253557682037355,0.059806702136993406,0.042653799057006836,0.7131942998512762,OCT,40
portfolio,optimaltree,1,0.0,1.3128221288314257e-16,0.035230159759521484,0.023253557682037355,0.058483717441558836,0.042923927307128906,0.7339466296755435,OCT,40
portfolio,optimaltree,1,0.0,1.313327946919948e-16,0.03863191604614258,0.023253557682037355,0.06188547372817993,0.04565286636352539,0.7376992307443075,OCT,40
portfolio,optimaltree,1,2.220446049250313e-16,3.942299235536256e-16,0.03898477554321289,0.023253557682037355,0.06223833322525024,0.03812599182128906,0.6125805407305036,OCT,40
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.036106109619140625,0.023253557682037355,0.059359667301177976,0.036611080169677734,0.6167669367808468,OCT,40
portfolio,optimaltree,1,2.2204460492503126e-16,-2.626452676130028e-16,0.038416147232055664,0.023253557682037355,0.061669704914093015,0.04455399513244629,0.722461623490996,OCT,40
portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.03870105743408203,0.023253557682037355,0.06195461511611938,0.03481602668762207,0.5619601804057309,OCT,40
portfolio,optimaltree,1,0.0,-1.314184244123239e-16,0.039643049240112305,0.023253557682037355,0.06289660692214966,0.04645204544067383,0.7385461269503758,OCT,40
portfolio,optimaltree,1,2.2204460492503126e-16,-1.3144665523655432e-16,0.03505349159240723,0.023253557682037355,0.05830704927444458,0.04319596290588379,0.7408360300066869,OCT,40
portfolio,optimaltree,1,0.0,1.3134855145303181e-16,0.03795361518859863,0.023253557682037355,0.061207172870635984,0.044007062911987305,0.7189853876276583,OCT,40
portfolio,optimaltree,1,1.1102230246251565e-16,2.625470755761189e-16,0.03572797775268555,0.023253557682037355,0.0589815354347229,0.04293012619018555,0.7278570466802775,OCT,40
portfolio,optimaltree,1,0.0,-1.3134523519182851e-16,0.036425113677978516,0.023253557682037355,0.05967867136001587,0.04552578926086426,0.7628485725867902,OCT,40
portfolio,optimaltree,1,0.0,0.0,0.03313136100769043,0.023253557682037355,0.05638491868972778,0.04374980926513672,0.7759133165710687,OCT,40
portfolio,optimaltree,1,1.1102230246251565e-16,-1.3150391613930199e-16,0.03716325759887695,0.023253557682037355,0.060416815280914304,0.0446169376373291,0.7384854271096214,OCT,40
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.03620100021362305,0.023253557682037355,0.0594545578956604,0.04382801055908203,0.7371682190623278,OCT,40
portfolio,optimaltree,1,2.2204460492503126e-16,1.3144959265624275e-16,0.037615060806274414,0.023253557682037355,0.060868618488311765,0.044400930404663086,0.7294552021611782,OCT,40
portfolio,optimaltree,1,2.2204460492503126e-16,-1.3158815504093769e-16,0.03522205352783203,0.023253557682037355,0.05847561120986938,0.043496131896972656,0.7438337282335491,OCT,40
portfolio,optimaltree,1,0.0,0.0,0.0372316837310791,0.023253557682037355,0.06048524141311645,0.04473400115966797,0.7395853949583019,OCT,40
portfolio,optimaltree,1,2.220446049250313e-16,-2.63200652209628e-16,0.03421139717102051,0.023253557682037355,0.05746495485305786,0.042536020278930664,0.740208017002683,OCT,40
portfolio,optimaltree,1,0.0,0.0,0.03763723373413086,0.023253557682037355,0.06089079141616821,0.046293020248413086,0.7602630738039807,OCT,40
portfolio,optimaltree,1,2.2204460492503126e-16,-3.942176695832642e-16,0.0372011661529541,0.023253557682037355,0.06045472383499145,0.04276299476623535,0.7073557210013082,OCT,40
portfolio,optimaltree,1,3.3306690738754696e-16,5.259838452574184e-16,0.03660988807678223,0.023253557682037355,0.05986344575881958,0.04421091079711914,0.7385293351678746,OCT,40
portfolio,optimaltree,1,2.220446049250313e-16,2.625341663980777e-16,0.03995394706726074,0.023253557682037355,0.0632075047492981,0.04269099235534668,0.6754101830893863,OCT,40
portfolio,optimaltree,1,0.0,-1.313405301323167e-16,0.037702322006225586,0.023253557682037355,0.06095587968826294,0.04213881492614746,0.691300250962686,OCT,40
portfolio,optimaltree,1,0.0,1.3144917038769092e-16,0.0373988151550293,0.023253557682037355,0.06065237283706665,0.03311896324157715,0.5460456317273225,OCT,40
portfolio,optimaltree,1,0.0,-2.628536150432707e-16,0.036556243896484375,0.023253557682037355,0.059809801578521726,0.04454994201660156,0.7448602209140228,OCT,40
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.03680586814880371,0.023253557682037355,0.06005942583084106,0.045144081115722656,0.7516568880107535,OCT,40
portfolio,optimaltree,1,3.3306690738754696e-16,-1.314356146235535e-16,0.03886127471923828,0.023253557682037355,0.06211483240127563,0.04547405242919922,0.7320965165844242,OCT,40
portfolio,optimaltree,1,0.0,-1.3144823419149625e-16,0.037738800048828125,0.023253557682037355,0.060992357730865476,0.0441741943359375,0.7242578575312713,OCT,40
portfolio,optimaltree,1,3.3306690738754696e-16,2.6276790439027857e-16,0.03414654731750488,0.023253557682037355,0.057400104999542234,0.04277610778808594,0.7452269954632849,OCT,40
portfolio,optimaltree,1,0.0,-3.940506217369771e-16,0.036590576171875,0.023253557682037355,0.05984413385391235,0.04585981369018555,0.7663209530634293,OCT,40
portfolio,optimaltree,1,0.0,0.0,0.03974771499633789,0.023253557682037355,0.06300127267837524,0.06507396697998047,1.0328992449436132,OCT,40
portfolio,optimaltree,1,4.440892098500624e-16,-3.9477415866972393e-16,0.034998178482055664,0.023253557682037355,0.058251736164093015,0.04383492469787598,0.7525084672909077,OCT,40
portfolio,optimaltree,1,2.2204460492503126e-16,-3.9438055363119953e-16,0.03638911247253418,0.023253557682037355,0.05964267015457153,0.04766488075256348,0.7991741588536178,OCT,40
portfolio,optimaltree,1,0.0,-1.3155752186880058e-16,0.035117387771606445,0.023253557682037355,0.0583709454536438,0.04718613624572754,0.8083839636142462,OCT,40
portfolio,optimaltree,1,0.0,-2.6269294234474616e-16,0.03615880012512207,0.023253557682037355,0.05941235780715942,0.04567098617553711,0.7687118953227872,OCT,40
portfolio,optimaltree,1,0.0,2.628424279354601e-16,0.03656005859375,0.023253557682037355,0.05981361627578735,0.04471278190612793,0.747535171589813,OCT,40
portfolio,optimaltree,1,3.3306690738754696e-16,2.622463498116909e-16,0.035092830657958984,0.023253557682037355,0.058346388339996336,0.046586036682128906,0.7984390809361248,OCT,40
portfolio,optimaltree,1,0.0,2.626775205299729e-16,0.03619217872619629,0.023253557682037355,0.05944573640823364,0.04450392723083496,0.7486479253148063,OCT,40
portfolio,optimaltree,1,1.1102230246251565e-16,3.943395267751483e-16,0.039594173431396484,0.023253557682037355,0.06284773111343384,0.04379701614379883,0.6968750560740151,OCT,40
portfolio,optimaltree,1,1.1102230246251565e-16,5.256343679392868e-16,0.03427696228027344,0.023253557682037355,0.05753051996231079,0.04496908187866211,0.7816561002424819,OCT,40
portfolio,optimaltree,1,0.0,0.0,0.035208702087402344,0.023253557682037355,0.058462259769439695,0.04541301727294922,0.7767920270623583,OCT,40
portfolio,optimaltree,1,0.0,1.3114661107426912e-16,0.03617072105407715,0.023253557682037355,0.0594242787361145,0.04511308670043945,0.7591692765977559,OCT,40
portfolio,optimaltree,1,0.0,-2.632899485610735e-16,0.03972053527832031,0.023253557682037355,0.06297409296035766,0.0447540283203125,0.7106736471533661,OCT,40
portfolio,optimaltree,1,0.0,0.0,0.03625965118408203,0.023253557682037355,0.05951320886611938,0.040693044662475586,0.6837649227420833,OCT,40
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.0353245735168457,0.023253557682037355,0.058578131198883054,0.04580998420715332,0.7820321896514651,OCT,40
portfolio,optimaltree,1,4.440892098500624e-16,-3.9464894758145275e-16,0.03614401817321777,0.023253557682037355,0.059397575855255125,0.03886890411376953,0.6543853609192479,OCT,40
portfolio,optimaltree,1,1.4753647625239334e-05,-9.34323186674057e-12,0.036226511001586914,0.023253557682037355,0.059480068683624265,0.04560685157775879,0.766758556052492,OCT,40
portfolio,optimaltree,1,0.0,1.3138907892570313e-16,0.04284811019897461,0.023253557682037355,0.06610166788101196,0.047515869140625,0.7188301091911506,OCT,40
portfolio,optimaltree,1,0.0,0.0,0.036841392517089844,0.023253557682037355,0.060094950199127195,0.04508209228515625,0.7501810407659013,OCT,40
portfolio,optimaltree,1,2.2204460492503126e-16,-3.9433591067606796e-16,0.04106545448303223,0.023253557682037355,0.06431901216506958,0.0427708625793457,0.6649800912610057,OCT,40
portfolio,optimaltree,1,1.1102230246251565e-16,1.3142757373540764e-16,0.03519010543823242,0.023253557682037355,0.05844366312026977,0.04229402542114258,0.7236717064450041,OCT,40
portfolio,optimaltree,1,1.1102230246251565e-16,-3.9438075292376456e-16,0.03502178192138672,0.023253557682037355,0.05827533960342407,0.037249088287353516,0.6391912692545662,OCT,40
portfolio,optimaltree,1,0.0,1.3124750785605283e-16,0.035959482192993164,0.023253557682037355,0.059213039875030515,0.04489707946777344,0.7582295987932557,OCT,40
portfolio,optimaltree,1,1.1102230246251565e-16,1.3163947426861032e-16,0.03525710105895996,0.023253557682037355,0.05851065874099731,0.034718990325927734,0.5933789000669855,OCT,40
portfolio,optimaltree,1,0.0,2.6319250937889745e-16,0.03647446632385254,0.023253557682037355,0.05972802400588989,0.031019926071166992,0.5193529601466149,OCT,40
portfolio,optimaltree,1,2.220446049250313e-16,-1.3166173620322616e-16,0.03520536422729492,0.023253557682037355,0.05845892190933227,0.04511117935180664,0.77167313180651,OCT,40
portfolio,optimaltree,1,0.0,0.0,0.035083770751953125,0.023253557682037355,0.058337328433990476,0.043913841247558594,0.7527571526907979,OCT,40
portfolio,optimaltree,1,2.220446049250313e-16,3.942186064835744e-16,0.03613543510437012,0.023253557682037355,0.05938899278640747,0.036566972732543945,0.6157196984979536,OCT,40
portfolio,optimaltree,1,1.1102230246251565e-16,-2.625717288553445e-16,0.035037994384765625,0.023253557682037355,0.058291552066802976,0.046357154846191406,0.7952636909215494,OCT,40
portfolio,optimaltree,1,0.0,-2.6275120715586713e-16,0.035247087478637695,0.023253557682037355,0.05850064516067505,0.04578900337219238,0.7827093743398986,OCT,40
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.03820347785949707,0.023253557682037355,0.06145703554153442,0.043298959732055664,0.7045403239925718,OCT,40
portfolio,optimaltree,1,0.0,0.0,0.037236690521240234,0.023253557682037355,0.060490248203277586,0.04399991035461426,0.7273884908977805,OCT,40
portfolio,optimaltree,1,1.1102230246251565e-16,-2.630552933888248e-16,0.03538179397583008,0.023253557682037355,0.05863535165786743,0.0449981689453125,0.7674238777977014,OCT,40
portfolio,optimaltree,1,0.0,-1.3140844747407525e-16,0.033132076263427734,0.023253557682037355,0.056385633945465086,0.04305386543273926,0.763560900536828,OCT,40
portfolio,optimaltree,1,3.3306690738754696e-16,-1.3156523205874166e-16,0.03642988204956055,0.023253557682037355,0.0596834397315979,0.04673004150390625,0.7829649516525135,OCT,40
portfolio,optimaltree,1,0.0,-1.3132306606365774e-16,0.03511500358581543,0.023253557682037355,0.05836856126785278,0.044281959533691406,0.7586611451750868,OCT,40
portfolio,optimaltree,1,2.2204460492503126e-16,-3.9445028223544374e-16,0.03640031814575195,0.023253557682037355,0.059653875827789304,0.04403400421142578,0.7381583107616433,OCT,40
portfolio,optimaltree,1,0.0,1.3151360907848583e-16,0.03532290458679199,0.023253557682037355,0.058576462268829343,0.044801950454711914,0.7648456174956243,OCT,40
portfolio,optimaltree,1,2.220446049250313e-16,2.6249096434751887e-16,0.03394770622253418,0.023253557682037355,0.05720126390457153,0.044561147689819336,0.7790238300356508,OCT,40
portfolio,optimaltree,1,2.2204460492503126e-16,-1.3154703208573648e-16,0.0372929573059082,0.023253557682037355,0.060546514987945554,0.04277610778808594,0.7064999165782275,OCT,40
portfolio,optimaltree,1,0.0,2.629643318941212e-16,0.0342555046081543,0.023253557682037355,0.05750906229019165,0.0440981388092041,0.7668033011333795,OCT,40
portfolio,optimaltree,1,0.0,0.0,0.036310434341430664,0.023253557682037355,0.059563992023468015,0.044168949127197266,0.7415377584127478,OCT,40
portfolio,optimaltree,1,4.440892098500624e-16,-3.9487105715978323e-16,0.03655052185058594,0.023253557682037355,0.05980407953262329,0.04263496398925781,0.7129106295499511,OCT,40
portfolio,optimaltree,1,4.440892098500624e-16,-3.9427209245442037e-16,0.04090261459350586,0.023253557682037355,0.06415617227554321,0.04615902900695801,0.7194791610807205,OCT,40
portfolio,optimaltree,1,0.0,-1.313625786466849e-16,0.03747415542602539,0.023253557682037355,0.06072771310806274,0.0457000732421875,0.7525406590046606,OCT,40
portfolio,optimaltree,1,1.1102230246251565e-16,2.634524756876447e-16,0.03515768051147461,0.023253557682037355,0.05841123819351196,0.04040098190307617,0.6916645349860726,OCT,40
portfolio,optimaltree,1,1.1102230246251565e-16,5.256955487723113e-16,0.035573482513427734,0.023253557682037355,0.058827040195465086,0.03426408767700195,0.5824547276754429,OCT,40
portfolio,optimaltree,1,0.0,0.0,0.03602266311645508,0.023253557682037355,0.05927622079849243,0.042206764221191406,0.7120353432225701,OCT,40
portfolio,optimaltree,1,0.0,0.0,0.0342097282409668,0.023253557682037355,0.05746328592300415,0.04239082336425781,0.7377027380762364,OCT,40
portfolio,optimaltree,1,0.0,0.0,0.03863048553466797,0.023253557682037355,0.06188404321670532,0.03006720542907715,0.48586362277247974,OCT,40
portfolio,optimaltree,1,2.220446049250313e-16,2.6265634929852795e-16,0.0354609489440918,0.023253557682037355,0.05871450662612915,0.030668973922729492,0.5223406562541254,OCT,40
portfolio,optimaltree,1,2.220446049250313e-16,3.939151941149655e-16,0.04680943489074707,8.11767578125e-05,0.04689061164855957,0.04826092720031738,1.0292236655394513,OCT-H,40
portfolio,optimaltree,1,1.1102230246251565e-16,3.946627676905403e-16,0.039411306381225586,8.11767578125e-05,0.03949248313903809,0.05208086967468262,1.3187539889888813,OCT-H,40
portfolio,optimaltree,1,2.220446049250313e-16,-1.3144387391008878e-16,0.03648972511291504,8.11767578125e-05,0.03657090187072754,0.061018943786621094,1.6685107740113598,OCT-H,40
portfolio,optimaltree,1,0.0,-2.627136050523492e-16,0.03777885437011719,8.11767578125e-05,0.03786003112792969,0.06583499908447266,1.7389050437390048,OCT-H,40
portfolio,optimaltree,1,2.2204460492503126e-16,-1.3140498590297266e-16,0.03680014610290527,8.11767578125e-05,0.036881322860717776,0.0653231143951416,1.771170590649207,OCT-H,40
portfolio,optimaltree,1,1.1102230246251565e-16,-3.940996937910433e-16,0.04101228713989258,8.11767578125e-05,0.04109346389770508,0.04855799674987793,1.1816476914857916,OCT-H,40
portfolio,optimaltree,1,0.0,-1.3134257447468198e-16,0.03769516944885254,8.11767578125e-05,0.03777634620666504,0.051351070404052734,1.3593445518294367,OCT-H,40
portfolio,optimaltree,1,1.1102230246251565e-16,1.3141893631168453e-16,0.03813529014587402,8.11767578125e-05,0.038216466903686526,0.10830998420715332,2.8341181951779344,OCT-H,40
portfolio,optimaltree,1,0.0,-2.6275645324736396e-16,0.03985762596130371,8.11767578125e-05,0.03993880271911621,0.04654502868652344,1.1654087132723494,OCT-H,40
portfolio,optimaltree,1,0.0,1.3138190465700683e-16,0.03690671920776367,8.11767578125e-05,0.036987895965576174,0.0603640079498291,1.631993558271294,OCT-H,40
portfolio,optimaltree,1,2.220446049250313e-16,-1.3143967496419844e-16,0.03449678421020508,8.11767578125e-05,0.03457796096801758,0.044671058654785156,1.2918939522230084,OCT-H,40
portfolio,optimaltree,1,0.0,-1.3138926500354838e-16,0.035526275634765625,8.11767578125e-05,0.03560745239257813,0.04305887222290039,1.2092657387607828,OCT-H,40
portfolio,optimaltree,1,0.0,-2.632459286592888e-16,0.03545784950256348,8.11767578125e-05,0.03553902626037598,0.043463945388793945,1.222992016448515,OCT-H,40
portfolio,optimaltree,1,0.0,-2.6297352192225047e-16,0.034549713134765625,8.11767578125e-05,0.03463088989257813,0.056307077407836914,1.625920603902942,OCT-H,40
portfolio,optimaltree,1,0.0,-3.940082417689543e-16,0.038588523864746094,8.11767578125e-05,0.038669700622558596,0.056478023529052734,1.4605239404440944,OCT-H,40
portfolio,optimaltree,1,2.2204460492503126e-16,-2.6288126893218547e-16,0.03540325164794922,8.11767578125e-05,0.03548442840576172,0.04784703254699707,1.3483951890071306,OCT-H,40
portfolio,optimaltree,1,0.0,1.3140786275602095e-16,0.03858518600463867,8.11767578125e-05,0.038666362762451174,0.05380702018737793,1.3915718041012592,OCT-H,40
portfolio,optimaltree,1,4.440892098500626e-16,2.6290844941750397e-16,0.03770637512207031,8.11767578125e-05,0.037787551879882815,0.050390005111694336,1.3335080629692966,OCT-H,40
portfolio,optimaltree,1,1.1102230246251565e-16,-2.626465645458918e-16,0.035378217697143555,8.11767578125e-05,0.03545939445495606,0.04622077941894531,1.3034847359748178,OCT-H,40
portfolio,optimaltree,1,0.0,1.3128221288314257e-16,0.03553462028503418,8.11767578125e-05,0.03561579704284668,0.042572975158691406,1.1953396720976106,OCT-H,40
portfolio,optimaltree,1,0.0,1.313327946919948e-16,0.0376582145690918,8.11767578125e-05,0.0377393913269043,0.04496884346008301,1.1915624995261875,OCT-H,40
portfolio,optimaltree,1,2.220446049250313e-16,3.942299235536256e-16,0.03790855407714844,8.11767578125e-05,0.03798973083496094,0.03465104103088379,0.9121159921195165,OCT-H,40
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.03543543815612793,8.11767578125e-05,0.03551661491394043,0.04418611526489258,1.244097033795564,OCT-H,40
portfolio,optimaltree,1,2.2204460492503126e-16,-2.626452676130028e-16,0.03668093681335449,8.11767578125e-05,0.036762113571166995,0.03248190879821777,0.8835702206114111,OCT-H,40
portfolio,optimaltree,1,2.220446049250313e-16,0.0,0.03866863250732422,8.11767578125e-05,0.03874980926513672,0.043998003005981445,1.1354379244794512,OCT-H,40
portfolio,optimaltree,1,0.0,-1.314184244123239e-16,0.0387728214263916,8.11767578125e-05,0.038853998184204104,0.044387102127075195,1.1424075822683428,OCT-H,40
portfolio,optimaltree,1,2.2204460492503126e-16,-1.3144665523655432e-16,0.03433084487915039,8.11767578125e-05,0.03441202163696289,0.04900503158569336,1.4240672083344186,OCT-H,40
portfolio,optimaltree,1,0.0,1.3134855145303181e-16,0.036467790603637695,8.11767578125e-05,0.0365489673614502,0.04553508758544922,1.2458652288348118,OCT-H,40
portfolio,optimaltree,1,1.1102230246251565e-16,2.625470755761189e-16,0.03444933891296387,8.11767578125e-05,0.03453051567077637,0.04205918312072754,1.21802939526683,OCT-H,40
portfolio,optimaltree,1,0.0,-1.3134523519182851e-16,0.03738093376159668,8.11767578125e-05,0.03746211051940918,0.04578685760498047,1.2222177813836255,OCT-H,40
portfolio,optimaltree,1,0.0,0.0,0.03337430953979492,8.11767578125e-05,0.033455486297607424,0.03803515434265137,1.1368884016303018,OCT-H,40
portfolio,optimaltree,1,1.1102230246251565e-16,-1.3150391613930199e-16,0.03548121452331543,8.11767578125e-05,0.03556239128112793,0.04312705993652344,1.2127154103782072,OCT-H,40
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.035515785217285156,8.11767578125e-05,0.03559696197509766,0.04363107681274414,1.2256966435300534,OCT-H,40
portfolio,optimaltree,1,2.2204460492503126e-16,1.3144959265624275e-16,0.036841392517089844,8.11767578125e-05,0.036922569274902346,0.04593396186828613,1.2440619049636172,OCT-H,40
portfolio,optimaltree,1,2.2204460492503126e-16,-1.3158815504093769e-16,0.03440380096435547,8.11767578125e-05,0.03448497772216797,0.044352054595947266,1.286126815950832,OCT-H,40
portfolio,optimaltree,1,0.0,0.0,0.03648877143859863,8.11767578125e-05,0.036569948196411135,0.046028852462768555,1.258652383524177,OCT-H,40
portfolio,optimaltree,1,2.220446049250313e-16,-2.63200652209628e-16,0.033319711685180664,8.11767578125e-05,0.03340088844299317,0.046475887298583984,1.3914566188233741,OCT-H,40
portfolio,optimaltree,1,0.0,0.0,0.0363926887512207,8.11767578125e-05,0.036473865509033206,0.047683000564575195,1.3073196355556531,OCT-H,40
portfolio,optimaltree,1,2.2204460492503126e-16,-3.942176695832642e-16,0.03632354736328125,8.11767578125e-05,0.03640472412109375,0.04533195495605469,1.2452217686162408,OCT-H,40
portfolio,optimaltree,1,3.3306690738754696e-16,5.259838452574184e-16,0.03504300117492676,8.11767578125e-05,0.03512417793273926,0.04328799247741699,1.2324272061345025,OCT-H,40
portfolio,optimaltree,1,2.220446049250313e-16,2.625341663980777e-16,0.03740072250366211,8.11767578125e-05,0.03748189926147461,0.033782958984375,0.901313958204313,OCT-H,40
portfolio,optimaltree,1,0.0,-1.313405301323167e-16,0.03518390655517578,8.11767578125e-05,0.035265083312988284,0.03416609764099121,0.9688364362493279,OCT-H,40
portfolio,optimaltree,1,0.0,1.3144917038769092e-16,0.035201311111450195,8.11767578125e-05,0.0352824878692627,0.04639601707458496,1.3149871190065403,OCT-H,40
portfolio,optimaltree,1,0.0,-2.628536150432707e-16,0.03744387626647949,8.11767578125e-05,0.037525053024291995,0.04407000541687012,1.1744155401550325,OCT-H,40
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.03523683547973633,8.11767578125e-05,0.03531801223754883,0.04086184501647949,1.1569689919591981,OCT-H,40
portfolio,optimaltree,1,3.3306690738754696e-16,-1.314356146235535e-16,0.03635215759277344,8.11767578125e-05,0.03643333435058594,0.03211498260498047,0.8814725080045818,OCT-H,40
portfolio,optimaltree,1,0.0,-1.3144823419149625e-16,0.034215688705444336,8.11767578125e-05,0.03429686546325684,0.04584622383117676,1.3367467613124313,OCT-H,40
portfolio,optimaltree,1,3.3306690738754696e-16,2.6276790439027857e-16,0.03435659408569336,8.11767578125e-05,0.03443777084350586,0.03182506561279297,0.9241325682029274,OCT-H,40
portfolio,optimaltree,1,0.0,-3.940506217369771e-16,0.0357823371887207,8.11767578125e-05,0.035863513946533206,0.04408407211303711,1.229217866903936,OCT-H,40
portfolio,optimaltree,1,0.0,0.0,0.03762006759643555,8.11767578125e-05,0.03770124435424805,0.03240203857421875,0.8594421518229755,OCT-H,40
portfolio,optimaltree,1,4.440892098500624e-16,-3.9477415866972393e-16,0.03431987762451172,8.11767578125e-05,0.03440105438232422,0.04228496551513672,1.2291764387565798,OCT-H,40
portfolio,optimaltree,1,2.2204460492503126e-16,-3.9438055363119953e-16,0.03740549087524414,8.11767578125e-05,0.03748666763305664,0.03366804122924805,0.8981337460777324,OCT-H,40
portfolio,optimaltree,1,0.0,-1.3155752186880058e-16,0.03564739227294922,8.11767578125e-05,0.03572856903076172,0.045198917388916016,1.2650637463258179,OCT-H,40
portfolio,optimaltree,1,0.0,-2.6269294234474616e-16,0.03554058074951172,8.11767578125e-05,0.03562175750732422,0.03465890884399414,0.9729702089198685,OCT-H,40
portfolio,optimaltree,1,0.0,2.628424279354601e-16,0.03565526008605957,8.11767578125e-05,0.03573643684387207,0.04495716094970703,1.2580202426481164,OCT-H,40
portfolio,optimaltree,1,3.3306690738754696e-16,2.622463498116909e-16,0.03387904167175293,8.11767578125e-05,0.03396021842956543,0.033236026763916016,0.9786752942372438,OCT-H,40
portfolio,optimaltree,1,0.0,2.626775205299729e-16,0.036101341247558594,8.11767578125e-05,0.036182518005371096,0.04096794128417969,1.1322578842660487,OCT-H,40
portfolio,optimaltree,1,1.1102230246251565e-16,3.943395267751483e-16,0.03822517395019531,8.11767578125e-05,0.038306350708007815,0.044862985610961914,1.1711631304410173,OCT-H,40
portfolio,optimaltree,1,3.3306690738754696e-16,1.82009291388845e-07,0.03502678871154785,8.11767578125e-05,0.035107965469360354,0.04650592803955078,1.3246546023903814,OCT-H,40
portfolio,optimaltree,1,0.0,0.0,0.03478360176086426,8.11767578125e-05,0.03486477851867676,0.044467926025390625,1.2754397966867779,OCT-H,40
portfolio,optimaltree,1,0.0,1.3114661107426912e-16,0.037125349044799805,8.11767578125e-05,0.03720652580261231,0.044120073318481445,1.185815454862591,OCT-H,40
portfolio,optimaltree,1,0.0,-2.632899485610735e-16,0.03751015663146973,8.11767578125e-05,0.03759133338928223,0.043006181716918945,1.1440451252835995,OCT-H,40
portfolio,optimaltree,1,0.0,0.0,0.036416053771972656,8.11767578125e-05,0.03649723052978516,0.0322871208190918,0.8846457758690068,OCT-H,40
portfolio,optimaltree,1,2.2204460492503126e-16,0.0,0.034517526626586914,8.11767578125e-05,0.03459870338439942,0.04280495643615723,1.2371838320235438,OCT-H,40
portfolio,optimaltree,1,4.440892098500624e-16,-3.9464894758145275e-16,0.03673911094665527,8.11767578125e-05,0.036820287704467776,0.042144060134887695,1.1445880182455481,OCT-H,40
portfolio,optimaltree,1,1.4753647625239334e-05,-9.34323186674057e-12,0.03309178352355957,8.11767578125e-05,0.03317296028137207,0.04382896423339844,1.3212255964388602,OCT-H,40
portfolio,optimaltree,1,0.0,1.3138907892570313e-16,0.03578805923461914,8.11767578125e-05,0.03586923599243164,0.04500889778137207,1.254805030998399,OCT-H,40
portfolio,optimaltree,1,0.0,0.0,0.03737020492553711,8.11767578125e-05,0.03745138168334961,0.04536294937133789,1.2112490202599295,OCT-H,40
portfolio,optimaltree,1,2.2204460492503126e-16,-3.9433591067606796e-16,0.041867971420288086,8.11767578125e-05,0.04194914817810059,0.03219103813171387,0.7673824029761608,OCT-H,40
portfolio,optimaltree,1,1.1102230246251565e-16,1.3142757373540764e-16,0.03812003135681152,8.11767578125e-05,0.038201208114624026,0.045430898666381836,1.1892529296472738,OCT-H,40
portfolio,optimaltree,1,1.1102230246251565e-16,-3.9438075292376456e-16,0.03589439392089844,8.11767578125e-05,0.03597557067871094,0.04478287696838379,1.244813525498421,OCT-H,40
portfolio,optimaltree,1,0.0,1.3124750785605283e-16,0.03583073616027832,8.11767578125e-05,0.03591191291809082,0.040834903717041016,1.1370851731061702,OCT-H,40
portfolio,optimaltree,1,1.1102230246251565e-16,1.3163947426861032e-16,0.03483271598815918,8.11767578125e-05,0.03491389274597168,0.03414201736450195,0.9778920274778359,OCT-H,40
portfolio,optimaltree,1,0.0,2.6319250937889745e-16,0.03606390953063965,8.11767578125e-05,0.03614508628845215,0.044493913650512695,1.2309809774815195,OCT-H,40
portfolio,optimaltree,1,2.220446049250313e-16,-1.3166173620322616e-16,0.0371859073638916,8.11767578125e-05,0.037267084121704104,0.03759002685546875,1.0086656292375868,OCT-H,40
portfolio,optimaltree,1,0.0,0.0,0.037076711654663086,8.11767578125e-05,0.03715788841247559,0.04643416404724121,1.249644854190669,OCT-H,40
portfolio,optimaltree,1,2.220446049250313e-16,3.942186064835744e-16,0.03608846664428711,8.11767578125e-05,0.03616964340209961,0.04688286781311035,1.2961938079375381,OCT-H,40
portfolio,optimaltree,1,1.1102230246251565e-16,-2.625717288553445e-16,0.03596305847167969,8.11767578125e-05,0.03604423522949219,0.0453028678894043,1.2568686116091177,OCT-H,40
portfolio,optimaltree,1,0.0,-2.6275120715586713e-16,0.03829479217529297,8.11767578125e-05,0.03837596893310547,0.04713606834411621,1.2282704425334714,OCT-H,40
portfolio,optimaltree,1,1.1102230246251565e-16,0.0,0.039546966552734375,8.11767578125e-05,0.03962814331054688,0.04261589050292969,1.0753945792758761,OCT-H,40
portfolio,optimaltree,1,0.0,0.0,0.03811168670654297,8.11767578125e-05,0.03819286346435547,0.043953895568847656,1.1508405388317853,OCT-H,40
portfolio,optimaltree,1,1.1102230246251565e-16,-2.630552933888248e-16,0.03482556343078613,8.11767578125e-05,0.034906740188598635,0.03345179557800293,0.95831909245221,OCT-H,40
portfolio,optimaltree,1,0.0,-1.3140844747407525e-16,0.03497147560119629,8.11767578125e-05,0.03505265235900879,0.04065203666687012,1.1597421002699742,OCT-H,40
portfolio,optimaltree,1,3.3306690738754696e-16,-1.3156523205874166e-16,0.03704333305358887,8.11767578125e-05,0.03712450981140137,0.042771100997924805,1.1520987405681327,OCT-H,40
portfolio,optimaltree,1,0.0,-1.3132306606365774e-16,0.03696584701538086,8.11767578125e-05,0.03704702377319336,0.033576011657714844,0.9063079361859538,OCT-H,40
portfolio,optimaltree,1,2.2204460492503126e-16,-3.9445028223544374e-16,0.03852128982543945,8.11767578125e-05,0.038602466583251956,0.04346418380737305,1.1259431755127896,OCT-H,40
portfolio,optimaltree,1,0.0,1.3151360907848583e-16,0.035572052001953125,8.11767578125e-05,0.03565322875976563,0.04168415069580078,1.1691550007061633,OCT-H,40
portfolio,optimaltree,1,2.220446049250313e-16,2.6249096434751887e-16,0.03357410430908203,8.11767578125e-05,0.033655281066894534,0.04026389122009277,1.1963617579084456,OCT-H,40
portfolio,optimaltree,1,2.2204460492503126e-16,-1.3154703208573648e-16,0.0356752872467041,8.11767578125e-05,0.035756464004516604,0.04449295997619629,1.2443333314663365,OCT-H,40
portfolio,optimaltree,1,0.0,2.629643318941212e-16,0.034613847732543945,8.11767578125e-05,0.03469502449035645,0.0432131290435791,1.245513720723566,OCT-H,40
portfolio,optimaltree,1,0.0,0.0,0.03569173812866211,8.11767578125e-05,0.03577291488647461,0.04102802276611328,1.1469018640587652,OCT-H,40
portfolio,optimaltree,1,4.440892098500624e-16,-3.9487105715978323e-16,0.035596609115600586,8.11767578125e-05,0.03567778587341309,0.04551982879638672,1.2758591286436267,OCT-H,40
portfolio,optimaltree,1,4.440892098500624e-16,-3.9427209245442037e-16,0.03792095184326172,8.11767578125e-05,0.03800212860107422,0.04360485076904297,1.1474317985390527,OCT-H,40
portfolio,optimaltree,1,0.0,-1.313625786466849e-16,0.0368044376373291,8.11767578125e-05,0.036885614395141604,0.04213404655456543,1.142289405923929,OCT-H,40
portfolio,optimaltree,1,1.1102230246251565e-16,2.634524756876447e-16,0.03462481498718262,8.11767578125e-05,0.03470599174499512,0.04220294952392578,1.2160133568294236,OCT-H,40
portfolio,optimaltree,1,1.1102230246251565e-16,5.256955487723113e-16,0.03463006019592285,8.11767578125e-05,0.034711236953735354,0.03262519836425781,0.9399030754145148,OCT-H,40
portfolio,optimaltree,1,0.0,0.0,0.03654003143310547,8.11767578125e-05,0.03662120819091797,0.03128695487976074,0.8543397781048601,OCT-H,40
portfolio,optimaltree,1,0.0,0.0,0.033391475677490234,8.11767578125e-05,0.03347265243530274,0.029017925262451172,0.8669144256953691,OCT-H,40
portfolio,optimaltree,1,0.0,0.0,0.03769659996032715,8.11767578125e-05,0.03777777671813965,0.027395009994506836,0.7251620496066051,OCT-H,40
portfolio,optimaltree,1,2.220446049250313e-16,2.6265634929852795e-16,0.03450512886047363,8.11767578125e-05,0.034586305618286135,0.026974201202392578,0.7799098724245078,OCT-H,40


==> data/benchmarks/portfolio/portfolio_p40_general.csv <==
accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,p,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
100.0,1.475364763656361e-07,-9.345732212287949e-14,1.2879392960444358,0.0,0.00010396000000000019,pytorch,1.4753647625239334e-05,5.259838452574184e-16,1.1191323246445826,2.2745132446289057e-05,0.0352367115020752,0.0454120397567749,0.03525945663452148,10.0,401.0,100.0,0.0,14.0,100.0,400.0,10000.0,400.0,40.0,NN,portfolio,1.467969403849724e-06,6.776263578034403e-21,0.0020379482196251314,9.296373511541495e-13,0.004324587482638628,0.002037948219625131
100.0,1.475364763656361e-07,-9.345732212287949e-14,0.7230700209436094,0.0,0.00010396000000000019,optimaltree,1.4753647625239334e-05,5.259838452574184e-16,0.9172742872262246,0.023253557682037358,0.036866748332977296,0.043471190929412845,0.06012030601501465,10.0,401.0,100.0,0.0,14.0,100.0,400.0,10000.0,400.0,40.0,OCT,portfolio,1.467969403849724e-06,3.469446951953614e-18,0.002172473809916594,9.296373511541495e-13,0.004690433718176738,0.002172473809916594
100.0,1.4753647636785655e-07,1.8199994513099833e-09,1.1990388009048147,0.0,0.00010396000000000019,optimaltree,1.4753647625239334e-05,1.82009291388845e-07,2.309843706431594,8.117675781250003e-05,0.03641039371490479,0.04375480890274048,0.03649157047271729,10.0,401.0,100.0,0.0,14.0,100.0,400.0,10000.0,400.0,40.0,OCT-H,portfolio,1.467969403849501e-06,2.710505431213761e-20,0.0019695830468027965,1.8109705254058837e-08,0.009677360324459814,0.0019695830468027965


==> data/benchmarks/transportation/transportation_detail.csv <==
,problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,n,m
0,transportation,pytorch,1,1.0156507809891764e-16,0.0,0.001264333724975586,1.36566162109375e-05,0.0012779903411865234,0.0007648468017578125,0.5984761990045296,NN,20,20
1,transportation,pytorch,1,9.611660016936465e-17,0.0,0.0008046627044677734,1.36566162109375e-05,0.000818319320678711,0.0007550716400146484,0.9227102683930215,NN,20,20
2,transportation,pytorch,1,1.0111728058835717e-16,0.0,0.0008060932159423828,1.36566162109375e-05,0.0008197498321533204,0.0008211135864257812,1.0016636225089288,NN,20,20
3,transportation,pytorch,1,9.79880244640323e-17,0.0,0.0007910728454589844,1.36566162109375e-05,0.0008047294616699219,0.0007569789886474609,0.9406627005759521,NN,20,20
4,transportation,pytorch,1,9.808278813859067e-17,0.0,0.0008661746978759766,1.36566162109375e-05,0.0008798313140869141,0.000701904296875,0.7977714428173471,NN,20,20
5,transportation,pytorch,1,9.814146549522549e-17,1.1487859739802475e-16,0.0009050369262695312,1.36566162109375e-05,0.0009186935424804688,0.0012481212615966797,1.358582817755263,NN,20,20
6,transportation,pytorch,1,9.544421111458475e-17,0.0,0.0008709430694580078,1.36566162109375e-05,0.0008845996856689454,0.0007112026214599609,0.8039824487639746,NN,20,20
7,transportation,pytorch,1,9.644610190378099e-17,0.0,0.0008995532989501953,1.36566162109375e-05,0.0009132099151611329,0.0010170936584472656,1.1137566966383659,NN,20,20
8,transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0008699893951416016,1.36566162109375e-05,0.0008836460113525391,0.0007200241088867188,0.8148332020246716,NN,20,20
9,transportation,pytorch,1,1.9564984195947013e-16,-2.1768483042851732e-16,0.0009360313415527344,1.36566162109375e-05,0.0009496879577636719,0.0007860660552978516,0.8277098270771825,NN,20,20
10,transportation,pytorch,1,9.739451596287113e-17,0.0,0.0009465217590332031,1.36566162109375e-05,0.0009601783752441407,0.0008149147033691406,0.8487117856220575,NN,20,20
11,transportation,pytorch,1,6.342080051374821e-05,-1.7425487475184676e-05,0.0008728504180908203,1.36566162109375e-05,0.0008865070343017579,0.0011889934539794922,1.3412115279107544,NN,20,20
12,transportation,pytorch,1,9.976934920712458e-17,0.0,0.0008985996246337891,1.36566162109375e-05,0.0009122562408447266,0.0006909370422363281,0.7573936042317865,NN,20,20
13,transportation,pytorch,1,9.677646621773719e-17,0.0,0.0009298324584960938,1.36566162109375e-05,0.0009434890747070313,0.0008130073547363281,0.8617029879108883,NN,20,20
14,transportation,pytorch,1,9.92983777827509e-17,0.0,0.0008602142333984375,1.36566162109375e-05,0.000873870849609375,0.0007181167602539062,0.821765322158198,NN,20,20
15,transportation,pytorch,1,1.0249610021165427e-16,0.0,0.0008814334869384766,1.36566162109375e-05,0.0008950901031494141,0.0007750988006591797,0.8659450014383583,NN,20,20
16,transportation,pytorch,1,9.890163287933377e-17,0.0,0.0008676052093505859,1.36566162109375e-05,0.0008812618255615235,0.0006959438323974609,0.789712900537838,NN,20,20
17,transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0008215904235839844,1.36566162109375e-05,0.0008352470397949219,0.0007421970367431641,0.8885958301934187,NN,20,20
18,transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0007860660552978516,1.36566162109375e-05,0.0007997226715087891,0.0007860660552978516,0.9829233099204597,NN,20,20
19,transportation,pytorch,1,1.043267256139119e-16,-1.1268883341334427e-16,0.0008251667022705078,1.36566162109375e-05,0.0008388233184814454,0.0007939338684082031,0.9464852143661107,NN,20,20
20,transportation,pytorch,1,9.87017646184214e-17,0.0,0.0008182525634765625,1.36566162109375e-05,0.0008319091796875,0.0007300376892089844,0.8775449376375641,NN,20,20
21,transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0008156299591064453,1.36566162109375e-05,0.0008292865753173829,0.0008540153503417969,1.029819335993652,NN,20,20
22,transportation,pytorch,1,9.80244899138376e-17,0.0,0.0008072853088378906,1.36566162109375e-05,0.0008209419250488282,0.0008039474487304688,0.9792988081131944,NN,20,20
23,transportation,pytorch,1,9.594965573107265e-17,0.0,0.0007450580596923828,1.36566162109375e-05,0.0007587146759033204,0.0007231235504150391,0.9530902371884309,NN,20,20
24,transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0007901191711425781,1.36566162109375e-05,0.0008037757873535157,0.0011742115020751953,1.46086946204409,NN,20,20
25,transportation,pytorch,1,1.7033422745360551e-16,-2.2928620643567835e-16,0.0007607936859130859,1.36566162109375e-05,0.0007744503021240235,0.0011019706726074219,1.4229068922629822,NN,20,20
26,transportation,pytorch,1,9.842297327131395e-17,-1.1215690344109005e-16,0.0008347034454345703,1.36566162109375e-05,0.0008483600616455079,0.0008029937744140625,0.9465247254291399,NN,20,20
27,transportation,pytorch,1,2.6279242167789222e-17,0.0,0.0009288787841796875,1.36566162109375e-05,0.000942535400390625,0.0007328987121582031,0.7775821596244131,NN,20,20
28,transportation,pytorch,1,0.0,0.0,0.0007643699645996094,1.36566162109375e-05,0.0007780265808105469,0.0007538795471191406,0.9689637420019122,NN,20,20
29,transportation,pytorch,1,1.0376078434893858e-16,0.0,0.0007684230804443359,1.36566162109375e-05,0.0007820796966552735,0.0007569789886474609,0.9679051788261978,NN,20,20
30,transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0008597373962402344,1.36566162109375e-05,0.0008733940124511719,0.000820159912109375,0.9390491581315105,NN,20,20
31,transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0008127689361572266,1.36566162109375e-05,0.0008264255523681641,0.0006499290466308594,0.7864338714702793,NN,20,20
32,transportation,pytorch,1,0.0,0.0,0.0007660388946533203,1.36566162109375e-05,0.0007796955108642579,0.0006811618804931641,0.8736254999571902,NN,20,20
33,transportation,pytorch,1,1.0150299096175709e-16,-1.1511283944495448e-16,0.0007832050323486328,1.36566162109375e-05,0.0007968616485595704,0.000820159912109375,1.0292375264789304,NN,20,20
34,transportation,pytorch,1,0.0,0.0,0.0007753372192382812,1.36566162109375e-05,0.0007889938354492188,0.0007319450378417969,0.92769424164773,NN,20,20
35,transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0007824897766113281,1.36566162109375e-05,0.0007961463928222657,0.0007121562957763672,0.8945042044991734,NN,20,20
36,transportation,pytorch,1,0.0,0.0,0.0008361339569091797,1.36566162109375e-05,0.0008497905731201172,0.0007791519165039062,0.9168752174352183,NN,20,20
37,transportation,pytorch,1,1.069532190393097e-16,0.0,0.0008251667022705078,1.36566162109375e-05,0.0008388233184814454,0.0007009506225585938,0.8356355946655751,NN,20,20
38,transportation,pytorch,1,1.0352441675012981e-16,0.0,0.000823974609375,1.36566162109375e-05,0.0008376312255859375,0.0007250308990478516,0.8655729119227615,NN,20,20
39,transportation,pytorch,1,0.0,0.0,0.0007877349853515625,1.36566162109375e-05,0.0008013916015625,0.0009088516235351562,1.1340917745620716,NN,20,20
40,transportation,pytorch,1,9.789584398636195e-17,-1.121656950960139e-16,0.0007853507995605469,1.36566162109375e-05,0.0007990074157714844,0.0013041496276855469,1.632212169678451,NN,20,20
41,transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0007646083831787109,1.36566162109375e-05,0.0007782649993896485,0.0015130043029785156,1.9440734250738294,NN,20,20
42,transportation,pytorch,1,9.774873073784267e-17,0.0,0.0007789134979248047,1.36566162109375e-05,0.0007925701141357422,0.0007929801940917969,1.0005174052727206,NN,20,20
43,transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0008323192596435547,1.36566162109375e-05,0.0008459758758544922,0.0007510185241699219,0.8877540667591057,NN,20,20
44,transportation,pytorch,1,9.944367868110069e-17,0.0,0.0007808208465576172,1.36566162109375e-05,0.0007944774627685547,0.0008020401000976562,1.00951900800653,NN,20,20
45,transportation,pytorch,1,1.7033422745360551e-16,-1.1335247416323227e-16,0.0008001327514648438,1.36566162109375e-05,0.0008137893676757813,0.0007388591766357422,0.9079243425678526,NN,20,20
46,transportation,pytorch,1,9.45212540376816e-17,0.0,0.0008013248443603516,1.36566162109375e-05,0.0008149814605712891,0.0010881423950195312,1.3351744152029674,NN,20,20
47,transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0008339881896972656,1.36566162109375e-05,0.0008476448059082032,0.0007259845733642578,0.8564726266285637,NN,20,20
48,transportation,pytorch,1,0.0,0.0,0.0007736682891845703,1.36566162109375e-05,0.0007873249053955079,0.0007669925689697266,0.974175418195913,NN,20,20
49,transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0009386539459228516,1.36566162109375e-05,0.0009523105621337891,0.001207113265991211,1.2675626145387904,NN,20,20
50,transportation,pytorch,1,0.0,0.0,0.0008215904235839844,1.36566162109375e-05,0.0008352470397949219,0.0007390975952148438,0.8848850220364914,NN,20,20
51,transportation,pytorch,1,1.0063081022796341e-16,0.0,0.0008084774017333984,1.36566162109375e-05,0.000822134017944336,0.0007541179656982422,0.9172688992773208,NN,20,20
52,transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0007615089416503906,1.36566162109375e-05,0.0007751655578613282,0.0007388591766357422,0.9531630619325311,NN,20,20
53,transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0007650852203369141,1.36566162109375e-05,0.0007787418365478516,0.0007650852203369141,0.9824632303415506,NN,20,20
54,transportation,pytorch,1,9.850320680030934e-17,0.0,0.0007853507995605469,1.36566162109375e-05,0.0007990074157714844,0.0007529258728027344,0.9423265140483635,NN,20,20
55,transportation,pytorch,1,9.97647249844645e-17,0.0,0.0007572174072265625,1.36566162109375e-05,0.0007708740234375,0.0007231235504150391,0.9380567102137767,NN,20,20
56,transportation,pytorch,1,1.0434240389661114e-16,0.0,0.0007710456848144531,1.36566162109375e-05,0.0007847023010253907,0.000759124755859375,0.9674047786879268,NN,20,20
57,transportation,pytorch,1,1.7033422745360551e-16,1.1465961549134393e-16,0.0007920265197753906,1.36566162109375e-05,0.0008056831359863282,0.0011370182037353516,1.411247366302881,NN,20,20
58,transportation,pytorch,1,9.903836861783188e-17,0.0,0.0007464885711669922,1.36566162109375e-05,0.0007601451873779297,0.0007319450378417969,0.9629016272096553,NN,20,20
59,transportation,pytorch,1,9.980062743687234e-17,0.0,0.0012712478637695312,1.36566162109375e-05,0.0012849044799804687,0.0007569789886474609,0.5891325000742215,NN,20,20
60,transportation,pytorch,1,1.7033422745360551e-16,-1.1530232260377719e-16,0.0012416839599609375,1.36566162109375e-05,0.001255340576171875,0.0007278919219970703,0.5798362100401119,NN,20,20
61,transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0012106895446777344,1.36566162109375e-05,0.0012243461608886718,0.0007851123809814453,0.6412503310432927,NN,20,20
62,transportation,pytorch,1,0.0,4.403767040416214e-16,0.0012595653533935547,1.36566162109375e-05,0.0012732219696044921,0.0007929801940917969,0.622813785044979,NN,20,20
63,transportation,pytorch,1,0.0,0.0,0.0012433528900146484,1.36566162109375e-05,0.0012570095062255859,0.0007271766662597656,0.5784973483957605,NN,20,20
64,transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0012235641479492188,1.36566162109375e-05,0.0012372207641601562,0.0007429122924804688,0.6004686584651435,NN,20,20
65,transportation,pytorch,1,0.0,0.0,0.0012352466583251953,1.36566162109375e-05,0.0012489032745361328,0.000820159912109375,0.6567041089823378,NN,20,20
66,transportation,pytorch,1,9.542577530792705e-17,0.0,0.0012726783752441406,1.36566162109375e-05,0.001286334991455078,0.0007860660552978516,0.6110896932133272,NN,20,20
67,transportation,pytorch,1,1.7033422745360551e-16,-2.3348909092862156e-16,0.001234292984008789,1.36566162109375e-05,0.0012479496002197265,0.0006999969482421875,0.560917642923191,NN,20,20
68,transportation,pytorch,1,0.0,0.0,0.0012068748474121094,1.36566162109375e-05,0.0012205314636230468,0.0009479522705078125,0.7766717194605491,NN,20,20
69,transportation,pytorch,1,1.0277597387428004e-16,-1.1395764236612746e-16,0.0012621879577636719,1.36566162109375e-05,0.0012758445739746093,0.0007259845733642578,0.569022738484998,NN,20,20
70,transportation,pytorch,1,1.0076133776040182e-16,0.0,0.0012359619140625,1.36566162109375e-05,0.0012496185302734374,0.0007531642913818359,0.6027153672385371,NN,20,20
71,transportation,pytorch,1,0.0,0.0,0.0012197494506835938,1.36566162109375e-05,0.0012334060668945312,0.0007619857788085938,0.6177898741224137,NN,20,20
72,transportation,pytorch,1,2.4496882727229915e-17,0.0,0.0012259483337402344,1.36566162109375e-05,0.0012396049499511718,0.0007660388946533203,0.617970180486529,NN,20,20
73,transportation,pytorch,1,1.0208741240630586e-16,0.0,0.0012788772583007812,1.36566162109375e-05,0.0012925338745117187,0.0007038116455078125,0.5445208511643007,NN,20,20
74,transportation,pytorch,1,0.0,0.0,0.0012555122375488281,1.36566162109375e-05,0.0012691688537597656,0.0007529258728027344,0.5932432635517951,NN,20,20
75,transportation,pytorch,1,9.923223206270677e-17,0.0,0.0012767314910888672,1.36566162109375e-05,0.0012903881072998046,0.0007259845733642578,0.5626094732718928,NN,20,20
76,transportation,pytorch,1,0.0,0.0,0.0013146400451660156,1.36566162109375e-05,0.001328296661376953,0.0008158683776855469,0.6142215074453268,NN,20,20
77,transportation,pytorch,1,0.0,0.0,0.0013461112976074219,1.36566162109375e-05,0.0013597679138183593,0.0007660388946533203,0.5633600314205159,NN,20,20
78,transportation,pytorch,1,9.818381657854106e-17,-1.139288179170419e-16,0.0012218952178955078,1.36566162109375e-05,0.0012355518341064453,0.0011830329895019531,0.9574936128499425,NN,20,20
79,transportation,pytorch,1,9.93210560543781e-17,0.0,0.0012707710266113281,1.36566162109375e-05,0.0012844276428222656,0.0007989406585693359,0.6220207600124739,NN,20,20
80,transportation,pytorch,1,1.0226824297737045e-16,0.0,0.001220703125,1.36566162109375e-05,0.0012343597412109374,0.0014491081237792969,1.1739755238271834,NN,20,20
81,transportation,pytorch,1,0.0,0.0,0.001271963119506836,1.36566162109375e-05,0.0012856197357177734,0.0007410049438476562,0.5763795648593916,NN,20,20
82,transportation,pytorch,1,1.0093665229208961e-16,0.0,0.0012753009796142578,1.36566162109375e-05,0.0012889575958251953,0.0008039474487304688,0.6237190822524916,NN,20,20
83,transportation,pytorch,1,1.7033422745360551e-16,-1.127032842081637e-16,0.0013155937194824219,1.36566162109375e-05,0.0013292503356933593,0.0007910728454589844,0.5951270608830409,NN,20,20
84,transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0012094974517822266,1.36566162109375e-05,0.001223154067993164,0.0010209083557128906,0.8346522996795497,NN,20,20
85,transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0012006759643554688,1.36566162109375e-05,0.0012143325805664062,0.0007719993591308594,0.635739641252788,NN,20,20
86,transportation,pytorch,1,1.7033422745360551e-16,-1.121410823992308e-16,0.0013089179992675781,1.36566162109375e-05,0.0013225746154785156,0.0007688999176025391,0.5813660027977676,NN,20,20
87,transportation,pytorch,1,1.0069481186689231e-16,0.0,0.0012154579162597656,1.36566162109375e-05,0.001229114532470703,0.0007269382476806641,0.5914324731149424,NN,20,20
88,transportation,pytorch,1,0.0,0.0,0.0012700557708740234,1.36566162109375e-05,0.0012837123870849609,0.0007228851318359375,0.5631207886662655,NN,20,20
89,transportation,pytorch,1,0.0,0.0,0.0013005733489990234,1.36566162109375e-05,0.0013142299652099609,0.0007598400115966797,0.5781636636745594,NN,20,20
90,transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0013251304626464844,1.36566162109375e-05,0.0013387870788574218,0.0009570121765136719,0.7148352352865752,NN,20,20
91,transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0012209415435791016,1.36566162109375e-05,0.001234598159790039,0.001132965087890625,0.9176792293966337,NN,20,20
92,transportation,pytorch,1,0.0,0.0,0.0013790130615234375,1.36566162109375e-05,0.001392669677734375,0.0008418560028076172,0.6044907965377452,NN,20,20
93,transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0012059211730957031,1.36566162109375e-05,0.0012195777893066406,0.0007798671722412109,0.6394566866329898,NN,20,20
94,transportation,pytorch,1,0.0,0.0,0.0011987686157226562,1.36566162109375e-05,0.0012124252319335937,0.0008828639984130859,0.7281801592046063,NN,20,20
95,transportation,pytorch,1,1.0150194430634698e-16,0.0,0.0013391971588134766,1.36566162109375e-05,0.001352853775024414,0.0008299350738525391,0.6134699027894288,NN,20,20
96,transportation,pytorch,1,9.60900944547786e-17,0.0,0.0012447834014892578,1.36566162109375e-05,0.0012584400177001953,0.0012090206146240234,0.9607296316224225,NN,20,20
97,transportation,pytorch,1,1.0426066997563137e-16,0.0,0.0013244152069091797,1.36566162109375e-05,0.0013380718231201171,0.0006501674652099609,0.48589877910581797,NN,20,20
98,transportation,pytorch,1,0.0,0.0,0.0012438297271728516,1.36566162109375e-05,0.001257486343383789,0.0006999969482421875,0.5566636583571597,NN,20,20
99,transportation,pytorch,1,9.564631579738511e-17,-2.293085392929553e-16,0.0012767314910888672,1.36566162109375e-05,0.0012903881072998046,0.0006048679351806641,0.46874884521865096,NN,20,20
0,transportation,optimaltree,1,1.0156507809891764e-16,0.0,0.0013315677642822266,0.023570799827575685,0.02490236759185791,0.0016851425170898438,0.06766997197651273,OCT,20,20
1,transportation,optimaltree,1,9.611660016936465e-17,0.0,0.001111745834350586,0.023570799827575685,0.02468254566192627,0.0016429424285888672,0.06656292471173936,OCT,20,20
2,transportation,optimaltree,1,1.0111728058835717e-16,0.0,0.0011191368103027344,0.023570799827575685,0.02468993663787842,0.0016570091247558594,0.06711273297533438,OCT,20,20
3,transportation,optimaltree,1,9.79880244640323e-17,0.0,0.0011959075927734375,0.023570799827575685,0.024766707420349122,0.0018188953399658203,0.07344114456132177,OCT,20,20
4,transportation,optimaltree,1,9.808278813859067e-17,0.0,0.0011985301971435547,0.023570799827575685,0.02476933002471924,0.00222015380859375,0.0896331796773706,OCT,20,20
5,transportation,optimaltree,1,9.814146549522549e-17,1.1487859739802475e-16,0.0011098384857177734,0.023570799827575685,0.02468063831329346,0.0017740726470947266,0.07188114928693629,OCT,20,20
6,transportation,optimaltree,1,9.544421111458475e-17,0.0,0.001062154769897461,0.023570799827575685,0.024632954597473146,0.0012600421905517578,0.05115270218867749,OCT,20,20
7,transportation,optimaltree,1,9.644610190378099e-17,0.0,0.0012478828430175781,0.023570799827575685,0.024818682670593263,0.0017328262329101562,0.06981942820693371,OCT,20,20
8,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0013048648834228516,0.023570799827575685,0.024875664710998537,0.0011448860168457031,0.04602433865172265,OCT,20,20
9,transportation,optimaltree,1,1.9564984195947013e-16,-2.1768483042851732e-16,0.0013623237609863281,0.023570799827575685,0.024933123588562013,0.0012378692626953125,0.049647580588866966,OCT,20,20
10,transportation,optimaltree,1,9.739451596287113e-17,0.0,0.0012974739074707031,0.023570799827575685,0.024868273735046388,0.0008540153503417969,0.03434156143851067,OCT,20,20
11,transportation,optimaltree,1,6.342080051374821e-05,-1.7425487475184676e-05,0.0013246536254882812,0.023570799827575685,0.024895453453063966,0.0012919902801513672,0.051896635768743454,OCT,20,20
12,transportation,optimaltree,1,9.976934920712458e-17,0.0,0.0012688636779785156,0.023570799827575685,0.0248396635055542,0.000881195068359375,0.0354753222869681,OCT,20,20
13,transportation,optimaltree,1,9.677646621773719e-17,0.0,0.001331329345703125,0.023570799827575685,0.02490212917327881,0.0009088516235351562,0.03649694438620124,OCT,20,20
14,transportation,optimaltree,1,9.92983777827509e-17,0.0,0.0012633800506591797,0.023570799827575685,0.024834179878234865,0.00092315673828125,0.037172829656852154,OCT,20,20
15,transportation,optimaltree,1,1.0249610021165427e-16,0.0,0.0012664794921875,0.023570799827575685,0.024837279319763185,0.0008921623229980469,0.035920291893168324,OCT,20,20
16,transportation,optimaltree,1,9.890163287933377e-17,0.0,0.0012772083282470703,0.023570799827575685,0.024848008155822755,0.0007691383361816406,0.030953721978773767,OCT,20,20
17,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0013098716735839844,0.023570799827575685,0.02488067150115967,0.0008168220520019531,0.03282958227087567,OCT,20,20
18,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0012497901916503906,0.023570799827575685,0.024820590019226076,0.0008580684661865234,0.0345708327449856,OCT,20,20
19,transportation,optimaltree,1,1.043267256139119e-16,-1.1268883341334427e-16,0.0012750625610351562,0.023570799827575685,0.02484586238861084,0.00084686279296875,0.03408466084706907,OCT,20,20
20,transportation,optimaltree,1,9.87017646184214e-17,0.0,0.0013456344604492188,0.023570799827575685,0.024916434288024904,0.0007119178771972656,0.02857222140888035,OCT,20,20
21,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0012843608856201172,0.023570799827575685,0.024855160713195802,0.0007350444793701172,0.02957311311931595,OCT,20,20
22,transportation,optimaltree,1,9.80244899138376e-17,0.0,0.001373291015625,0.023570799827575685,0.024944090843200685,0.0012180805206298828,0.048832428020198215,OCT,20,20
23,transportation,optimaltree,1,9.594965573107265e-17,0.0,0.0012919902801513672,0.023570799827575685,0.024862790107727052,0.0008299350738525391,0.03338060894439218,OCT,20,20
24,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0013070106506347656,0.023570799827575685,0.02487781047821045,0.001104116439819336,0.0443815761353432,OCT,20,20
25,transportation,optimaltree,1,1.7033422745360551e-16,-2.2928620643567835e-16,0.0013015270233154297,0.023570799827575685,0.024872326850891115,0.0008428096771240234,0.033885437505571686,OCT,20,20
26,transportation,optimaltree,1,9.842297327131395e-17,-1.1215690344109005e-16,0.0012664794921875,0.023570799827575685,0.024837279319763185,0.0009350776672363281,0.037648152005613625,OCT,20,20
27,transportation,optimaltree,1,2.6279242167789222e-17,0.0,0.0012903213500976562,0.023570799827575685,0.02486112117767334,0.0007610321044921875,0.03061133482490067,OCT,20,20
28,transportation,optimaltree,1,0.0,0.0,0.0013263225555419922,0.023570799827575685,0.024897122383117677,0.0007739067077636719,0.031084182977244194,OCT,20,20
29,transportation,optimaltree,1,1.0376078434893858e-16,0.0,0.0012979507446289062,0.023570799827575685,0.02486875057220459,0.0008599758148193359,0.03458057984547552,OCT,20,20
30,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0013895034790039062,0.023570799827575685,0.02496030330657959,0.0009610652923583984,0.03850375055759277,OCT,20,20
31,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0013136863708496094,0.023570799827575685,0.024884486198425294,0.0011551380157470703,0.04642000668754689,OCT,20,20
32,transportation,optimaltree,1,0.0,0.0,0.00125885009765625,0.023570799827575685,0.024829649925231935,0.001194000244140625,0.04808767935657763,OCT,20,20
33,transportation,optimaltree,1,1.0150299096175709e-16,-1.1511283944495448e-16,0.0012936592102050781,0.023570799827575685,0.024864459037780763,0.0008299350738525391,0.0333783684009163,OCT,20,20
34,transportation,optimaltree,1,0.0,0.0,0.0012450218200683594,0.023570799827575685,0.024815821647644044,0.0008270740509033203,0.03332849754671898,OCT,20,20
35,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0012619495391845703,0.023570799827575685,0.024832749366760255,0.001177072525024414,0.04740000825683757,OCT,20,20
36,transportation,optimaltree,1,0.0,0.0,0.001149892807006836,0.023570799827575685,0.02472069263458252,0.0009801387786865234,0.03964851604988518,OCT,20,20
37,transportation,optimaltree,1,1.069532190393097e-16,0.0,0.0011420249938964844,0.023570799827575685,0.02471282482147217,0.0009889602661132812,0.04001809883158342,OCT,20,20
38,transportation,optimaltree,1,1.0352441675012981e-16,0.0,0.0011444091796875,0.023570799827575685,0.024715209007263185,0.0008370876312255859,0.03386933248185709,OCT,20,20
39,transportation,optimaltree,1,0.0,0.0,0.0010828971862792969,0.023570799827575685,0.024653697013854982,0.0008428096771240234,0.034185934736294436,OCT,20,20
40,transportation,optimaltree,1,9.789584398636195e-17,-1.121656950960139e-16,0.0008230209350585938,0.023570799827575685,0.02439382076263428,0.0010008811950683594,0.041030111879869144,OCT,20,20
41,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0008053779602050781,0.023570799827575685,0.024376177787780763,0.0010101795196533203,0.04144125992384667,OCT,20,20
42,transportation,optimaltree,1,9.774873073784267e-17,0.0,0.0007998943328857422,0.023570799827575685,0.024370694160461427,0.0008440017700195312,0.03463183134885113,OCT,20,20
43,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0008234977722167969,0.023570799827575685,0.024394297599792482,0.0009260177612304688,0.03796041912837639,OCT,20,20
44,transportation,optimaltree,1,9.944367868110069e-17,0.0,0.0008671283721923828,0.023570799827575685,0.024437928199768068,0.0007979869842529297,0.032653626679388606,OCT,20,20
45,transportation,optimaltree,1,1.7033422745360551e-16,-1.1335247416323227e-16,0.0007395744323730469,0.023570799827575685,0.024310374259948732,0.0014510154724121094,0.05968708901379001,OCT,20,20
46,transportation,optimaltree,1,9.45212540376816e-17,0.0,0.0007686614990234375,0.023570799827575685,0.024339461326599122,0.0010900497436523438,0.04478528628984465,OCT,20,20
47,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.000812530517578125,0.023570799827575685,0.02438333034515381,0.0010709762573242188,0.043922476633183764,OCT,20,20
48,transportation,optimaltree,1,0.0,0.0,0.0008258819580078125,0.023570799827575685,0.024396681785583497,0.0010869503021240234,0.044553202426336716,OCT,20,20
49,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007903575897216797,0.023570799827575685,0.024361157417297365,0.0008409023284912109,0.03451815995795576,OCT,20,20
50,transportation,optimaltree,1,0.0,0.0,0.0008418560028076172,0.023570799827575685,0.024412655830383302,0.001032114028930664,0.04227782655445968,OCT,20,20
51,transportation,optimaltree,1,1.0063081022796341e-16,0.0,0.0007729530334472656,0.023570799827575685,0.02434375286102295,0.001032114028930664,0.04239749042897955,OCT,20,20
52,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007433891296386719,0.023570799827575685,0.024314188957214357,0.0010180473327636719,0.041870503456032535,OCT,20,20
53,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007565021514892578,0.023570799827575685,0.024327301979064943,0.0008549690246582031,0.03514442437529462,OCT,20,20
54,transportation,optimaltree,1,9.850320680030934e-17,0.0,0.0007767677307128906,0.023570799827575685,0.024347567558288576,0.0009920597076416016,0.04074574206505805,OCT,20,20
55,transportation,optimaltree,1,9.97647249844645e-17,0.0,0.0007665157318115234,0.023570799827575685,0.02433731555938721,0.0010039806365966797,0.04125272707858003,OCT,20,20
56,transportation,optimaltree,1,1.0434240389661114e-16,0.0,0.0008070468902587891,0.023570799827575685,0.024377846717834474,0.0010178089141845703,0.04175138706733915,OCT,20,20
57,transportation,optimaltree,1,1.7033422745360551e-16,1.1465961549134393e-16,0.0008308887481689453,0.023570799827575685,0.02440168857574463,0.001013040542602539,0.041515182011195126,OCT,20,20
58,transportation,optimaltree,1,9.903836861783188e-17,0.0,0.0008492469787597656,0.023570799827575685,0.02442004680633545,0.0010478496551513672,0.042909404042563784,OCT,20,20
59,transportation,optimaltree,1,9.980062743687234e-17,0.0,0.0008406639099121094,0.023570799827575685,0.024411463737487794,0.0007960796356201172,0.032610893151712436,OCT,20,20
60,transportation,optimaltree,1,1.7033422745360551e-16,-1.1530232260377719e-16,0.0007452964782714844,0.023570799827575685,0.02431609630584717,0.0015709400177001953,0.06460494307725041,OCT,20,20
61,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0008397102355957031,0.023570799827575685,0.024410510063171388,0.0008420944213867188,0.03449720711314439,OCT,20,20
62,transportation,optimaltree,1,0.0,4.403767040416214e-16,0.0008432865142822266,0.023570799827575685,0.02441408634185791,0.001093149185180664,0.044775346899075294,OCT,20,20
63,transportation,optimaltree,1,0.0,0.0,0.0007314682006835938,0.023570799827575685,0.02430226802825928,0.0010879039764404297,0.044765532796173096,OCT,20,20
64,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007646083831787109,0.023570799827575685,0.024335408210754396,0.0010268688201904297,0.04219649045117032,OCT,20,20
65,transportation,optimaltree,1,0.0,0.0,0.000782012939453125,0.023570799827575685,0.02435281276702881,0.0007948875427246094,0.032640481833819415,OCT,20,20
66,transportation,optimaltree,1,9.542577530792705e-17,0.0,0.0007410049438476562,0.023570799827575685,0.02431180477142334,0.001093149185180664,0.0449637201128555,OCT,20,20
67,transportation,optimaltree,1,1.7033422745360551e-16,-2.3348909092862156e-16,0.000782012939453125,0.023570799827575685,0.02435281276702881,0.0011510848999023438,0.04726702048400724,OCT,20,20
68,transportation,optimaltree,1,0.0,0.0,0.0008120536804199219,0.023570799827575685,0.024382853507995607,0.0009930133819580078,0.0407258888559692,OCT,20,20
69,transportation,optimaltree,1,1.0277597387428004e-16,-1.1395764236612746e-16,0.0007836818695068359,0.023570799827575685,0.02435448169708252,0.000743865966796875,0.030543288748616004,OCT,20,20
70,transportation,optimaltree,1,1.0076133776040182e-16,0.0,0.000804901123046875,0.023570799827575685,0.02437570095062256,0.0010528564453125,0.043192868481823486,OCT,20,20
71,transportation,optimaltree,1,0.0,0.0,0.0007617473602294922,0.023570799827575685,0.024332547187805177,0.001010894775390625,0.04154496311414772,OCT,20,20
72,transportation,optimaltree,1,2.4496882727229915e-17,0.0,0.0007841587066650391,0.023570799827575685,0.024354958534240724,0.001007080078125,0.04135010440314002,OCT,20,20
73,transportation,optimaltree,1,1.0208741240630586e-16,0.0,0.0008070468902587891,0.023570799827575685,0.024377846717834474,0.0009729862213134766,0.039912722094591485,OCT,20,20
74,transportation,optimaltree,1,0.0,0.0,0.0008726119995117188,0.023570799827575685,0.024443411827087404,0.0016088485717773438,0.06581931291582092,OCT,20,20
75,transportation,optimaltree,1,9.923223206270677e-17,0.0,0.0008983612060546875,0.023570799827575685,0.024469161033630372,0.0009479522705078125,0.038740693610416335,OCT,20,20
76,transportation,optimaltree,1,0.0,0.0,0.0007696151733398438,0.023570799827575685,0.02434041500091553,0.0009970664978027344,0.04096341404882502,OCT,20,20
77,transportation,optimaltree,1,0.0,0.0,0.0007977485656738281,0.023570799827575685,0.024368548393249513,0.0009629726409912109,0.03951702930560977,OCT,20,20
78,transportation,optimaltree,1,9.818381657854106e-17,-1.139288179170419e-16,0.0007736682891845703,0.023570799827575685,0.024344468116760255,0.0010039806365966797,0.041240606768708846,OCT,20,20
79,transportation,optimaltree,1,9.93210560543781e-17,0.0,0.0008723735809326172,0.023570799827575685,0.024443173408508302,0.0009429454803466797,0.03857704826569101,OCT,20,20
80,transportation,optimaltree,1,1.0226824297737045e-16,0.0,0.0008518695831298828,0.023570799827575685,0.024422669410705568,0.000988006591796875,0.040454488212651595,OCT,20,20
81,transportation,optimaltree,1,0.0,0.0,0.000789642333984375,0.023570799827575685,0.02436044216156006,0.0010259151458740234,0.04211397884611808,OCT,20,20
82,transportation,optimaltree,1,1.0093665229208961e-16,0.0,0.0007524490356445312,0.023570799827575685,0.024323248863220216,0.0010390281677246094,0.04271749113646366,OCT,20,20
83,transportation,optimaltree,1,1.7033422745360551e-16,-1.127032842081637e-16,0.0008144378662109375,0.023570799827575685,0.024385237693786622,0.0010328292846679688,0.04235469416527912,OCT,20,20
84,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0008523464202880859,0.023570799827575685,0.02442314624786377,0.001107931137084961,0.04536398078449327,OCT,20,20
85,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007882118225097656,0.023570799827575685,0.02435901165008545,0.0009450912475585938,0.03879842339807241,OCT,20,20
86,transportation,optimaltree,1,1.7033422745360551e-16,-1.121410823992308e-16,0.0008161067962646484,0.023570799827575685,0.024386906623840333,0.0009579658508300781,0.039281974774676126,OCT,20,20
87,transportation,optimaltree,1,1.0069481186689231e-16,0.0,0.0008008480072021484,0.023570799827575685,0.024371647834777833,0.0010209083557128906,0.04188918051967236,OCT,20,20
88,transportation,optimaltree,1,0.0,0.0,0.0007617473602294922,0.023570799827575685,0.024332547187805177,0.00102996826171875,0.04232883034271655,OCT,20,20
89,transportation,optimaltree,1,0.0,0.0,0.0007710456848144531,0.023570799827575685,0.024341845512390138,0.0010640621185302734,0.043713288624260625,OCT,20,20
90,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007865428924560547,0.023570799827575685,0.02435734272003174,0.0010619163513183594,0.043597381024861465,OCT,20,20
91,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0009095668792724609,0.023570799827575685,0.024480366706848146,0.0010309219360351562,0.042112193349896423,OCT,20,20
92,transportation,optimaltree,1,0.0,0.0,0.0007498264312744141,0.023570799827575685,0.0243206262588501,0.0010139942169189453,0.04169276753512711,OCT,20,20
93,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007488727569580078,0.023570799827575685,0.024319672584533693,0.000993967056274414,0.04087090616945789,OCT,20,20
94,transportation,optimaltree,1,0.0,0.0,0.0007801055908203125,0.023570799827575685,0.024350905418395997,0.0009870529174804688,0.04053454688936516,OCT,20,20
95,transportation,optimaltree,1,1.0150194430634698e-16,0.0,0.0008440017700195312,0.023570799827575685,0.024414801597595216,0.0009670257568359375,0.039608175924361666,OCT,20,20
96,transportation,optimaltree,1,9.60900944547786e-17,0.0,0.0007882118225097656,0.023570799827575685,0.02435901165008545,0.0010061264038085938,0.04130407334507204,OCT,20,20
97,transportation,optimaltree,1,1.0426066997563137e-16,0.0,0.0007848739624023438,0.023570799827575685,0.02435567378997803,0.00096893310546875,0.03978264423411068,OCT,20,20
98,transportation,optimaltree,1,0.0,0.0,0.0007903575897216797,0.023570799827575685,0.024361157417297365,0.001010894775390625,0.04149617188027571,OCT,20,20
99,transportation,optimaltree,1,9.564631579738511e-17,-2.293085392929553e-16,0.0008707046508789062,0.023570799827575685,0.02444150447845459,0.001035928726196289,0.04238400001560746,OCT,20,20
0,transportation,optimaltree,1,1.0156507809891764e-16,0.0,0.0010013580322265625,4.9591064453125e-05,0.0010509490966796875,0.0016739368438720703,1.5927858439201452,OCT-H,20,20
1,transportation,optimaltree,1,9.611660016936465e-17,0.0,0.0008168220520019531,4.9591064453125e-05,0.0008664131164550781,0.0015709400177001953,1.8131535498073748,OCT-H,20,20
2,transportation,optimaltree,1,1.0111728058835717e-16,0.0,0.0007729530334472656,4.9591064453125e-05,0.0008225440979003906,0.0011990070343017578,1.4576811594202899,OCT-H,20,20
3,transportation,optimaltree,1,9.79880244640323e-17,0.0,0.0007634162902832031,4.9591064453125e-05,0.0008130073547363281,0.0012159347534179688,1.4956011730205279,OCT-H,20,20
4,transportation,optimaltree,1,9.808278813859067e-17,0.0,0.0007038116455078125,4.9591064453125e-05,0.0007534027099609375,0.0012469291687011719,1.6550632911392404,OCT-H,20,20
5,transportation,optimaltree,1,9.814146549522549e-17,1.1487859739802475e-16,0.0007150173187255859,4.9591064453125e-05,0.0007646083831787109,0.0014259815216064453,1.864982850015591,OCT-H,20,20
6,transportation,optimaltree,1,9.544421111458475e-17,0.0,0.0007350444793701172,4.9591064453125e-05,0.0007846355438232422,0.0010781288146972656,1.3740504405955636,OCT-H,20,20
7,transportation,optimaltree,1,9.644610190378099e-17,0.0,0.0006821155548095703,4.9591064453125e-05,0.0007317066192626953,0.0014591217041015625,1.9941348973607038,OCT-H,20,20
8,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007188320159912109,4.9591064453125e-05,0.0007684230804443359,0.0013489723205566406,1.7555072913434688,OCT-H,20,20
9,transportation,optimaltree,1,1.9564984195947013e-16,-2.1768483042851732e-16,0.0007941722869873047,4.9591064453125e-05,0.0008437633514404297,0.001035928726196289,1.2277479513987002,OCT-H,20,20
10,transportation,optimaltree,1,9.739451596287113e-17,0.0,0.0007264614105224609,4.9591064453125e-05,0.0007760524749755859,0.0013380050659179688,1.7241167434715823,OCT-H,20,20
11,transportation,optimaltree,1,6.342080051374821e-05,-1.7425487475184676e-05,0.0008451938629150391,4.9591064453125e-05,0.0008947849273681641,0.000823974609375,0.920863309352518,OCT-H,20,20
12,transportation,optimaltree,1,9.976934920712458e-17,0.0,0.0007991790771484375,4.9591064453125e-05,0.0008487701416015625,0.0008511543273925781,1.002808988764045,OCT-H,20,20
13,transportation,optimaltree,1,9.677646621773719e-17,0.0,0.0007221698760986328,4.9591064453125e-05,0.0007717609405517578,0.0011820793151855469,1.5316651220265678,OCT-H,20,20
14,transportation,optimaltree,1,9.92983777827509e-17,0.0,0.0007848739624023438,4.9591064453125e-05,0.0008344650268554688,0.0008881092071533203,1.0642857142857143,OCT-H,20,20
15,transportation,optimaltree,1,1.0249610021165427e-16,0.0,0.0007114410400390625,4.9591064453125e-05,0.0007610321044921875,0.0015559196472167969,2.0444862155388472,OCT-H,20,20
16,transportation,optimaltree,1,9.890163287933377e-17,0.0,0.0007131099700927734,4.9591064453125e-05,0.0007627010345458984,0.0009090900421142578,1.1919349796811503,OCT-H,20,20
17,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007905960083007812,4.9591064453125e-05,0.0008401870727539062,0.0007729530334472656,0.9199772985244041,OCT-H,20,20
18,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0008382797241210938,4.9591064453125e-05,0.0008878707885742188,0.0013508796691894531,1.521482277121375,OCT-H,20,20
19,transportation,optimaltree,1,1.043267256139119e-16,-1.1268883341334427e-16,0.0007421970367431641,4.9591064453125e-05,0.0007917881011962891,0.0008699893951416016,1.0987654320987654,OCT-H,20,20
20,transportation,optimaltree,1,9.87017646184214e-17,0.0,0.0006892681121826172,4.9591064453125e-05,0.0007388591766357422,0.0012900829315185547,1.7460471119716037,OCT-H,20,20
21,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007138252258300781,4.9591064453125e-05,0.0007634162902832031,0.0011239051818847656,1.472204871955028,OCT-H,20,20
22,transportation,optimaltree,1,9.80244899138376e-17,0.0,0.0007593631744384766,4.9591064453125e-05,0.0008089542388916016,0.0008220672607421875,1.0162098437960507,OCT-H,20,20
23,transportation,optimaltree,1,9.594965573107265e-17,0.0,0.0007836818695068359,4.9591064453125e-05,0.0008332729339599609,0.0008599758148193359,1.0320457796852647,OCT-H,20,20
24,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.000728607177734375,4.9591064453125e-05,0.0007781982421875,0.0009009838104248047,1.157781862745098,OCT-H,20,20
25,transportation,optimaltree,1,1.7033422745360551e-16,-2.2928620643567835e-16,0.0007047653198242188,4.9591064453125e-05,0.0007543563842773438,0.0010428428649902344,1.3824273072060682,OCT-H,20,20
26,transportation,optimaltree,1,9.842297327131395e-17,-1.1215690344109005e-16,0.0007154941558837891,4.9591064453125e-05,0.0007650852203369141,0.0008959770202636719,1.1710813337488315,OCT-H,20,20
27,transportation,optimaltree,1,2.6279242167789222e-17,0.0,0.0007460117340087891,4.9591064453125e-05,0.0007956027984619141,0.0008120536804199219,1.0206772550194785,OCT-H,20,20
28,transportation,optimaltree,1,0.0,0.0,0.0007483959197998047,4.9591064453125e-05,0.0007979869842529297,0.0011088848114013672,1.3896026292201973,OCT-H,20,20
29,transportation,optimaltree,1,1.0376078434893858e-16,0.0,0.0007340908050537109,4.9591064453125e-05,0.0007836818695068359,0.0008528232574462891,1.0882263462123516,OCT-H,20,20
30,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0006985664367675781,4.9591064453125e-05,0.0007481575012207031,0.0007879734039306641,1.0532186105799872,OCT-H,20,20
31,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007903575897216797,4.9591064453125e-05,0.0008399486541748047,0.0011138916015625,1.3261424921941527,OCT-H,20,20
32,transportation,optimaltree,1,0.0,0.0,0.0007603168487548828,4.9591064453125e-05,0.0008099079132080078,0.0007700920104980469,0.9508389755666765,OCT-H,20,20
33,transportation,optimaltree,1,1.0150299096175709e-16,-1.1511283944495448e-16,0.0007448196411132812,4.9591064453125e-05,0.0007944107055664062,0.0014541149139404297,1.8304321728691477,OCT-H,20,20
34,transportation,optimaltree,1,0.0,0.0,0.0006735324859619141,4.9591064453125e-05,0.0007231235504150391,0.0008599758148193359,1.1892515661061656,OCT-H,20,20
35,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.000732421875,4.9591064453125e-05,0.000782012939453125,0.0007641315460205078,0.9771341463414634,OCT-H,20,20
36,transportation,optimaltree,1,0.0,0.0,0.0007905960083007812,4.9591064453125e-05,0.0008401870727539062,0.0008580684661865234,1.021282633371169,OCT-H,20,20
37,transportation,optimaltree,1,1.069532190393097e-16,0.0,0.0007638931274414062,4.9591064453125e-05,0.0008134841918945312,0.0011889934539794922,1.4616060961313013,OCT-H,20,20
38,transportation,optimaltree,1,1.0352441675012981e-16,0.0,0.0007314682006835938,4.9591064453125e-05,0.0007810592651367188,0.0008251667022705078,1.0564713064713065,OCT-H,20,20
39,transportation,optimaltree,1,0.0,0.0,0.0007526874542236328,4.9591064453125e-05,0.0008022785186767578,0.0009219646453857422,1.1491827637444278,OCT-H,20,20
40,transportation,optimaltree,1,9.789584398636195e-17,-1.121656950960139e-16,0.0007843971252441406,4.9591064453125e-05,0.0008339881896972656,0.001416921615600586,1.6989708404802744,OCT-H,20,20
41,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007386207580566406,4.9591064453125e-05,0.0007882118225097656,0.0008499622344970703,1.0783424077434967,OCT-H,20,20
42,transportation,optimaltree,1,9.774873073784267e-17,0.0,0.0007774829864501953,4.9591064453125e-05,0.0008270740509033203,0.0007910728454589844,0.9564716056500432,OCT-H,20,20
43,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007135868072509766,4.9591064453125e-05,0.0007631778717041016,0.0007410049438476562,0.9709465791940018,OCT-H,20,20
44,transportation,optimaltree,1,9.944367868110069e-17,0.0,0.0008080005645751953,4.9591064453125e-05,0.0008575916290283203,0.0007791519165039062,0.9085348901862663,OCT-H,20,20
45,transportation,optimaltree,1,1.7033422745360551e-16,-1.1335247416323227e-16,0.0007610321044921875,4.9591064453125e-05,0.0008106231689453125,0.0007660388946533203,0.945,OCT-H,20,20
46,transportation,optimaltree,1,9.45212540376816e-17,0.0,0.0007445812225341797,4.9591064453125e-05,0.0007941722869873047,0.0008091926574707031,1.0189132392674873,OCT-H,20,20
47,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007412433624267578,4.9591064453125e-05,0.0007908344268798828,0.0007290840148925781,0.9219173952366596,OCT-H,20,20
48,transportation,optimaltree,1,0.0,0.0,0.0008051395416259766,4.9591064453125e-05,0.0008547306060791016,0.0007050037384033203,0.8248256624825663,OCT-H,20,20
49,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007765293121337891,4.9591064453125e-05,0.0008261203765869141,0.0006909370422363281,0.8363636363636363,OCT-H,20,20
50,transportation,optimaltree,1,0.0,0.0,0.0007143020629882812,4.9591064453125e-05,0.0007638931274414062,0.001277923583984375,1.6729088639201,OCT-H,20,20
51,transportation,optimaltree,1,1.0063081022796341e-16,0.0,0.0007660388946533203,4.9591064453125e-05,0.0008156299591064453,0.0007529258728027344,0.9231218941829874,OCT-H,20,20
52,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007224082946777344,4.9591064453125e-05,0.0007719993591308594,0.0009350776672363281,1.2112415071031502,OCT-H,20,20
53,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007305145263671875,4.9591064453125e-05,0.0007801055908203125,0.0011398792266845703,1.4611858190709046,OCT-H,20,20
54,transportation,optimaltree,1,9.850320680030934e-17,0.0,0.0007333755493164062,4.9591064453125e-05,0.0007829666137695312,0.0008151531219482422,1.0411084043848964,OCT-H,20,20
55,transportation,optimaltree,1,9.97647249844645e-17,0.0,0.0007505416870117188,4.9591064453125e-05,0.0008001327514648438,0.0009870529174804688,1.233611442193087,OCT-H,20,20
56,transportation,optimaltree,1,1.0434240389661114e-16,0.0,0.0008196830749511719,4.9591064453125e-05,0.0008692741394042969,0.0013129711151123047,1.5104223806911683,OCT-H,20,20
57,transportation,optimaltree,1,1.7033422745360551e-16,1.1465961549134393e-16,0.0007402896881103516,4.9591064453125e-05,0.0007898807525634766,0.0006818771362304688,0.8632659221249622,OCT-H,20,20
58,transportation,optimaltree,1,9.903836861783188e-17,0.0,0.0007188320159912109,4.9591064453125e-05,0.0007684230804443359,0.0009701251983642578,1.2624883648774434,OCT-H,20,20
59,transportation,optimaltree,1,9.980062743687234e-17,0.0,0.0007574558258056641,4.9591064453125e-05,0.0008070468902587891,0.000701904296875,0.8697193500738553,OCT-H,20,20
60,transportation,optimaltree,1,1.7033422745360551e-16,-1.1530232260377719e-16,0.0007345676422119141,4.9591064453125e-05,0.0007841587066650391,0.0010421276092529297,1.3289753724536333,OCT-H,20,20
61,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007688999176025391,4.9591064453125e-05,0.0008184909820556641,0.0007548332214355469,0.922225458782406,OCT-H,20,20
62,transportation,optimaltree,1,0.0,4.403767040416214e-16,0.0008037090301513672,4.9591064453125e-05,0.0008533000946044922,0.0009579658508300781,1.1226599608829282,OCT-H,20,20
63,transportation,optimaltree,1,0.0,0.0,0.0008003711700439453,4.9591064453125e-05,0.0008499622344970703,0.0007050037384033203,0.82945301542777,OCT-H,20,20
64,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007205009460449219,4.9591064453125e-05,0.0007700920104980469,0.0011589527130126953,1.504953560371517,OCT-H,20,20
65,transportation,optimaltree,1,0.0,0.0,0.0007226467132568359,4.9591064453125e-05,0.0007722377777099609,0.0009710788726806641,1.257486878666255,OCT-H,20,20
66,transportation,optimaltree,1,9.542577530792705e-17,0.0,0.0007283687591552734,4.9591064453125e-05,0.0007779598236083984,0.0007619857788085938,0.9794667483910512,OCT-H,20,20
67,transportation,optimaltree,1,1.7033422745360551e-16,-2.3348909092862156e-16,0.0007169246673583984,4.9591064453125e-05,0.0007665157318115234,0.0007150173187255859,0.932814930015552,OCT-H,20,20
68,transportation,optimaltree,1,0.0,0.0,0.0007288455963134766,4.9591064453125e-05,0.0007784366607666016,0.0009710788726806641,1.2474732006125575,OCT-H,20,20
69,transportation,optimaltree,1,1.0277597387428004e-16,-1.1395764236612746e-16,0.0007839202880859375,4.9591064453125e-05,0.0008335113525390625,0.0007739067077636719,0.9284897025171625,OCT-H,20,20
70,transportation,optimaltree,1,1.0076133776040182e-16,0.0,0.0008046627044677734,4.9591064453125e-05,0.0008542537689208984,0.0006551742553710938,0.7669550655874965,OCT-H,20,20
71,transportation,optimaltree,1,0.0,0.0,0.0007140636444091797,4.9591064453125e-05,0.0007636547088623047,0.0009169578552246094,1.2007492975335623,OCT-H,20,20
72,transportation,optimaltree,1,2.4496882727229915e-17,0.0,0.0007050037384033203,4.9591064453125e-05,0.0007545948028564453,0.0009558200836181641,1.2666666666666666,OCT-H,20,20
73,transportation,optimaltree,1,1.0208741240630586e-16,0.0,0.0007171630859375,4.9591064453125e-05,0.000766754150390625,0.0010840892791748047,1.4138681592039801,OCT-H,20,20
74,transportation,optimaltree,1,0.0,0.0,0.0007374286651611328,4.9591064453125e-05,0.0007870197296142578,0.0007028579711914062,0.8930627082702212,OCT-H,20,20
75,transportation,optimaltree,1,9.923223206270677e-17,0.0,0.0008065700531005859,4.9591064453125e-05,0.0008561611175537109,0.0009510517120361328,1.1108326371484267,OCT-H,20,20
76,transportation,optimaltree,1,0.0,0.0,0.0007967948913574219,4.9591064453125e-05,0.0008463859558105469,0.0007290840148925781,0.8614084507042253,OCT-H,20,20
77,transportation,optimaltree,1,0.0,0.0,0.0007171630859375,4.9591064453125e-05,0.000766754150390625,0.0010530948638916016,1.3734452736318408,OCT-H,20,20
78,transportation,optimaltree,1,9.818381657854106e-17,-1.139288179170419e-16,0.0007777214050292969,4.9591064453125e-05,0.0008273124694824219,0.0009300708770751953,1.1242074927953891,OCT-H,20,20
79,transportation,optimaltree,1,9.93210560543781e-17,0.0,0.0008101463317871094,4.9591064453125e-05,0.0008597373962402344,0.0007090568542480469,0.824736550194121,OCT-H,20,20
80,transportation,optimaltree,1,1.0226824297737045e-16,0.0,0.0007512569427490234,4.9591064453125e-05,0.0008008480072021484,0.0009179115295410156,1.1461744566835368,OCT-H,20,20
81,transportation,optimaltree,1,0.0,0.0,0.0007116794586181641,4.9591064453125e-05,0.0007612705230712891,0.0009510517120361328,1.2492953335421233,OCT-H,20,20
82,transportation,optimaltree,1,1.0093665229208961e-16,0.0,0.0007257461547851562,4.9591064453125e-05,0.0007753372192382812,0.0009288787841796875,1.1980319803198032,OCT-H,20,20
83,transportation,optimaltree,1,1.7033422745360551e-16,-1.127032842081637e-16,0.0007126331329345703,4.9591064453125e-05,0.0007622241973876953,0.001116037368774414,1.4641851736002502,OCT-H,20,20
84,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007543563842773438,4.9591064453125e-05,0.0008039474487304688,0.0007081031799316406,0.8807829181494662,OCT-H,20,20
85,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007414817810058594,4.9591064453125e-05,0.0007910728454589844,0.0010170936584472656,1.2857142857142858,OCT-H,20,20
86,transportation,optimaltree,1,1.7033422745360551e-16,-1.121410823992308e-16,0.000766754150390625,4.9591064453125e-05,0.00081634521484375,0.0009109973907470703,1.115946261682243,OCT-H,20,20
87,transportation,optimaltree,1,1.0069481186689231e-16,0.0,0.0007615089416503906,4.9591064453125e-05,0.0008111000061035156,0.0009980201721191406,1.2304526748971194,OCT-H,20,20
88,transportation,optimaltree,1,0.0,0.0,0.000690460205078125,4.9591064453125e-05,0.00074005126953125,0.0009601116180419922,1.2973582474226804,OCT-H,20,20
89,transportation,optimaltree,1,0.0,0.0,0.0007565021514892578,4.9591064453125e-05,0.0008060932159423828,0.0007381439208984375,0.9157054125998225,OCT-H,20,20
90,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007293224334716797,4.9591064453125e-05,0.0007789134979248047,0.0009329319000244141,1.1977349250076523,OCT-H,20,20
91,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007641315460205078,4.9591064453125e-05,0.0008137226104736328,0.0009281635284423828,1.1406387342513917,OCT-H,20,20
92,transportation,optimaltree,1,0.0,0.0,0.0007882118225097656,4.9591064453125e-05,0.0008378028869628906,0.00096893310546875,1.1565167899829254,OCT-H,20,20
93,transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007560253143310547,4.9591064453125e-05,0.0008056163787841797,0.0010991096496582031,1.3643089671500443,OCT-H,20,20
94,transportation,optimaltree,1,0.0,0.0,0.0007379055023193359,4.9591064453125e-05,0.0007874965667724609,0.0011799335479736328,1.498334847108689,OCT-H,20,20
95,transportation,optimaltree,1,1.0150194430634698e-16,0.0,0.0007009506225585938,4.9591064453125e-05,0.0007505416870117188,0.0009398460388183594,1.2522236340533672,OCT-H,20,20
96,transportation,optimaltree,1,9.60900944547786e-17,0.0,0.0006682872772216797,4.9591064453125e-05,0.0007178783416748047,0.0009140968322753906,1.2733311192294918,OCT-H,20,20
97,transportation,optimaltree,1,1.0426066997563137e-16,0.0,0.0007045269012451172,4.9591064453125e-05,0.0007541179656982422,0.0009620189666748047,1.2756876383180524,OCT-H,20,20
98,transportation,optimaltree,1,0.0,0.0,0.0007159709930419922,4.9591064453125e-05,0.0007655620574951172,0.0009632110595703125,1.2581750233572095,OCT-H,20,20
99,transportation,optimaltree,1,9.564631579738511e-17,-2.293085392929553e-16,0.0006794929504394531,4.9591064453125e-05,0.0007290840148925781,0.0006589889526367188,0.9038587311968607,OCT-H,20,20
0,transportation,pytorch,1,0.0,0.0,0.0010340213775634766,8.64267349243164e-06,0.0010426640510559082,0.0005619525909423828,0.5389584405190647,NN,20,10
1,transportation,pytorch,1,1.3004603367178724e-16,0.0,0.0008687973022460938,8.64267349243164e-06,0.0008774399757385254,0.0005660057067871094,0.6450648733102371,NN,20,10
2,transportation,pytorch,1,1.2801876701145468e-16,-1.3675506874494957e-16,0.0007359981536865234,8.64267349243164e-06,0.0007446408271789551,0.0005459785461425781,0.7332105979348436,NN,20,10
3,transportation,pytorch,1,0.0,0.0,0.0007312297821044922,8.64267349243164e-06,0.0007398724555969238,0.0006361007690429688,0.8597438169660839,NN,20,10
4,transportation,pytorch,1,1.2888515447836469e-16,0.0,0.0007171630859375,8.64267349243164e-06,0.0007258057594299316,0.0005619525909423828,0.7742465303440913,NN,20,10
5,transportation,pytorch,1,1.3342633143694174e-16,0.0,0.0007388591766357422,8.64267349243164e-06,0.0007475018501281738,0.0006668567657470703,0.8921138665178215,NN,20,10
6,transportation,pytorch,1,1.2955466527085645e-16,0.0,0.0007565021514892578,8.64267349243164e-06,0.0007651448249816895,0.0005309581756591797,0.6939316039573109,NN,20,10
7,transportation,pytorch,1,0.0,0.0,0.0007576942443847656,8.64267349243164e-06,0.0007663369178771973,0.0005409717559814453,0.7059189546550517,NN,20,10
8,transportation,pytorch,1,0.0,0.0,0.0009577274322509766,8.64267349243164e-06,0.0009663701057434082,0.0005731582641601562,0.5931042990193055,NN,20,10
9,transportation,pytorch,1,1.2923040572488309e-16,0.0,0.0007874965667724609,8.64267349243164e-06,0.0007961392402648926,0.0005459785461425781,0.6857827356442315,NN,20,10
10,transportation,pytorch,1,1.2675587803819014e-16,0.0,0.0007770061492919922,8.64267349243164e-06,0.0007856488227844238,0.0006539821624755859,0.8324102875350884,NN,20,10
11,transportation,pytorch,1,1.3679689395952098e-16,0.0,0.0007026195526123047,8.64267349243164e-06,0.0007112622261047363,0.0005319118499755859,0.74784211849493,NN,20,10
12,transportation,pytorch,1,0.0,0.0,0.0009181499481201172,8.64267349243164e-06,0.0009267926216125488,0.0005779266357421875,0.6235770789118271,NN,20,10
13,transportation,pytorch,1,0.0,0.0,0.0007677078247070312,8.64267349243164e-06,0.0007763504981994629,0.0005300045013427734,0.6826871401151632,NN,20,10
14,transportation,pytorch,1,0.0,0.0,0.0007803440093994141,8.64267349243164e-06,0.0007889866828918457,0.0005319118499755859,0.6741708846415351,NN,20,10
15,transportation,pytorch,1,0.0,0.0,0.0007600784301757812,8.64267349243164e-06,0.0007687211036682129,0.0005209445953369141,0.6776769791424362,NN,20,10
16,transportation,pytorch,1,1.4184731607937946e-16,0.0,0.0008034706115722656,8.64267349243164e-06,0.0008121132850646973,0.0006461143493652344,0.7955963302752294,NN,20,10
17,transportation,pytorch,1,1.3159041746517148e-16,0.0,0.0008854866027832031,8.64267349243164e-06,0.0008941292762756348,0.0005869865417480469,0.6564895673621759,NN,20,10
18,transportation,pytorch,1,1.3412983353738187e-16,0.0,0.0007252693176269531,8.64267349243164e-06,0.0007339119911193848,0.0005619525909423828,0.7656947941200357,NN,20,10
19,transportation,pytorch,1,1.331263580383555e-16,0.0,0.0006706714630126953,8.64267349243164e-06,0.000679314136505127,0.0005199909210205078,0.7654645959463017,NN,20,10
20,transportation,pytorch,1,1.3387014219951812e-16,0.0,0.0007607936859130859,8.64267349243164e-06,0.0007694363594055176,0.000518798828125,0.6742582694244326,NN,20,10
21,transportation,pytorch,1,1.315826060212126e-16,0.0,0.0007331371307373047,8.64267349243164e-06,0.0007417798042297363,0.0005469322204589844,0.7373242265970269,NN,20,10
22,transportation,pytorch,1,1.2153275680411922e-16,0.0,0.0007357597351074219,8.64267349243164e-06,0.0007444024085998535,0.0005230903625488281,0.7026983745696213,NN,20,10
23,transportation,pytorch,1,0.0,0.0,0.0007359981536865234,8.64267349243164e-06,0.0007446408271789551,0.0005037784576416016,0.676538861762587,NN,20,10
24,transportation,pytorch,1,0.0,0.0,0.0007221698760986328,8.64267349243164e-06,0.0007308125495910645,0.0005271434783935547,0.7213114754098361,NN,20,10
25,transportation,pytorch,1,1.347100655155041e-16,0.0,0.000766754150390625,8.64267349243164e-06,0.0007753968238830566,0.0005598068237304688,0.7219617188100546,NN,20,10
26,transportation,pytorch,1,1.2738403957947546e-16,-1.3946473748237982e-16,0.0007340908050537109,8.64267349243164e-06,0.0007427334785461426,0.0005438327789306641,0.7322044779712704,NN,20,10
27,transportation,pytorch,1,0.0,0.0,0.0007414817810058594,8.64267349243164e-06,0.000750124454498291,0.0005519390106201172,0.7357965832340088,NN,20,10
28,transportation,pytorch,1,0.0,0.0,0.0007011890411376953,8.64267349243164e-06,0.000709831714630127,0.0005140304565429688,0.7241581996809136,NN,20,10
29,transportation,pytorch,1,1.3892806470165073e-16,0.0,0.0007293224334716797,8.64267349243164e-06,0.0007379651069641113,0.0008270740509033203,1.1207495355787094,NN,20,10
30,transportation,pytorch,1,1.259666272029759e-16,0.0,0.0007348060607910156,8.64267349243164e-06,0.0007434487342834473,0.0005309581756591797,0.7141826344904995,NN,20,10
31,transportation,pytorch,1,0.0,0.0,0.0007328987121582031,8.64267349243164e-06,0.0007415413856506348,0.0005469322204589844,0.7375612892854272,NN,20,10
32,transportation,pytorch,1,0.0,0.0,0.0007481575012207031,8.64267349243164e-06,0.0007568001747131348,0.0006289482116699219,0.8310624556981965,NN,20,10
33,transportation,pytorch,1,1.3267587552021284e-16,0.0,0.0007555484771728516,8.64267349243164e-06,0.0007641911506652832,0.0005450248718261719,0.7132048982138679,NN,20,10
34,transportation,pytorch,1,1.256423261072905e-16,0.0,0.0006842613220214844,8.64267349243164e-06,0.000692903995513916,0.0005249977111816406,0.7576774193548387,NN,20,10
35,transportation,pytorch,1,0.0,0.0,0.000720977783203125,8.64267349243164e-06,0.0007296204566955566,0.0005688667297363281,0.7796748631647741,NN,20,10
36,transportation,pytorch,1,0.0,0.0,0.0007557868957519531,8.64267349243164e-06,0.0007644295692443848,0.0006449222564697266,0.8436647173489279,NN,20,10
37,transportation,pytorch,1,1.310228752252104e-16,0.0,0.0006911754608154297,8.64267349243164e-06,0.0006998181343078613,0.0005600452423095703,0.8002725491866111,NN,20,10
38,transportation,pytorch,1,1.3373976017377671e-16,-1.5038744731085177e-16,0.0006780624389648438,8.64267349243164e-06,0.0006867051124572754,0.0005080699920654297,0.7398663310476521,NN,20,10
39,transportation,pytorch,1,0.0,0.0,0.0007288455963134766,8.64267349243164e-06,0.0007374882698059082,0.0005698204040527344,0.7726501252727713,NN,20,10
40,transportation,pytorch,1,0.0,0.0,0.0007073879241943359,8.64267349243164e-06,0.0007160305976867676,0.0005249977111816406,0.7332056938316823,NN,20,10
41,transportation,pytorch,1,1.2698211243072673e-16,0.0,0.0007040500640869141,8.64267349243164e-06,0.0007126927375793457,0.0005300045013427734,0.743664798862591,NN,20,10
42,transportation,pytorch,1,0.0,2.761345960927436e-16,0.0007150173187255859,8.64267349243164e-06,0.0007236599922180176,0.0005559921264648438,0.7683057408780166,NN,20,10
43,transportation,pytorch,1,0.0,0.0,0.0007219314575195312,8.64267349243164e-06,0.0007305741310119629,0.0005729198455810547,0.7842049441135678,NN,20,10
44,transportation,pytorch,1,1.3647901789018047e-16,0.0,0.0007793903350830078,8.64267349243164e-06,0.0007880330085754395,0.0005350112915039062,0.6789199001588382,NN,20,10
45,transportation,pytorch,1,1.284164557419946e-16,0.0,0.0008504390716552734,8.64267349243164e-06,0.0008590817451477051,0.0005469322204589844,0.6366474710330952,NN,20,10
46,transportation,pytorch,1,0.0,0.0,0.0008568763732910156,8.64267349243164e-06,0.0008655190467834473,0.0005130767822265625,0.592796639349907,NN,20,10
47,transportation,pytorch,1,0.0,0.0,0.0007460117340087891,8.64267349243164e-06,0.0007546544075012207,0.0008161067962646484,1.0814311665745202,NN,20,10
48,transportation,pytorch,1,1.3308550328438164e-16,0.0,0.0007202625274658203,8.64267349243164e-06,0.000728905200958252,0.0005669593811035156,0.7778232071305912,NN,20,10
49,transportation,pytorch,1,1.340488074175946e-16,0.0,0.0007109642028808594,8.64267349243164e-06,0.000719606876373291,0.0005850791931152344,0.8130539219746542,NN,20,10
50,transportation,pytorch,1,1.379710609043876e-16,0.0,0.0007448196411132812,8.64267349243164e-06,0.0007534623146057129,0.0005209445953369141,0.6914009967565857,NN,20,10
51,transportation,pytorch,1,1.2674396750598168e-16,0.0,0.0008509159088134766,8.64267349243164e-06,0.0008595585823059082,0.0005478858947753906,0.6374037861452049,NN,20,10
52,transportation,pytorch,1,0.0,0.0,0.0007386207580566406,8.64267349243164e-06,0.0007472634315490723,0.0006659030914306641,0.8911222780569514,NN,20,10
53,transportation,pytorch,1,1.2742943297360695e-16,0.0,0.0007395744323730469,8.64267349243164e-06,0.0007482171058654785,0.0008509159088134766,1.1372580259698877,NN,20,10
54,transportation,pytorch,1,1.391621608926882e-16,0.0,0.0007450580596923828,8.64267349243164e-06,0.0007537007331848145,0.0005369186401367188,0.7123764333728747,NN,20,10
55,transportation,pytorch,1,1.305784370280411e-16,0.0,0.0007483959197998047,8.64267349243164e-06,0.0007570385932922363,0.0005068778991699219,0.6695535784583891,NN,20,10
56,transportation,pytorch,1,1.1759136565256214e-16,0.0,0.0007255077362060547,8.64267349243164e-06,0.0007341504096984863,0.0005450248718261719,0.7423885686449623,NN,20,10
57,transportation,pytorch,1,0.0,0.0,0.0007145404815673828,8.64267349243164e-06,0.0007231831550598145,0.0005640983581542969,0.7800214291601417,NN,20,10
58,transportation,pytorch,1,0.0,0.0,0.0008001327514648438,8.64267349243164e-06,0.0008087754249572754,0.0005009174346923828,0.6193529368413295,NN,20,10
59,transportation,pytorch,1,1.2685373942649075e-16,0.0,0.0007002353668212891,8.64267349243164e-06,0.0007088780403137207,0.0005261898040771484,0.742285377953418,NN,20,10
60,transportation,pytorch,1,0.0,0.0,0.0007052421569824219,8.64267349243164e-06,0.0007138848304748535,0.0005428791046142578,0.7604575436252818,NN,20,10
61,transportation,pytorch,1,0.0,0.0,0.0007357597351074219,8.64267349243164e-06,0.0007444024085998535,0.0005619525909423828,0.7549043157979022,NN,20,10
62,transportation,pytorch,1,1.3756573735105957e-16,-2.751785239889611e-16,0.0008814334869384766,8.64267349243164e-06,0.0008900761604309082,0.0005958080291748047,0.669389941739771,NN,20,10
63,transportation,pytorch,1,0.0,0.0,0.0007464885711669922,8.64267349243164e-06,0.0007551312446594238,0.0005581378936767578,0.7391270029205147,NN,20,10
64,transportation,pytorch,1,1.3032358381470697e-16,0.0,0.0007572174072265625,8.64267349243164e-06,0.0007658600807189941,0.0005459785461425781,0.712895945209744,NN,20,10
65,transportation,pytorch,1,1.3021140701497052e-16,0.0,0.0007138252258300781,8.64267349243164e-06,0.0007224678993225098,0.0005688667297363281,0.7873937793911393,NN,20,10
66,transportation,pytorch,1,0.0,0.0,0.0007259845733642578,8.64267349243164e-06,0.0007346272468566895,0.0005121231079101562,0.6971196754563894,NN,20,10
67,transportation,pytorch,1,1.3660682819819827e-16,0.0,0.0007457733154296875,8.64267349243164e-06,0.0007544159889221191,0.000553131103515625,0.7331911195385953,NN,20,10
68,transportation,pytorch,1,0.0,0.0,0.0007393360137939453,8.64267349243164e-06,0.000747978687286377,0.0005629062652587891,0.7525699258905092,NN,20,10
69,transportation,pytorch,1,1.348592598162974e-16,-1.4387169277178272e-16,0.0007517337799072266,8.64267349243164e-06,0.0007603764533996582,0.0005269050598144531,0.6929528886101748,NN,20,10
70,transportation,pytorch,1,0.0,0.0,0.0009145736694335938,8.64267349243164e-06,0.0009232163429260254,0.0005478858947753906,0.5934534185551036,NN,20,10
71,transportation,pytorch,1,1.263049413974474e-16,0.0,0.0006749629974365234,8.64267349243164e-06,0.0006836056709289551,0.0005199909210205078,0.760659168192519,NN,20,10
72,transportation,pytorch,1,1.3064152672796575e-16,0.0,0.0007426738739013672,8.64267349243164e-06,0.0007513165473937988,0.0005381107330322266,0.7162237207457358,NN,20,10
73,transportation,pytorch,1,0.0,0.0,0.0007278919219970703,8.64267349243164e-06,0.000736534595489502,0.0005500316619873047,0.7467831998057781,NN,20,10
74,transportation,pytorch,1,1.2900258110129755e-16,-1.5022446730652882e-16,0.0007917881011962891,8.64267349243164e-06,0.0008004307746887207,0.0005660057067871094,0.7071263683073944,NN,20,10
75,transportation,pytorch,1,0.0,0.0,0.0008153915405273438,8.64267349243164e-06,0.0008240342140197754,0.0005061626434326172,0.614249547920434,NN,20,10
76,transportation,pytorch,1,1.3175227719895915e-16,0.0,0.0008287429809570312,8.64267349243164e-06,0.0008373856544494629,0.0005331039428710938,0.636628941561677,NN,20,10
77,transportation,pytorch,1,1.3264315984180156e-16,0.0,0.0008084774017333984,8.64267349243164e-06,0.0008171200752258301,0.0005698204040527344,0.6973521044569261,NN,20,10
78,transportation,pytorch,1,1.343479022005954e-16,0.0,0.0008707046508789062,8.64267349243164e-06,0.0008793473243713379,0.0005440711975097656,0.6187216159425202,NN,20,10
79,transportation,pytorch,1,1.356914482210076e-16,0.0,0.0007390975952148438,8.64267349243164e-06,0.0007477402687072754,0.0005359649658203125,0.7167795934635313,NN,20,10
80,transportation,pytorch,1,0.0,0.0,0.000743865966796875,8.64267349243164e-06,0.0007525086402893066,0.0005440711975097656,0.723009900990099,NN,20,10
81,transportation,pytorch,1,0.0,1.365066294993568e-16,0.0006859302520751953,8.64267349243164e-06,0.000694572925567627,0.00055694580078125,0.8018535999313482,NN,20,10
82,transportation,pytorch,1,0.0,0.0,0.0007357597351074219,8.64267349243164e-06,0.0007444024085998535,0.0005559921264648438,0.7468972695972456,NN,20,10
83,transportation,pytorch,1,1.2898345595441293e-16,0.0,0.000698089599609375,8.64267349243164e-06,0.0007067322731018066,0.0005140304565429688,0.7273340642658346,NN,20,10
84,transportation,pytorch,1,0.0,0.0,0.0007755756378173828,8.64267349243164e-06,0.0007842183113098145,0.0005710124969482422,0.7281295128068709,NN,20,10
85,transportation,pytorch,1,0.0,0.0,0.0007233619689941406,8.64267349243164e-06,0.0007320046424865723,0.0005481243133544922,0.7487989577395977,NN,20,10
86,transportation,pytorch,1,1.378171640720096e-16,0.0,0.0007452964782714844,8.64267349243164e-06,0.000753939151763916,0.0005369186401367188,0.7121511581943236,NN,20,10
87,transportation,pytorch,1,1.3369030850930328e-16,0.0,0.0007762908935546875,8.64267349243164e-06,0.0007849335670471191,0.0005359649658203125,0.682815703546207,NN,20,10
88,transportation,pytorch,1,1.2891496515253624e-16,0.0,0.0007424354553222656,8.64267349243164e-06,0.0007510781288146973,0.00061798095703125,0.8227918419173081,NN,20,10
89,transportation,pytorch,1,0.0,0.0,0.0007450580596923828,8.64267349243164e-06,0.0007537007331848145,0.0008330345153808594,1.1052589956504548,NN,20,10
90,transportation,pytorch,1,1.3787974993471846e-16,0.0,0.0007367134094238281,8.64267349243164e-06,0.0007453560829162598,0.0007910728454589844,1.0613354658136744,NN,20,10
91,transportation,pytorch,1,0.0,0.0,0.0008521080017089844,8.64267349243164e-06,0.000860750675201416,0.0005609989166259766,0.65175541859982,NN,20,10
92,transportation,pytorch,1,1.3263784163755545e-16,0.0,0.0007975101470947266,8.64267349243164e-06,0.0008061528205871582,0.000759124755859375,0.9416635859519409,NN,20,10
93,transportation,pytorch,1,1.2827433581367556e-16,0.0,0.0007610321044921875,8.64267349243164e-06,0.0007696747779846191,0.0005211830139160156,0.6771470611012158,NN,20,10
94,transportation,pytorch,1,0.0,0.0,0.0007479190826416016,8.64267349243164e-06,0.0007565617561340332,0.0005440711975097656,0.7191365319467423,NN,20,10
95,transportation,pytorch,1,0.0,0.0,0.0007395744323730469,8.64267349243164e-06,0.0007482171058654785,0.0005621910095214844,0.7513741735043415,NN,20,10
96,transportation,pytorch,1,0.0,0.0,0.0007641315460205078,8.64267349243164e-06,0.0007727742195129395,0.0008020401000976562,1.0378711916698804,NN,20,10
97,transportation,pytorch,1,0.0,0.0,0.0007464885711669922,8.64267349243164e-06,0.0007551312446594238,0.0005629062652587891,0.7454416291735733,NN,20,10
98,transportation,pytorch,1,1.3618185086681867e-16,-1.4237623914028486e-16,0.0007638931274414062,8.64267349243164e-06,0.0007725358009338379,0.0005509853363037109,0.713216572795309,NN,20,10
99,transportation,pytorch,1,0.0,0.0,0.0008046627044677734,8.64267349243164e-06,0.0008133053779602051,0.0005509853363037109,0.677464272627336,NN,20,10
0,transportation,optimaltree,1,0.0,0.0,0.00083160400390625,4.995107650756836e-05,0.0008815550804138184,0.0011429786682128906,1.2965482175842662,OCT,20,10
1,transportation,optimaltree,1,1.3004603367178724e-16,0.0,0.0008344650268554688,4.995107650756836e-05,0.0008844161033630372,0.0008180141448974609,0.9249200029114357,OCT,20,10
2,transportation,optimaltree,1,1.2801876701145468e-16,-1.3675506874494957e-16,0.0007064342498779297,4.995107650756836e-05,0.0007563853263854981,0.0012440681457519531,1.644754468859042,OCT,20,10
3,transportation,optimaltree,1,0.0,0.0,0.0008137226104736328,4.995107650756836e-05,0.0008636736869812012,0.001255035400390625,1.4531360852005928,OCT,20,10
4,transportation,optimaltree,1,1.2888515447836469e-16,0.0,0.0007495880126953125,4.995107650756836e-05,0.0007995390892028809,0.0012290477752685547,1.5371953565070626,OCT,20,10
5,transportation,optimaltree,1,1.3342633143694174e-16,0.0,0.000713348388671875,4.995107650756836e-05,0.0007632994651794434,0.0012369155883789062,1.6204853334832625,OCT,20,10
6,transportation,optimaltree,1,1.2955466527085645e-16,0.0,0.0007004737854003906,4.995107650756836e-05,0.000750424861907959,0.0008749961853027344,1.166001061156279,OCT,20,10
7,transportation,optimaltree,1,0.0,0.0,0.0006985664367675781,4.995107650756836e-05,0.0007485175132751465,0.0008711814880371094,1.1638758914607692,OCT,20,10
8,transportation,optimaltree,1,0.0,0.0,0.0007114410400390625,4.995107650756836e-05,0.0007613921165466309,0.0005998611450195312,0.7878478539287492,OCT,20,10
9,transportation,optimaltree,1,1.2923040572488309e-16,0.0,0.0006909370422363281,4.995107650756836e-05,0.0007408881187438965,0.0008831024169921875,1.1919511119835495,OCT,20,10
10,transportation,optimaltree,1,1.2675587803819014e-16,0.0,0.0006926059722900391,4.995107650756836e-05,0.0007425570487976075,0.0005729198455810547,0.7715499388346801,OCT,20,10
11,transportation,optimaltree,1,1.3679689395952098e-16,0.0,0.0007047653198242188,4.995107650756836e-05,0.0007547163963317872,0.0009109973907470703,1.2070724780525097,OCT,20,10
12,transportation,optimaltree,1,0.0,0.0,0.0007288455963134766,4.995107650756836e-05,0.000778796672821045,0.0005729198455810547,0.7356475259527753,OCT,20,10
13,transportation,optimaltree,1,0.0,0.0,0.0007243156433105469,4.995107650756836e-05,0.0007742667198181153,0.001062154769897461,1.3718202561347,OCT,20,10
14,transportation,optimaltree,1,0.0,0.0,0.0008344650268554688,4.995107650756836e-05,0.0008844161033630372,0.000720977783203125,0.8152020078123525,OCT,20,10
15,transportation,optimaltree,1,0.0,0.0,0.0006964206695556641,4.995107650756836e-05,0.0007463717460632325,0.0005741119384765625,0.7692037399656925,OCT,20,10
16,transportation,optimaltree,1,1.4184731607937946e-16,0.0,0.0007412433624267578,4.995107650756836e-05,0.0007911944389343262,0.0008118152618408203,1.0260629017239664,OCT,20,10
17,transportation,optimaltree,1,1.3159041746517148e-16,0.0,0.0006678104400634766,4.995107650756836e-05,0.000717761516571045,0.0008549690246582031,1.191160301742894,OCT,20,10
18,transportation,optimaltree,1,1.3412983353738187e-16,0.0,0.0007462501525878906,4.995107650756836e-05,0.000796201229095459,0.0005669593811035156,0.7120805148060643,OCT,20,10
19,transportation,optimaltree,1,1.331263580383555e-16,0.0,0.0007383823394775391,4.995107650756836e-05,0.0007883334159851075,0.0008449554443359375,1.0718249755784799,OCT,20,10
20,transportation,optimaltree,1,1.3387014219951812e-16,0.0,0.0007822513580322266,4.995107650756836e-05,0.000832202434539795,0.0005729198455810547,0.6884380792491641,OCT,20,10
21,transportation,optimaltree,1,1.315826060212126e-16,0.0,0.0007512569427490234,4.995107650756836e-05,0.0008012080192565918,0.000576019287109375,0.7189384944547107,OCT,20,10
22,transportation,optimaltree,1,1.2153275680411922e-16,0.0,0.0007078647613525391,4.995107650756836e-05,0.0007578158378601075,0.0008931159973144531,1.1785396302040894,OCT,20,10
23,transportation,optimaltree,1,0.0,0.0,0.0007262229919433594,4.995107650756836e-05,0.0007761740684509278,0.0005431175231933594,0.6997367539955337,OCT,20,10
24,transportation,optimaltree,1,0.0,0.0,0.0006859302520751953,4.995107650756836e-05,0.0007358813285827637,0.0007610321044921875,1.0341777606422788,OCT,20,10
25,transportation,optimaltree,1,1.347100655155041e-16,0.0,0.0007092952728271484,4.995107650756836e-05,0.0007592463493347168,0.0005750656127929688,0.7574163686092993,OCT,20,10
26,transportation,optimaltree,1,1.2738403957947546e-16,-1.3946473748237982e-16,0.0006778240203857422,4.995107650756836e-05,0.0007277750968933106,0.0005571842193603516,0.7655994574956347,OCT,20,10
27,transportation,optimaltree,1,0.0,0.0,0.0007138252258300781,4.995107650756836e-05,0.0007637763023376465,0.0006349086761474609,0.8312756944726253,OCT,20,10
28,transportation,optimaltree,1,0.0,0.0,0.0007593631744384766,4.995107650756836e-05,0.000809314250946045,0.0007619857788085938,0.9415202783317769,OCT,20,10
29,transportation,optimaltree,1,1.3892806470165073e-16,0.0,0.0006697177886962891,4.995107650756836e-05,0.0007196688652038575,0.0006260871887207031,0.8699656453018211,OCT,20,10
30,transportation,optimaltree,1,1.259666272029759e-16,0.0,0.0007534027099609375,4.995107650756836e-05,0.0008033537864685059,0.0005619525909423828,0.6995082371027241,OCT,20,10
31,transportation,optimaltree,1,0.0,0.0,0.0007586479187011719,4.995107650756836e-05,0.0008085989952087403,0.0005869865417480469,0.72593033781413,OCT,20,10
32,transportation,optimaltree,1,0.0,0.0,0.0006875991821289062,4.995107650756836e-05,0.0007375502586364747,0.0005810260772705078,0.7877782842143713,OCT,20,10
33,transportation,optimaltree,1,1.3267587552021284e-16,0.0,0.0007004737854003906,4.995107650756836e-05,0.000750424861907959,0.0005609989166259766,0.7475750672754018,OCT,20,10
34,transportation,optimaltree,1,1.256423261072905e-16,0.0,0.0007207393646240234,4.995107650756836e-05,0.0007706904411315918,0.0006089210510253906,0.7900980971443243,OCT,20,10
35,transportation,optimaltree,1,0.0,0.0,0.0006937980651855469,4.995107650756836e-05,0.0007437491416931153,0.0006301403045654297,0.8472484460700558,OCT,20,10
36,transportation,optimaltree,1,0.0,0.0,0.0007262229919433594,4.995107650756836e-05,0.0007761740684509278,0.0005819797515869141,0.7498057140048717,OCT,20,10
37,transportation,optimaltree,1,1.310228752252104e-16,0.0,0.0007526874542236328,4.995107650756836e-05,0.0008026385307312012,0.0005998611450195312,0.7473615108821895,OCT,20,10
38,transportation,optimaltree,1,1.3373976017377671e-16,-1.5038744731085177e-16,0.0006995201110839844,4.995107650756836e-05,0.0007494711875915528,0.0005578994750976562,0.7443908242696857,OCT,20,10
39,transportation,optimaltree,1,0.0,0.0,0.0007092952728271484,4.995107650756836e-05,0.0007592463493347168,0.0005910396575927734,0.7784557121817799,OCT,20,10
40,transportation,optimaltree,1,0.0,0.0,0.0006976127624511719,4.995107650756836e-05,0.0007475638389587403,0.0006508827209472656,0.870671756747706,OCT,20,10
41,transportation,optimaltree,1,1.2698211243072673e-16,0.0,0.0007460117340087891,4.995107650756836e-05,0.0007959628105163575,0.0006601810455322266,0.8294119232831412,OCT,20,10
42,transportation,optimaltree,1,0.0,2.761345960927436e-16,0.0006797313690185547,4.995107650756836e-05,0.0007296824455261231,0.0005600452423095703,0.7675191389670348,OCT,20,10
43,transportation,optimaltree,1,0.0,0.0,0.0007221698760986328,4.995107650756836e-05,0.0007721209526062012,0.0006759166717529297,0.8754025771110788,OCT,20,10
44,transportation,optimaltree,1,1.3647901789018047e-16,0.0,0.0007557868957519531,4.995107650756836e-05,0.0008057379722595215,0.0005390644073486328,0.6690319010744161,OCT,20,10
45,transportation,optimaltree,1,1.284164557419946e-16,0.0,0.0007259845733642578,4.995107650756836e-05,0.0007759356498718262,0.0006351470947265625,0.8185564032680802,OCT,20,10
46,transportation,optimaltree,1,0.0,0.0,0.0007193088531494141,4.995107650756836e-05,0.0007692599296569825,0.0005960464477539062,0.7748310093568592,OCT,20,10
47,transportation,optimaltree,1,0.0,0.0,0.0006911754608154297,4.995107650756836e-05,0.0007411265373229981,0.0005328655242919922,0.718993987473098,OCT,20,10
48,transportation,optimaltree,1,1.3308550328438164e-16,0.0,0.0007390975952148438,4.995107650756836e-05,0.0007890486717224122,0.0005450248718261719,0.6907366951603107,OCT,20,10
49,transportation,optimaltree,1,1.340488074175946e-16,0.0,0.0007112026214599609,4.995107650756836e-05,0.0007611536979675293,0.0006570816040039062,0.8632705927311112,OCT,20,10
50,transportation,optimaltree,1,1.379710609043876e-16,0.0,0.0007805824279785156,4.995107650756836e-05,0.000830533504486084,0.0005598068237304688,0.6740328002503222,OCT,20,10
51,transportation,optimaltree,1,1.2674396750598168e-16,0.0,0.0007092952728271484,4.995107650756836e-05,0.0007592463493347168,0.0006220340728759766,0.8192783191134585,OCT,20,10
52,transportation,optimaltree,1,0.0,0.0,0.0006949901580810547,4.995107650756836e-05,0.0007449412345886231,0.0005459785461425781,0.7329149210596221,OCT,20,10
53,transportation,optimaltree,1,1.2742943297360695e-16,0.0,0.0006866455078125,4.995107650756836e-05,0.0007365965843200684,0.0005738735198974609,0.779087945984962,OCT,20,10
54,transportation,optimaltree,1,1.391621608926882e-16,0.0,0.0007021427154541016,4.995107650756836e-05,0.00075209379196167,0.0005619525909423828,0.7471841902545878,OCT,20,10
55,transportation,optimaltree,1,1.305784370280411e-16,0.0,0.0007152557373046875,4.995107650756836e-05,0.0007652068138122559,0.0006361007690429688,0.8312795411137525,OCT,20,10
56,transportation,optimaltree,1,1.1759136565256214e-16,0.0,0.0006985664367675781,4.995107650756836e-05,0.0007485175132751465,0.0005269050598144531,0.7039315052348933,OCT,20,10
57,transportation,optimaltree,1,0.0,0.0,0.0007245540618896484,4.995107650756836e-05,0.0007745051383972168,0.0006430149078369141,0.8302267808933942,OCT,20,10
58,transportation,optimaltree,1,0.0,0.0,0.0006971359252929688,4.995107650756836e-05,0.0007470870018005372,0.0006730556488037109,0.9009066510079751,OCT,20,10
59,transportation,optimaltree,1,1.2685373942649075e-16,0.0,0.0006859302520751953,4.995107650756836e-05,0.0007358813285827637,0.0006358623504638672,0.8640827342208514,OCT,20,10
60,transportation,optimaltree,1,0.0,0.0,0.0006847381591796875,4.995107650756836e-05,0.0007346892356872559,0.0005738735198974609,0.7811105594335244,OCT,20,10
61,transportation,optimaltree,1,0.0,0.0,0.0006821155548095703,4.995107650756836e-05,0.0007320666313171387,0.0006580352783203125,0.89887347704453,OCT,20,10
62,transportation,optimaltree,1,1.3756573735105957e-16,-2.751785239889611e-16,0.0007154941558837891,4.995107650756836e-05,0.0007654452323913575,0.0006239414215087891,0.8151352900318017,OCT,20,10
63,transportation,optimaltree,1,0.0,0.0,0.0006868839263916016,4.995107650756836e-05,0.00073683500289917,0.0006358623504638672,0.8629643651047885,OCT,20,10
64,transportation,optimaltree,1,1.3032358381470697e-16,0.0,0.0006968975067138672,4.995107650756836e-05,0.0007468485832214356,0.0005300045013427734,0.7096545581658159,OCT,20,10
65,transportation,optimaltree,1,1.3021140701497052e-16,0.0,0.0008077621459960938,4.995107650756836e-05,0.0008577132225036622,0.0006270408630371094,0.7310612062231933,OCT,20,10
66,transportation,optimaltree,1,0.0,0.0,0.0007216930389404297,4.995107650756836e-05,0.0007716441154479981,0.0006258487701416016,0.8110588257104102,OCT,20,10
67,transportation,optimaltree,1,1.3660682819819827e-16,0.0,0.0007102489471435547,4.995107650756836e-05,0.0007602000236511231,0.0006392002105712891,0.8408316110032585,OCT,20,10
68,transportation,optimaltree,1,0.0,0.0,0.0007145404815673828,4.995107650756836e-05,0.0007644915580749512,0.0007448196411132812,0.9742679735912253,OCT,20,10
69,transportation,optimaltree,1,1.348592598162974e-16,-1.4387169277178272e-16,0.0006957054138183594,4.995107650756836e-05,0.0007456564903259278,0.0007109642028808594,0.9534741695470198,OCT,20,10
70,transportation,optimaltree,1,0.0,0.0,0.0007493495941162109,4.995107650756836e-05,0.0007993006706237793,0.0006639957427978516,0.830720862875875,OCT,20,10
71,transportation,optimaltree,1,1.263049413974474e-16,0.0,0.0007045269012451172,4.995107650756836e-05,0.0007544779777526856,0.0006420612335205078,0.851000628849332,OCT,20,10
72,transportation,optimaltree,1,1.3064152672796575e-16,0.0,0.0007293224334716797,4.995107650756836e-05,0.0007792735099792481,0.0006351470947265625,0.8150502828505954,OCT,20,10
73,transportation,optimaltree,1,0.0,0.0,0.0007259845733642578,4.995107650756836e-05,0.0007759356498718262,0.0006589889526367188,0.8492829949823475,OCT,20,10
74,transportation,optimaltree,1,1.2900258110129755e-16,-1.5022446730652882e-16,0.0007104873657226562,4.995107650756836e-05,0.0007604384422302247,0.0006589889526367188,0.8665907929431166,OCT,20,10
75,transportation,optimaltree,1,0.0,0.0,0.0007262229919433594,4.995107650756836e-05,0.0007761740684509278,0.0006339550018310547,0.8167691083731888,OCT,20,10
76,transportation,optimaltree,1,1.3175227719895915e-16,0.0,0.0007038116455078125,4.995107650756836e-05,0.0007537627220153809,0.0006270408630371094,0.8318809682714905,OCT,20,10
77,transportation,optimaltree,1,1.3264315984180156e-16,0.0,0.0007207393646240234,4.995107650756836e-05,0.0007706904411315918,0.0006480216979980469,0.8408326656375386,OCT,20,10
78,transportation,optimaltree,1,1.343479022005954e-16,0.0,0.0007338523864746094,4.995107650756836e-05,0.0007838034629821778,0.0006320476531982422,0.8063853798163351,OCT,20,10
79,transportation,optimaltree,1,1.356914482210076e-16,0.0,0.0007581710815429688,4.995107650756836e-05,0.0008081221580505372,0.0006468296051025391,0.8004106788296833,OCT,20,10
80,transportation,optimaltree,1,0.0,0.0,0.00077056884765625,4.995107650756836e-05,0.0008205199241638184,0.0006368160247802734,0.7761128109463578,OCT,20,10
81,transportation,optimaltree,1,0.0,1.365066294993568e-16,0.0006961822509765625,4.995107650756836e-05,0.0007461333274841309,0.0006251335144042969,0.8378308425280634,OCT,20,10
82,transportation,optimaltree,1,0.0,0.0,0.0007982254028320312,4.995107650756836e-05,0.0008481764793395997,0.0006079673767089844,0.7167934875797959,OCT,20,10
83,transportation,optimaltree,1,1.2898345595441293e-16,0.0,0.0007052421569824219,4.995107650756836e-05,0.0007551932334899903,0.0006761550903320312,0.8953405040552358,OCT,20,10
84,transportation,optimaltree,1,0.0,0.0,0.0007193088531494141,4.995107650756836e-05,0.0007692599296569825,0.0007739067077636719,1.006040582548946,OCT,20,10
85,transportation,optimaltree,1,0.0,0.0,0.0007433891296386719,4.995107650756836e-05,0.0007933402061462403,0.0006089210510253906,0.7675408939417161,OCT,20,10
86,transportation,optimaltree,1,1.378171640720096e-16,0.0,0.0007264614105224609,4.995107650756836e-05,0.0007764124870300293,0.0006499290466308594,0.8370924701597722,OCT,20,10
87,transportation,optimaltree,1,1.3369030850930328e-16,0.0,0.0007321834564208984,4.995107650756836e-05,0.0007821345329284668,0.0006721019744873047,0.8593176061039289,OCT,20,10
88,transportation,optimaltree,1,1.2891496515253624e-16,0.0,0.0007016658782958984,4.995107650756836e-05,0.0007516169548034668,0.0006270408630371094,0.8342558786490764,OCT,20,10
89,transportation,optimaltree,1,0.0,0.0,0.0007345676422119141,4.995107650756836e-05,0.0007845187187194825,0.0006289482116699219,0.8016994326107503,OCT,20,10
90,transportation,optimaltree,1,1.3787974993471846e-16,0.0,0.0007121562957763672,4.995107650756836e-05,0.0007621073722839356,0.0006501674652099609,0.8531179317443086,OCT,20,10
91,transportation,optimaltree,1,0.0,0.0,0.0007016658782958984,4.995107650756836e-05,0.0007516169548034668,0.0006442070007324219,0.8570948228554389,OCT,20,10
92,transportation,optimaltree,1,1.3263784163755545e-16,0.0,0.000804901123046875,4.995107650756836e-05,0.0008548521995544434,0.000640869140625,0.7496841453517072,OCT,20,10
93,transportation,optimaltree,1,1.2827433581367556e-16,0.0,0.0007483959197998047,4.995107650756836e-05,0.0007983469963073731,0.0006988048553466797,0.8753146922063842,OCT,20,10
94,transportation,optimaltree,1,0.0,0.0,0.0007557868957519531,4.995107650756836e-05,0.0008057379722595215,0.0006439685821533203,0.7992282904918168,OCT,20,10
95,transportation,optimaltree,1,0.0,0.0,0.0007066726684570312,4.995107650756836e-05,0.0007566237449645997,0.00061798095703125,0.8167612517370356,OCT,20,10
96,transportation,optimaltree,1,0.0,0.0,0.0007808208465576172,4.995107650756836e-05,0.0008307719230651856,0.0006229877471923828,0.7498902284682781,OCT,20,10
97,transportation,optimaltree,1,0.0,0.0,0.0007605552673339844,4.995107650756836e-05,0.0008105063438415528,0.0006361007690429688,0.7848189886189479,OCT,20,10
98,transportation,optimaltree,1,1.3618185086681867e-16,-1.4237623914028486e-16,0.0007364749908447266,4.995107650756836e-05,0.000786426067352295,0.0006580352783203125,0.8367414378007039,OCT,20,10
99,transportation,optimaltree,1,0.0,0.0,0.0006716251373291016,4.995107650756836e-05,0.00072157621383667,0.0006749629974365234,0.9354008412329713,OCT,20,10
0,transportation,optimaltree,1,0.0,0.0,0.0005245208740234375,6.237506866455078e-05,0.0005868959426879883,0.0011668205261230469,1.9881216434705602,OCT-H,20,10
1,transportation,optimaltree,1,1.3004603367178724e-16,0.0,0.0003886222839355469,6.237506866455078e-05,0.00045099735260009763,0.001085042953491211,2.405874329939417,OCT-H,20,10
2,transportation,optimaltree,1,1.2801876701145468e-16,-1.3675506874494957e-16,0.0004000663757324219,6.237506866455078e-05,0.00046244144439697263,0.0012090206146240234,2.61442963054619,OCT-H,20,10
3,transportation,optimaltree,1,0.0,0.0,0.00039386749267578125,6.237506866455078e-05,0.000456242561340332,0.0011870861053466797,2.601874980403633,OCT-H,20,10
4,transportation,optimaltree,1,1.2888515447836469e-16,0.0,0.0004639625549316406,6.237506866455078e-05,0.0005263376235961914,0.0012650489807128906,2.4034933548346182,OCT-H,20,10
5,transportation,optimaltree,1,1.3342633143694174e-16,0.0,0.00040841102600097656,6.237506866455078e-05,0.0004707860946655273,0.0011649131774902344,2.4744001377480225,OCT-H,20,10
6,transportation,optimaltree,1,1.2955466527085645e-16,0.0,0.000415802001953125,6.237506866455078e-05,0.00047817707061767576,0.0008409023284912109,1.7585584507533831,OCT-H,20,10
7,transportation,optimaltree,1,0.0,0.0,0.0003864765167236328,6.237506866455078e-05,0.00044885158538818357,0.0008571147918701172,1.9095728293548353,OCT-H,20,10
8,transportation,optimaltree,1,0.0,0.0,0.0004534721374511719,6.237506866455078e-05,0.0005158472061157226,0.0008320808410644531,1.6130374095266267,OCT-H,20,10
9,transportation,optimaltree,1,1.2923040572488309e-16,0.0,0.00040435791015625,6.237506866455078e-05,0.00046673297882080076,0.0005431175231933594,1.163657911136993,OCT-H,20,10
10,transportation,optimaltree,1,1.2675587803819014e-16,0.0,0.0004200935363769531,6.237506866455078e-05,0.0004824686050415039,0.0006299018859863281,1.3055810873582985,OCT-H,20,10
11,transportation,optimaltree,1,1.3679689395952098e-16,0.0,0.0004642009735107422,6.237506866455078e-05,0.0005265760421752929,0.000881195068359375,1.673443145493566,OCT-H,20,10
12,transportation,optimaltree,1,0.0,0.0,0.0004153251647949219,6.237506866455078e-05,0.00047770023345947263,0.0008249282836914062,1.7268743574130825,OCT-H,20,10
13,transportation,optimaltree,1,0.0,0.0,0.00041866302490234375,6.237506866455078e-05,0.0004810380935668945,0.0008509159088134766,1.76891585134961,OCT-H,20,10
14,transportation,optimaltree,1,0.0,0.0,0.00038695335388183594,6.237506866455078e-05,0.0004493284225463867,0.0005409717559814453,1.20395623520922,OCT-H,20,10
15,transportation,optimaltree,1,0.0,0.0,0.00039196014404296875,6.237506866455078e-05,0.0004543352127075195,0.0008821487426757812,1.9416252978033397,OCT-H,20,10
16,transportation,optimaltree,1,1.4184731607937946e-16,0.0,0.0004253387451171875,6.237506866455078e-05,0.00048771381378173826,0.0010540485382080078,2.161202960471642,OCT-H,20,10
17,transportation,optimaltree,1,1.3159041746517148e-16,0.0,0.0004353523254394531,6.237506866455078e-05,0.0004977273941040039,0.0007879734039306641,1.5831425259386287,OCT-H,20,10
18,transportation,optimaltree,1,1.3412983353738187e-16,0.0,0.00040721893310546875,6.237506866455078e-05,0.0004695940017700195,0.0007109642028808594,1.5139976239071498,OCT-H,20,10
19,transportation,optimaltree,1,1.331263580383555e-16,0.0,0.00040984153747558594,6.237506866455078e-05,0.0004722166061401367,0.000865936279296875,1.833769223778413,OCT-H,20,10
20,transportation,optimaltree,1,1.3387014219951812e-16,0.0,0.0004258155822753906,6.237506866455078e-05,0.0004881906509399414,0.0005598068237304688,1.1466971410710973,OCT-H,20,10
21,transportation,optimaltree,1,1.315826060212126e-16,0.0,0.00040435791015625,6.237506866455078e-05,0.00046673297882080076,0.0005381107330322266,1.152930599401314,OCT-H,20,10
22,transportation,optimaltree,1,1.2153275680411922e-16,0.0,0.0004127025604248047,6.237506866455078e-05,0.00047507762908935544,0.0008780956268310547,1.848320301914063,OCT-H,20,10
23,transportation,optimaltree,1,0.0,0.0,0.00045800209045410156,6.237506866455078e-05,0.0005203771591186523,0.0005021095275878906,0.9648954009401546,OCT-H,20,10
24,transportation,optimaltree,1,0.0,0.0,0.0003917217254638672,6.237506866455078e-05,0.00045409679412841794,0.0008740425109863281,1.9247933971080846,OCT-H,20,10
25,transportation,optimaltree,1,1.347100655155041e-16,0.0,0.0004360675811767578,6.237506866455078e-05,0.0004984426498413086,0.0005970001220703125,1.1977308166955258,OCT-H,20,10
26,transportation,optimaltree,1,1.2738403957947546e-16,-1.3946473748237982e-16,0.0004432201385498047,6.237506866455078e-05,0.0005055952072143554,0.0005340576171875,1.0562948571644142,OCT-H,20,10
27,transportation,optimaltree,1,0.0,0.0,0.0003895759582519531,6.237506866455078e-05,0.0004519510269165039,0.0004980564117431641,1.1020141167533577,OCT-H,20,10
28,transportation,optimaltree,1,0.0,0.0,0.0004246234893798828,6.237506866455078e-05,0.00048699855804443357,0.0004999637603759766,1.0266226708834731,OCT-H,20,10
29,transportation,optimaltree,1,1.3892806470165073e-16,0.0,0.0003991127014160156,6.237506866455078e-05,0.0004614877700805664,0.0007870197296142578,1.705396720430663,OCT-H,20,10
30,transportation,optimaltree,1,1.259666272029759e-16,0.0,0.0004107952117919922,6.237506866455078e-05,0.00047317028045654294,0.000637054443359375,1.3463534580927332,OCT-H,20,10
31,transportation,optimaltree,1,0.0,0.0,0.00040221214294433594,6.237506866455078e-05,0.0004645872116088867,0.00048804283142089844,1.0504870113208322,OCT-H,20,10
32,transportation,optimaltree,1,0.0,0.0,0.0004553794860839844,6.237506866455078e-05,0.0005177545547485351,0.0005888938903808594,1.1373997292343965,OCT-H,20,10
33,transportation,optimaltree,1,1.3267587552021284e-16,0.0,0.00040030479431152344,6.237506866455078e-05,0.0004626798629760742,0.0007390975952148438,1.5974276262225475,OCT-H,20,10
34,transportation,optimaltree,1,1.256423261072905e-16,0.0,0.00040602684020996094,6.237506866455078e-05,0.0004684019088745117,0.0007688999176025391,1.6415388217568794,OCT-H,20,10
35,transportation,optimaltree,1,0.0,0.0,0.00046634674072265625,6.237506866455078e-05,0.000528721809387207,0.0006101131439208984,1.1539398093451538,OCT-H,20,10
36,transportation,optimaltree,1,0.0,0.0,0.0004112720489501953,6.237506866455078e-05,0.00047364711761474607,0.0006330013275146484,1.336440788877591,OCT-H,20,10
37,transportation,optimaltree,1,1.310228752252104e-16,0.0,0.0004177093505859375,6.237506866455078e-05,0.00048008441925048826,0.0004990100860595703,1.0394215393172497,OCT-H,20,10
38,transportation,optimaltree,1,1.3373976017377671e-16,-1.5038744731085177e-16,0.0004220008850097656,6.237506866455078e-05,0.0004843759536743164,0.0005939006805419922,1.2261151199535347,OCT-H,20,10
39,transportation,optimaltree,1,0.0,0.0,0.00040221214294433594,6.237506866455078e-05,0.0004645872116088867,0.0005068778991699219,1.091028522749433,OCT-H,20,10
40,transportation,optimaltree,1,0.0,0.0,0.00040721893310546875,6.237506866455078e-05,0.0004695940017700195,0.0004611015319824219,0.9819152933053077,OCT-H,20,10
41,transportation,optimaltree,1,1.2698211243072673e-16,0.0,0.0003871917724609375,6.237506866455078e-05,0.00044956684112548826,0.0004749298095703125,1.0564164571864958,OCT-H,20,10
42,transportation,optimaltree,1,0.0,2.761345960927436e-16,0.00038886070251464844,6.237506866455078e-05,0.0004512357711791992,0.0005450248718261719,1.2078494362312562,OCT-H,20,10
43,transportation,optimaltree,1,0.0,0.0,0.0004305839538574219,6.237506866455078e-05,0.0004929590225219726,0.00044608116149902344,0.9049051566535438,OCT-H,20,10
44,transportation,optimaltree,1,1.3647901789018047e-16,0.0,0.00044846534729003906,6.237506866455078e-05,0.0005108404159545898,0.0004329681396484375,0.847560463357945,OCT-H,20,10
45,transportation,optimaltree,1,1.284164557419946e-16,0.0,0.0004105567932128906,6.237506866455078e-05,0.0004729318618774414,0.0006749629974365234,1.4271886752503,OCT-H,20,10
46,transportation,optimaltree,1,0.0,0.0,0.0003840923309326172,6.237506866455078e-05,0.00044646739959716794,0.00044608116149902344,0.9991349019021478,OCT-H,20,10
47,transportation,optimaltree,1,0.0,0.0,0.0004112720489501953,6.237506866455078e-05,0.00047364711761474607,0.0006279945373535156,1.3258700707734745,OCT-H,20,10
48,transportation,optimaltree,1,1.3308550328438164e-16,0.0,0.0004596710205078125,6.237506866455078e-05,0.0005220460891723633,0.0005691051483154297,1.0901434952183484,OCT-H,20,10
49,transportation,optimaltree,1,1.340488074175946e-16,0.0,0.0004093647003173828,6.237506866455078e-05,0.00047173976898193357,0.0004420280456542969,0.9370167086150955,OCT-H,20,10
50,transportation,optimaltree,1,1.379710609043876e-16,0.0,0.0004050731658935547,6.237506866455078e-05,0.00046744823455810544,0.0005769729614257812,1.2343034346278219,OCT-H,20,10
51,transportation,optimaltree,1,1.2674396750598168e-16,0.0,0.0003871917724609375,6.237506866455078e-05,0.00044956684112548826,0.0004849433898925781,1.0786902981512712,OCT-H,20,10
52,transportation,optimaltree,1,0.0,0.0,0.00038886070251464844,6.237506866455078e-05,0.0004512357711791992,0.0005970001220703125,1.3230336781815686,OCT-H,20,10
53,transportation,optimaltree,1,1.2742943297360695e-16,0.0,0.0004150867462158203,6.237506866455078e-05,0.00047746181488037107,0.0005838871002197266,1.2228980036152641,OCT-H,20,10
54,transportation,optimaltree,1,1.391621608926882e-16,0.0,0.0004570484161376953,6.237506866455078e-05,0.0005194234848022461,0.0007269382476806641,1.3995097814212667,OCT-H,20,10
55,transportation,optimaltree,1,1.305784370280411e-16,0.0,0.0004031658172607422,6.237506866455078e-05,0.00046554088592529294,0.0005099773406982422,1.0954512398725815,OCT-H,20,10
56,transportation,optimaltree,1,1.1759136565256214e-16,0.0,0.0004649162292480469,6.237506866455078e-05,0.0005272912979125976,0.0005600452423095703,1.0621173619337863,OCT-H,20,10
57,transportation,optimaltree,1,0.0,0.0,0.0003917217254638672,6.237506866455078e-05,0.00045409679412841794,0.0006020069122314453,1.3257237664205983,OCT-H,20,10
58,transportation,optimaltree,1,0.0,0.0,0.00039505958557128906,6.237506866455078e-05,0.0004574346542358398,0.000576019287109375,1.2592384109411974,OCT-H,20,10
59,transportation,optimaltree,1,1.2685373942649075e-16,0.0,0.000431060791015625,6.237506866455078e-05,0.0004934358596801758,0.0004451274871826172,0.9020979696755926,OCT-H,20,10
60,transportation,optimaltree,1,0.0,0.0,0.000400543212890625,6.237506866455078e-05,0.00046291828155517576,0.0005700588226318359,1.231445905996024,OCT-H,20,10
61,transportation,optimaltree,1,0.0,0.0,0.0004112720489501953,6.237506866455078e-05,0.00047364711761474607,0.0004210472106933594,0.8889470558033243,OCT-H,20,10
62,transportation,optimaltree,1,1.3756573735105957e-16,-2.751785239889611e-16,0.0003871917724609375,6.237506866455078e-05,0.00044956684112548826,0.0004279613494873047,0.951941536470763,OCT-H,20,10
63,transportation,optimaltree,1,0.0,0.0,0.00040602684020996094,6.237506866455078e-05,0.0004684019088745117,0.0006878376007080078,1.4684773645794098,OCT-H,20,10
64,transportation,optimaltree,1,1.3032358381470697e-16,0.0,0.00048279762268066406,6.237506866455078e-05,0.0005451726913452148,0.00046515464782714844,0.8532244098276058,OCT-H,20,10
65,transportation,optimaltree,1,1.3021140701497052e-16,0.0,0.0003933906555175781,6.237506866455078e-05,0.0004557657241821289,0.0004420280456542969,0.9698580261767507,OCT-H,20,10
66,transportation,optimaltree,1,0.0,0.0,0.0004017353057861328,6.237506866455078e-05,0.00046411037445068357,0.0005710124969482422,1.2303377135753255,OCT-H,20,10
67,transportation,optimaltree,1,1.3660682819819827e-16,0.0,0.0004279613494873047,6.237506866455078e-05,0.0004903364181518554,0.000885009765625,1.8049031906720736,OCT-H,20,10
68,transportation,optimaltree,1,0.0,0.0,0.0003857612609863281,6.237506866455078e-05,0.0004481363296508789,0.0005831718444824219,1.3013268639405837,OCT-H,20,10
69,transportation,optimaltree,1,1.348592598162974e-16,-1.4387169277178272e-16,0.0003917217254638672,6.237506866455078e-05,0.00045409679412841794,0.0005769729614257812,1.270594659302118,OCT-H,20,10
70,transportation,optimaltree,1,0.0,0.0,0.0004680156707763672,6.237506866455078e-05,0.0005303907394409179,0.0005850791931152344,1.1031097445855922,OCT-H,20,10
71,transportation,optimaltree,1,1.263049413974474e-16,0.0,0.00038909912109375,6.237506866455078e-05,0.00045147418975830076,0.0005979537963867188,1.3244473548019138,OCT-H,20,10
72,transportation,optimaltree,1,1.3064152672796575e-16,0.0,0.0004324913024902344,6.237506866455078e-05,0.0004948663711547851,0.000621795654296875,1.2564920361145104,OCT-H,20,10
73,transportation,optimaltree,1,0.0,0.0,0.00043654441833496094,6.237506866455078e-05,0.0004989194869995117,0.0005769729614257812,1.1564450306314573,OCT-H,20,10
74,transportation,optimaltree,1,1.2900258110129755e-16,-1.5022446730652882e-16,0.0004336833953857422,6.237506866455078e-05,0.0004960584640502929,0.0005860328674316406,1.181378627524488,OCT-H,20,10
75,transportation,optimaltree,1,0.0,0.0,0.0004513263702392578,6.237506866455078e-05,0.0005137014389038086,0.0006279945373535156,1.2224893484697998,OCT-H,20,10
76,transportation,optimaltree,1,1.3175227719895915e-16,0.0,0.0004603862762451172,6.237506866455078e-05,0.0005227613449096679,0.0006539821624755859,1.251014767720809,OCT-H,20,10
77,transportation,optimaltree,1,1.3264315984180156e-16,0.0,0.0004608631134033203,6.237506866455078e-05,0.0005232381820678711,0.0006749629974365234,1.289972751546965,OCT-H,20,10
78,transportation,optimaltree,1,1.343479022005954e-16,0.0,0.0003819465637207031,6.237506866455078e-05,0.0004443216323852539,0.0005970001220703125,1.343621553750228,OCT-H,20,10
79,transportation,optimaltree,1,1.356914482210076e-16,0.0,0.000377655029296875,6.237506866455078e-05,0.00044003009796142576,0.0005838871002197266,1.326925369252609,OCT-H,20,10
80,transportation,optimaltree,1,0.0,0.0,0.00042057037353515625,6.237506866455078e-05,0.000482945442199707,0.0007410049438476562,1.5343450400371246,OCT-H,20,10
81,transportation,optimaltree,1,0.0,1.365066294993568e-16,0.0004048347473144531,6.237506866455078e-05,0.0004672098159790039,0.0007259845733642578,1.5538726896030863,OCT-H,20,10
82,transportation,optimaltree,1,0.0,0.0,0.00042366981506347656,6.237506866455078e-05,0.0004860448837280273,0.00061798095703125,1.2714483326956472,OCT-H,20,10
83,transportation,optimaltree,1,1.2898345595441293e-16,0.0,0.0004162788391113281,6.237506866455078e-05,0.0004786539077758789,0.0006020069122314453,1.2577081320170151,OCT-H,20,10
84,transportation,optimaltree,1,0.0,0.0,0.00045180320739746094,6.237506866455078e-05,0.0005141782760620117,0.0005860328674316406,1.139746455101038,OCT-H,20,10
85,transportation,optimaltree,1,0.0,0.0,0.0004069805145263672,6.237506866455078e-05,0.00046935558319091794,0.0005900859832763672,1.2572258739624713,OCT-H,20,10
86,transportation,optimaltree,1,1.378171640720096e-16,0.0,0.0004210472106933594,6.237506866455078e-05,0.00048342227935791013,0.000598907470703125,1.2388909164439097,OCT-H,20,10
87,transportation,optimaltree,1,1.3369030850930328e-16,0.0,0.0004611015319824219,6.237506866455078e-05,0.0005234766006469726,0.0005741119384765625,1.0967289421666773,OCT-H,20,10
88,transportation,optimaltree,1,1.2891496515253624e-16,0.0,0.0003960132598876953,6.237506866455078e-05,0.00045838832855224607,0.0005800724029541016,1.2654606734560132,OCT-H,20,10
89,transportation,optimaltree,1,0.0,0.0,0.00041794776916503906,6.237506866455078e-05,0.0004803228378295898,0.0005841255187988281,1.2161102341880852,OCT-H,20,10
90,transportation,optimaltree,1,1.3787974993471846e-16,0.0,0.0004341602325439453,6.237506866455078e-05,0.0004965353012084961,0.0005888938903808594,1.1860060884846972,OCT-H,20,10
91,transportation,optimaltree,1,0.0,0.0,0.00039958953857421875,6.237506866455078e-05,0.0004619646072387695,0.0005810260772705078,1.2577285535863585,OCT-H,20,10
92,transportation,optimaltree,1,1.3263784163755545e-16,0.0,0.0004169940948486328,6.237506866455078e-05,0.00047936916351318357,0.0005772113800048828,1.2041061960987158,OCT-H,20,10
93,transportation,optimaltree,1,1.2827433581367556e-16,0.0,0.0004107952117919922,6.237506866455078e-05,0.00047317028045654294,0.0005791187286376953,1.2239118823754673,OCT-H,20,10
94,transportation,optimaltree,1,0.0,0.0,0.00039267539978027344,6.237506866455078e-05,0.0004550504684448242,0.0006120204925537109,1.3449508021502448,OCT-H,20,10
95,transportation,optimaltree,1,0.0,0.0,0.00040841102600097656,6.237506866455078e-05,0.0004707860946655273,0.0006771087646484375,1.43825141039795,OCT-H,20,10
96,transportation,optimaltree,1,0.0,0.0,0.0004153251647949219,6.237506866455078e-05,0.00047770023345947263,0.0005698204040527344,1.1928409578662622,OCT-H,20,10
97,transportation,optimaltree,1,0.0,0.0,0.0003859996795654297,6.237506866455078e-05,0.00044837474822998044,0.0005819797515869141,1.2979761993385162,OCT-H,20,10
98,transportation,optimaltree,1,1.3618185086681867e-16,-1.4237623914028486e-16,0.0003941059112548828,6.237506866455078e-05,0.00045648097991943357,0.0005719661712646484,1.2529901494813593,OCT-H,20,10
99,transportation,optimaltree,1,0.0,0.0,0.00042557716369628906,6.237506866455078e-05,0.0004879522323608398,0.0005800724029541016,1.1887893209291418,OCT-H,20,10
0,transportation,pytorch,1,9.285959565310697e-17,0.0,0.0016629695892333984,1.569032669067383e-05,0.0016786599159240724,0.0027959346771240234,1.6655754096474695,NN,40,40
1,transportation,pytorch,1,3.0036332491579103e-16,0.0,0.0011413097381591797,1.569032669067383e-05,0.0011570000648498536,0.0028769969940185547,2.486600546899631,NN,40,40
2,transportation,pytorch,1,9.107818708317743e-17,0.0,0.001117706298828125,1.569032669067383e-05,0.001133396625518799,0.0027289390563964844,2.4077529392213823,NN,40,40
3,transportation,pytorch,1,9.67212041658933e-17,0.0,0.0012850761413574219,1.569032669067383e-05,0.0013007664680480958,0.0026559829711914062,2.0418599621321123,NN,40,40
4,transportation,pytorch,1,0.0,0.0,0.0011913776397705078,1.569032669067383e-05,0.0012070679664611817,0.002714872360229492,2.249146225120042,NN,40,40
5,transportation,pytorch,1,0.0,0.0,0.0010676383972167969,1.569032669067383e-05,0.0010833287239074708,0.0028710365295410156,2.650198841941014,NN,40,40
6,transportation,pytorch,1,1.5018166245789554e-16,0.0,0.001180887222290039,1.569032669067383e-05,0.001196577548980713,0.0027170181274414062,2.2706577854112826,NN,40,40
7,transportation,pytorch,1,1.8341348824018249e-16,-1.9380709558018744e-16,0.001134634017944336,1.569032669067383e-05,0.0011503243446350099,0.002526998519897461,2.196770442773912,NN,40,40
8,transportation,pytorch,1,8.989352832637388e-17,0.0,0.0011425018310546875,1.569032669067383e-05,0.0011581921577453614,0.0026547908782958984,2.2921851616263296,NN,40,40
9,transportation,pytorch,1,1.7696338589930614e-16,0.0,0.0012295246124267578,1.569032669067383e-05,0.0012452149391174317,0.002683877944946289,2.1553531528047163,NN,40,40
10,transportation,pytorch,1,1.631854653451794e-16,0.0,0.0012097358703613281,1.569032669067383e-05,0.001225426197052002,0.0026929378509521484,2.1975520495893814,NN,40,40
11,transportation,pytorch,1,9.222542569904148e-17,0.0,0.0011510848999023438,1.569032669067383e-05,0.0011667752265930177,0.002727985382080078,2.3380556253716427,NN,40,40
12,transportation,pytorch,1,9.148273556345769e-17,0.0,0.0012481212615966797,1.569032669067383e-05,0.0012638115882873536,0.0026700496673583984,2.1126959841986412,NN,40,40
13,transportation,pytorch,1,1.631854653451794e-16,1.9566473214655666e-16,0.0011785030364990234,1.569032669067383e-05,0.0011941933631896974,0.0025339126586914062,2.121861280423893,NN,40,40
14,transportation,pytorch,1,1.5018166245789554e-16,0.0,0.0011796951293945312,1.569032669067383e-05,0.0011953854560852052,0.0025589466094970703,2.1406874213422524,NN,40,40
15,transportation,pytorch,1,1.5018166245789554e-16,-1.9311837974146646e-16,0.0011734962463378906,1.569032669067383e-05,0.0011891865730285645,0.002633810043334961,2.2147996816237985,NN,40,40
16,transportation,pytorch,1,9.174541718255309e-17,1.924930807015934e-16,0.0012142658233642578,1.569032669067383e-05,0.0012299561500549317,0.0025568008422851562,2.078773980821158,NN,40,40
17,transportation,pytorch,1,9.735433587122767e-17,0.0,0.0011668205261230469,1.569032669067383e-05,0.0011825108528137208,0.0026221275329589844,2.217423651309223,NN,40,40
18,transportation,pytorch,1,9.19467722072044e-17,-1.92296123776365e-16,0.0012660026550292969,1.569032669067383e-05,0.0012816929817199708,0.002466917037963867,1.9247332029963855,NN,40,40
19,transportation,pytorch,1,9.11793143869872e-17,1.9441643704654366e-16,0.001313924789428711,1.569032669067383e-05,0.0013296151161193849,0.0028710365295410156,2.1592989540615513,NN,40,40
20,transportation,pytorch,1,9.046543975802825e-17,0.0,0.0015106201171875,1.569032669067383e-05,0.001526310443878174,0.0026879310607910156,1.7610644489605283,NN,40,40
21,transportation,pytorch,1,3.0036332491579103e-16,0.0,0.0015711784362792969,1.569032669067383e-05,0.0015868687629699708,0.0027849674224853516,1.7550080305777958,NN,40,40
22,transportation,pytorch,1,8.962772011144099e-17,0.0,0.0017664432525634766,1.569032669067383e-05,0.0017821335792541505,0.0034160614013671875,1.916838019963049,NN,40,40
23,transportation,pytorch,1,9.137652299150894e-17,0.0,0.0016398429870605469,1.569032669067383e-05,0.0016555333137512208,0.002568960189819336,1.5517417671278446,NN,40,40
24,transportation,pytorch,1,1.5018166245789554e-16,0.0,0.0017464160919189453,1.569032669067383e-05,0.0017621064186096192,0.0028100013732910156,1.5946831267479478,NN,40,40
25,transportation,pytorch,1,9.268257955381368e-17,0.0,0.001722097396850586,1.569032669067383e-05,0.0017377877235412599,0.003489971160888672,2.0082839311218152,NN,40,40
26,transportation,pytorch,1,9.101370179078703e-17,0.0,0.0017075538635253906,1.569032669067383e-05,0.0017232441902160645,0.002755880355834961,1.5992396036973855,NN,40,40
27,transportation,pytorch,1,8.952029497857681e-17,0.0,0.001789093017578125,1.569032669067383e-05,0.001804783344268799,0.003573894500732422,1.9802346426132227,NN,40,40
28,transportation,pytorch,1,9.31459636463421e-17,0.0,0.0017611980438232422,1.569032669067383e-05,0.0017768883705139161,0.0028200149536132812,1.5870524003697932,NN,40,40
29,transportation,pytorch,1,0.0,1.9811832594476118e-16,0.0016412734985351562,1.569032669067383e-05,0.0016569638252258302,0.0027649402618408203,1.6686787120798985,NN,40,40
30,transportation,pytorch,1,1.5018166245789554e-16,0.0,0.0016865730285644531,1.569032669067383e-05,0.001702263355255127,0.003381013870239258,1.9861873075053817,NN,40,40
31,transportation,pytorch,1,1.631854653451794e-16,-1.9241845039144677e-16,0.0016467571258544922,1.569032669067383e-05,0.0016624474525451661,0.0033838748931884766,2.0354778059347667,NN,40,40
32,transportation,pytorch,1,8.858096019993973e-17,1.934552066034288e-16,0.0017857551574707031,1.569032669067383e-05,0.001801445484161377,0.0027260780334472656,1.5132725677326453,NN,40,40
33,transportation,pytorch,1,9.140318218800304e-17,1.9509058240813996e-16,0.0016553401947021484,1.569032669067383e-05,0.0016710305213928224,0.0035109519958496094,2.1010699391194794,NN,40,40
34,transportation,pytorch,1,0.0,0.0,0.0016944408416748047,1.569032669067383e-05,0.0017101311683654786,0.0034151077270507812,1.9969858395803037,NN,40,40
35,transportation,pytorch,1,1.631854653451794e-16,0.0,0.0018076896667480469,1.569032669067383e-05,0.0018233799934387208,0.0034639835357666016,1.8997595390052837,NN,40,40
36,transportation,pytorch,1,1.631854653451794e-16,-1.9315011088216323e-16,0.0017728805541992188,1.569032669067383e-05,0.0017885708808898927,0.00562286376953125,3.143774635721246,NN,40,40
37,transportation,pytorch,1,0.0,0.0,0.0017313957214355469,1.569032669067383e-05,0.0017470860481262208,0.0035309791564941406,2.0210676859798493,NN,40,40
38,transportation,pytorch,1,9.364860517137299e-17,0.0,0.0017061233520507812,1.569032669067383e-05,0.0017218136787414552,0.0036249160766601562,2.105289394210039,NN,40,40
39,transportation,pytorch,1,9.174333391697706e-17,0.0,0.0016374588012695312,1.569032669067383e-05,0.0016531491279602052,0.003525972366333008,2.132882210501874,NN,40,40
40,transportation,pytorch,1,1.5018166245789554e-16,0.0,0.0017943382263183594,1.569032669067383e-05,0.0018100285530090333,0.0033550262451171875,1.8535764198524463,NN,40,40
41,transportation,pytorch,1,1.5018166245789554e-16,0.0,0.0017132759094238281,1.569032669067383e-05,0.001728966236114502,0.003434896469116211,1.9866764297465045,NN,40,40
42,transportation,pytorch,1,1.5018166245789554e-16,1.946527525304583e-16,0.0017230510711669922,1.569032669067383e-05,0.0017387413978576661,0.003407001495361328,1.959464184587285,NN,40,40
43,transportation,pytorch,1,1.9025518506997742e-16,0.0,0.0018112659454345703,1.569032669067383e-05,0.0018269562721252442,0.0026319026947021484,1.440594246758043,NN,40,40
44,transportation,pytorch,1,9.103647093847388e-17,0.0,0.0016586780548095703,1.569032669067383e-05,0.0016743683815002442,0.0036110877990722656,2.156686568481847,NN,40,40
45,transportation,pytorch,1,9.14161373910973e-17,-1.9739190913259112e-16,0.0017681121826171875,1.569032669067383e-05,0.0017838025093078614,0.0036950111389160156,2.0714238934161653,NN,40,40
46,transportation,pytorch,1,9.13550178966244e-17,0.0,0.0016570091247558594,1.569032669067383e-05,0.0016726994514465333,0.003487110137939453,2.084720082214313,NN,40,40
47,transportation,pytorch,1,9.325851807071818e-17,0.0,0.0016682147979736328,1.569032669067383e-05,0.0016839051246643067,0.0026628971099853516,1.58138191456375,NN,40,40
48,transportation,pytorch,1,9.292251305069428e-17,0.0,0.0018367767333984375,1.569032669067383e-05,0.0018524670600891114,0.003651142120361328,1.9709619668949432,NN,40,40
49,transportation,pytorch,1,8.993906350421835e-17,0.0,0.001596212387084961,1.569032669067383e-05,0.0016119027137756349,0.003590106964111328,2.227247918518639,NN,40,40
50,transportation,pytorch,1,9.223019393233071e-17,0.0,0.0016505718231201172,1.569032669067383e-05,0.0016662621498107911,0.0025479793548583984,1.5291587552101145,NN,40,40
51,transportation,pytorch,1,8.98781360560259e-17,0.0,0.0017237663269042969,1.569032669067383e-05,0.0017394566535949708,0.0034799575805664062,2.0006003445813416,NN,40,40
52,transportation,pytorch,1,9.108238326735681e-17,-1.9516035031728122e-16,0.0016617774963378906,1.569032669067383e-05,0.0016774678230285645,0.003476858139038086,2.0726824629999956,NN,40,40
53,transportation,pytorch,1,4.731032424304548e-17,1.9494707187888894e-16,0.0018525123596191406,1.569032669067383e-05,0.0018682026863098145,0.0035479068756103516,1.8991016882747285,NN,40,40
54,transportation,pytorch,1,9.286197259456183e-17,-1.9439005192952666e-16,0.001653909683227539,1.569032669067383e-05,0.001669600009918213,0.0023992061614990234,1.4369945778908753,NN,40,40
55,transportation,pytorch,1,9.305954270967698e-17,0.0,0.001714944839477539,1.569032669067383e-05,0.001730635166168213,0.0034821033477783203,2.0120377858078666,NN,40,40
56,transportation,pytorch,1,9.157977846930208e-17,0.0,0.0018498897552490234,1.569032669067383e-05,0.0018655800819396974,0.003392934799194336,1.8187023071486719,NN,40,40
57,transportation,pytorch,1,3.0036332491579103e-16,0.0,0.0017652511596679688,1.569032669067383e-05,0.0017809414863586427,0.0035059452056884766,1.9685909012411291,NN,40,40
58,transportation,pytorch,1,9.195398962528802e-17,0.0,0.001664876937866211,1.569032669067383e-05,0.0016805672645568849,0.003451108932495117,2.0535381149442244,NN,40,40
59,transportation,pytorch,1,8.837496758162092e-17,0.0,0.0016794204711914062,1.569032669067383e-05,0.0016951107978820802,0.0034139156341552734,2.013977870013404,NN,40,40
60,transportation,pytorch,1,1.5018166245789554e-16,0.0,0.001682281494140625,1.569032669067383e-05,0.001697971820831299,0.0033500194549560547,1.9729535047972355,NN,40,40
61,transportation,pytorch,1,9.079835921001121e-17,0.0,0.0017507076263427734,1.569032669067383e-05,0.0017663979530334474,0.003387928009033203,1.917986829193892,NN,40,40
62,transportation,pytorch,1,1.5018166245789554e-16,0.0,0.0018074512481689453,1.569032669067383e-05,0.0018231415748596192,0.00339508056640625,1.8622144397467701,NN,40,40
63,transportation,pytorch,1,1.7650987582427842e-16,0.0,0.0016796588897705078,1.569032669067383e-05,0.0016953492164611817,0.003576993942260742,2.1098862154944373,NN,40,40
64,transportation,pytorch,1,1.8341348824018249e-16,-1.9475179289751062e-16,0.0018482208251953125,1.569032669067383e-05,0.0018639111518859864,0.003509044647216797,1.8826244178356852,NN,40,40
65,transportation,pytorch,1,3.0036332491579103e-16,0.0,0.0017094612121582031,1.569032669067383e-05,0.001725151538848877,0.003371000289916992,1.954031407679306,NN,40,40
66,transportation,pytorch,1,1.9024669413793395e-16,0.0,0.0017344951629638672,1.569032669067383e-05,0.0017501854896545411,0.0033190250396728516,1.8963847313852285,NN,40,40
67,transportation,pytorch,1,0.0,0.0,0.001707315444946289,1.569032669067383e-05,0.001723005771636963,0.003515005111694336,2.040042563731439,NN,40,40
68,transportation,pytorch,1,9.093900025956009e-17,0.0,0.0017096996307373047,1.569032669067383e-05,0.0017253899574279786,0.0032439231872558594,1.88011015903416,NN,40,40
69,transportation,pytorch,1,0.0,0.0,0.00179290771484375,1.569032669067383e-05,0.001808598041534424,0.003383159637451172,1.8705978662792766,NN,40,40
70,transportation,pytorch,1,8.95125308513445e-17,0.0,0.0016999244689941406,1.569032669067383e-05,0.0017156147956848145,0.003598928451538086,2.097748550892811,NN,40,40
71,transportation,pytorch,1,1.1302576892697082e-16,0.0,0.0016646385192871094,1.569032669067383e-05,0.0016803288459777833,0.0035359859466552734,2.104341632365231,NN,40,40
72,transportation,pytorch,1,9.574120105628301e-17,0.0,0.0016591548919677734,1.569032669067383e-05,0.0016748452186584474,0.0035669803619384766,2.1297373167388156,NN,40,40
73,transportation,pytorch,1,9.665793298180155e-17,0.0,0.0016770362854003906,1.569032669067383e-05,0.0016927266120910645,0.003470897674560547,2.050477407141881,NN,40,40
74,transportation,pytorch,1,8.914787637973449e-17,-1.9430857408160898e-16,0.001764059066772461,1.569032669067383e-05,0.0017797493934631349,0.003545045852661133,1.9918792306837012,NN,40,40
75,transportation,pytorch,1,1.5018166245789554e-16,0.0,0.0016179084777832031,1.569032669067383e-05,0.001633598804473877,0.003537893295288086,2.1657051202528965,NN,40,40
76,transportation,pytorch,1,0.0,0.0,0.0016484260559082031,1.569032669067383e-05,0.001664116382598877,0.00350189208984375,2.104355276146485,NN,40,40
77,transportation,pytorch,1,8.849536437393688e-17,0.0,0.001752614974975586,1.569032669067383e-05,0.0017683053016662599,0.0027551651000976562,1.5580822482981227,NN,40,40
78,transportation,pytorch,1,1.631854653451794e-16,0.0,0.00165557861328125,1.569032669067383e-05,0.001671268939971924,0.0036208629608154297,2.166535184263197,NN,40,40
79,transportation,pytorch,1,3.0036332491579103e-16,0.0,0.0016973018646240234,1.569032669067383e-05,0.0017129921913146974,0.003529071807861328,2.0601797403132442,NN,40,40
80,transportation,pytorch,1,1.8341348824018249e-16,0.0,0.00168609619140625,1.569032669067383e-05,0.001701786518096924,0.00368499755859375,2.1653700504776676,NN,40,40
81,transportation,pytorch,1,9.208414992536974e-17,0.0,0.0016672611236572266,1.569032669067383e-05,0.0016829514503479005,0.002804994583129883,1.6667115278637616,NN,40,40
82,transportation,pytorch,1,1.5018166245789554e-16,-1.9565071100030272e-16,0.0018496513366699219,1.569032669067383e-05,0.0018653416633605958,0.002644062042236328,1.4174679599836908,NN,40,40
83,transportation,pytorch,1,4.410446719709351e-17,0.0,0.0017719268798828125,1.569032669067383e-05,0.0017876172065734864,0.003579854965209961,2.0025847547483866,NN,40,40
84,transportation,pytorch,1,9.694706765871783e-17,1.9754058281655057e-16,0.0017371177673339844,1.569032669067383e-05,0.0017528080940246583,0.002666950225830078,1.521530072186305,NN,40,40
85,transportation,pytorch,1,0.0,0.0,0.002069711685180664,1.569032669067383e-05,0.0020854020118713378,0.0033979415893554688,1.6293940305094086,NN,40,40
86,transportation,pytorch,1,0.0,0.0,0.0019183158874511719,1.569032669067383e-05,0.0019340062141418458,0.003826141357421875,1.9783500846296942,NN,40,40
87,transportation,pytorch,1,3.0036332491579103e-16,0.0,0.0017459392547607422,1.569032669067383e-05,0.0017616295814514161,0.0027370452880859375,1.5537007989107854,NN,40,40
88,transportation,pytorch,1,1.8341348824018249e-16,0.0,0.0017671585083007812,1.569032669067383e-05,0.0017828488349914552,0.002750873565673828,1.5429651194667957,NN,40,40
89,transportation,pytorch,1,9.373862851653538e-17,0.0,0.0016756057739257812,1.569032669067383e-05,0.0016912961006164552,0.003437042236328125,2.032194265141017,NN,40,40
90,transportation,pytorch,1,9.343665667704366e-17,-1.9523540603010774e-16,0.0017120838165283203,1.569032669067383e-05,0.0017277741432189942,0.0035941600799560547,2.0802256441109948,NN,40,40
91,transportation,pytorch,1,9.089399335817483e-17,0.0,0.0017380714416503906,1.569032669067383e-05,0.0017537617683410645,0.003648996353149414,2.080668206492555,NN,40,40
92,transportation,pytorch,1,1.7484155474308143e-16,0.0,0.0016248226165771484,1.569032669067383e-05,0.0016405129432678224,0.0034410953521728516,2.0975728148284865,NN,40,40
93,transportation,pytorch,1,9.360007551544846e-17,0.0,0.0017478466033935547,1.569032669067383e-05,0.0017635369300842286,0.0034308433532714844,1.9454332340563025,NN,40,40
94,transportation,pytorch,1,1.5018166245789554e-16,0.0,0.0017147064208984375,1.569032669067383e-05,0.0017303967475891114,0.0035331249237060547,2.041800488026002,NN,40,40
95,transportation,pytorch,1,0.0,1.9504406523577314e-16,0.0018267631530761719,1.569032669067383e-05,0.0018424534797668458,0.0037190914154052734,2.018553768790899,NN,40,40
96,transportation,pytorch,1,9.211903435220632e-17,0.0,0.001687765121459961,1.569032669067383e-05,0.0017034554481506349,0.0035779476165771484,2.1004057490682047,NN,40,40
97,transportation,pytorch,1,9.332184789785212e-17,0.0,0.001684427261352539,1.569032669067383e-05,0.001700117588043213,0.0027570724487304688,1.621695151041747,NN,40,40
98,transportation,pytorch,1,4.372312402814917e-17,0.0,0.0017600059509277344,1.569032669067383e-05,0.0017756962776184083,0.0034461021423339844,1.9407047172256005,NN,40,40
99,transportation,pytorch,1,1.5018166245789554e-16,0.0,0.0017795562744140625,1.569032669067383e-05,0.0017952466011047364,0.0027358531951904297,1.5239428352109814,NN,40,40
0,transportation,optimaltree,1,9.285959565310697e-17,0.0,0.0024209022521972656,8.869171142578125e-05,0.002509593963623047,0.003208160400390625,1.2783583507505225,OCT,40,40
1,transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.0017712116241455078,8.869171142578125e-05,0.001859903335571289,0.005059957504272461,2.720548647609281,OCT,40,40
2,transportation,optimaltree,1,9.107818708317743e-17,0.0,0.0018129348754882812,8.869171142578125e-05,0.0019016265869140625,0.004610776901245117,2.4246489468405215,OCT,40,40
3,transportation,optimaltree,1,9.67212041658933e-17,0.0,0.0017554759979248047,8.869171142578125e-05,0.001844167709350586,0.003245115280151367,1.7596638655462185,OCT,40,40
4,transportation,optimaltree,1,0.0,0.0,0.001735687255859375,8.869171142578125e-05,0.0018243789672851562,0.0032720565795898438,1.7935180345007842,OCT,40,40
5,transportation,optimaltree,1,0.0,0.0,0.001688241958618164,8.869171142578125e-05,0.0017769336700439453,0.0032758712768554688,1.8435529317053536,OCT,40,40
6,transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0016274452209472656,8.869171142578125e-05,0.0017161369323730469,0.0032079219818115234,1.86926924145596,OCT,40,40
7,transportation,optimaltree,1,1.8341348824018249e-16,-1.9380709558018744e-16,0.0016508102416992188,8.869171142578125e-05,0.001739501953125,0.004590034484863281,2.638706140350877,OCT,40,40
8,transportation,optimaltree,1,8.989352832637388e-17,0.0,0.0016553401947021484,8.869171142578125e-05,0.0017440319061279297,0.003019094467163086,1.7311004784688995,OCT,40,40
9,transportation,optimaltree,1,1.7696338589930614e-16,0.0,0.0017292499542236328,8.869171142578125e-05,0.001817941665649414,0.004927873611450195,2.710688524590164,OCT,40,40
10,transportation,optimaltree,1,1.631854653451794e-16,0.0,0.00162506103515625,8.869171142578125e-05,0.0017137527465820312,0.002892017364501953,1.6875347801892042,OCT,40,40
11,transportation,optimaltree,1,9.222542569904148e-17,0.0,0.0016853809356689453,8.869171142578125e-05,0.0017740726470947266,0.003618001937866211,2.0393764278994757,OCT,40,40
12,transportation,optimaltree,1,9.148273556345769e-17,0.0,0.0016274452209472656,8.869171142578125e-05,0.0017161369323730469,0.0030400753021240234,1.7714642956376772,OCT,40,40
13,transportation,optimaltree,1,1.631854653451794e-16,1.9566473214655666e-16,0.0017020702362060547,8.869171142578125e-05,0.001790761947631836,0.0029380321502685547,1.6406603647982958,OCT,40,40
14,transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.00160980224609375,8.869171142578125e-05,0.0016984939575195312,0.0031800270080566406,1.8722627737226278,OCT,40,40
15,transportation,optimaltree,1,1.5018166245789554e-16,-1.9311837974146646e-16,0.001699686050415039,8.869171142578125e-05,0.0017883777618408203,0.003083944320678711,1.7244367417677644,OCT,40,40
16,transportation,optimaltree,1,9.174541718255309e-17,1.924930807015934e-16,0.0016565322875976562,8.869171142578125e-05,0.0017452239990234375,0.0031621456146240234,1.8118852459016392,OCT,40,40
17,transportation,optimaltree,1,9.735433587122767e-17,0.0,0.0017292499542236328,8.869171142578125e-05,0.001817941665649414,0.0027959346771240234,1.5379672131147542,OCT,40,40
18,transportation,optimaltree,1,9.19467722072044e-17,-1.92296123776365e-16,0.0017418861389160156,8.869171142578125e-05,0.0018305778503417969,0.0045621395111083984,2.4921854649648347,OCT,40,40
19,transportation,optimaltree,1,9.11793143869872e-17,1.9441643704654366e-16,0.0016512870788574219,8.869171142578125e-05,0.0017399787902832031,0.0027620792388916016,1.5874212112907646,OCT,40,40
20,transportation,optimaltree,1,9.046543975802825e-17,0.0,0.0016334056854248047,8.869171142578125e-05,0.001722097396850586,0.0028519630432128906,1.6560985739997232,OCT,40,40
21,transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.001664876937866211,8.869171142578125e-05,0.0017535686492919922,0.0028510093688964844,1.625832766825289,OCT,40,40
22,transportation,optimaltree,1,8.962772011144099e-17,0.0,0.0015976428985595703,8.869171142578125e-05,0.0016863346099853516,0.0030450820922851562,1.8057401385550687,OCT,40,40
23,transportation,optimaltree,1,9.137652299150894e-17,0.0,0.0016651153564453125,8.869171142578125e-05,0.0017538070678710938,0.002933025360107422,1.6723762914627516,OCT,40,40
24,transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0016107559204101562,8.869171142578125e-05,0.0016994476318359375,0.002746105194091797,1.6158810325476993,OCT,40,40
25,transportation,optimaltree,1,9.268257955381368e-17,0.0,0.0016596317291259766,8.869171142578125e-05,0.0017483234405517578,0.0030319690704345703,1.7342151915996182,OCT,40,40
26,transportation,optimaltree,1,9.101370179078703e-17,0.0,0.001665353775024414,8.869171142578125e-05,0.0017540454864501953,0.0029120445251464844,1.6601875764577954,OCT,40,40
27,transportation,optimaltree,1,8.952029497857681e-17,0.0,0.0016257762908935547,8.869171142578125e-05,0.001714468002319336,0.0027229785919189453,1.588235294117647,OCT,40,40
28,transportation,optimaltree,1,9.31459636463421e-17,0.0,0.0017435550689697266,8.869171142578125e-05,0.0018322467803955078,0.0027549266815185547,1.5035783994795056,OCT,40,40
29,transportation,optimaltree,1,0.0,1.9811832594476118e-16,0.0017764568328857422,8.869171142578125e-05,0.0018651485443115234,0.002708911895751953,1.4523839959094977,OCT,40,40
30,transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0018117427825927734,8.869171142578125e-05,0.0019004344940185547,0.0028929710388183594,1.5222682223058588,OCT,40,40
31,transportation,optimaltree,1,1.631854653451794e-16,-1.9241845039144677e-16,0.001668691635131836,8.869171142578125e-05,0.0017573833465576172,0.002747058868408203,1.5631528964862298,OCT,40,40
32,transportation,optimaltree,1,8.858096019993973e-17,1.934552066034288e-16,0.001705169677734375,8.869171142578125e-05,0.0017938613891601562,0.0026671886444091797,1.486842105263158,OCT,40,40
33,transportation,optimaltree,1,9.140318218800304e-17,1.9509058240813996e-16,0.001743316650390625,8.869171142578125e-05,0.0018320083618164062,0.0029489994049072266,1.6097084851639771,OCT,40,40
34,transportation,optimaltree,1,0.0,0.0,0.0017054080963134766,8.869171142578125e-05,0.0017940998077392578,0.0029230117797851562,1.629235880398671,OCT,40,40
35,transportation,optimaltree,1,1.631854653451794e-16,0.0,0.001804351806640625,8.869171142578125e-05,0.0018930435180664062,0.003245115280151367,1.7142317380352645,OCT,40,40
36,transportation,optimaltree,1,1.631854653451794e-16,-1.9315011088216323e-16,0.001714468002319336,8.869171142578125e-05,0.0018031597137451172,0.003164052963256836,1.7547269602009785,OCT,40,40
37,transportation,optimaltree,1,0.0,0.0,0.0016622543334960938,8.869171142578125e-05,0.001750946044921875,0.003259897232055664,1.8617919389978212,OCT,40,40
38,transportation,optimaltree,1,9.364860517137299e-17,0.0,0.0016942024230957031,8.869171142578125e-05,0.0017828941345214844,0.002716064453125,1.5234019791388071,OCT,40,40
39,transportation,optimaltree,1,9.174333391697706e-17,0.0,0.0016849040985107422,8.869171142578125e-05,0.0017735958099365234,0.0028159618377685547,1.587713402339024,OCT,40,40
40,transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0016872882843017578,8.869171142578125e-05,0.001775979995727539,0.0032739639282226562,1.8434689220029534,OCT,40,40
41,transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.001787424087524414,8.869171142578125e-05,0.0018761157989501953,0.002732992172241211,1.4567289363324438,OCT,40,40
42,transportation,optimaltree,1,1.5018166245789554e-16,1.946527525304583e-16,0.0016529560089111328,8.869171142578125e-05,0.001741647720336914,0.0031731128692626953,1.8219028062970568,OCT,40,40
43,transportation,optimaltree,1,1.9025518506997742e-16,0.0,0.0016536712646484375,8.869171142578125e-05,0.0017423629760742188,0.0033829212188720703,1.9415708812260537,OCT,40,40
44,transportation,optimaltree,1,9.103647093847388e-17,0.0,0.0016503334045410156,8.869171142578125e-05,0.0017390251159667969,0.0028171539306640625,1.6199616122840692,OCT,40,40
45,transportation,optimaltree,1,9.14161373910973e-17,-1.9739190913259112e-16,0.001781463623046875,8.869171142578125e-05,0.0018701553344726562,0.003300905227661133,1.7650433452320244,OCT,40,40
46,transportation,optimaltree,1,9.13550178966244e-17,0.0,0.0016262531280517578,8.869171142578125e-05,0.001714944839477539,0.003194093704223633,1.8625052134019184,OCT,40,40
47,transportation,optimaltree,1,9.325851807071818e-17,0.0,0.0017490386962890625,8.869171142578125e-05,0.0018377304077148438,0.0030450820922851562,1.6569797612869746,OCT,40,40
48,transportation,optimaltree,1,9.292251305069428e-17,0.0,0.0016596317291259766,8.869171142578125e-05,0.0017483234405517578,0.002805948257446289,1.6049365880267286,OCT,40,40
49,transportation,optimaltree,1,8.993906350421835e-17,0.0,0.00177001953125,8.869171142578125e-05,0.0018587112426757812,0.0032329559326171875,1.7393535146228836,OCT,40,40
50,transportation,optimaltree,1,9.223019393233071e-17,0.0,0.0017654895782470703,8.869171142578125e-05,0.0018541812896728516,0.0032432079315185547,1.7491320560627492,OCT,40,40
51,transportation,optimaltree,1,8.98781360560259e-17,0.0,0.001750946044921875,8.869171142578125e-05,0.0018396377563476562,0.002792835235595703,1.5181441161223432,OCT,40,40
52,transportation,optimaltree,1,9.108238326735681e-17,-1.9516035031728122e-16,0.0017611980438232422,8.869171142578125e-05,0.0018498897552490234,0.003220081329345703,1.740688233019719,OCT,40,40
53,transportation,optimaltree,1,4.731032424304548e-17,1.9494707187888894e-16,0.001748800277709961,8.869171142578125e-05,0.0018374919891357422,0.003365039825439453,1.8313221746464254,OCT,40,40
54,transportation,optimaltree,1,9.286197259456183e-17,-1.9439005192952666e-16,0.0018243789672851562,8.869171142578125e-05,0.0019130706787109375,0.0032160282135009766,1.6810817547357926,OCT,40,40
55,transportation,optimaltree,1,9.305954270967698e-17,0.0,0.0017685890197753906,8.869171142578125e-05,0.0018572807312011719,0.0032570362091064453,1.7536585365853659,OCT,40,40
56,transportation,optimaltree,1,9.157977846930208e-17,0.0,0.0017924308776855469,8.869171142578125e-05,0.0018811225891113281,0.00339508056640625,1.8048162230671736,OCT,40,40
57,transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.0016603469848632812,8.869171142578125e-05,0.0017490386962890625,0.003278970718383789,1.8747273718647763,OCT,40,40
58,transportation,optimaltree,1,9.195398962528802e-17,0.0,0.0016794204711914062,8.869171142578125e-05,0.0017681121826171875,0.0031888484954833984,1.8035329018338726,OCT,40,40
59,transportation,optimaltree,1,8.837496758162092e-17,0.0,0.001734018325805664,8.869171142578125e-05,0.0018227100372314453,0.003161191940307617,1.7343361674296927,OCT,40,40
60,transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0017266273498535156,8.869171142578125e-05,0.0018153190612792969,0.0032351016998291016,1.7821118991331757,OCT,40,40
61,transportation,optimaltree,1,9.079835921001121e-17,0.0,0.0018153190612792969,8.869171142578125e-05,0.0019040107727050781,0.003179788589477539,1.6700475832707238,OCT,40,40
62,transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0017058849334716797,8.869171142578125e-05,0.001794576644897461,0.003345012664794922,1.8639564235419157,OCT,40,40
63,transportation,optimaltree,1,1.7650987582427842e-16,0.0,0.0017690658569335938,8.869171142578125e-05,0.001857757568359375,0.0032329559326171875,1.7402464065708418,OCT,40,40
64,transportation,optimaltree,1,1.8341348824018249e-16,-1.9475179289751062e-16,0.0016684532165527344,8.869171142578125e-05,0.0017571449279785156,0.0032520294189453125,1.8507462686567164,OCT,40,40
65,transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.0017037391662597656,8.869171142578125e-05,0.0017924308776855469,0.0033180713653564453,1.8511572226656026,OCT,40,40
66,transportation,optimaltree,1,1.9024669413793395e-16,0.0,0.001764535903930664,8.869171142578125e-05,0.0018532276153564453,0.0032591819763183594,1.7586517432136883,OCT,40,40
67,transportation,optimaltree,1,0.0,0.0,0.0019073486328125,8.869171142578125e-05,0.0019960403442382812,0.003206968307495117,1.6066650740563784,OCT,40,40
68,transportation,optimaltree,1,9.093900025956009e-17,0.0,0.0016560554504394531,8.869171142578125e-05,0.0017447471618652344,0.0032291412353515625,1.8507789013391638,OCT,40,40
69,transportation,optimaltree,1,0.0,0.0,0.001941680908203125,8.869171142578125e-05,0.0020303726196289062,0.003432035446166992,1.690347581023955,OCT,40,40
70,transportation,optimaltree,1,8.95125308513445e-17,0.0,0.001766204833984375,8.869171142578125e-05,0.0018548965454101562,0.0032019615173339844,1.7262210796915167,OCT,40,40
71,transportation,optimaltree,1,1.1302576892697082e-16,0.0,0.0018239021301269531,8.869171142578125e-05,0.0019125938415527344,0.0032608509063720703,1.7049364248317127,OCT,40,40
72,transportation,optimaltree,1,9.574120105628301e-17,0.0,0.001764059066772461,8.869171142578125e-05,0.0018527507781982422,0.0033180713653564453,1.7908892034487196,OCT,40,40
73,transportation,optimaltree,1,9.665793298180155e-17,0.0,0.0017342567443847656,8.869171142578125e-05,0.0018229484558105469,0.0032241344451904297,1.768637195919435,OCT,40,40
74,transportation,optimaltree,1,8.914787637973449e-17,-1.9430857408160898e-16,0.001735687255859375,8.869171142578125e-05,0.0018243789672851562,0.0027799606323242188,1.523784631468897,OCT,40,40
75,transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.001664876937866211,8.869171142578125e-05,0.0017535686492919922,0.003214120864868164,1.8329027872195784,OCT,40,40
76,transportation,optimaltree,1,0.0,0.0,0.0016674995422363281,8.869171142578125e-05,0.0017561912536621094,0.002824068069458008,1.6080640781971218,OCT,40,40
77,transportation,optimaltree,1,8.849536437393688e-17,0.0,0.001642465591430664,8.869171142578125e-05,0.0017311573028564453,0.0032308101654052734,1.8662718633796997,OCT,40,40
78,transportation,optimaltree,1,1.631854653451794e-16,0.0,0.001744985580444336,8.869171142578125e-05,0.0018336772918701172,0.003231048583984375,1.762059550123521,OCT,40,40
79,transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.0017580986022949219,8.869171142578125e-05,0.0018467903137207031,0.002710103988647461,1.467467079783114,OCT,40,40
80,transportation,optimaltree,1,1.8341348824018249e-16,0.0,0.0016655921936035156,8.869171142578125e-05,0.0017542839050292969,0.003359079360961914,1.9147866268007612,OCT,40,40
81,transportation,optimaltree,1,9.208414992536974e-17,0.0,0.001653432846069336,8.869171142578125e-05,0.0017421245574951172,0.003228902816772461,1.8534282195155332,OCT,40,40
82,transportation,optimaltree,1,1.5018166245789554e-16,-1.9565071100030272e-16,0.0017747879028320312,8.869171142578125e-05,0.0018634796142578125,0.003236055374145508,1.7365660184237461,OCT,40,40
83,transportation,optimaltree,1,4.410446719709351e-17,0.0,0.0017511844635009766,8.869171142578125e-05,0.0018398761749267578,0.002768993377685547,1.504988985357004,OCT,40,40
84,transportation,optimaltree,1,9.694706765871783e-17,1.9754058281655057e-16,0.0018265247344970703,8.869171142578125e-05,0.0019152164459228516,0.002756834030151367,1.439437321050666,OCT,40,40
85,transportation,optimaltree,1,0.0,0.0,0.0018362998962402344,8.869171142578125e-05,0.0019249916076660156,0.0033249855041503906,1.7272727272727273,OCT,40,40
86,transportation,optimaltree,1,0.0,0.0,0.001753091812133789,8.869171142578125e-05,0.0018417835235595703,0.0027608871459960938,1.4990291262135922,OCT,40,40
87,transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.001756429672241211,8.869171142578125e-05,0.0018451213836669922,0.002719879150390625,1.4740922599819097,OCT,40,40
88,transportation,optimaltree,1,1.8341348824018249e-16,0.0,0.0017383098602294922,8.869171142578125e-05,0.0018270015716552734,0.003229856491088867,1.7678454913219366,OCT,40,40
89,transportation,optimaltree,1,9.373862851653538e-17,0.0,0.0017600059509277344,8.869171142578125e-05,0.0018486976623535156,0.0027000904083251953,1.4605364972917203,OCT,40,40
90,transportation,optimaltree,1,9.343665667704366e-17,-1.9523540603010774e-16,0.0018038749694824219,8.869171142578125e-05,0.0018925666809082031,0.002711057662963867,1.4324766943814562,OCT,40,40
91,transportation,optimaltree,1,9.089399335817483e-17,0.0,0.001874685287475586,8.869171142578125e-05,0.001963376998901367,0.0028100013732910156,1.4312082574377656,OCT,40,40
92,transportation,optimaltree,1,1.7484155474308143e-16,0.0,0.001730203628540039,8.869171142578125e-05,0.0018188953399658203,0.003350973129272461,1.8423122296500196,OCT,40,40
93,transportation,optimaltree,1,9.360007551544846e-17,0.0,0.0016779899597167969,8.869171142578125e-05,0.0017666816711425781,0.0032618045806884766,1.8462887989203778,OCT,40,40
94,transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0016489028930664062,8.869171142578125e-05,0.0017375946044921875,0.0028009414672851562,1.6119648737650933,OCT,40,40
95,transportation,optimaltree,1,0.0,1.9504406523577314e-16,0.0017304420471191406,8.869171142578125e-05,0.0018191337585449219,0.003323078155517578,1.8267365661861075,OCT,40,40
96,transportation,optimaltree,1,9.211903435220632e-17,0.0,0.0018649101257324219,8.869171142578125e-05,0.001953601837158203,0.002785921096801758,1.4260434464242129,OCT,40,40
97,transportation,optimaltree,1,9.332184789785212e-17,0.0,0.001764535903930664,8.869171142578125e-05,0.0018532276153564453,0.0027768611907958984,1.498391869291136,OCT,40,40
98,transportation,optimaltree,1,4.372312402814917e-17,0.0,0.0018486976623535156,8.869171142578125e-05,0.0019373893737792969,0.003432035446166992,1.7714742800886045,OCT,40,40
99,transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0017092227935791016,8.869171142578125e-05,0.0017979145050048828,0.003259897232055664,1.8131547540114044,OCT,40,40
0,transportation,optimaltree,1,9.285959565310697e-17,0.0,0.002173185348510742,8.93402099609375e-05,0.0022625255584716795,0.004791975021362305,2.117976083593615,OCT-H,40,40
1,transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.0017254352569580078,8.93402099609375e-05,0.0018147754669189454,0.00495600700378418,2.7309202125143854,OCT-H,40,40
2,transportation,optimaltree,1,9.107818708317743e-17,0.0,0.0016818046569824219,8.93402099609375e-05,0.0017711448669433594,0.004767894744873047,2.6919846218460246,OCT-H,40,40
3,transportation,optimaltree,1,9.67212041658933e-17,0.0,0.001796722412109375,8.93402099609375e-05,0.0018860626220703126,0.004845142364501953,2.5689191375753406,OCT-H,40,40
4,transportation,optimaltree,1,0.0,0.0,0.0016808509826660156,8.93402099609375e-05,0.0017701911926269532,0.005105018615722656,2.8838797961404605,OCT-H,40,40
5,transportation,optimaltree,1,0.0,0.0,0.0016925334930419922,8.93402099609375e-05,0.0017818737030029297,0.004832029342651367,2.711768704206205,OCT-H,40,40
6,transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0016827583312988281,8.93402099609375e-05,0.0017720985412597657,0.004775047302246094,2.6945721081918865,OCT-H,40,40
7,transportation,optimaltree,1,1.8341348824018249e-16,-1.9380709558018744e-16,0.0017344951629638672,8.93402099609375e-05,0.0018238353729248047,0.00479578971862793,2.6295080081362454,OCT-H,40,40
8,transportation,optimaltree,1,8.989352832637388e-17,0.0,0.0017886161804199219,8.93402099609375e-05,0.0018779563903808594,0.004844188690185547,2.5795000964868624,OCT-H,40,40
9,transportation,optimaltree,1,1.7696338589930614e-16,0.0,0.0018613338470458984,8.93402099609375e-05,0.001950674057006836,0.004925966262817383,2.5252636364969714,OCT-H,40,40
10,transportation,optimaltree,1,1.631854653451794e-16,0.0,0.001729726791381836,8.93402099609375e-05,0.0018190670013427735,0.003056049346923828,1.6800092270751743,OCT-H,40,40
11,transportation,optimaltree,1,9.222542569904148e-17,0.0,0.0017473697662353516,8.93402099609375e-05,0.0018367099761962891,0.0030279159545898438,1.6485542049814894,OCT-H,40,40
12,transportation,optimaltree,1,9.148273556345769e-17,0.0,0.0017664432525634766,8.93402099609375e-05,0.0018557834625244141,0.003108978271484375,1.6752915058609508,OCT-H,40,40
13,transportation,optimaltree,1,1.631854653451794e-16,1.9566473214655666e-16,0.0017070770263671875,8.93402099609375e-05,0.001796417236328125,0.0030870437622070312,1.71844474645375,OCT-H,40,40
14,transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0017459392547607422,8.93402099609375e-05,0.0018352794647216797,0.0031299591064453125,1.705440052379146,OCT-H,40,40
15,transportation,optimaltree,1,1.5018166245789554e-16,-1.9311837974146646e-16,0.0017404556274414062,8.93402099609375e-05,0.0018297958374023438,0.003058910369873047,1.6717222256968332,OCT-H,40,40
16,transportation,optimaltree,1,9.174541718255309e-17,1.924930807015934e-16,0.001737833023071289,8.93402099609375e-05,0.0018271732330322266,0.0031020641326904297,1.6977394789997546,OCT-H,40,40
17,transportation,optimaltree,1,9.735433587122767e-17,0.0,0.001667022705078125,8.93402099609375e-05,0.0017563629150390626,0.003069162368774414,1.7474534121019938,OCT-H,40,40
18,transportation,optimaltree,1,9.19467722072044e-17,-1.92296123776365e-16,0.0016982555389404297,8.93402099609375e-05,0.0017875957489013672,0.0030329227447509766,1.696649114664191,OCT-H,40,40
19,transportation,optimaltree,1,9.11793143869872e-17,1.9441643704654366e-16,0.001771688461303711,8.93402099609375e-05,0.0018610286712646485,0.003041982650756836,1.6345705457023822,OCT-H,40,40
20,transportation,optimaltree,1,9.046543975802825e-17,0.0,0.0017511844635009766,8.93402099609375e-05,0.0018405246734619141,0.00267791748046875,1.4549750509085821,OCT-H,40,40
21,transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.0016524791717529297,8.93402099609375e-05,0.0017418193817138672,0.002758026123046875,1.583416829552734,OCT-H,40,40
22,transportation,optimaltree,1,8.962772011144099e-17,0.0,0.0017242431640625,8.93402099609375e-05,0.0018135833740234376,0.002723217010498047,1.5015670354633797,OCT-H,40,40
23,transportation,optimaltree,1,9.137652299150894e-17,0.0,0.00168609619140625,8.93402099609375e-05,0.0017754364013671876,0.0032510757446289062,1.8311417644278285,OCT-H,40,40
24,transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.00177764892578125,8.93402099609375e-05,0.0018669891357421876,0.0027608871459960938,1.4787912222630868,OCT-H,40,40
25,transportation,optimaltree,1,9.268257955381368e-17,0.0,0.0017769336700439453,8.93402099609375e-05,0.0018662738800048829,0.002849102020263672,1.5266258885090422,OCT-H,40,40
26,transportation,optimaltree,1,9.101370179078703e-17,0.0,0.0018532276153564453,8.93402099609375e-05,0.0019425678253173829,0.002807140350341797,1.4450668407849065,OCT-H,40,40
27,transportation,optimaltree,1,8.952029497857681e-17,0.0,0.0018458366394042969,8.93402099609375e-05,0.0019351768493652344,0.0026450157165527344,1.3668082673789412,OCT-H,40,40
28,transportation,optimaltree,1,9.31459636463421e-17,0.0,0.0016949176788330078,8.93402099609375e-05,0.0017842578887939454,0.003298044204711914,1.8484122869375124,OCT-H,40,40
29,transportation,optimaltree,1,0.0,1.9811832594476118e-16,0.001783132553100586,8.93402099609375e-05,0.0018724727630615235,0.002752065658569336,1.4697493671788655,OCT-H,40,40
30,transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0017392635345458984,8.93402099609375e-05,0.001828603744506836,0.002721071243286133,1.4880595380274637,OCT-H,40,40
31,transportation,optimaltree,1,1.631854653451794e-16,-1.9241845039144677e-16,0.0016994476318359375,8.93402099609375e-05,0.001788787841796875,0.0027451515197753906,1.534643435980551,OCT-H,40,40
32,transportation,optimaltree,1,8.858096019993973e-17,1.934552066034288e-16,0.001600027084350586,8.93402099609375e-05,0.0016893672943115235,0.002732992172241211,1.6177607921283934,OCT-H,40,40
33,transportation,optimaltree,1,9.140318218800304e-17,1.9509058240813996e-16,0.0017597675323486328,8.93402099609375e-05,0.0018491077423095704,0.003181934356689453,1.7207944587994408,OCT-H,40,40
34,transportation,optimaltree,1,0.0,0.0,0.001664876937866211,8.93402099609375e-05,0.0017542171478271485,0.0032219886779785156,1.8367102852514094,OCT-H,40,40
35,transportation,optimaltree,1,1.631854653451794e-16,0.0,0.0017807483673095703,8.93402099609375e-05,0.0018700885772705079,0.0027899742126464844,1.4918941522644866,OCT-H,40,40
36,transportation,optimaltree,1,1.631854653451794e-16,-1.9315011088216323e-16,0.0016326904296875,8.93402099609375e-05,0.0017220306396484376,0.0035598278045654297,2.0672267511408444,OCT-H,40,40
37,transportation,optimaltree,1,0.0,0.0,0.0016560554504394531,8.93402099609375e-05,0.0017453956604003907,0.003215789794921875,1.8424417270432416,OCT-H,40,40
38,transportation,optimaltree,1,9.364860517137299e-17,0.0,0.0017042160034179688,8.93402099609375e-05,0.0017935562133789063,0.002775907516479492,1.5477114660654656,OCT-H,40,40
39,transportation,optimaltree,1,9.174333391697706e-17,0.0,0.0018210411071777344,8.93402099609375e-05,0.001910381317138672,0.003220081329345703,1.6855699437893747,OCT-H,40,40
40,transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.001756429672241211,8.93402099609375e-05,0.0018457698822021485,0.0028409957885742188,1.539192840867404,OCT-H,40,40
41,transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.001628875732421875,8.93402099609375e-05,0.0017182159423828126,0.003214120864868164,1.8706152035877626,OCT-H,40,40
42,transportation,optimaltree,1,1.5018166245789554e-16,1.946527525304583e-16,0.0018050670623779297,8.93402099609375e-05,0.0018944072723388672,0.0028409957885742188,1.4996752968893945,OCT-H,40,40
43,transportation,optimaltree,1,1.9025518506997742e-16,0.0,0.001638650894165039,8.93402099609375e-05,0.0017279911041259766,0.002702951431274414,1.5642160569116907,OCT-H,40,40
44,transportation,optimaltree,1,9.103647093847388e-17,0.0,0.001695871353149414,8.93402099609375e-05,0.0017852115631103516,0.0032269954681396484,1.8076263535495452,OCT-H,40,40
45,transportation,optimaltree,1,9.14161373910973e-17,-1.9739190913259112e-16,0.0017156600952148438,8.93402099609375e-05,0.0018050003051757813,0.003264904022216797,1.8088107868208043,OCT-H,40,40
46,transportation,optimaltree,1,9.13550178966244e-17,0.0,0.0017690658569335938,8.93402099609375e-05,0.0018584060668945313,0.0027968883514404297,1.5049931235503007,OCT-H,40,40
47,transportation,optimaltree,1,9.325851807071818e-17,0.0,0.0017819404602050781,8.93402099609375e-05,0.0018712806701660157,0.0027680397033691406,1.4792220897165398,OCT-H,40,40
48,transportation,optimaltree,1,9.292251305069428e-17,0.0,0.0016732215881347656,8.93402099609375e-05,0.0017625617980957032,0.003237009048461914,1.8365364845415488,OCT-H,40,40
49,transportation,optimaltree,1,8.993906350421835e-17,0.0,0.00171661376953125,8.93402099609375e-05,0.0018059539794921876,0.003229856491088867,1.7884489459676396,OCT-H,40,40
50,transportation,optimaltree,1,9.223019393233071e-17,0.0,0.001645803451538086,8.93402099609375e-05,0.0017351436614990235,0.0034449100494384766,1.9853745403780305,OCT-H,40,40
51,transportation,optimaltree,1,8.98781360560259e-17,0.0,0.0017964839935302734,8.93402099609375e-05,0.001885824203491211,0.0034110546112060547,1.8087871631359895,OCT-H,40,40
52,transportation,optimaltree,1,9.108238326735681e-17,-1.9516035031728122e-16,0.0016255378723144531,8.93402099609375e-05,0.0017148780822753907,0.0033359527587890625,1.9453002480285622,OCT-H,40,40
53,transportation,optimaltree,1,4.731032424304548e-17,1.9494707187888894e-16,0.0017712116241455078,8.93402099609375e-05,0.0018605518341064454,0.003383159637451172,1.8183635496916855,OCT-H,40,40
54,transportation,optimaltree,1,9.286197259456183e-17,-1.9439005192952666e-16,0.0016605854034423828,8.93402099609375e-05,0.0017499256134033204,0.00327301025390625,1.8703710768258188,OCT-H,40,40
55,transportation,optimaltree,1,9.305954270967698e-17,0.0,0.0017724037170410156,8.93402099609375e-05,0.0018617439270019532,0.003381013870239258,1.8160466760237273,OCT-H,40,40
56,transportation,optimaltree,1,9.157977846930208e-17,0.0,0.0016388893127441406,8.93402099609375e-05,0.0017282295227050782,0.0028460025787353516,1.6467734993212595,OCT-H,40,40
57,transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.0017652511596679688,8.93402099609375e-05,0.0018545913696289063,0.00321197509765625,1.7319044778575394,OCT-H,40,40
58,transportation,optimaltree,1,9.195398962528802e-17,0.0,0.0018110275268554688,8.93402099609375e-05,0.0019003677368164063,0.0033049583435058594,1.7391151614910572,OCT-H,40,40
59,transportation,optimaltree,1,8.837496758162092e-17,0.0,0.0017175674438476562,8.93402099609375e-05,0.0018069076538085938,0.0028641223907470703,1.585096163996031,OCT-H,40,40
60,transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.001711130142211914,8.93402099609375e-05,0.0018004703521728516,0.0031900405883789062,1.7717817927571466,OCT-H,40,40
61,transportation,optimaltree,1,9.079835921001121e-17,0.0,0.0016524791717529297,8.93402099609375e-05,0.0017418193817138672,0.003203868865966797,1.8393806496827143,OCT-H,40,40
62,transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0016722679138183594,8.93402099609375e-05,0.001761608123779297,0.0033578872680664062,1.906148832274061,OCT-H,40,40
63,transportation,optimaltree,1,1.7650987582427842e-16,0.0,0.0017001628875732422,8.93402099609375e-05,0.0017895030975341797,0.0031890869140625,1.7821075126703367,OCT-H,40,40
64,transportation,optimaltree,1,1.8341348824018249e-16,-1.9475179289751062e-16,0.0017120838165283203,8.93402099609375e-05,0.0018014240264892579,0.0030319690704345703,1.68309572085784,OCT-H,40,40
65,transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.0016994476318359375,8.93402099609375e-05,0.001788787841796875,0.0031881332397460938,1.782286957263499,OCT-H,40,40
66,transportation,optimaltree,1,1.9024669413793395e-16,0.0,0.0017132759094238281,8.93402099609375e-05,0.0018026161193847657,0.0031850337982177734,1.7668952163286036,OCT-H,40,40
67,transportation,optimaltree,1,0.0,0.0,0.0016875267028808594,8.93402099609375e-05,0.001776866912841797,0.0032210350036621094,1.8127609785420624,OCT-H,40,40
68,transportation,optimaltree,1,9.093900025956009e-17,0.0,0.0016512870788574219,8.93402099609375e-05,0.0017406272888183594,0.0028731822967529297,1.6506591130737789,OCT-H,40,40
69,transportation,optimaltree,1,0.0,0.0,0.001623392105102539,8.93402099609375e-05,0.0017127323150634766,0.003244161605834961,1.8941439811128495,OCT-H,40,40
70,transportation,optimaltree,1,8.95125308513445e-17,0.0,0.0016553401947021484,8.93402099609375e-05,0.001744680404663086,0.003256082534790039,1.8662916864815817,OCT-H,40,40
71,transportation,optimaltree,1,1.1302576892697082e-16,0.0,0.0017766952514648438,8.93402099609375e-05,0.0018660354614257813,0.0029098987579345703,1.5594016395118262,OCT-H,40,40
72,transportation,optimaltree,1,9.574120105628301e-17,0.0,0.0017507076263427734,8.93402099609375e-05,0.001840047836303711,0.003290891647338867,1.788481572277823,OCT-H,40,40
73,transportation,optimaltree,1,9.665793298180155e-17,0.0,0.0017273426055908203,8.93402099609375e-05,0.0018166828155517579,0.0032999515533447266,1.8164709464389768,OCT-H,40,40
74,transportation,optimaltree,1,8.914787637973449e-17,-1.9430857408160898e-16,0.0017924308776855469,8.93402099609375e-05,0.0018817710876464844,0.0028319358825683594,1.5049311264050922,OCT-H,40,40
75,transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0017027854919433594,8.93402099609375e-05,0.001792125701904297,0.0031960010528564453,1.7833576347130131,OCT-H,40,40
76,transportation,optimaltree,1,0.0,0.0,0.0017905235290527344,8.93402099609375e-05,0.001879863739013672,0.003262042999267578,1.7352550249089378,OCT-H,40,40
77,transportation,optimaltree,1,8.849536437393688e-17,0.0,0.0016150474548339844,8.93402099609375e-05,0.001704387664794922,0.003300189971923828,1.9362906925995143,OCT-H,40,40
78,transportation,optimaltree,1,1.631854653451794e-16,0.0,0.0017459392547607422,8.93402099609375e-05,0.0018352794647216797,0.002835988998413086,1.5452627531268999,OCT-H,40,40
79,transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.0017614364624023438,8.93402099609375e-05,0.0018507766723632813,0.0032029151916503906,1.7305789723189808,OCT-H,40,40
80,transportation,optimaltree,1,1.8341348824018249e-16,0.0,0.0016450881958007812,8.93402099609375e-05,0.0017344284057617188,0.0032432079315185547,1.8699001473596233,OCT-H,40,40
81,transportation,optimaltree,1,9.208414992536974e-17,0.0,0.0016851425170898438,8.93402099609375e-05,0.0017744827270507813,0.0032520294189453125,1.832663327385687,OCT-H,40,40
82,transportation,optimaltree,1,1.5018166245789554e-16,-1.9565071100030272e-16,0.0017156600952148438,8.93402099609375e-05,0.0018050003051757813,0.003316164016723633,1.83720967094279,OCT-H,40,40
83,transportation,optimaltree,1,4.410446719709351e-17,0.0,0.0016598701477050781,8.93402099609375e-05,0.0017492103576660157,0.0032510757446289062,1.8585962119312172,OCT-H,40,40
84,transportation,optimaltree,1,9.694706765871783e-17,1.9754058281655057e-16,0.0017821788787841797,8.93402099609375e-05,0.0018715190887451172,0.0032389163970947266,1.7306349780629118,OCT-H,40,40
85,transportation,optimaltree,1,0.0,0.0,0.0018105506896972656,8.93402099609375e-05,0.0018998908996582032,0.003258943557739258,1.715331947916353,OCT-H,40,40
86,transportation,optimaltree,1,0.0,0.0,0.0017287731170654297,8.93402099609375e-05,0.0018181133270263672,0.003340005874633789,1.8370724338160855,OCT-H,40,40
87,transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.0017142295837402344,8.93402099609375e-05,0.001803569793701172,0.0032618045806884766,1.8085269514271511,OCT-H,40,40
88,transportation,optimaltree,1,1.8341348824018249e-16,0.0,0.0016367435455322266,8.93402099609375e-05,0.0017260837554931641,0.003264904022216797,1.8915096163940042,OCT-H,40,40
89,transportation,optimaltree,1,9.373862851653538e-17,0.0,0.0016775131225585938,8.93402099609375e-05,0.0017668533325195313,0.0032341480255126953,1.8304564198890256,OCT-H,40,40
90,transportation,optimaltree,1,9.343665667704366e-17,-1.9523540603010774e-16,0.0016827583312988281,8.93402099609375e-05,0.0017720985412597657,0.003326892852783203,1.877374635395925,OCT-H,40,40
91,transportation,optimaltree,1,9.089399335817483e-17,0.0,0.0017666816711425781,8.93402099609375e-05,0.0018560218811035157,0.0032570362091064453,1.7548479585649837,OCT-H,40,40
92,transportation,optimaltree,1,1.7484155474308143e-16,0.0,0.0017573833465576172,8.93402099609375e-05,0.0018467235565185547,0.0032341480255126953,1.7512897445298823,OCT-H,40,40
93,transportation,optimaltree,1,9.360007551544846e-17,0.0,0.001697540283203125,8.93402099609375e-05,0.0017868804931640626,0.003222942352294922,1.8036697835276034,OCT-H,40,40
94,transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0017495155334472656,8.93402099609375e-05,0.0018388557434082032,0.0031728744506835938,1.7254613158522545,OCT-H,40,40
95,transportation,optimaltree,1,0.0,1.9504406523577314e-16,0.0017375946044921875,8.93402099609375e-05,0.001826934814453125,0.003226041793823242,1.7658220579637518,OCT-H,40,40
96,transportation,optimaltree,1,9.211903435220632e-17,0.0,0.0017294883728027344,8.93402099609375e-05,0.001818828582763672,0.0032660961151123047,1.7957140909615243,OCT-H,40,40
97,transportation,optimaltree,1,9.332184789785212e-17,0.0,0.0016314983367919922,8.93402099609375e-05,0.0017208385467529297,0.0032401084899902344,1.8828660574253364,OCT-H,40,40
98,transportation,optimaltree,1,4.372312402814917e-17,0.0,0.0016980171203613281,8.93402099609375e-05,0.0017873573303222657,0.003271818161010742,1.8305338868198358,OCT-H,40,40
99,transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0016865730285644531,8.93402099609375e-05,0.0017759132385253907,0.0034759044647216797,1.9572490307059467,OCT-H,40,40
0,transportation,pytorch,1,1.408265175379916e-16,-2.088401642669685e-16,0.0005288124084472656,8.025169372558593e-06,0.0005368375778198242,0.0013790130615234375,2.568771484149472,NN,40,20
1,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00028395652770996094,8.025169372558593e-06,0.00029198169708251955,0.001268148422241211,4.343246288765862,NN,40,20
2,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002586841583251953,8.025169372558593e-06,0.0002667093276977539,0.0013799667358398438,5.1740475211413655,NN,40,20
3,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002522468566894531,8.025169372558593e-06,0.00026027202606201174,0.0012819766998291016,4.9255262627558025,NN,40,20
4,transportation,pytorch,1,9.26909463725267e-17,0.0,0.00037860870361328125,8.025169372558593e-06,0.00038663387298583986,0.0013060569763183594,3.3780200535254,NN,40,20
5,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00031638145446777344,8.025169372558593e-06,0.00032440662384033205,0.0012149810791015625,3.7452412799670745,NN,40,20
6,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003097057342529297,8.025169372558593e-06,0.0003177309036254883,0.0014188289642333984,4.465505080065433,NN,40,20
7,transportation,pytorch,1,0.0,0.0,0.0003268718719482422,8.025169372558593e-06,0.0003348970413208008,0.0013360977172851562,3.98957754901542,NN,40,20
8,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002846717834472656,8.025169372558593e-06,0.00029269695281982424,0.0013339519500732422,4.557450759982405,NN,40,20
9,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002899169921875,8.025169372558593e-06,0.0002979421615600586,0.0012710094451904297,4.26596034121281,NN,40,20
10,transportation,pytorch,1,1.408265175379916e-16,2.0406386958401057e-16,0.00032520294189453125,8.025169372558593e-06,0.00033322811126708986,0.001232147216796875,3.6976088605240185,NN,40,20
11,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003261566162109375,8.025169372558593e-06,0.0003341817855834961,0.0012750625610351562,3.8154759356762695,NN,40,20
12,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00025963783264160156,8.025169372558593e-06,0.0002676630020141602,0.0013508796691894531,5.046942083979121,NN,40,20
13,transportation,pytorch,1,0.0,0.0,0.0002765655517578125,8.025169372558593e-06,0.0002845907211303711,0.0013210773468017578,4.6420253673575385,NN,40,20
14,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002593994140625,8.025169372558593e-06,0.0002674245834350586,0.0012898445129394531,4.823208458891286,NN,40,20
15,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003800392150878906,8.025169372558593e-06,0.00038806438446044924,0.0013170242309570312,3.393829178083875,NN,40,20
16,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00027441978454589844,8.025169372558593e-06,0.00028244495391845705,0.00162506103515625,5.7535495416406395,NN,40,20
17,transportation,pytorch,1,0.0,0.0,0.0002899169921875,8.025169372558593e-06,0.0002979421615600586,0.0013210773468017578,4.434006049645503,NN,40,20
18,transportation,pytorch,1,9.803980966288034e-17,2.1081295767982203e-16,0.00034236907958984375,8.025169372558593e-06,0.00035039424896240236,0.0012819766998291016,3.658669352095042,NN,40,20
19,transportation,pytorch,1,1.0244864396672297e-16,0.0,0.0002770423889160156,8.025169372558593e-06,0.00028506755828857424,0.0012710094451904297,4.458625361724905,NN,40,20
20,transportation,pytorch,1,9.724024005266874e-17,0.0,0.000278472900390625,8.025169372558593e-06,0.0002864980697631836,0.001374959945678711,4.7991944476807085,NN,40,20
21,transportation,pytorch,1,9.386893214433717e-17,0.0,0.0002677440643310547,8.025169372558593e-06,0.0002757692337036133,0.0015609264373779297,5.660263171545657,NN,40,20
22,transportation,pytorch,1,9.572109947264163e-17,0.0,0.0003218650817871094,8.025169372558593e-06,0.000329890251159668,0.0015997886657714844,4.849457236604368,NN,40,20
23,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003528594970703125,8.025169372558593e-06,0.0003608846664428711,0.0015528202056884766,4.302815691766975,NN,40,20
24,transportation,pytorch,1,9.841797585114029e-17,0.0,0.0002808570861816406,8.025169372558593e-06,0.00028888225555419924,0.0015609264373779297,5.403330967433108,NN,40,20
25,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003654956817626953,8.025169372558593e-06,0.0003735208511352539,0.0015571117401123047,4.168741143579334,NN,40,20
26,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00037169456481933594,8.025169372558593e-06,0.00037971973419189455,0.0015599727630615234,4.108221465975161,NN,40,20
27,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00029587745666503906,8.025169372558593e-06,0.0003039026260375977,0.001628875732421875,5.359860668727347,NN,40,20
28,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00029397010803222656,8.025169372558593e-06,0.0003019952774047852,0.0015819072723388672,5.2381854641340215,NN,40,20
29,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002741813659667969,8.025169372558593e-06,0.0002822065353393555,0.0015649795532226562,5.545511379957082,NN,40,20
30,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00027489662170410156,8.025169372558593e-06,0.0002829217910766602,0.0016350746154785156,5.779245950819948,NN,40,20
31,transportation,pytorch,1,1.0095830287952558e-16,0.0,0.00033092498779296875,8.025169372558593e-06,0.00033895015716552736,0.0015590190887451172,4.599552635651281,NN,40,20
32,transportation,pytorch,1,9.339021375036369e-17,0.0,0.0002989768981933594,8.025169372558593e-06,0.000307002067565918,0.0016150474548339844,5.26070546572853,NN,40,20
33,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003211498260498047,8.025169372558593e-06,0.0003291749954223633,0.0015659332275390625,4.757145133486882,NN,40,20
34,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00029921531677246094,8.025169372558593e-06,0.00030724048614501955,0.0015718936920166016,5.1161671814132506,NN,40,20
35,transportation,pytorch,1,9.559348801072671e-17,0.0,0.0002765655517578125,8.025169372558593e-06,0.0002845907211303711,0.0015819072723388672,5.5585342559857915,NN,40,20
36,transportation,pytorch,1,9.540194052489905e-17,0.0,0.0004069805145263672,8.025169372558593e-06,0.0004150056838989258,0.001550912857055664,3.7370882309009223,NN,40,20
37,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003783702850341797,8.025169372558593e-06,0.0003863954544067383,0.0015900135040283203,4.114990189182185,NN,40,20
38,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00032258033752441406,8.025169372558593e-06,0.0003306055068969727,0.001577138900756836,4.770455627190515,NN,40,20
39,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003159046173095703,8.025169372558593e-06,0.0003239297866821289,0.0015978813171386719,4.932801436709699,NN,40,20
40,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00029754638671875,8.025169372558593e-06,0.0003055715560913086,0.0016088485717773438,5.265046892311533,NN,40,20
41,transportation,pytorch,1,0.0,0.0,0.0002906322479248047,8.025169372558593e-06,0.0002986574172973633,0.0016040802001953125,5.370970574617214,NN,40,20
42,transportation,pytorch,1,9.63959400065065e-17,0.0,0.00037550926208496094,8.025169372558593e-06,0.00038353443145751955,0.0015769004821777344,4.111496525058123,NN,40,20
43,transportation,pytorch,1,9.412146443132952e-17,0.0,0.0003387928009033203,8.025169372558593e-06,0.0003468179702758789,0.0015940666198730469,4.596263044285262,NN,40,20
44,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003113746643066406,8.025169372558593e-06,0.00031939983367919924,0.0017290115356445312,5.413313825896123,NN,40,20
45,transportation,pytorch,1,0.0,0.0,0.000274658203125,8.025169372558593e-06,0.0002826833724975586,0.001628875732421875,5.76219152202149,NN,40,20
46,transportation,pytorch,1,9.21627081814953e-17,2.0060541603913137e-16,0.00032806396484375,8.025169372558593e-06,0.0003360891342163086,0.0015881061553955078,4.725252897861895,NN,40,20
47,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00036835670471191406,8.025169372558593e-06,0.0003763818740844727,0.0015897750854492188,4.223835404710324,NN,40,20
48,transportation,pytorch,1,9.772293826441629e-17,0.0,0.00028896331787109375,8.025169372558593e-06,0.00029698848724365236,0.001692056655883789,5.697381307901032,NN,40,20
49,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003609657287597656,8.025169372558593e-06,0.00036899089813232424,0.0016641616821289062,4.5100345037023635,NN,40,20
50,transportation,pytorch,1,9.619280464452269e-17,0.0,0.00027251243591308594,8.025169372558593e-06,0.00028053760528564455,0.0016238689422607422,5.788418064691585,NN,40,20
51,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00035643577575683594,8.025169372558593e-06,0.00036446094512939455,0.0016739368438720703,4.5929114387764445,NN,40,20
52,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002808570861816406,8.025169372558593e-06,0.00028888225555419924,0.0016798973083496094,5.815162669395705,NN,40,20
53,transportation,pytorch,1,0.0,0.0,0.0003364086151123047,8.025169372558593e-06,0.0003444337844848633,0.001672983169555664,4.857198233494386,NN,40,20
54,transportation,pytorch,1,9.251023184622416e-17,0.0,0.00035119056701660156,8.025169372558593e-06,0.0003592157363891602,0.002590179443359375,7.210651374563604,NN,40,20
55,transportation,pytorch,1,1.0020832836613873e-16,0.0,0.000316619873046875,8.025169372558593e-06,0.0003246450424194336,0.0016109943389892578,4.962325396941967,NN,40,20
56,transportation,pytorch,1,9.776445818510487e-17,0.0,0.0002586841583251953,8.025169372558593e-06,0.0002667093276977539,0.0015649795532226562,5.867734611052509,NN,40,20
57,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00026106834411621094,8.025169372558593e-06,0.00026909351348876955,0.0016360282897949219,6.079776017578367,NN,40,20
58,transportation,pytorch,1,9.822919053634688e-17,0.0,0.00032329559326171875,8.025169372558593e-06,0.00033132076263427736,0.002515077590942383,7.591065440467452,NN,40,20
59,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00029850006103515625,8.025169372558593e-06,0.00030652523040771486,0.0015490055084228516,5.0534355895026675,NN,40,20
60,transportation,pytorch,1,0.0,0.0,0.0002636909484863281,8.025169372558593e-06,0.00027171611785888674,0.0016989707946777344,6.2527420458733305,NN,40,20
61,transportation,pytorch,1,1.408265175379916e-16,0.0,0.000293731689453125,8.025169372558593e-06,0.0003017568588256836,0.0016810894012451172,5.571006431427081,NN,40,20
62,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002989768981933594,8.025169372558593e-06,0.000307002067565918,0.001580953598022461,5.149651305468835,NN,40,20
63,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00030732154846191406,8.025169372558593e-06,0.0003153467178344727,0.0016100406646728516,5.10562049203877,NN,40,20
64,transportation,pytorch,1,9.557153922318454e-17,0.0,0.00030350685119628906,8.025169372558593e-06,0.0003115320205688477,0.0016322135925292969,5.23931244547166,NN,40,20
65,transportation,pytorch,1,1.0287951661057767e-16,0.0,0.0002875328063964844,8.025169372558593e-06,0.000295557975769043,0.0016169548034667969,5.470854911830663,NN,40,20
66,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00030517578125,8.025169372558593e-06,0.0003132009506225586,0.0016469955444335938,5.258590502869844,NN,40,20
67,transportation,pytorch,1,4.615896676230007e-17,0.0,0.00027561187744140625,8.025169372558593e-06,0.00028363704681396486,0.0016291141510009766,5.74365785182321,NN,40,20
68,transportation,pytorch,1,1.408265175379916e-16,0.0,0.000263214111328125,8.025169372558593e-06,0.0002712392807006836,0.0015859603881835938,5.847089640138529,NN,40,20
69,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003523826599121094,8.025169372558593e-06,0.000360407829284668,0.0015761852264404297,4.373337919902624,NN,40,20
70,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003418922424316406,8.025169372558593e-06,0.00034991741180419924,0.0016090869903564453,4.5984764863796785,NN,40,20
71,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002598762512207031,8.025169372558593e-06,0.00026790142059326174,0.0016100406646728516,6.009825036042931,NN,40,20
72,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00030112266540527344,8.025169372558593e-06,0.00030914783477783205,0.0015711784362792969,5.082288340814091,NN,40,20
73,transportation,pytorch,1,1.0090777403219306e-16,0.0,0.0002703666687011719,8.025169372558593e-06,0.0002783918380737305,0.001725912094116211,6.199578644468423,NN,40,20
74,transportation,pytorch,1,1.014965240351864e-16,0.0,0.0003199577331542969,8.025169372558593e-06,0.0003279829025268555,0.0016739368438720703,5.10373202680895,NN,40,20
75,transportation,pytorch,1,9.409231349145092e-17,0.0,0.00028443336486816406,8.025169372558593e-06,0.0002924585342407227,0.0016660690307617188,5.696770091141799,NN,40,20
76,transportation,pytorch,1,9.45071161870244e-17,0.0,0.000278472900390625,8.025169372558593e-06,0.0002864980697631836,0.0016281604766845703,5.682971888887039,NN,40,20
77,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002675056457519531,8.025169372558593e-06,0.00027553081512451174,0.0015959739685058594,5.792361075056677,NN,40,20
78,transportation,pytorch,1,1.0238621316891059e-16,0.0,0.0002675056457519531,8.025169372558593e-06,0.00027553081512451174,0.0017290115356445312,6.275202049045567,NN,40,20
79,transportation,pytorch,1,0.0,0.0,0.00027370452880859375,8.025169372558593e-06,0.00028172969818115236,0.0016629695892333984,5.902713132373102,NN,40,20
80,transportation,pytorch,1,1.0202409811731857e-16,0.0,0.000274658203125,8.025169372558593e-06,0.0002826833724975586,0.0015869140625,5.613750991009226,NN,40,20
81,transportation,pytorch,1,9.637463803524086e-17,0.0,0.0003235340118408203,8.025169372558593e-06,0.0003315591812133789,0.0015530586242675781,4.684106826974242,NN,40,20
82,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00030732154846191406,8.025169372558593e-06,0.0003153467178344727,0.0015778541564941406,5.003553445329866,NN,40,20
83,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003027915954589844,8.025169372558593e-06,0.000310816764831543,0.001619100570678711,5.2091803077489525,NN,40,20
84,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003521442413330078,8.025169372558593e-06,0.0003601694107055664,0.0016021728515625,4.448386797823468,NN,40,20
85,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002961158752441406,8.025169372558593e-06,0.00030414104461669924,0.001544952392578125,5.079723437279526,NN,40,20
86,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00025773048400878906,8.025169372558593e-06,0.0002657556533813477,0.0015869140625,5.971327579710405,NN,40,20
87,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002956390380859375,8.025169372558593e-06,0.0003036642074584961,0.0015959739685058594,5.255719736821443,NN,40,20
88,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00026869773864746094,8.025169372558593e-06,0.00027672290802001955,0.0015769004821777344,5.698481898230317,NN,40,20
89,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00031828880310058594,8.025169372558593e-06,0.00032631397247314455,0.0016341209411621094,5.0078178656496135,NN,40,20
90,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002734661102294922,8.025169372558593e-06,0.0002814912796020508,0.0016200542449951172,5.755255535039723,NN,40,20
91,transportation,pytorch,1,1.408265175379916e-16,0.0,0.000316619873046875,8.025169372558593e-06,0.0003246450424194336,0.0015339851379394531,4.725114933243247,NN,40,20
92,transportation,pytorch,1,9.641539415950888e-17,0.0,0.0004050731658935547,8.025169372558593e-06,0.0004130983352661133,0.0015788078308105469,3.82186926459894,NN,40,20
93,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002701282501220703,8.025169372558593e-06,0.0002781534194946289,0.0015909671783447266,5.719746969982685,NN,40,20
94,transportation,pytorch,1,1.408265175379916e-16,0.0,0.00030159950256347656,8.025169372558593e-06,0.0003096246719360352,0.0016570091247558594,5.351670183111823,NN,40,20
95,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003409385681152344,8.025169372558593e-06,0.000348963737487793,0.0015969276428222656,4.576199390568847,NN,40,20
96,transportation,pytorch,1,9.225144203848716e-17,0.0,0.00031495094299316406,8.025169372558593e-06,0.0003229761123657227,0.0016560554504394531,5.1274858636115335,NN,40,20
97,transportation,pytorch,1,9.420088924137867e-17,0.0,0.0002529621124267578,8.025169372558593e-06,0.0002609872817993164,0.0015921592712402344,6.1005243637293765,NN,40,20
98,transportation,pytorch,1,0.0,0.0,0.0002739429473876953,8.025169372558593e-06,0.0002819681167602539,0.0016140937805175781,5.7243840156934365,NN,40,20
99,transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002770423889160156,8.025169372558593e-06,0.00028506755828857424,0.0015401840209960938,5.402873726644698,NN,40,20
0,transportation,optimaltree,1,1.408265175379916e-16,-2.088401642669685e-16,0.0006592273712158203,6.0341358184814454e-05,0.0007195687294006348,0.0025010108947753906,3.475708146543012,OCT,40,20
1,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005359649658203125,6.0341358184814454e-05,0.000596306324005127,0.0027399063110351562,4.594796668652467,OCT,40,20
2,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004699230194091797,6.0341358184814454e-05,0.0005302643775939942,0.0019409656524658203,3.6603734561101393,OCT,40,20
3,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00047850608825683594,6.0341358184814454e-05,0.0005388474464416504,0.002438068389892578,4.524598577932737,OCT,40,20
4,transportation,optimaltree,1,9.26909463725267e-17,0.0,0.0005228519439697266,6.0341358184814454e-05,0.000583193302154541,0.001837015151977539,3.1499249823187205,OCT,40,20
5,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004496574401855469,6.0341358184814454e-05,0.0005099987983703614,0.001825094223022461,3.578624555301553,OCT,40,20
6,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005125999450683594,6.0341358184814454e-05,0.0005729413032531739,0.0027399063110351562,4.7821762813710675,OCT,40,20
7,transportation,optimaltree,1,0.0,0.0,0.0005064010620117188,6.0341358184814454e-05,0.0005667424201965332,0.0018579959869384766,3.2783781850918556,OCT,40,20
8,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005018711090087891,6.0341358184814454e-05,0.0005622124671936036,0.0017919540405273438,3.187325335334953,OCT,40,20
9,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004878044128417969,6.0341358184814454e-05,0.0005481457710266114,0.0017571449279785156,3.205616135079531,OCT,40,20
10,transportation,optimaltree,1,1.408265175379916e-16,2.0406386958401057e-16,0.00048160552978515625,6.0341358184814454e-05,0.0005419468879699707,0.002104043960571289,3.8823803720926136,OCT,40,20
11,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00048542022705078125,6.0341358184814454e-05,0.0005457615852355957,0.002579927444458008,4.727206007627485,OCT,40,20
12,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004868507385253906,6.0341358184814454e-05,0.0005471920967102051,0.0018639564514160156,3.406402363306014,OCT,40,20
13,transportation,optimaltree,1,0.0,0.0,0.0004665851593017578,6.0341358184814454e-05,0.0005269265174865723,0.0016660690307617188,3.161862186607785,OCT,40,20
14,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004851818084716797,6.0341358184814454e-05,0.0005455231666564942,0.001775979995727539,3.2555537588119345,OCT,40,20
15,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004582405090332031,6.0341358184814454e-05,0.0005185818672180176,0.00168609619140625,3.251359713850921,OCT,40,20
16,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00047469139099121094,6.0341358184814454e-05,0.0005350327491760254,0.0017518997192382812,3.2743784785815184,OCT,40,20
17,transportation,optimaltree,1,0.0,0.0,0.0005083084106445312,6.0341358184814454e-05,0.0005686497688293457,0.00174713134765625,3.0724207472254714,OCT,40,20
18,transportation,optimaltree,1,9.803980966288034e-17,2.1081295767982203e-16,0.0005824565887451172,6.0341358184814454e-05,0.0006427979469299317,0.0017039775848388672,2.6508758980597826,OCT,40,20
19,transportation,optimaltree,1,1.0244864396672297e-16,0.0,0.00047588348388671875,6.0341358184814454e-05,0.0005362248420715332,0.0017070770263671875,3.1835097750645813,OCT,40,20
20,transportation,optimaltree,1,9.724024005266874e-17,0.0,0.0004794597625732422,6.0341358184814454e-05,0.0005398011207580567,0.001680135726928711,3.112508778361284,OCT,40,20
21,transportation,optimaltree,1,9.386893214433717e-17,0.0,0.00048422813415527344,6.0341358184814454e-05,0.0005445694923400879,0.0017120838165283203,3.143921649322049,OCT,40,20
22,transportation,optimaltree,1,9.572109947264163e-17,0.0,0.0005052089691162109,6.0341358184814454e-05,0.0005655503273010254,0.0017461776733398438,3.0875725625924817,OCT,40,20
23,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004887580871582031,6.0341358184814454e-05,0.0005490994453430176,0.001744985580444336,3.1779044674763033,OCT,40,20
24,transportation,optimaltree,1,9.841797585114029e-17,0.0,0.0005030632019042969,6.0341358184814454e-05,0.0005634045600891114,0.00174713134765625,3.1010245060492827,OCT,40,20
25,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004639625549316406,6.0341358184814454e-05,0.0005243039131164551,0.0016951560974121094,3.233155532515722,OCT,40,20
26,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004892349243164062,6.0341358184814454e-05,0.0005495762825012207,0.0021588802337646484,3.9282631046943934,OCT,40,20
27,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004646778106689453,6.0341358184814454e-05,0.0005250191688537598,0.0018131732940673828,3.453537321362887,OCT,40,20
28,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005013942718505859,6.0341358184814454e-05,0.0005617356300354004,0.0017330646514892578,3.0851962361369893,OCT,40,20
29,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005021095275878906,6.0341358184814454e-05,0.0005624508857727051,0.00173187255859375,3.079153402371253,OCT,40,20
30,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005357265472412109,6.0341358184814454e-05,0.0005960679054260254,0.0018780231475830078,3.1506865752832898,OCT,40,20
31,transportation,optimaltree,1,1.0095830287952558e-16,0.0,0.0005156993865966797,6.0341358184814454e-05,0.0005760407447814942,0.0017158985137939453,2.9787797639988574,OCT,40,20
32,transportation,optimaltree,1,9.339021375036369e-17,0.0,0.00047898292541503906,6.0341358184814454e-05,0.0005393242835998536,0.0016820430755615234,3.118797218501474,OCT,40,20
33,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004627704620361328,6.0341358184814454e-05,0.0005231118202209473,0.001756906509399414,3.3585677889238816,OCT,40,20
34,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005104541778564453,6.0341358184814454e-05,0.0005707955360412598,0.0017719268798828125,3.1043110325844054,OCT,40,20
35,transportation,optimaltree,1,9.559348801072671e-17,0.0,0.0005204677581787109,6.0341358184814454e-05,0.0005808091163635254,0.002056121826171875,3.5400990932190517,OCT,40,20
36,transportation,optimaltree,1,9.540194052489905e-17,0.0,0.00047898292541503906,6.0341358184814454e-05,0.0005393242835998536,0.0017480850219726562,3.2412503481293844,OCT,40,20
37,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004901885986328125,6.0341358184814454e-05,0.000550529956817627,0.0020580291748046875,3.738269188294956,OCT,40,20
38,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004975795745849609,6.0341358184814454e-05,0.0005579209327697754,0.0017511844635009766,3.1387681670363103,OCT,40,20
39,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004906654357910156,6.0341358184814454e-05,0.0005510067939758301,0.0020089149475097656,3.645898688497635,OCT,40,20
40,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00046896934509277344,6.0341358184814454e-05,0.0005293107032775879,0.0018398761749267578,3.4759852078068905,OCT,40,20
41,transportation,optimaltree,1,0.0,0.0,0.0004949569702148438,6.0341358184814454e-05,0.0005552983283996582,0.0017240047454833984,3.104646020548798,OCT,40,20
42,transportation,optimaltree,1,9.63959400065065e-17,0.0,0.0005130767822265625,6.0341358184814454e-05,0.000573418140411377,0.0017762184143066406,3.097597179315535,OCT,40,20
43,transportation,optimaltree,1,9.412146443132952e-17,0.0,0.0005133152008056641,6.0341358184814454e-05,0.0005736565589904786,0.0017631053924560547,3.0734511177886112,OCT,40,20
44,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004813671112060547,6.0341358184814454e-05,0.0005417084693908692,0.0017719268798828125,3.270997187611406,OCT,40,20
45,transportation,optimaltree,1,0.0,0.0,0.0004661083221435547,6.0341358184814454e-05,0.0005264496803283692,0.002015829086303711,3.8291011688835144,OCT,40,20
46,transportation,optimaltree,1,9.21627081814953e-17,2.0060541603913137e-16,0.00045990943908691406,6.0341358184814454e-05,0.0005202507972717286,0.0020341873168945312,3.9100128775623366,OCT,40,20
47,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004756450653076172,6.0341358184814454e-05,0.0005359864234924317,0.0018029212951660156,3.3637443340791515,OCT,40,20
48,transportation,optimaltree,1,9.772293826441629e-17,0.0,0.0005056858062744141,6.0341358184814454e-05,0.0005660271644592286,0.0019979476928710938,3.529773513219802,OCT,40,20
49,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004534721374511719,6.0341358184814454e-05,0.0005138134956359864,0.002023935317993164,3.9390466291430983,OCT,40,20
50,transportation,optimaltree,1,9.619280464452269e-17,0.0,0.0004794597625732422,6.0341358184814454e-05,0.0005398011207580567,0.0019750595092773438,3.6588651511203176,OCT,40,20
51,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004680156707763672,6.0341358184814454e-05,0.0005283570289611817,0.0017740726470947266,3.3577156162430226,OCT,40,20
52,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005016326904296875,6.0341358184814454e-05,0.000561974048614502,0.002054929733276367,3.656627451645885,OCT,40,20
53,transportation,optimaltree,1,0.0,0.0,0.0005123615264892578,6.0341358184814454e-05,0.0005727028846740723,0.0018248558044433594,3.18639185043025,OCT,40,20
54,transportation,optimaltree,1,9.251023184622416e-17,0.0,0.0004546642303466797,6.0341358184814454e-05,0.0005150055885314942,0.0021088123321533203,4.0947367933743495,OCT,40,20
55,transportation,optimaltree,1,1.0020832836613873e-16,0.0,0.0004787445068359375,6.0341358184814454e-05,0.000539085865020752,0.0020771026611328125,3.8530089470122815,OCT,40,20
56,transportation,optimaltree,1,9.776445818510487e-17,0.0,0.0004520416259765625,6.0341358184814454e-05,0.000512382984161377,0.0021390914916992188,4.174790260063562,OCT,40,20
57,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004608631134033203,6.0341358184814454e-05,0.0005212044715881348,0.0018031597137451172,3.4596013887808827,OCT,40,20
58,transportation,optimaltree,1,9.822919053634688e-17,0.0,0.0004723072052001953,6.0341358184814454e-05,0.0005326485633850098,0.00203704833984375,3.824375920397119,OCT,40,20
59,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.000453948974609375,6.0341358184814454e-05,0.0005142903327941895,0.0017518997192382812,3.406441084980228,OCT,40,20
60,transportation,optimaltree,1,0.0,0.0,0.0004718303680419922,6.0341358184814454e-05,0.0005321717262268067,0.0020520687103271484,3.856027310726718,OCT,40,20
61,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004909038543701172,6.0341358184814454e-05,0.0005512452125549317,0.0020568370819091797,3.7312561362230707,OCT,40,20
62,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004830360412597656,6.0341358184814454e-05,0.0005433773994445801,0.001708984375,3.1451149362245454,OCT,40,20
63,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004868507385253906,6.0341358184814454e-05,0.0005471920967102051,0.002025127410888672,3.7009441895524793,OCT,40,20
64,transportation,optimaltree,1,9.557153922318454e-17,0.0,0.0005433559417724609,6.0341358184814454e-05,0.0006036972999572754,0.0020389556884765625,3.377447089163497,OCT,40,20
65,transportation,optimaltree,1,1.0287951661057767e-16,0.0,0.00047516822814941406,6.0341358184814454e-05,0.0005355095863342286,0.0017011165618896484,3.1766313905497996,OCT,40,20
66,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005364418029785156,6.0341358184814454e-05,0.0005967831611633301,0.0019969940185546875,3.3462640176741547,OCT,40,20
67,transportation,optimaltree,1,4.615896676230007e-17,0.0,0.0004868507385253906,6.0341358184814454e-05,0.0005471920967102051,0.002110004425048828,3.8560579323686652,OCT,40,20
68,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004856586456298828,6.0341358184814454e-05,0.0005460000038146973,0.0017330646514892578,3.174111061137335,OCT,40,20
69,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00047779083251953125,6.0341358184814454e-05,0.0005381321907043457,0.0020139217376708984,3.742429411321657,OCT,40,20
70,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004494190216064453,6.0341358184814454e-05,0.0005097603797912598,0.00203704833984375,3.996089968149142,OCT,40,20
71,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004918575286865234,6.0341358184814454e-05,0.0005521988868713379,0.002084970474243164,3.775760009326062,OCT,40,20
72,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005459785461425781,6.0341358184814454e-05,0.0006063199043273926,0.002031087875366211,3.3498617823199335,OCT,40,20
73,transportation,optimaltree,1,1.0090777403219306e-16,0.0,0.00048422813415527344,6.0341358184814454e-05,0.0005445694923400879,0.001979827880859375,3.6355835365506612,OCT,40,20
74,transportation,optimaltree,1,1.014965240351864e-16,0.0,0.0004863739013671875,6.0341358184814454e-05,0.000546715259552002,0.002028942108154297,3.711149584185531,OCT,40,20
75,transportation,optimaltree,1,9.409231349145092e-17,0.0,0.0004582405090332031,6.0341358184814454e-05,0.0005185818672180176,0.002056121826171875,3.9648934067096073,OCT,40,20
76,transportation,optimaltree,1,9.45071161870244e-17,0.0,0.0004680156707763672,6.0341358184814454e-05,0.0005283570289611817,0.002001047134399414,3.7873010572675296,OCT,40,20
77,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004737377166748047,6.0341358184814454e-05,0.0005340790748596192,0.002012968063354492,3.7690449937279302,OCT,40,20
78,transportation,optimaltree,1,1.0238621316891059e-16,0.0,0.00047135353088378906,6.0341358184814454e-05,0.0005316948890686036,0.002051115036010742,3.857691842033281,OCT,40,20
79,transportation,optimaltree,1,0.0,0.0,0.00048351287841796875,6.0341358184814454e-05,0.0005438542366027832,0.0020148754119873047,3.7048077892586435,OCT,40,20
80,transportation,optimaltree,1,1.0202409811731857e-16,0.0,0.00048542022705078125,6.0341358184814454e-05,0.0005457615852355957,0.002026081085205078,3.712392260680008,OCT,40,20
81,transportation,optimaltree,1,9.637463803524086e-17,0.0,0.0004875659942626953,6.0341358184814454e-05,0.0005479073524475098,0.0020360946655273438,3.7161294814389336,OCT,40,20
82,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004949569702148438,6.0341358184814454e-05,0.0005552983283996582,0.0020170211791992188,3.6323199189382978,OCT,40,20
83,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005216598510742188,6.0341358184814454e-05,0.0005820012092590332,0.002046823501586914,3.516871561474587,OCT,40,20
84,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005168914794921875,6.0341358184814454e-05,0.000577232837677002,0.0020720958709716797,3.5897054632417627,OCT,40,20
85,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00047469139099121094,6.0341358184814454e-05,0.0005350327491760254,0.0017659664154052734,3.300669759234255,OCT,40,20
86,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005204677581787109,6.0341358184814454e-05,0.0005808091163635254,0.0020837783813476562,3.587716381578677,OCT,40,20
87,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004930496215820312,6.0341358184814454e-05,0.0005533909797668457,0.0020329952239990234,3.6737050265177134,OCT,40,20
88,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005891323089599609,6.0341358184814454e-05,0.0006494736671447754,0.0020351409912109375,3.1335234885778367,OCT,40,20
89,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00047850608825683594,6.0341358184814454e-05,0.0005388474464416504,0.001711130142211914,3.175537257365857,OCT,40,20
90,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004961490631103516,6.0341358184814454e-05,0.000556490421295166,0.0020589828491210938,3.6999430184782933,OCT,40,20
91,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00047707557678222656,6.0341358184814454e-05,0.000537416934967041,0.0020720958709716797,3.85565793734944,OCT,40,20
92,transportation,optimaltree,1,9.641539415950888e-17,0.0,0.0004901885986328125,6.0341358184814454e-05,0.000550529956817627,0.0026848316192626953,4.876812943627143,OCT,40,20
93,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00047850608825683594,6.0341358184814454e-05,0.0005388474464416504,0.0016949176788330078,3.1454499599573467,OCT,40,20
94,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004892349243164062,6.0341358184814454e-05,0.0005495762825012207,0.0021109580993652344,3.8410647740435295,OCT,40,20
95,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004639625549316406,6.0341358184814454e-05,0.0005243039131164551,0.002019166946411133,3.8511384254396135,OCT,40,20
96,transportation,optimaltree,1,9.225144203848716e-17,0.0,0.0004611015319824219,6.0341358184814454e-05,0.0005214428901672364,0.00202178955078125,3.8772981450237527,OCT,40,20
97,transportation,optimaltree,1,9.420088924137867e-17,0.0,0.0004901885986328125,6.0341358184814454e-05,0.000550529956817627,0.0017440319061279297,3.167914633037257,OCT,40,20
98,transportation,optimaltree,1,0.0,0.0,0.00046062469482421875,6.0341358184814454e-05,0.0005209660530090332,0.002025127410888672,3.8872540719146578,OCT,40,20
99,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00045871734619140625,6.0341358184814454e-05,0.0005190587043762207,0.0017480850219726562,3.3677982995650155,OCT,40,20
0,transportation,optimaltree,1,1.408265175379916e-16,-2.088401642669685e-16,0.0006489753723144531,5.304574966430664e-05,0.0007020211219787597,0.002627849578857422,3.7432628400843613,OCT-H,40,20
1,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004470348358154297,5.304574966430664e-05,0.0005000805854797363,0.002485990524291992,4.971179838759661,OCT-H,40,20
2,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005154609680175781,5.304574966430664e-05,0.0005685067176818847,0.0018839836120605469,3.3139161833348014,OCT-H,40,20
3,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00048661231994628906,5.304574966430664e-05,0.0005396580696105957,0.002619028091430664,4.853125041418341,OCT-H,40,20
4,transportation,optimaltree,1,9.26909463725267e-17,0.0,0.0005028247833251953,5.304574966430664e-05,0.0005558705329895019,0.002774953842163086,4.992086605561251,OCT-H,40,20
5,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004601478576660156,5.304574966430664e-05,0.0005131936073303222,0.001811981201171875,3.530794568151304,OCT-H,40,20
6,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004494190216064453,5.304574966430664e-05,0.0005024647712707519,0.0018558502197265625,3.6934932075597042,OCT-H,40,20
7,transportation,optimaltree,1,0.0,0.0,0.0004451274871826172,5.304574966430664e-05,0.0004981732368469238,0.0017540454864501953,3.520954874155895,OCT-H,40,20
8,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004456043243408203,5.304574966430664e-05,0.0004986500740051269,0.0017271041870117188,3.4635594719554006,OCT-H,40,20
9,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004756450653076172,5.304574966430664e-05,0.0005286908149719238,0.0026650428771972656,5.040834456976131,OCT-H,40,20
10,transportation,optimaltree,1,1.408265175379916e-16,2.0406386958401057e-16,0.00047278404235839844,5.304574966430664e-05,0.000525829792022705,0.0017461776733398438,3.3208039936703413,OCT-H,40,20
11,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004706382751464844,5.304574966430664e-05,0.000523684024810791,0.0017130374908447266,3.2711280269885137,OCT-H,40,20
12,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004773139953613281,5.304574966430664e-05,0.0005303597450256347,0.001834869384765625,3.4596694073697796,OCT-H,40,20
13,transportation,optimaltree,1,0.0,0.0,0.00045371055603027344,5.304574966430664e-05,0.00050675630569458,0.0017681121826171875,3.489077812645555,OCT-H,40,20
14,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004391670227050781,5.304574966430664e-05,0.0004922127723693847,0.0016810894012451172,3.415371350793659,OCT-H,40,20
15,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005071163177490234,5.304574966430664e-05,0.00056016206741333,0.0017609596252441406,3.1436609647200036,OCT-H,40,20
16,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00047516822814941406,5.304574966430664e-05,0.0005282139778137207,0.0016927719116210938,3.204708664900316,OCT-H,40,20
17,transportation,optimaltree,1,0.0,0.0,0.0004677772521972656,5.304574966430664e-05,0.0005208230018615722,0.0017049312591552734,3.2735329527715855,OCT-H,40,20
18,transportation,optimaltree,1,9.803980966288034e-17,2.1081295767982203e-16,0.0004551410675048828,5.304574966430664e-05,0.0005081868171691894,0.0028350353240966797,5.578726618468771,OCT-H,40,20
19,transportation,optimaltree,1,1.0244864396672297e-16,0.0,0.0005824565887451172,5.304574966430664e-05,0.0006355023384094238,0.0016989707946777344,2.6734296508334303,OCT-H,40,20
20,transportation,optimaltree,1,9.724024005266874e-17,0.0,0.00045943260192871094,5.304574966430664e-05,0.0005124783515930175,0.0016918182373046875,3.301248203062122,OCT-H,40,20
21,transportation,optimaltree,1,9.386893214433717e-17,0.0,0.0004687309265136719,5.304574966430664e-05,0.0005217766761779785,0.0017650127410888672,3.3826976591165603,OCT-H,40,20
22,transportation,optimaltree,1,9.572109947264163e-17,0.0,0.0005168914794921875,5.304574966430664e-05,0.0005699372291564941,0.0017440319061279297,3.0600420834222275,OCT-H,40,20
23,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00046825408935546875,5.304574966430664e-05,0.0005212998390197753,0.0017130374908447266,3.286088662651099,OCT-H,40,20
24,transportation,optimaltree,1,9.841797585114029e-17,0.0,0.0004904270172119141,5.304574966430664e-05,0.0005434727668762207,0.0017020702362060547,3.1318408942351144,OCT-H,40,20
25,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004894733428955078,5.304574966430664e-05,0.0005425190925598144,0.0016901493072509766,3.1153729526387726,OCT-H,40,20
26,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005209445953369141,5.304574966430664e-05,0.0005739903450012207,0.001711130142211914,2.9811131095040895,OCT-H,40,20
27,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00048089027404785156,5.304574966430664e-05,0.0005339360237121582,0.0028820037841796875,5.397657502377774,OCT-H,40,20
28,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004572868347167969,5.304574966430664e-05,0.0005103325843811035,0.0017099380493164062,3.3506346677629892,OCT-H,40,20
29,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004649162292480469,5.304574966430664e-05,0.0005179619789123535,0.0017199516296386719,3.3206136737108114,OCT-H,40,20
30,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004737377166748047,5.304574966430664e-05,0.0005267834663391113,0.0016889572143554688,3.20616974958022,OCT-H,40,20
31,transportation,optimaltree,1,1.0095830287952558e-16,0.0,0.00047016143798828125,5.304574966430664e-05,0.0005232071876525878,0.0017199516296386719,3.287324161878159,OCT-H,40,20
32,transportation,optimaltree,1,9.339021375036369e-17,0.0,0.0004897117614746094,5.304574966430664e-05,0.000542757511138916,0.0021309852600097656,3.9262197505809384,OCT-H,40,20
33,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004718303680419922,5.304574966430664e-05,0.0005248761177062988,0.001734018325805664,3.30367160423168,OCT-H,40,20
34,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00046443939208984375,5.304574966430664e-05,0.0005174851417541503,0.0019991397857666016,3.863182967901258,OCT-H,40,20
35,transportation,optimaltree,1,9.559348801072671e-17,0.0,0.00047206878662109375,5.304574966430664e-05,0.0005251145362854003,0.0016448497772216797,3.1323638245803616,OCT-H,40,20
36,transportation,optimaltree,1,9.540194052489905e-17,0.0,0.00046253204345703125,5.304574966430664e-05,0.0005155777931213378,0.0016701221466064453,3.239321337902141,OCT-H,40,20
37,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004856586456298828,5.304574966430664e-05,0.0005387043952941894,0.0019881725311279297,3.6906558559674973,OCT-H,40,20
38,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004458427429199219,5.304574966430664e-05,0.0004988884925842285,0.0016820430755615234,3.3715812261946296,OCT-H,40,20
39,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004744529724121094,5.304574966430664e-05,0.000527498722076416,0.002042055130004883,3.8712039376449163,OCT-H,40,20
40,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004525184631347656,5.304574966430664e-05,0.0005055642127990722,0.002025127410888672,4.005677932930596,OCT-H,40,20
41,transportation,optimaltree,1,0.0,0.0,0.0004799365997314453,5.304574966430664e-05,0.0005329823493957519,0.00168609619140625,3.1635122501107142,OCT-H,40,20
42,transportation,optimaltree,1,9.63959400065065e-17,0.0,0.0004742145538330078,5.304574966430664e-05,0.0005272603034973144,0.001985788345336914,3.7662390514992157,OCT-H,40,20
43,transportation,optimaltree,1,9.412146443132952e-17,0.0,0.0004379749298095703,5.304574966430664e-05,0.0004910206794738769,0.0019729137420654297,4.017985035130057,OCT-H,40,20
44,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004799365997314453,5.304574966430664e-05,0.0005329823493957519,0.0020160675048828125,3.7826158918179016,OCT-H,40,20
45,transportation,optimaltree,1,0.0,0.0,0.0004451274871826172,5.304574966430664e-05,0.0004981732368469238,0.001992940902709961,4.000497729110932,OCT-H,40,20
46,transportation,optimaltree,1,9.21627081814953e-17,2.0060541603913137e-16,0.0004706382751464844,5.304574966430664e-05,0.000523684024810791,0.0019979476928710938,3.815177851936499,OCT-H,40,20
47,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004622936248779297,5.304574966430664e-05,0.0005153393745422363,0.0020020008087158203,3.8848201934776476,OCT-H,40,20
48,transportation,optimaltree,1,9.772293826441629e-17,0.0,0.00045680999755859375,5.304574966430664e-05,0.0005098557472229003,0.002020120620727539,3.96214151106622,OCT-H,40,20
49,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00047016143798828125,5.304574966430664e-05,0.0005232071876525878,0.00203704833984375,3.8933875296765996,OCT-H,40,20
50,transportation,optimaltree,1,9.619280464452269e-17,0.0,0.00045490264892578125,5.304574966430664e-05,0.0005079483985900878,0.0019958019256591797,3.9291430609859708,OCT-H,40,20
51,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004878044128417969,5.304574966430664e-05,0.0005408501625061035,0.001984834671020508,3.6698420535245915,OCT-H,40,20
52,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004506111145019531,5.304574966430664e-05,0.0005036568641662597,0.002001047134399414,3.9730365587529413,OCT-H,40,20
53,transportation,optimaltree,1,0.0,0.0,0.0004725456237792969,5.304574966430664e-05,0.0005255913734436035,0.0019989013671875,3.803147213187631,OCT-H,40,20
54,transportation,optimaltree,1,9.251023184622416e-17,0.0,0.00045609474182128906,5.304574966430664e-05,0.0005091404914855957,0.0019860267639160156,3.9007440915199796,OCT-H,40,20
55,transportation,optimaltree,1,1.0020832836613873e-16,0.0,0.00048470497131347656,5.304574966430664e-05,0.0005377507209777832,0.0020270347595214844,3.7694691619116028,OCT-H,40,20
56,transportation,optimaltree,1,9.776445818510487e-17,0.0,0.00045990943908691406,5.304574966430664e-05,0.0005129551887512207,0.001981019973754883,3.8619747244932587,OCT-H,40,20
57,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004878044128417969,5.304574966430664e-05,0.0005408501625061035,0.0020198822021484375,3.7346428681634043,OCT-H,40,20
58,transportation,optimaltree,1,9.822919053634688e-17,0.0,0.0004425048828125,5.304574966430664e-05,0.0004955506324768066,0.001983165740966797,4.001943718757367,OCT-H,40,20
59,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004563331604003906,5.304574966430664e-05,0.0005093789100646972,0.002031087875366211,3.9873811719221717,OCT-H,40,20
60,transportation,optimaltree,1,0.0,0.0,0.00046753883361816406,5.304574966430664e-05,0.0005205845832824707,0.0020329952239990234,3.9052159616027557,OCT-H,40,20
61,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00043511390686035156,5.304574966430664e-05,0.0004881596565246582,0.0020449161529541016,4.189031448261042,OCT-H,40,20
62,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004494190216064453,5.304574966430664e-05,0.0005024647712707519,0.002006053924560547,3.992427010329824,OCT-H,40,20
63,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004374980926513672,5.304574966430664e-05,0.0004905438423156738,0.001962900161743164,4.001477528444853,OCT-H,40,20
64,transportation,optimaltree,1,9.557153922318454e-17,0.0,0.00045871734619140625,5.304574966430664e-05,0.0005117630958557128,0.002001047134399414,3.910104403002111,OCT-H,40,20
65,transportation,optimaltree,1,1.0287951661057767e-16,0.0,0.0004482269287109375,5.304574966430664e-05,0.0005012726783752441,0.0020580291748046875,4.105608112285909,OCT-H,40,20
66,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004696846008300781,5.304574966430664e-05,0.0005227303504943847,0.0020461082458496094,3.914270988693221,OCT-H,40,20
67,transportation,optimaltree,1,4.615896676230007e-17,0.0,0.0004527568817138672,5.304574966430664e-05,0.0005058026313781738,0.0020439624786376953,4.041027768219506,OCT-H,40,20
68,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004756450653076172,5.304574966430664e-05,0.0005286908149719238,0.0020110607147216797,3.8038502992121725,OCT-H,40,20
69,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004444122314453125,5.304574966430664e-05,0.0004974579811096191,0.0017311573028564453,3.4800070932523046,OCT-H,40,20
70,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004565715789794922,5.304574966430664e-05,0.0005096173286437988,0.0020599365234375,4.042124173680345,OCT-H,40,20
71,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004532337188720703,5.304574966430664e-05,0.0005062794685363769,0.0020339488983154297,4.0174429830138125,OCT-H,40,20
72,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004813671112060547,5.304574966430664e-05,0.0005344128608703613,0.0016820430755615234,3.147459948516389,OCT-H,40,20
73,transportation,optimaltree,1,1.0090777403219306e-16,0.0,0.0005900859832763672,5.304574966430664e-05,0.0006431317329406738,0.0019519329071044922,3.0350436887625163,OCT-H,40,20
74,transportation,optimaltree,1,1.014965240351864e-16,0.0,0.00047016143798828125,5.304574966430664e-05,0.0005232071876525878,0.0020551681518554688,3.9280197221222246,OCT-H,40,20
75,transportation,optimaltree,1,9.409231349145092e-17,0.0,0.00046825408935546875,5.304574966430664e-05,0.0005212998390197753,0.0017130374908447266,3.286088662651099,OCT-H,40,20
76,transportation,optimaltree,1,9.45071161870244e-17,0.0,0.0005121231079101562,5.304574966430664e-05,0.0005651688575744628,0.002031087875366211,3.5937717518319,OCT-H,40,20
77,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00044083595275878906,5.304574966430664e-05,0.0004938817024230957,0.0019719600677490234,3.9927781451998325,OCT-H,40,20
78,transportation,optimaltree,1,1.0238621316891059e-16,0.0,0.0004665851593017578,5.304574966430664e-05,0.0005196309089660644,0.002001047134399414,3.8509008988341313,OCT-H,40,20
79,transportation,optimaltree,1,0.0,0.0,0.0004391670227050781,5.304574966430664e-05,0.0004922127723693847,0.0020399093627929688,4.144364952118925,OCT-H,40,20
80,transportation,optimaltree,1,1.0202409811731857e-16,0.0,0.0004620552062988281,5.304574966430664e-05,0.0005151009559631347,0.0020089149475097656,3.9000411943586877,OCT-H,40,20
81,transportation,optimaltree,1,9.637463803524086e-17,0.0,0.00048422813415527344,5.304574966430664e-05,0.00053727388381958,0.0020661354064941406,3.8455906172204006,OCT-H,40,20
82,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004761219024658203,5.304574966430664e-05,0.0005291676521301269,0.0020248889923095703,3.8265547490639746,OCT-H,40,20
83,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004990100860595703,5.304574966430664e-05,0.0005520558357238769,0.0019800662994384766,3.58671382731085,OCT-H,40,20
84,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004875659942626953,5.304574966430664e-05,0.0005406117439270019,0.0019941329956054688,3.6886601484460795,OCT-H,40,20
85,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004420280456542969,5.304574966430664e-05,0.0004950737953186035,0.0020439624786376953,4.1286016306363145,OCT-H,40,20
86,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00048089027404785156,5.304574966430664e-05,0.0005339360237121582,0.0019681453704833984,3.686107104742598,OCT-H,40,20
87,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00047516822814941406,5.304574966430664e-05,0.0005282139778137207,0.0020110607147216797,3.8072841673850935,OCT-H,40,20
88,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00048613548278808594,5.304574966430664e-05,0.0005391812324523925,0.002043008804321289,3.789094800330756,OCT-H,40,20
89,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005280971527099609,5.304574966430664e-05,0.0005811429023742675,0.0019550323486328125,3.364116365605603,OCT-H,40,20
90,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00046634674072265625,5.304574966430664e-05,0.0005193924903869628,0.002012014389038086,3.873784134882419,OCT-H,40,20
91,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004489421844482422,5.304574966430664e-05,0.0005019879341125488,0.0020728111267089844,4.12920507815283,OCT-H,40,20
92,transportation,optimaltree,1,9.641539415950888e-17,0.0,0.00044274330139160156,5.304574966430664e-05,0.0004957890510559082,0.002032041549682617,4.098601099308004,OCT-H,40,20
93,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00044274330139160156,5.304574966430664e-05,0.0004957890510559082,0.002009868621826172,4.053878595232486,OCT-H,40,20
94,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004611015319824219,5.304574966430664e-05,0.0005141472816467285,0.0016760826110839844,3.259927011022542,OCT-H,40,20
95,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00043582916259765625,5.304574966430664e-05,0.0004888749122619628,0.0020368099212646484,4.1663212207813745,OCT-H,40,20
96,transportation,optimaltree,1,9.225144203848716e-17,0.0,0.00047326087951660156,5.304574966430664e-05,0.0005263066291809082,0.0019540786743164062,3.712814101083131,OCT-H,40,20
97,transportation,optimaltree,1,9.420088924137867e-17,0.0,0.0004773139953613281,5.304574966430664e-05,0.0005303597450256347,0.0020258426666259766,3.819751943142024,OCT-H,40,20
98,transportation,optimaltree,1,0.0,0.0,0.0004725456237792969,5.304574966430664e-05,0.0005255913734436035,0.0017359256744384766,3.3028047303457946,OCT-H,40,20
99,transportation,optimaltree,1,1.408265175379916e-16,0.0,0.000438690185546875,5.304574966430664e-05,0.0004917359352111816,0.002054929733276367,4.178929352384739,OCT-H,40,20
0,transportation,pytorch,1,8.247739378427553e-17,0.0,0.004145383834838867,1.0046958923339844e-05,0.004155430793762207,0.006446123123168945,1.551252672248889,NN,60,60
1,transportation,pytorch,1,8.535639992668199e-17,0.0,0.0036520957946777344,1.0046958923339844e-05,0.003662142753601074,0.006279945373535156,1.7148281200561974,NN,60,60
2,transportation,pytorch,1,1.241735428544779e-16,0.0,0.0032913684844970703,1.0046958923339844e-05,0.00330141544342041,0.006102085113525391,1.848323913819027,NN,60,60
3,transportation,pytorch,0,0.018591889163771996,-2.0840173918475616e-05,0.0036039352416992188,1.0046958923339844e-05,0.0036139822006225585,0.006287097930908203,1.7396593513452179,NN,60,60
4,transportation,pytorch,1,8.324811934426941e-17,0.0,0.003557443618774414,1.0046958923339844e-05,0.0035674905776977538,0.006300926208496094,1.7662068255727075,NN,60,60
5,transportation,pytorch,1,8.152272288270069e-17,0.0,0.003183126449584961,1.0046958923339844e-05,0.0031931734085083006,0.006329059600830078,1.9820594722372797,NN,60,60
6,transportation,pytorch,1,8.331235058645326e-17,0.0,0.003498554229736328,1.0046958923339844e-05,0.003508601188659668,0.00945591926574707,2.695068136073726,NN,60,60
7,transportation,pytorch,1,8.175104668926538e-17,0.0,0.0031964778900146484,1.0046958923339844e-05,0.003206524848937988,0.0061550140380859375,1.919527940076466,NN,60,60
8,transportation,pytorch,1,8.049503364640234e-17,0.0,0.0031707286834716797,1.0046958923339844e-05,0.0031807756423950194,0.0061380863189697266,1.929745134223912,NN,60,60
9,transportation,pytorch,1,8.373478942655325e-17,0.0,0.003292560577392578,1.0046958923339844e-05,0.003302607536315918,0.006031990051269531,1.8264325945305202,NN,60,60
10,transportation,pytorch,1,1.6156653929868899e-16,0.0,0.0030829906463623047,1.0046958923339844e-05,0.0030930376052856444,0.006349086761474609,2.0527027381189136,NN,60,60
11,transportation,pytorch,1,8.384522821870337e-17,-1.2209840106805036e-16,0.003336668014526367,1.0046958923339844e-05,0.003346714973449707,0.006938934326171875,2.0733568233984987,NN,60,60
12,transportation,pytorch,1,1.241735428544779e-16,0.0,0.0032258033752441406,1.0046958923339844e-05,0.0032358503341674803,0.0060651302337646484,1.8743543759495556,NN,60,60
13,transportation,pytorch,1,8.270294072314585e-17,0.0,0.00327301025390625,1.0046958923339844e-05,0.0032830572128295897,0.007683992385864258,2.3404990798931604,NN,60,60
14,transportation,pytorch,1,8.237001643217247e-17,0.0,0.0031447410583496094,1.0046958923339844e-05,0.003154788017272949,0.007467985153198242,2.3671907945351243,NN,60,60
15,transportation,pytorch,1,8.32624653890658e-17,0.0,0.002979755401611328,1.0046958923339844e-05,0.002989802360534668,0.006022930145263672,2.014491066287936,NN,60,60
16,transportation,pytorch,1,1.6400020781196968e-16,0.0,0.0034933090209960938,1.0046958923339844e-05,0.0035033559799194335,0.0064928531646728516,1.8533238420213773,NN,60,60
17,transportation,pytorch,1,8.583820598379226e-17,-1.2126663794868097e-16,0.0033385753631591797,1.0046958923339844e-05,0.0033486223220825194,0.007654905319213867,2.285986469340996,NN,60,60
18,transportation,pytorch,1,8.585074762760868e-17,2.431523252686197e-16,0.0034332275390625,1.0046958923339844e-05,0.0034432744979858397,0.00596308708190918,1.731807059064654,NN,60,60
19,transportation,pytorch,1,8.422697429806506e-17,0.0,0.0037033557891845703,1.0046958923339844e-05,0.00371340274810791,0.0061969757080078125,1.6688132498327464,NN,60,60
20,transportation,pytorch,1,2.0636397835467154e-16,0.0,0.0037505626678466797,1.0046958923339844e-05,0.0037606096267700194,0.006518840789794922,1.7334531995531646,NN,60,60
21,transportation,pytorch,1,2.0636397835467154e-16,0.0,0.0035126209259033203,1.0046958923339844e-05,0.00352266788482666,0.007587909698486328,2.154023582856068,NN,60,60
22,transportation,pytorch,1,2.0636397835467154e-16,0.0,0.00339508056640625,1.0046958923339844e-05,0.0034051275253295897,0.006217002868652344,1.8257768093577014,NN,60,60
23,transportation,pytorch,1,8.473156720673166e-17,0.0,0.0032520294189453125,1.0046958923339844e-05,0.003262076377868652,0.006513833999633789,1.9968367521454977,NN,60,60
24,transportation,pytorch,1,2.0636397835467154e-16,0.0,0.003217458724975586,1.0046958923339844e-05,0.0032275056838989256,0.006421089172363281,1.9894896558652715,NN,60,60
25,transportation,pytorch,1,8.528596968943887e-17,0.0,0.0032002925872802734,1.0046958923339844e-05,0.003210339546203613,0.006373882293701172,1.985423099945489,NN,60,60
26,transportation,pytorch,1,1.689983409376192e-16,0.0,0.0032317638397216797,1.0046958923339844e-05,0.0032418107986450194,0.0064809322357177734,1.9991704137781916,NN,60,60
27,transportation,pytorch,1,4.1598954534170083e-17,0.0,0.003087759017944336,1.0046958923339844e-05,0.0030978059768676756,0.0065000057220458984,2.0982610823865517,NN,60,60
28,transportation,pytorch,1,0.0,0.0,0.003210306167602539,1.0046958923339844e-05,0.0032203531265258788,0.006051063537597656,1.8790062144910027,NN,60,60
29,transportation,pytorch,1,2.0636397835467154e-16,0.0,0.0032885074615478516,1.0046958923339844e-05,0.0032985544204711913,0.006056070327758789,1.8359770844386107,NN,60,60
30,transportation,pytorch,1,8.226945729195708e-17,2.4271548036871556e-16,0.003489255905151367,1.0046958923339844e-05,0.003499302864074707,0.007551908493041992,2.158117998465641,NN,60,60
31,transportation,pytorch,1,2.1676999125205565e-16,-2.4446355407594676e-16,0.003328084945678711,1.0046958923339844e-05,0.0033381319046020506,0.006359100341796875,1.9049877367128678,NN,60,60
32,transportation,pytorch,1,8.404749407622699e-17,2.451204008631025e-16,0.0034868717193603516,1.0046958923339844e-05,0.0034969186782836913,0.007264852523803711,2.077501135190637,NN,60,60
33,transportation,pytorch,1,8.248503347102445e-17,0.0,0.0033762454986572266,1.0046958923339844e-05,0.0033862924575805663,0.00701594352722168,2.0718657986895854,NN,60,60
34,transportation,pytorch,1,8.253060828045614e-17,0.0,0.003540515899658203,1.0046958923339844e-05,0.003550562858581543,0.007509946823120117,2.115142618858002,NN,60,60
35,transportation,pytorch,1,8.411509002350003e-17,0.0,0.0031006336212158203,1.0046958923339844e-05,0.00311068058013916,0.006478071212768555,2.0825253657123324,NN,60,60
36,transportation,pytorch,1,2.0636397835467154e-16,0.0,0.003247976303100586,1.0046958923339844e-05,0.0032580232620239256,0.007546901702880859,2.316405100862487,NN,60,60
37,transportation,pytorch,1,4.126693081801736e-17,0.0,0.0032694339752197266,1.0046958923339844e-05,0.0032794809341430663,0.007524967193603516,2.294560433408893,NN,60,60
38,transportation,pytorch,1,1.7006240440801746e-16,0.0,0.003088712692260742,1.0046958923339844e-05,0.003098759651184082,0.007082939147949219,2.2857336306295077,NN,60,60
39,transportation,pytorch,1,0.0,-2.4389037516855876e-16,0.0032472610473632812,1.0046958923339844e-05,0.003257308006286621,0.006205081939697266,1.9049724274528004,NN,60,60
40,transportation,pytorch,1,2.0636397835467154e-16,0.0,0.003130674362182617,1.0046958923339844e-05,0.003140721321105957,0.006979942321777344,2.2224010372621867,NN,60,60
41,transportation,pytorch,1,1.6850786979374503e-16,1.225097858444592e-16,0.0030493736267089844,1.0046958923339844e-05,0.003059420585632324,0.0075681209564208984,2.473710542434855,NN,60,60
42,transportation,pytorch,1,8.281272349544361e-17,0.0,0.003478527069091797,1.0046958923339844e-05,0.0034885740280151366,0.007177114486694336,2.057320391959071,NN,60,60
43,transportation,pytorch,1,2.1676999125205565e-16,0.0,0.0033164024353027344,1.0046958923339844e-05,0.003326449394226074,0.006271839141845703,1.885445530219737,NN,60,60
44,transportation,pytorch,1,8.317090002381439e-17,0.0,0.0035400390625,1.0046958923339844e-05,0.0035500860214233397,0.007113933563232422,2.0038763906853796,NN,60,60
45,transportation,pytorch,1,8.000038848794958e-17,1.217797707161456e-16,0.0036454200744628906,1.0046958923339844e-05,0.0036554670333862303,0.007500886917114258,2.051964044158219,NN,60,60
46,transportation,pytorch,1,2.0636397835467154e-16,-2.441193051527403e-16,0.0035037994384765625,1.0046958923339844e-05,0.003513846397399902,0.007448911666870117,2.119874013952914,NN,60,60
47,transportation,pytorch,1,8.318267206116091e-17,0.0,0.0035691261291503906,1.0046958923339844e-05,0.0035791730880737303,0.006280183792114258,1.7546465727071558,NN,60,60
48,transportation,pytorch,1,5.902015305387621e-05,-8.590593244621576e-07,0.0031499862670898438,1.0046958923339844e-05,0.0031600332260131835,0.0070569515228271484,2.233189026221241,NN,60,60
49,transportation,pytorch,1,1.241735428544779e-16,0.0,0.0032596588134765625,1.0046958923339844e-05,0.003269705772399902,0.006000041961669922,1.8350403306368464,NN,60,60
50,transportation,pytorch,1,8.27764910671784e-17,0.0,0.0033783912658691406,1.0046958923339844e-05,0.0033884382247924803,0.007692098617553711,2.2701014766249137,NN,60,60
51,transportation,pytorch,1,2.0636397835467154e-16,0.0,0.0032117366790771484,1.0046958923339844e-05,0.003221783638000488,0.006349802017211914,1.9708964755785852,NN,60,60
52,transportation,pytorch,1,8.142499836170638e-17,0.0,0.003050088882446289,1.0046958923339844e-05,0.0030601358413696288,0.006330013275146484,2.068539961387254,NN,60,60
53,transportation,pytorch,1,1.4792576776348185e-16,0.0,0.0032248497009277344,1.0046958923339844e-05,0.003234896659851074,0.00649714469909668,2.0084551014361587,NN,60,60
54,transportation,pytorch,1,1.6819315052409905e-16,0.0,0.0032160282135009766,1.0046958923339844e-05,0.0032260751724243163,0.007055044174194336,2.186881519221588,NN,60,60
55,transportation,pytorch,1,8.253170589619562e-17,0.0,0.003272533416748047,1.0046958923339844e-05,0.0032825803756713866,0.006527900695800781,1.9886491566762106,NN,60,60
56,transportation,pytorch,1,0.0,2.436135852226429e-16,0.00318145751953125,1.0046958923339844e-05,0.0031915044784545897,0.006654977798461914,2.085216500051546,NN,60,60
57,transportation,pytorch,1,2.0636397835467154e-16,0.0,0.0036733150482177734,1.0046958923339844e-05,0.003683362007141113,0.006418943405151367,1.7426860006446963,NN,60,60
58,transportation,pytorch,1,2.1676999125205565e-16,0.0,0.003736257553100586,1.0046958923339844e-05,0.0037463045120239256,0.0070781707763671875,1.889374116185562,NN,60,60
59,transportation,pytorch,1,8.370556248803173e-17,0.0,0.0035893917083740234,1.0046958923339844e-05,0.003599438667297363,0.006134033203125,1.704163835004511,NN,60,60
60,transportation,pytorch,1,2.1676999125205565e-16,0.0,0.003389120101928711,1.0046958923339844e-05,0.0033991670608520506,0.0065460205078125,1.9257719290124107,NN,60,60
61,transportation,pytorch,1,8.407959384718642e-17,0.0,0.003281831741333008,1.0046958923339844e-05,0.0032918787002563475,0.006381988525390625,1.9387070747453854,NN,60,60
62,transportation,pytorch,1,1.6719114261727423e-16,0.0,0.0034711360931396484,1.0046958923339844e-05,0.003481183052062988,0.0072290897369384766,2.076618674980173,NN,60,60
63,transportation,pytorch,1,2.1676999125205565e-16,0.0,0.003120899200439453,1.0046958923339844e-05,0.003130946159362793,0.0063860416412353516,2.0396523338922674,NN,60,60
64,transportation,pytorch,1,8.163323056698073e-17,0.0,0.0033707618713378906,1.0046958923339844e-05,0.0033808088302612303,0.007452964782714844,2.204491634074135,NN,60,60
65,transportation,pytorch,1,8.133643366653276e-17,-1.2131944984476084e-16,0.0031876564025878906,1.0046958923339844e-05,0.0031977033615112303,0.006310939788818359,1.9735851251179901,NN,60,60
66,transportation,pytorch,1,1.6506718729822962e-16,0.0,0.0030541419982910156,1.0046958923339844e-05,0.0030641889572143553,0.0074651241302490234,2.4362479711549985,NN,60,60
67,transportation,pytorch,1,8.154657874882974e-17,0.0,0.003167390823364258,1.0046958923339844e-05,0.0031774377822875975,0.006284952163696289,1.9779937781099322,NN,60,60
68,transportation,pytorch,1,1.6796353884042274e-16,-1.2210186433994984e-16,0.0031545162200927734,1.0046958923339844e-05,0.003164563179016113,0.006989955902099609,2.208821725680585,NN,60,60
69,transportation,pytorch,1,4.2087436557766246e-17,0.0,0.003235340118408203,1.0046958923339844e-05,0.003245387077331543,0.006026029586791992,1.8567984167074392,NN,60,60
70,transportation,pytorch,1,2.1676999125205565e-16,0.0,0.0033721923828125,1.0046958923339844e-05,0.0033822393417358397,0.006356954574584961,1.8795105645369354,NN,60,60
71,transportation,pytorch,1,2.1676999125205565e-16,0.0,0.003461599349975586,1.0046958923339844e-05,0.0034716463088989256,0.0074880123138427734,2.156905297250078,NN,60,60
72,transportation,pytorch,1,8.365135559527691e-17,0.0,0.003429889678955078,1.0046958923339844e-05,0.003439936637878418,0.007298946380615234,2.1218258209304874,NN,60,60
73,transportation,pytorch,1,1.6607899579827679e-16,0.0,0.0034339427947998047,1.0046958923339844e-05,0.0034439897537231444,0.007447957992553711,2.162595862691535,NN,60,60
74,transportation,pytorch,1,1.623195259013529e-16,0.0,0.0036172866821289062,1.0046958923339844e-05,0.003627333641052246,0.007586956024169922,2.0916068867514035,NN,60,60
75,transportation,pytorch,1,2.0636397835467154e-16,0.0,0.003086566925048828,1.0046958923339844e-05,0.003096613883972168,0.0076618194580078125,2.4742572839528987,NN,60,60
76,transportation,pytorch,1,2.0636397835467154e-16,0.0,0.003255605697631836,1.0046958923339844e-05,0.0032656526565551756,0.0075910091400146484,2.3244998590946726,NN,60,60
77,transportation,pytorch,1,1.656832022500186e-16,0.0,0.003330707550048828,1.0046958923339844e-05,0.003340754508972168,0.0060350894927978516,1.8065049307243577,NN,60,60
78,transportation,pytorch,1,2.0636397835467154e-16,-3.6047033589139937e-16,0.0031778812408447266,1.0046958923339844e-05,0.0031879281997680663,0.007121086120605469,2.2337661560644793,NN,60,60
79,transportation,pytorch,1,8.28696922255644e-17,0.0,0.003285646438598633,1.0046958923339844e-05,0.0032956933975219725,0.0071010589599609375,2.1546479309332036,NN,60,60
80,transportation,pytorch,1,2.1676999125205565e-16,0.0,0.003205537796020508,1.0046958923339844e-05,0.0032155847549438475,0.006384134292602539,1.9853727328403206,NN,60,60
81,transportation,pytorch,1,0.0,0.0,0.0031588077545166016,1.0046958923339844e-05,0.0031688547134399413,0.0076100826263427734,2.4015246246747837,NN,60,60
82,transportation,pytorch,1,0.0,0.0,0.0033359527587890625,1.0046958923339844e-05,0.003345999717712402,0.007128000259399414,2.1303050988518,NN,60,60
83,transportation,pytorch,1,8.415972975497244e-17,0.0,0.003343820571899414,1.0046958923339844e-05,0.0033538675308227538,0.0074961185455322266,2.2350669716801,NN,60,60
84,transportation,pytorch,1,8.341237522728708e-17,0.0,0.0034003257751464844,1.0046958923339844e-05,0.003410372734069824,0.006465911865234375,1.8959545977598096,NN,60,60
85,transportation,pytorch,1,0.0,0.0,0.0032906532287597656,1.0046958923339844e-05,0.0033007001876831053,0.006357908248901367,1.9262301594754172,NN,60,60
86,transportation,pytorch,1,0.0,1.2192630661674986e-16,0.003309965133666992,1.0046958923339844e-05,0.003320012092590332,0.007508039474487305,2.261449436055939,NN,60,60
87,transportation,pytorch,1,1.661860785108853e-16,0.0,0.0031347274780273438,1.0046958923339844e-05,0.0031447744369506835,0.007661104202270508,2.436137903009369,NN,60,60
88,transportation,pytorch,1,1.644277142116365e-16,0.0,0.003142118453979492,1.0046958923339844e-05,0.003152165412902832,0.0059549808502197266,1.8891714330231735,NN,60,60
89,transportation,pytorch,1,8.528673369753265e-17,0.0,0.0032591819763183594,1.0046958923339844e-05,0.003269228935241699,0.006150007247924805,1.8811797429139434,NN,60,60
90,transportation,pytorch,1,8.24805091895978e-17,0.0,0.003165006637573242,1.0046958923339844e-05,0.003175053596496582,0.0076029300689697266,2.394583221322296,NN,60,60
91,transportation,pytorch,1,2.0636397835467154e-16,2.4561914493787986e-16,0.0035071372985839844,1.0046958923339844e-05,0.003517184257507324,0.007400035858154297,2.103965933078184,NN,60,60
92,transportation,pytorch,1,0.0,2.4067514559192877e-16,0.003161191940307617,1.0046958923339844e-05,0.003171238899230957,0.007216215133666992,2.2755192412078964,NN,60,60
93,transportation,pytorch,1,2.0636397835467154e-16,0.0,0.003358602523803711,1.0046958923339844e-05,0.0033686494827270506,0.00603485107421875,1.7914749234560632,NN,60,60
94,transportation,pytorch,1,8.284064751542523e-17,0.0,0.003059864044189453,1.0046958923339844e-05,0.003069911003112793,0.006418943405151367,2.090921658198808,NN,60,60
95,transportation,pytorch,1,2.0636397835467154e-16,0.0,0.0032744407653808594,1.0046958923339844e-05,0.003284487724304199,0.007729053497314453,2.3531990818908635,NN,60,60
96,transportation,pytorch,1,2.1676999125205565e-16,-1.216918674388482e-16,0.0030989646911621094,1.0046958923339844e-05,0.003109011650085449,0.007117033004760742,2.2891625396659854,NN,60,60
97,transportation,pytorch,1,1.6423629425198896e-16,0.0,0.003381967544555664,1.0046958923339844e-05,0.0033920145034790038,0.007534027099609375,2.221106982851086,NN,60,60
98,transportation,pytorch,1,8.264820028102058e-17,0.0,0.003441333770751953,1.0046958923339844e-05,0.003451380729675293,0.0061490535736083984,1.7816213438112647,NN,60,60
99,transportation,pytorch,1,2.1676999125205565e-16,0.0,0.003398895263671875,1.0046958923339844e-05,0.0034089422225952147,0.007192850112915039,2.109994726586815,NN,60,60
0,transportation,optimaltree,1,8.247739378427553e-17,0.0,0.00424647331237793,0.00016797304153442382,0.004414446353912353,0.006593942642211914,1.493719056381319,OCT,60,60
1,transportation,optimaltree,1,8.535639992668199e-17,0.0,0.003632068634033203,0.00016797304153442382,0.003800041675567627,0.009678840637207031,2.547035391595084,OCT,60,60
2,transportation,optimaltree,1,1.241735428544779e-16,0.0,0.0037279129028320312,0.00016797304153442382,0.0038958859443664552,0.00671696662902832,1.7241178835692599,OCT,60,60
3,transportation,optimaltree,0,0.018591889163771996,-1.7677018366848502e-05,0.003323793411254883,0.00016797304153442382,0.003491766452789307,0.011507987976074219,3.295749624629494,OCT,60,60
4,transportation,optimaltree,1,8.324811934426941e-17,0.0,0.0033028125762939453,0.00016797304153442382,0.0034707856178283693,0.0065419673919677734,1.884866457427874,OCT,60,60
5,transportation,optimaltree,1,8.152272288270069e-17,0.0,0.0033490657806396484,0.00016797304153442382,0.0035170388221740724,0.006527900695800781,1.8560786576036519,OCT,60,60
6,transportation,optimaltree,1,8.331235058645326e-17,0.0,0.003305196762084961,0.00016797304153442382,0.003473169803619385,0.005918979644775391,1.704201055360792,OCT,60,60
7,transportation,optimaltree,1,8.175104668926538e-17,0.0,0.0033063888549804688,0.00016797304153442382,0.0034743618965148927,0.006667137145996094,1.9189529889456394,OCT,60,60
8,transportation,optimaltree,1,8.049503364640234e-17,0.0,0.0036478042602539062,0.00016797304153442382,0.0038157773017883302,0.006452083587646484,1.6908962649949733,OCT,60,60
9,transportation,optimaltree,1,8.373478942655325e-17,0.0,0.003292083740234375,0.00016797304153442382,0.003460056781768799,0.006642818450927734,1.9198582190700035,OCT,60,60
10,transportation,optimaltree,1,1.6156653929868899e-16,0.0,0.003312826156616211,0.00016797304153442382,0.003480799198150635,0.0062618255615234375,1.7989620213801403,OCT,60,60
11,transportation,optimaltree,1,8.384522821870337e-17,-1.2209840106805036e-16,0.0031948089599609375,0.00016797304153442382,0.0033627820014953615,0.006442070007324219,1.915696588259233,OCT,60,60
12,transportation,optimaltree,1,1.241735428544779e-16,0.0,0.0033888816833496094,0.00016797304153442382,0.0035568547248840334,0.006346225738525391,1.7842240488841727,OCT,60,60
13,transportation,optimaltree,1,8.270294072314585e-17,0.0,0.0034508705139160156,0.00016797304153442382,0.0036188435554504396,0.006328105926513672,1.7486541845620096,OCT,60,60
14,transportation,optimaltree,1,8.237001643217247e-17,0.0,0.0038471221923828125,0.00016797304153442382,0.004015095233917236,0.006476879119873047,1.6131321282643718,OCT,60,60
15,transportation,optimaltree,1,8.32624653890658e-17,0.0,0.003896474838256836,0.00016797304153442382,0.0040644478797912595,0.006348133087158203,1.5618684935588911,OCT,60,60
16,transportation,optimaltree,1,1.6400020781196968e-16,0.0,0.0035583972930908203,0.00016797304153442382,0.0037263703346252443,0.0066509246826171875,1.7848265430886276,OCT,60,60
17,transportation,optimaltree,1,8.583820598379226e-17,-1.2126663794868097e-16,0.003938198089599609,0.00016797304153442382,0.004106171131134033,0.006170988082885742,1.5028570134585337,OCT,60,60
18,transportation,optimaltree,1,8.585074762760868e-17,2.431523252686197e-16,0.0033371448516845703,0.00016797304153442382,0.0035051178932189943,0.006339073181152344,1.8085192493570397,OCT,60,60
19,transportation,optimaltree,1,8.422697429806506e-17,0.0,0.0033006668090820312,0.00016797304153442382,0.0034686398506164552,0.006247043609619141,1.8010066996459435,OCT,60,60
20,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.003295421600341797,0.00016797304153442382,0.003463394641876221,0.006082057952880859,1.7560972923334064,OCT,60,60
21,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.003638029098510742,0.00016797304153442382,0.003806002140045166,0.006292104721069336,1.6532057759154772,OCT,60,60
22,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.003214120864868164,0.00016797304153442382,0.003382093906402588,0.006025075912475586,1.78146322343966,OCT,60,60
23,transportation,optimaltree,1,8.473156720673166e-17,0.0,0.0033006668090820312,0.00016797304153442382,0.0034686398506164552,0.0061681270599365234,1.7782552601534312,OCT,60,60
24,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0034437179565429688,0.00016797304153442382,0.0036116909980773927,0.00609588623046875,1.6878205344016877,OCT,60,60
25,transportation,optimaltree,1,8.528596968943887e-17,0.0,0.0036573410034179688,0.00016797304153442382,0.0038253140449523927,0.005861043930053711,1.5321732702671875,OCT,60,60
26,transportation,optimaltree,0,0.00906046449028189,-8.20929773117498e-05,0.003914356231689453,0.00016797304153442382,0.004082329273223877,0.005979061126708984,1.464620006506048,OCT,60,60
27,transportation,optimaltree,1,4.1598954534170083e-17,0.0,0.0036611557006835938,0.00016797304153442382,0.0038291287422180177,0.007058858871459961,1.84346344734576,OCT,60,60
28,transportation,optimaltree,1,0.0,0.0,0.003156423568725586,0.00016797304153442382,0.00332439661026001,0.006299018859863281,1.894785610243604,OCT,60,60
29,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0036339759826660156,0.00016797304153442382,0.0038019490242004396,0.006344795227050781,1.6688270112682821,OCT,60,60
30,transportation,optimaltree,1,8.226945729195708e-17,2.4271548036871556e-16,0.0035779476165771484,0.00016797304153442382,0.0037459206581115724,0.006079912185668945,1.6230755375192614,OCT,60,60
31,transportation,optimaltree,1,2.1676999125205565e-16,-2.4446355407594676e-16,0.003330707550048828,0.00016797304153442382,0.003498680591583252,0.006963014602661133,1.9901829905284871,OCT,60,60
32,transportation,optimaltree,1,8.404749407622699e-17,2.451204008631025e-16,0.0035681724548339844,0.00016797304153442382,0.0037361454963684084,0.006268978118896484,1.6779266559586687,OCT,60,60
33,transportation,optimaltree,1,8.248503347102445e-17,0.0,0.0037343502044677734,0.00016797304153442382,0.0039023232460021974,0.005846977233886719,1.498332369025748,OCT,60,60
34,transportation,optimaltree,1,8.253060828045614e-17,0.0,0.0037622451782226562,0.00016797304153442382,0.00393021821975708,0.007524967193603516,1.9146436082800058,OCT,60,60
35,transportation,optimaltree,1,8.411509002350003e-17,0.0,0.0035398006439208984,0.00016797304153442382,0.0037077736854553224,0.007394075393676758,1.9942089299252228,OCT,60,60
36,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0033833980560302734,0.00016797304153442382,0.0035513710975646974,0.00627899169921875,1.7680471926812942,OCT,60,60
37,transportation,optimaltree,1,4.126693081801736e-17,0.0,0.0035712718963623047,0.00016797304153442382,0.0037392449378967287,0.006072044372558594,1.6238691162002432,OCT,60,60
38,transportation,optimaltree,1,1.7006240440801746e-16,0.0,0.0034728050231933594,0.00016797304153442382,0.0036407780647277834,0.005956172943115234,1.6359615547070074,OCT,60,60
39,transportation,optimaltree,1,0.0,-2.4389037516855876e-16,0.003606557846069336,0.00016797304153442382,0.00377453088760376,0.007061004638671875,1.8706972730999467,OCT,60,60
40,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0034470558166503906,0.00016797304153442382,0.0036150288581848146,0.0062220096588134766,1.7211507578220784,OCT,60,60
41,transportation,optimaltree,1,1.6850786979374503e-16,1.225097858444592e-16,0.003655672073364258,0.00016797304153442382,0.003823645114898682,0.006146907806396484,1.6076041634840277,OCT,60,60
42,transportation,optimaltree,1,8.281272349544361e-17,0.0,0.003785371780395508,0.00016797304153442382,0.003953344821929931,0.007085084915161133,1.7921747872482214,OCT,60,60
43,transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.0037412643432617188,0.00016797304153442382,0.003909237384796142,0.007437944412231445,1.9026586722922474,OCT,60,60
44,transportation,optimaltree,1,8.317090002381439e-17,0.0,0.004055976867675781,0.00016797304153442382,0.004223949909210205,0.006041049957275391,1.4301897719248635,OCT,60,60
45,transportation,optimaltree,1,8.000038848794958e-17,1.217797707161456e-16,0.0034761428833007812,0.00016797304153442382,0.0036441159248352052,0.00606083869934082,1.6631849327391812,OCT,60,60
46,transportation,optimaltree,1,2.0636397835467154e-16,-2.441193051527403e-16,0.0037870407104492188,0.00016797304153442382,0.003955013751983642,0.006001949310302734,1.5175545994732507,OCT,60,60
47,transportation,optimaltree,1,8.318267206116091e-17,0.0,0.003294229507446289,0.00016797304153442382,0.003462202548980713,0.0061969757080078125,1.7898940400908168,OCT,60,60
48,transportation,optimaltree,1,5.902015305387621e-05,-8.590593244621576e-07,0.0032629966735839844,0.00016797304153442382,0.0034309697151184084,0.0070269107818603516,2.048083010146256,OCT,60,60
49,transportation,optimaltree,1,1.241735428544779e-16,0.0,0.0036237239837646484,0.00016797304153442382,0.0037916970252990724,0.0062181949615478516,1.6399503757970715,OCT,60,60
50,transportation,optimaltree,1,8.27764910671784e-17,0.0,0.003922462463378906,0.00016797304153442382,0.00409043550491333,0.0070781707763671875,1.7304198459711844,OCT,60,60
51,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0038318634033203125,0.00016797304153442382,0.003999836444854736,0.007245063781738281,1.811340008929141,OCT,60,60
52,transportation,optimaltree,1,8.142499836170638e-17,0.0,0.003551006317138672,0.00016797304153442382,0.003718979358673096,0.0070400238037109375,1.8929988915622176,OCT,60,60
53,transportation,optimaltree,1,1.4792576776348185e-16,0.0,0.003647327423095703,0.00016797304153442382,0.003815300464630127,0.0060498714447021484,1.5856867632805562,OCT,60,60
54,transportation,optimaltree,1,1.6819315052409905e-16,0.0,0.0037009716033935547,0.00016797304153442382,0.0038689446449279787,0.007082939147949219,1.8307160732409675,OCT,60,60
55,transportation,optimaltree,1,8.253170589619562e-17,0.0,0.003264188766479492,0.00016797304153442382,0.003432161808013916,0.007386922836303711,2.1522653212490264,OCT,60,60
56,transportation,optimaltree,1,0.0,2.436135852226429e-16,0.003920078277587891,0.00016797304153442382,0.004088051319122314,0.00741887092590332,1.8147695189638955,OCT,60,60
57,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0037627220153808594,0.00016797304153442382,0.003930695056915283,0.0074651241302490234,1.8991867906709297,OCT,60,60
58,transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.004124164581298828,0.00016797304153442382,0.004292137622833252,0.007350921630859375,1.712648166674351,OCT,60,60
59,transportation,optimaltree,1,8.370556248803173e-17,0.0,0.004396677017211914,0.00016797304153442382,0.004564650058746338,0.0060160160064697266,1.3179577687324404,OCT,60,60
60,transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.003591775894165039,0.00016797304153442382,0.003759748935699463,0.0071408748626708984,1.8992956670236842,OCT,60,60
61,transportation,optimaltree,1,8.407959384718642e-17,0.0,0.003876924514770508,0.00016797304153442382,0.004044897556304931,0.006294965744018555,1.5562732198758307,OCT,60,60
62,transportation,optimaltree,1,1.6719114261727423e-16,0.0,0.0034275054931640625,0.00016797304153442382,0.0035954785346984865,0.007484912872314453,2.0817570735246043,OCT,60,60
63,transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.003438711166381836,0.00016797304153442382,0.00360668420791626,0.005999088287353516,1.6633250768631758,OCT,60,60
64,transportation,optimaltree,1,8.163323056698073e-17,0.0,0.0035429000854492188,0.00016797304153442382,0.0037108731269836427,0.006140947341918945,1.6548524112196128,OCT,60,60
65,transportation,optimaltree,1,8.133643366653276e-17,-1.2131944984476084e-16,0.0040013790130615234,0.00016797304153442382,0.004169352054595947,0.007397890090942383,1.7743500654466355,OCT,60,60
66,transportation,optimaltree,1,1.6506718729822962e-16,0.0,0.0038318634033203125,0.00016797304153442382,0.003999836444854736,0.005984067916870117,1.4960781520374,OCT,60,60
67,transportation,optimaltree,1,8.154657874882974e-17,0.0,0.003346681594848633,0.00016797304153442382,0.003514654636383057,0.006046772003173828,1.7204455711177875,OCT,60,60
68,transportation,optimaltree,1,1.6796353884042274e-16,-1.2210186433994984e-16,0.0033135414123535156,0.00016797304153442382,0.0034815144538879396,0.005935192108154297,1.704773076994192,OCT,60,60
69,transportation,optimaltree,1,4.2087436557766246e-17,0.0,0.003767251968383789,0.00016797304153442382,0.003935225009918213,0.007187843322753906,1.8265393477216425,OCT,60,60
70,transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.0032303333282470703,0.00016797304153442382,0.0033983063697814943,0.006226062774658203,1.8321075551109094,OCT,60,60
71,transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.0034737586975097656,0.00016797304153442382,0.0036417317390441896,0.0070111751556396484,1.925231087306778,OCT,60,60
72,transportation,optimaltree,1,8.365135559527691e-17,0.0,0.003543853759765625,0.00016797304153442382,0.003711826801300049,0.006031036376953125,1.6248162157891592,OCT,60,60
73,transportation,optimaltree,0,0.027200046680806184,0.00015532382649657736,0.004012346267700195,0.00016797304153442382,0.004180319309234619,0.007248878479003906,1.7340489907052374,OCT,60,60
74,transportation,optimaltree,1,1.623195259013529e-16,0.0,0.0037374496459960938,0.00016797304153442382,0.0039054226875305177,0.006236076354980469,1.5967737307645111,OCT,60,60
75,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.003427743911743164,0.00016797304153442382,0.003595716953277588,0.00712895393371582,1.9826237788871552,OCT,60,60
76,transportation,optimaltree,0,0.013532364688580953,-0.0001093902822694941,0.0036149024963378906,0.00016797304153442382,0.0037828755378723146,0.007299900054931641,1.9297225039123236,OCT,60,60
77,transportation,optimaltree,1,1.656832022500186e-16,0.0,0.003290414810180664,0.00016797304153442382,0.003458387851715088,0.006376981735229492,1.843917457686827,OCT,60,60
78,transportation,optimaltree,1,2.0636397835467154e-16,-3.6047033589139937e-16,0.0032966136932373047,0.00016797304153442382,0.0034645867347717287,0.0071108341217041016,2.0524335703122794,OCT,60,60
79,transportation,optimaltree,1,8.28696922255644e-17,0.0,0.0033578872680664062,0.00016797304153442382,0.0035258603096008302,0.0074269771575927734,2.1064297803770895,OCT,60,60
80,transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.0036945343017578125,0.00016797304153442382,0.0038625073432922365,0.007298946380615234,1.8896912631870686,OCT,60,60
81,transportation,optimaltree,1,0.0,0.0,0.003457784652709961,0.00016797304153442382,0.003625757694244385,0.005980968475341797,1.6495775448083942,OCT,60,60
82,transportation,optimaltree,0,0.005998025073167817,-8.798789185808917e-05,0.0037665367126464844,0.00016797304153442382,0.003934509754180908,0.006108999252319336,1.552671014686839,OCT,60,60
83,transportation,optimaltree,1,8.415972975497244e-17,0.0,0.003459453582763672,0.00016797304153442382,0.003627426624298096,0.00709986686706543,1.957273737670503,OCT,60,60
84,transportation,optimaltree,1,8.341237522728708e-17,0.0,0.0033636093139648438,0.00016797304153442382,0.0035315823554992677,0.007171154022216797,2.0305781659176385,OCT,60,60
85,transportation,optimaltree,1,0.0,0.0,0.00322723388671875,0.00016797304153442382,0.003395206928253174,0.006315946578979492,1.860253796733689,OCT,60,60
86,transportation,optimaltree,1,0.0,1.2192630661674986e-16,0.003335714340209961,0.00016797304153442382,0.003503687381744385,0.005966901779174805,1.703034868425977,OCT,60,60
87,transportation,optimaltree,1,1.661860785108853e-16,0.0,0.0032274723052978516,0.00016797304153442382,0.0033954453468322755,0.00719904899597168,2.1202075900552817,OCT,60,60
88,transportation,optimaltree,1,1.644277142116365e-16,0.0,0.003225088119506836,0.00016797304153442382,0.00339306116104126,0.007411003112792969,2.1841643168373324,OCT,60,60
89,transportation,optimaltree,1,8.528673369753265e-17,0.0,0.0036017894744873047,0.00016797304153442382,0.0037697625160217287,0.0060520172119140625,1.6054107350775035,OCT,60,60
90,transportation,optimaltree,1,8.24805091895978e-17,0.0,0.0036118030548095703,0.00016797304153442382,0.0037797760963439943,0.007132053375244141,1.8868983753145199,OCT,60,60
91,transportation,optimaltree,1,2.0636397835467154e-16,2.4561914493787986e-16,0.003565549850463867,0.00016797304153442382,0.003733522891998291,0.007327079772949219,1.9625110076739212,OCT,60,60
92,transportation,optimaltree,1,0.0,2.4067514559192877e-16,0.003600597381591797,0.00016797304153442382,0.003768570423126221,0.0071659088134765625,1.9014926109652148,OCT,60,60
93,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.003587484359741211,0.00016797304153442382,0.003755457401275635,0.0072629451751708984,1.9339708587038846,OCT,60,60
94,transportation,optimaltree,1,8.284064751542523e-17,0.0,0.003070831298828125,0.00016797304153442382,0.003238804340362549,0.0060579776763916016,1.8704364449855828,OCT,60,60
95,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.003125429153442383,0.00016797304153442382,0.003293402194976807,0.007014036178588867,2.129723539167758,OCT,60,60
96,transportation,optimaltree,1,2.1676999125205565e-16,-1.216918674388482e-16,0.0030455589294433594,0.00016797304153442382,0.0032135319709777834,0.0070650577545166016,2.1985335196048825,OCT,60,60
97,transportation,optimaltree,1,1.6423629425198896e-16,0.0,0.0031890869140625,0.00016797304153442382,0.003357059955596924,0.006202220916748047,1.8475156830034096,OCT,60,60
98,transportation,optimaltree,1,8.264820028102058e-17,0.0,0.003476381301879883,0.00016797304153442382,0.003644354343414307,0.0069789886474609375,1.9150137417544566,OCT,60,60
99,transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.0033397674560546875,0.00016797304153442382,0.0035077404975891115,0.007066011428833008,2.0144054081792864,OCT,60,60
0,transportation,optimaltree,1,8.247739378427553e-17,0.0,0.003863811492919922,0.00016964673995971679,0.0040334582328796385,0.010322093963623047,2.5591176027261633,OCT-H,60,60
1,transportation,optimaltree,1,8.535639992668199e-17,0.0,0.0035562515258789062,0.00016964673995971679,0.003725898265838623,0.010684013366699219,2.867500023996084,OCT-H,60,60
2,transportation,optimaltree,1,1.241735428544779e-16,0.0,0.003668069839477539,0.00016964673995971679,0.0038377165794372557,0.010686874389648438,2.7846960994747323,OCT-H,60,60
3,transportation,optimaltree,1,0.0,0.0,0.003199338912963867,0.00016964673995971679,0.003368985652923584,0.010434865951538086,3.0973316679110154,OCT-H,60,60
4,transportation,optimaltree,1,8.324811934426941e-17,0.0,0.003498077392578125,0.00016964673995971679,0.0036677241325378416,0.010333776473999023,2.8174901111902,OCT-H,60,60
5,transportation,optimaltree,1,8.152272288270069e-17,0.0,0.003482818603515625,0.00016964673995971679,0.0036524653434753416,0.010320901870727539,2.8257357428906205,OCT-H,60,60
6,transportation,optimaltree,1,8.331235058645326e-17,0.0,0.0035283565521240234,0.00016964673995971679,0.00369800329208374,0.010740041732788086,2.9042812795162005,OCT-H,60,60
7,transportation,optimaltree,1,8.175104668926538e-17,0.0,0.003756284713745117,0.00016964673995971679,0.003925931453704834,0.010460138320922852,2.664371103843853,OCT-H,60,60
8,transportation,optimaltree,1,8.049503364640234e-17,0.0,0.0031402111053466797,0.00016964673995971679,0.0033098578453063963,0.010812044143676758,3.26661888485905,OCT-H,60,60
9,transportation,optimaltree,1,8.373478942655325e-17,0.0,0.0036172866821289062,0.00016964673995971679,0.003786933422088623,0.00725102424621582,1.914748277305766,OCT-H,60,60
10,transportation,optimaltree,1,1.6156653929868899e-16,0.0,0.003085613250732422,0.00016964673995971679,0.0032552599906921385,0.005850076675415039,1.7971150360162742,OCT-H,60,60
11,transportation,optimaltree,1,8.384522821870337e-17,-1.2209840106805036e-16,0.0033731460571289062,0.00016964673995971679,0.003542792797088623,0.005898952484130859,1.665057151798002,OCT-H,60,60
12,transportation,optimaltree,1,1.241735428544779e-16,0.0,0.003049612045288086,0.00016964673995971679,0.0032192587852478026,0.006003141403198242,1.8647588788784342,OCT-H,60,60
13,transportation,optimaltree,1,8.270294072314585e-17,0.0,0.003248929977416992,0.00016964673995971679,0.003418576717376709,0.00599980354309082,1.755058914604336,OCT-H,60,60
14,transportation,optimaltree,1,8.237001643217247e-17,0.0,0.002981901168823242,0.00016964673995971679,0.003151547908782959,0.006000995635986328,1.9041422848950906,OCT-H,60,60
15,transportation,optimaltree,1,8.32624653890658e-17,0.0,0.003190755844116211,0.00016964673995971679,0.0033604025840759276,0.005872964859008789,1.747696804793342,OCT-H,60,60
16,transportation,optimaltree,1,1.6400020781196968e-16,0.0,0.003009319305419922,0.00016964673995971679,0.0031789660453796385,0.006360054016113281,2.0006674891533014,OCT-H,60,60
17,transportation,optimaltree,1,8.583820598379226e-17,-1.2126663794868097e-16,0.0028018951416015625,0.00016964673995971679,0.002971541881561279,0.006070137023925781,2.0427566784744315,OCT-H,60,60
18,transportation,optimaltree,1,8.585074762760868e-17,2.431523252686197e-16,0.003238201141357422,0.00016964673995971679,0.0034078478813171385,0.0059490203857421875,1.745682493152506,OCT-H,60,60
19,transportation,optimaltree,1,8.422697429806506e-17,0.0,0.003055572509765625,0.00016964673995971679,0.0032252192497253416,0.006039142608642578,1.872475060155017,OCT-H,60,60
20,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0031964778900146484,0.00016964673995971679,0.003366124629974365,0.0063130855560302734,1.8754758810217764,OCT-H,60,60
21,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0033316612243652344,0.00016964673995971679,0.003501307964324951,0.006104946136474609,1.7436187272522992,OCT-H,60,60
22,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.003226757049560547,0.00016964673995971679,0.0033964037895202635,0.006213188171386719,1.829343198402308,OCT-H,60,60
23,transportation,optimaltree,1,8.473156720673166e-17,0.0,0.003103017807006836,0.00016964673995971679,0.0032726645469665526,0.006049156188964844,1.8483887065577294,OCT-H,60,60
24,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0029070377349853516,0.00016964673995971679,0.003076684474945068,0.007135868072509766,2.3193369780426285,OCT-H,60,60
25,transportation,optimaltree,1,8.528596968943887e-17,0.0,0.0031652450561523438,0.00016964673995971679,0.0033348917961120604,0.007178783416748047,2.1526285875653706,OCT-H,60,60
26,transportation,optimaltree,1,1.689983409376192e-16,0.0,0.0036368370056152344,0.00016964673995971679,0.003806483745574951,0.0060770511627197266,1.596499963984955,OCT-H,60,60
27,transportation,optimaltree,1,4.1598954534170083e-17,0.0,0.0034949779510498047,0.00016964673995971679,0.0036646246910095213,0.006091117858886719,1.6621396111394844,OCT-H,60,60
28,transportation,optimaltree,1,0.0,0.0,0.0033254623413085938,0.00016964673995971679,0.0034951090812683104,0.007078886032104492,2.0253691279745967,OCT-H,60,60
29,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0032012462615966797,0.00016964673995971679,0.0033708930015563963,0.00738215446472168,2.1899699757047224,OCT-H,60,60
30,transportation,optimaltree,1,8.226945729195708e-17,2.4271548036871556e-16,0.0031745433807373047,0.00016964673995971679,0.0033441901206970213,0.007134914398193359,2.133525350139557,OCT-H,60,60
31,transportation,optimaltree,1,2.1676999125205565e-16,-2.4446355407594676e-16,0.003203868865966797,0.00016964673995971679,0.0033735156059265135,0.006248950958251953,1.8523557286274124,OCT-H,60,60
32,transportation,optimaltree,1,8.404749407622699e-17,2.451204008631025e-16,0.002916097640991211,0.00016964673995971679,0.0030857443809509276,0.007615089416503906,2.4678289826966093,OCT-H,60,60
33,transportation,optimaltree,1,8.248503347102445e-17,0.0,0.0033195018768310547,0.00016964673995971679,0.0034891486167907713,0.0074999332427978516,2.1495023762261227,OCT-H,60,60
34,transportation,optimaltree,1,8.253060828045614e-17,0.0,0.0037658214569091797,0.00016964673995971679,0.003935468196868896,0.0075299739837646484,1.9133616655206571,OCT-H,60,60
35,transportation,optimaltree,1,8.411509002350003e-17,0.0,0.003439188003540039,0.00016964673995971679,0.0036088347434997557,0.007463932037353516,2.068238799462229,OCT-H,60,60
36,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0033884048461914062,0.00016964673995971679,0.003558051586151123,0.0065691471099853516,1.846276522677245,OCT-H,60,60
37,transportation,optimaltree,1,4.126693081801736e-17,0.0,0.0031092166900634766,0.00016964673995971679,0.003278863430023193,0.007447004318237305,2.2712151564618925,OCT-H,60,60
38,transportation,optimaltree,1,1.7006240440801746e-16,0.0,0.0028302669525146484,0.00016964673995971679,0.002999913692474365,0.006422996520996094,2.1410604368748785,OCT-H,60,60
39,transportation,optimaltree,1,0.0,-2.4389037516855876e-16,0.0032663345336914062,0.00016964673995971679,0.003435981273651123,0.006019115447998047,1.7517893633925568,OCT-H,60,60
40,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.003060579299926758,0.00016964673995971679,0.0032302260398864744,0.0062749385833740234,1.9425695000572019,OCT-H,60,60
41,transportation,optimaltree,1,1.6850786979374503e-16,1.225097858444592e-16,0.0029599666595458984,0.00016964673995971679,0.003129613399505615,0.006056070327758789,1.9350857613005703,OCT-H,60,60
42,transportation,optimaltree,1,8.281272349544361e-17,0.0,0.0036644935607910156,0.00016964673995971679,0.0038341403007507322,0.007055997848510742,1.8403076817844053,OCT-H,60,60
43,transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.0031507015228271484,0.00016964673995971679,0.003320348262786865,0.007091999053955078,2.1359202386807934,OCT-H,60,60
44,transportation,optimaltree,1,8.317090002381439e-17,0.0,0.0032334327697753906,0.00016964673995971679,0.0034030795097351072,0.00703883171081543,2.0683712180922056,OCT-H,60,60
45,transportation,optimaltree,1,8.000038848794958e-17,1.217797707161456e-16,0.0030367374420166016,0.00016964673995971679,0.003206384181976318,0.007191896438598633,2.242992738994167,OCT-H,60,60
46,transportation,optimaltree,1,2.0636397835467154e-16,-2.441193051527403e-16,0.0038840770721435547,0.00016964673995971679,0.004053723812103271,0.007019996643066406,1.7317402389641554,OCT-H,60,60
47,transportation,optimaltree,1,8.318267206116091e-17,0.0,0.0031108856201171875,0.00016964673995971679,0.003280532360076904,0.007230997085571289,2.2042145273646305,OCT-H,60,60
48,transportation,optimaltree,1,5.1704063539725705e-05,-6.373452094300784e-06,0.003359079360961914,0.00016964673995971679,0.0035287261009216307,0.00706791877746582,2.0029661059893047,OCT-H,60,60
49,transportation,optimaltree,1,1.241735428544779e-16,0.0,0.0029811859130859375,0.00016964673995971679,0.003150832653045654,0.007169008255004883,2.275274203495125,OCT-H,60,60
50,transportation,optimaltree,1,8.27764910671784e-17,0.0,0.0035898685455322266,0.00016964673995971679,0.003759515285491943,0.007070064544677734,1.8805787469361483,OCT-H,60,60
51,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.00296783447265625,0.00016964673995971679,0.0031374812126159666,0.0071790218353271484,2.288148150962609,OCT-H,60,60
52,transportation,optimaltree,1,8.142499836170638e-17,0.0,0.003069162368774414,0.00016964673995971679,0.0032388091087341307,0.007121086120605469,2.1986742291794723,OCT-H,60,60
53,transportation,optimaltree,1,1.4792576776348185e-16,0.0,0.0034132003784179688,0.00016964673995971679,0.0035828471183776854,0.0071790218353271484,2.0037198345705054,OCT-H,60,60
54,transportation,optimaltree,1,1.6819315052409905e-16,0.0,0.0036153793334960938,0.00016964673995971679,0.0037850260734558104,0.007066965103149414,1.8670849198925392,OCT-H,60,60
55,transportation,optimaltree,1,8.253170589619562e-17,0.0,0.0032753944396972656,0.00016964673995971679,0.0034450411796569822,0.007100105285644531,2.0609638362440355,OCT-H,60,60
56,transportation,optimaltree,1,0.0,2.436135852226429e-16,0.0033409595489501953,0.00016964673995971679,0.003510606288909912,0.007219076156616211,2.056361654515758,OCT-H,60,60
57,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0029883384704589844,0.00016964673995971679,0.003157985210418701,0.00716400146484375,2.2685354704032674,OCT-H,60,60
58,transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.0033426284790039062,0.00016964673995971679,0.003512275218963623,0.007108211517333984,2.0238196252261305,OCT-H,60,60
59,transportation,optimaltree,1,8.370556248803173e-17,0.0,0.0028829574584960938,0.00016964673995971679,0.0030526041984558104,0.007016181945800781,2.298425046178599,OCT-H,60,60
60,transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.002981901168823242,0.00016964673995971679,0.003151547908782959,0.007216215133666992,2.2897367714310572,OCT-H,60,60
61,transportation,optimaltree,1,8.407959384718642e-17,0.0,0.003114461898803711,0.00016964673995971679,0.0032841086387634276,0.007091999053955078,2.1594897836952933,OCT-H,60,60
62,transportation,optimaltree,1,1.6719114261727423e-16,0.0,0.0035762786865234375,0.00016964673995971679,0.003745925426483154,0.0072650909423828125,1.9394649159376383,OCT-H,60,60
63,transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.003377676010131836,0.00016964673995971679,0.0035473227500915526,0.007073163986206055,1.9939443023681744,OCT-H,60,60
64,transportation,optimaltree,1,8.163323056698073e-17,0.0,0.003543853759765625,0.00016964673995971679,0.0037135004997253416,0.0071010589599609375,1.9122278186003063,OCT-H,60,60
65,transportation,optimaltree,1,8.133643366653276e-17,-1.2131944984476084e-16,0.003092050552368164,0.00016964673995971679,0.0032616972923278807,0.00710606575012207,2.1786404786357276,OCT-H,60,60
66,transportation,optimaltree,1,1.6506718729822962e-16,0.0,0.003007650375366211,0.00016964673995971679,0.0031772971153259276,0.007039070129394531,2.2154270985363804,OCT-H,60,60
67,transportation,optimaltree,1,8.154657874882974e-17,0.0,0.002993345260620117,0.00016964673995971679,0.003162992000579834,0.007128000259399414,2.253562531328793,OCT-H,60,60
68,transportation,optimaltree,1,1.6796353884042274e-16,-1.2210186433994984e-16,0.002942323684692383,0.00016964673995971679,0.0031119704246520994,0.006036996841430664,1.93992744712719,OCT-H,60,60
69,transportation,optimaltree,1,4.2087436557766246e-17,0.0,0.003299236297607422,0.00016964673995971679,0.0034688830375671385,0.007112026214599609,2.050235230642872,OCT-H,60,60
70,transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.0032160282135009766,0.00016964673995971679,0.003385674953460693,0.007460117340087891,2.203435782416878,OCT-H,60,60
71,transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.0037937164306640625,0.00016964673995971679,0.003963363170623779,0.006886959075927734,1.7376553142980893,OCT-H,60,60
72,transportation,optimaltree,1,8.365135559527691e-17,0.0,0.003437519073486328,0.00016964673995971679,0.0036071658134460447,0.005928993225097656,1.6436708296016735,OCT-H,60,60
73,transportation,optimaltree,1,1.6607899579827679e-16,0.0,0.0034384727478027344,0.00016964673995971679,0.003608119487762451,0.007112979888916016,1.9713814670054284,OCT-H,60,60
74,transportation,optimaltree,1,1.623195259013529e-16,0.0,0.0032308101654052734,0.00016964673995971679,0.00340045690536499,0.007142066955566406,2.1003256780870183,OCT-H,60,60
75,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0027854442596435547,0.00016964673995971679,0.0029550909996032713,0.007153034210205078,2.4205800129895803,OCT-H,60,60
76,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0035419464111328125,0.00016964673995971679,0.003711593151092529,0.0071659088134765625,1.9306827342773911,OCT-H,60,60
77,transportation,optimaltree,1,1.656832022500186e-16,0.0,0.0028688907623291016,0.00016964673995971679,0.003038537502288818,0.007194995880126953,2.367914127999812,OCT-H,60,60
78,transportation,optimaltree,1,2.0636397835467154e-16,-3.6047033589139937e-16,0.002829313278198242,0.00016964673995971679,0.002998960018157959,0.0070688724517822266,2.357107933744351,OCT-H,60,60
79,transportation,optimaltree,1,8.28696922255644e-17,0.0,0.0034224987030029297,0.00016964673995971679,0.0035921454429626463,0.0075550079345703125,2.1032021265651393,OCT-H,60,60
80,transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.003369569778442383,0.00016964673995971679,0.0035392165184020994,0.0070760250091552734,1.9993196156165058,OCT-H,60,60
81,transportation,optimaltree,1,0.0,0.0,0.003515005111694336,0.00016964673995971679,0.0036846518516540526,0.0075321197509765625,2.0441876340624607,OCT-H,60,60
82,transportation,optimaltree,1,0.0,0.0,0.0033843517303466797,0.00016964673995971679,0.0035539984703063963,0.007480144500732422,2.1047123579902793,OCT-H,60,60
83,transportation,optimaltree,1,8.415972975497244e-17,0.0,0.0034525394439697266,0.00016964673995971679,0.003622186183929443,0.007440805435180664,2.0542305274624737,OCT-H,60,60
84,transportation,optimaltree,1,8.341237522728708e-17,0.0,0.0030069351196289062,0.00016964673995971679,0.003176581859588623,0.0076198577880859375,2.398760090216196,OCT-H,60,60
85,transportation,optimaltree,1,0.0,0.0,0.0029630661010742188,0.00016964673995971679,0.0031327128410339354,0.007595062255859375,2.424436148878767,OCT-H,60,60
86,transportation,optimaltree,1,0.0,1.2192630661674986e-16,0.0029954910278320312,0.00016964673995971679,0.003165137767791748,0.007153987884521484,2.2602453382345744,OCT-H,60,60
87,transportation,optimaltree,1,1.661860785108853e-16,0.0,0.002885103225708008,0.00016964673995971679,0.0030547499656677244,0.007690906524658203,2.5176877358527383,OCT-H,60,60
88,transportation,optimaltree,1,1.644277142116365e-16,0.0,0.0028929710388183594,0.00016964673995971679,0.003062617778778076,0.00710296630859375,2.319246743035526,OCT-H,60,60
89,transportation,optimaltree,1,8.528673369753265e-17,0.0,0.0032608509063720703,0.00016964673995971679,0.003430497646331787,0.007086038589477539,2.065600772836735,OCT-H,60,60
90,transportation,optimaltree,1,8.24805091895978e-17,0.0,0.0033881664276123047,0.00016964673995971679,0.0035578131675720213,0.007133007049560547,2.004885224040127,OCT-H,60,60
91,transportation,optimaltree,1,2.0636397835467154e-16,2.4561914493787986e-16,0.003725290298461914,0.00016964673995971679,0.0038949370384216307,0.0073969364166259766,1.8991157863808454,OCT-H,60,60
92,transportation,optimaltree,1,0.0,2.4067514559192877e-16,0.003189563751220703,0.00016964673995971679,0.0033592104911804197,0.007328033447265625,2.1814749229038544,OCT-H,60,60
93,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.003366231918334961,0.00016964673995971679,0.0035358786582946776,0.007046222686767578,1.9927784202204235,OCT-H,60,60
94,transportation,optimaltree,1,8.284064751542523e-17,0.0,0.003228902816772461,0.00016964673995971679,0.0033985495567321776,0.006045103073120117,1.7787303001497767,OCT-H,60,60
95,transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0030536651611328125,0.00016964673995971679,0.003223311901092529,0.006999015808105469,2.17137404721311,OCT-H,60,60
96,transportation,optimaltree,1,2.1676999125205565e-16,-1.216918674388482e-16,0.0031070709228515625,0.00016964673995971679,0.003276717662811279,0.0061910152435302734,1.8893953891098008,OCT-H,60,60
97,transportation,optimaltree,1,1.6423629425198896e-16,0.0,0.0030765533447265625,0.00016964673995971679,0.003246200084686279,0.007147789001464844,2.2018941577828293,OCT-H,60,60
98,transportation,optimaltree,1,8.264820028102058e-17,0.0,0.0033087730407714844,0.00016964673995971679,0.003478419780731201,0.0065021514892578125,1.8692831512966475,OCT-H,60,60
99,transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.0034008026123046875,0.00016964673995971679,0.003570449352264404,0.007606983184814453,2.1305394459635876,OCT-H,60,60
0,transportation,pytorch,1,9.697196872280299e-17,-1.899718624403685e-16,0.0024716854095458984,1.9202232360839845e-05,0.0024908876419067385,0.003226041793823242,1.2951374199093757,NN,60,30
1,transportation,pytorch,1,9.958277319240211e-17,-1.914443006752362e-16,0.0023598670959472656,1.9202232360839845e-05,0.0023790693283081057,0.0033028125762939453,1.3882792472646297,NN,60,30
2,transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0023725032806396484,1.9202232360839845e-05,0.0023917055130004885,0.0033299922943115234,1.3923086584911188,NN,60,30
3,transportation,pytorch,1,1.1903425381757013e-16,0.0,0.002097606658935547,1.9202232360839845e-05,0.002116808891296387,0.0033349990844726562,1.5754842575468488,NN,60,30
4,transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0020842552185058594,1.9202232360839845e-05,0.0021034574508666994,0.0032651424407958984,1.5522740616647812,NN,60,30
5,transportation,pytorch,1,1.1903425381757013e-16,1.929549839191011e-16,0.00212860107421875,1.9202232360839845e-05,0.00214780330657959,0.0032401084899902344,1.5085685360779881,NN,60,30
6,transportation,pytorch,1,4.6654142343692035e-17,1.8621051564784426e-16,0.0021889209747314453,1.9202232360839845e-05,0.0022081232070922854,0.0031919479370117188,1.4455479326332337,NN,60,30
7,transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0022296905517578125,1.9202232360839845e-05,0.0022488927841186526,0.0032279491424560547,1.4353503934253127,NN,60,30
8,transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0024635791778564453,1.9202232360839845e-05,0.0024827814102172854,0.0031828880310058594,1.2819848005577352,NN,60,30
9,transportation,pytorch,1,0.0,0.0,0.002148866653442383,1.9202232360839845e-05,0.002168068885803223,0.003329038619995117,1.5354856304585451,NN,60,30
10,transportation,pytorch,1,0.0,0.0,0.0022428035736083984,1.9202232360839845e-05,0.0022620058059692385,0.0034170150756835938,1.5106128669813248,NN,60,30
11,transportation,pytorch,1,1.1903425381757013e-16,0.0,0.002025604248046875,1.9202232360839845e-05,0.002044806480407715,0.003259897232055664,1.5942326392694488,NN,60,30
12,transportation,pytorch,1,1.1903425381757013e-16,1.894785805747826e-16,0.0020248889923095703,1.9202232360839845e-05,0.0020440912246704104,0.003309011459350586,1.6188178978578276,NN,60,30
13,transportation,pytorch,1,0.0,0.0,0.002328157424926758,1.9202232360839845e-05,0.002347359657287598,0.003757953643798828,1.6009279328508135,NN,60,30
14,transportation,pytorch,1,0.0,0.0,0.0023195743560791016,1.9202232360839845e-05,0.0023387765884399416,0.0032379627227783203,1.384468588741164,NN,60,30
15,transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0020613670349121094,1.9202232360839845e-05,0.0020805692672729494,0.0031349658966064453,1.5067827569689705,NN,60,30
16,transportation,pytorch,1,0.0,0.0,0.0019762516021728516,1.9202232360839845e-05,0.0019954538345336916,0.003754138946533203,1.8813459282111082,NN,60,30
17,transportation,pytorch,1,1.1903425381757013e-16,0.0,0.002356290817260742,1.9202232360839845e-05,0.0023754930496215822,0.004079103469848633,1.7171607681607137,NN,60,30
18,transportation,pytorch,1,1.1903425381757013e-16,-1.918295653642339e-16,0.0023741722106933594,1.9202232360839845e-05,0.0023933744430541994,0.003865957260131836,1.615274731186009,NN,60,30
19,transportation,pytorch,1,0.0,0.0,0.002226591110229492,1.9202232360839845e-05,0.0022457933425903322,0.003914833068847656,1.7431849113650983,NN,60,30
20,transportation,pytorch,1,0.0,0.0,0.0020782947540283203,1.9202232360839845e-05,0.0020974969863891604,0.003816843032836914,1.8197132380188097,NN,60,30
21,transportation,pytorch,1,0.0,0.0,0.0021805763244628906,1.9202232360839845e-05,0.0021997785568237307,0.0038089752197265625,1.7315266611319085,NN,60,30
22,transportation,pytorch,1,9.193117129007519e-17,0.0,0.0021135807037353516,1.9202232360839845e-05,0.0021327829360961916,0.0038101673126220703,1.786476836501765,NN,60,30
23,transportation,pytorch,1,0.0,-1.9216444065009491e-16,0.002304553985595703,1.9202232360839845e-05,0.002323756217956543,0.003201007843017578,1.3775144820623522,NN,60,30
24,transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0021026134490966797,1.9202232360839845e-05,0.0021218156814575197,0.0032050609588623047,1.5105275104106504,NN,60,30
25,transportation,pytorch,1,0.0,0.0,0.002277851104736328,1.9202232360839845e-05,0.002297053337097168,0.003777027130126953,1.644292306638407,NN,60,30
26,transportation,pytorch,1,9.886867043223442e-17,0.0,0.0020020008087158203,1.9202232360839845e-05,0.0020212030410766604,0.004557132720947266,2.254663499081101,NN,60,30
27,transportation,pytorch,1,1.1903425381757013e-16,-1.9242530133198504e-16,0.0022966861724853516,1.9202232360839845e-05,0.0023158884048461916,0.003216981887817383,1.3890919273508935,NN,60,30
28,transportation,pytorch,1,9.581186874353241e-17,0.0,0.0021805763244628906,1.9202232360839845e-05,0.0021997785568237307,0.003796100616455078,1.725673979628333,NN,60,30
29,transportation,pytorch,1,9.710892562447856e-17,0.0,0.0022449493408203125,1.9202232360839845e-05,0.0022641515731811526,0.003773927688598633,1.6668175988307319,NN,60,30
30,transportation,pytorch,1,9.64625270513407e-17,0.0,0.002155780792236328,1.9202232360839845e-05,0.002174983024597168,0.003303050994873047,1.5186559883541206,NN,60,30
31,transportation,pytorch,1,0.0,0.0,0.0023086071014404297,1.9202232360839845e-05,0.0023278093338012697,0.003777027130126953,1.6225672245927194,NN,60,30
32,transportation,pytorch,1,9.85781993482786e-17,0.0,0.002007722854614258,1.9202232360839845e-05,0.002026925086975098,0.0038149356842041016,1.8821295906388722,NN,60,30
33,transportation,pytorch,1,9.54614387242391e-17,0.0,0.001960277557373047,1.9202232360839845e-05,0.001979479789733887,0.003139019012451172,1.5857797734187367,NN,60,30
34,transportation,pytorch,1,0.0,1.888558190480853e-16,0.0022590160369873047,1.9202232360839845e-05,0.0022782182693481447,0.0037450790405273438,1.6438631411725553,NN,60,30
35,transportation,pytorch,1,4.6277026817281133e-17,0.0,0.002153635025024414,1.9202232360839845e-05,0.002172837257385254,0.0038537979125976562,1.7736247385757893,NN,60,30
36,transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0021347999572753906,1.9202232360839845e-05,0.0021540021896362307,0.003776073455810547,1.7530499615918462,NN,60,30
37,transportation,pytorch,1,9.826914265961846e-17,0.0,0.002184629440307617,1.9202232360839845e-05,0.0022038316726684572,0.003206968307495117,1.4551784273124797,NN,60,30
38,transportation,pytorch,1,1.1903425381757013e-16,0.0,0.002386331558227539,1.9202232360839845e-05,0.002405533790588379,0.0059490203857421875,2.4730562542990064,NN,60,30
39,transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0023322105407714844,1.9202232360839845e-05,0.0023514127731323244,0.003801107406616211,1.6165206934521936,NN,60,30
40,transportation,pytorch,0,0.0016040083720644787,-3.922870728825841e-05,0.002219676971435547,1.9202232360839845e-05,0.002238879203796387,0.003226041793823242,1.440918200657257,NN,60,30
41,transportation,pytorch,1,5.003677877964231e-17,0.0,0.002386331558227539,1.9202232360839845e-05,0.002405533790588379,0.0031778812408447266,1.3210711291099495,NN,60,30
42,transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0020754337310791016,1.9202232360839845e-05,0.0020946359634399416,0.0033719539642333984,1.6098042920526228,NN,60,30
43,transportation,pytorch,1,1.1903425381757013e-16,1.8999756634695416e-16,0.0019550323486328125,1.9202232360839845e-05,0.0019742345809936526,0.003763914108276367,1.9065181739355161,NN,60,30
44,transportation,pytorch,1,9.005902698214201e-17,1.8989124517860478e-16,0.0022449493408203125,1.9202232360839845e-05,0.0022641515731811526,0.003172159194946289,1.4010365880625995,NN,60,30
45,transportation,pytorch,1,1.033249260023255e-16,0.0,0.002142667770385742,1.9202232360839845e-05,0.0021618700027465822,0.003168821334838867,1.4657779287436283,NN,60,30
46,transportation,pytorch,1,0.0,0.0,0.0021581649780273438,1.9202232360839845e-05,0.002177367210388184,0.0038061141967773438,1.7480350482998157,NN,60,30
47,transportation,pytorch,1,0.0,-1.8918963759546076e-16,0.002085447311401367,1.9202232360839845e-05,0.0021046495437622072,0.0038509368896484375,1.829728327484214,NN,60,30
48,transportation,pytorch,1,0.0,0.0,0.0022842884063720703,1.9202232360839845e-05,0.0023034906387329104,0.0031418800354003906,1.3639647509610269,NN,60,30
49,transportation,pytorch,1,1.1903425381757013e-16,-3.7324092120335506e-16,0.002390623092651367,1.9202232360839845e-05,0.0024098253250122072,0.0038499832153320312,1.5976192030899703,NN,60,30
50,transportation,pytorch,1,0.0,0.0,0.0021512508392333984,1.9202232360839845e-05,0.0021704530715942385,0.0037751197814941406,1.739323384090145,NN,60,30
51,transportation,pytorch,1,0.0,-1.9497704185028435e-16,0.0022149085998535156,1.9202232360839845e-05,0.0022341108322143557,0.0031871795654296875,1.4265986805456248,NN,60,30
52,transportation,pytorch,1,0.0,0.0,0.0021200180053710938,1.9202232360839845e-05,0.002139220237731934,0.003798961639404297,1.7758627991627787,NN,60,30
53,transportation,pytorch,1,0.0,0.0,0.002261638641357422,1.9202232360839845e-05,0.002280840873718262,0.0037539005279541016,1.6458406069488027,NN,60,30
54,transportation,pytorch,1,0.0,-3.832956323384922e-16,0.002112865447998047,1.9202232360839845e-05,0.002132067680358887,0.003835916519165039,1.7991532607066894,NN,60,30
55,transportation,pytorch,1,0.0,0.0,0.002101421356201172,1.9202232360839845e-05,0.002120623588562012,0.003782987594604492,1.7839033834239881,NN,60,30
56,transportation,pytorch,1,0.0,0.0,0.002048492431640625,1.9202232360839845e-05,0.002067694664001465,0.0037369728088378906,1.8073136589741874,NN,60,30
57,transportation,pytorch,1,1.1903425381757013e-16,0.0,0.001984119415283203,1.9202232360839845e-05,0.002003321647644043,0.003799915313720703,1.896807393954685,NN,60,30
58,transportation,pytorch,1,0.0,0.0,0.0021855831146240234,1.9202232360839845e-05,0.0022047853469848635,0.0037610530853271484,1.7058590717098816,NN,60,30
59,transportation,pytorch,1,1.1903425381757013e-16,1.8574419901817725e-16,0.0022912025451660156,1.9202232360839845e-05,0.0023104047775268557,0.003757953643798828,1.6265347441938218,NN,60,30
60,transportation,pytorch,1,0.0,0.0,0.002302885055541992,1.9202232360839845e-05,0.0023220872879028322,0.003907203674316406,1.6826256681527052,NN,60,30
61,transportation,pytorch,1,0.0,-1.8764757266816202e-16,0.0023779869079589844,1.9202232360839845e-05,0.0023971891403198244,0.0037839412689208984,1.5784909105737308,NN,60,30
62,transportation,pytorch,1,5.159967116595583e-17,-1.9087134639227164e-16,0.0021092891693115234,1.9202232360839845e-05,0.0021284914016723635,0.0037958621978759766,1.7833580135177214,NN,60,30
63,transportation,pytorch,1,0.0,0.0,0.002292156219482422,1.9202232360839845e-05,0.002311358451843262,0.003831148147583008,1.6575309400961777,NN,60,30
64,transportation,pytorch,1,0.0,1.8462710004582501e-16,0.0021157264709472656,1.9202232360839845e-05,0.0021349287033081057,0.0037620067596435547,1.7621229007855232,NN,60,30
65,transportation,pytorch,1,0.0,-1.9520354653873608e-16,0.0022444725036621094,1.9202232360839845e-05,0.0022636747360229494,0.003724813461303711,1.6454720291873013,NN,60,30
66,transportation,pytorch,1,0.0,0.0,0.002048492431640625,1.9202232360839845e-05,0.002067694664001465,0.0037698745727539062,1.8232259522585077,NN,60,30
67,transportation,pytorch,1,0.0,0.0,0.0018129348754882812,1.9202232360839845e-05,0.001832137107849121,0.0038089752197265625,2.0789793533510137,NN,60,30
68,transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0018887519836425781,1.9202232360839845e-05,0.001907954216003418,0.003718137741088867,1.9487562698843117,NN,60,30
69,transportation,pytorch,1,4.9697788719291373e-17,0.0,0.0019850730895996094,1.9202232360839845e-05,0.0020042753219604494,0.003802061080932617,1.8969754500662577,NN,60,30
70,transportation,pytorch,1,1.0021101961730457e-16,0.0,0.0018661022186279297,1.9202232360839845e-05,0.0018853044509887695,0.003782033920288086,2.006060038899582,NN,60,30
71,transportation,pytorch,1,9.856240045824372e-17,-1.8761375170113816e-16,0.0018892288208007812,1.9202232360839845e-05,0.001908431053161621,0.0037679672241210938,1.9743795396112707,NN,60,30
72,transportation,pytorch,1,0.0,0.0,0.002079486846923828,1.9202232360839845e-05,0.002098689079284668,0.003774881362915039,1.7986853794472957,NN,60,30
73,transportation,pytorch,1,0.0,-1.9022514390050418e-16,0.002351045608520508,1.9202232360839845e-05,0.002370247840881348,0.0038900375366210938,1.6411944225944872,NN,60,30
74,transportation,pytorch,1,0.0,0.0,0.0021986961364746094,1.9202232360839845e-05,0.0022178983688354494,0.0037419795989990234,1.6871736106482744,NN,60,30
75,transportation,pytorch,1,4.925936898551845e-17,0.0,0.0020966529846191406,1.9202232360839845e-05,0.0021158552169799807,0.003815174102783203,1.8031357118228097,NN,60,30
76,transportation,pytorch,1,1.0141714956943916e-16,0.0,0.0020554065704345703,1.9202232360839845e-05,0.0020746088027954104,0.003763914108276367,1.8142765533457295,NN,60,30
77,transportation,pytorch,1,0.0,0.0,0.0021011829376220703,1.9202232360839845e-05,0.0021203851699829104,0.003737926483154297,1.7628525873836514,NN,60,30
78,transportation,pytorch,1,0.0,0.0,0.0020661354064941406,1.9202232360839845e-05,0.0020853376388549807,0.0038008689880371094,1.8226635904026047,NN,60,30
79,transportation,pytorch,1,0.0,-1.8988493867891137e-16,0.0021109580993652344,1.9202232360839845e-05,0.0021301603317260744,0.003844022750854492,1.8045696812594716,NN,60,30
80,transportation,pytorch,1,1.1903425381757013e-16,-1.8298995159323957e-16,0.0023102760314941406,1.9202232360839845e-05,0.0023294782638549807,0.0038938522338867188,1.6715555127966313,NN,60,30
81,transportation,pytorch,1,4.7924127255266807e-17,-1.9078687493970942e-16,0.0022640228271484375,1.9202232360839845e-05,0.0022832250595092776,0.003838777542114258,1.6812961675093507,NN,60,30
82,transportation,pytorch,1,1.1903425381757013e-16,0.0,0.002051830291748047,1.9202232360839845e-05,0.002071032524108887,0.004990100860595703,2.409474888735906,NN,60,30
83,transportation,pytorch,1,1.1903425381757013e-16,0.0,0.001956462860107422,1.9202232360839845e-05,0.001975665092468262,0.003776073455810547,1.91129228845815,NN,60,30
84,transportation,pytorch,1,0.0,1.9335803295714061e-16,0.0018846988677978516,1.9202232360839845e-05,0.0019039011001586914,0.003384113311767578,1.777462763945832,NN,60,30
85,transportation,pytorch,1,0.0,0.0,0.001955270767211914,1.9202232360839845e-05,0.001974472999572754,0.0037539005279541016,1.9012164404205012,NN,60,30
86,transportation,pytorch,1,9.546382175769822e-17,-1.8907003250514328e-16,0.0020678043365478516,1.9202232360839845e-05,0.0020870065689086916,0.003780841827392578,1.8116099315248457,NN,60,30
87,transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0019578933715820312,1.9202232360839845e-05,0.0019770956039428713,0.003816843032836914,1.9305303320816056,NN,60,30
88,transportation,pytorch,1,0.0,-1.85756799008556e-16,0.0018968582153320312,1.9202232360839845e-05,0.001916060447692871,0.0038881301879882812,2.029231485191388,NN,60,30
89,transportation,pytorch,1,0.0,0.0,0.0018825531005859375,1.9202232360839845e-05,0.0019017553329467773,0.003751039505004883,1.9724090896554145,NN,60,30
90,transportation,pytorch,1,0.0,0.0,0.0019407272338867188,1.9202232360839845e-05,0.001959929466247559,0.003823995590209961,1.951088371323538,NN,60,30
91,transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0020427703857421875,1.9202232360839845e-05,0.0020619726181030276,0.0038068294525146484,1.8462075679825727,NN,60,30
92,transportation,pytorch,1,0.0,0.0,0.002088308334350586,1.9202232360839845e-05,0.002107510566711426,0.003877878189086914,1.8400278747536634,NN,60,30
93,transportation,pytorch,1,5.1118615575838e-17,0.0,0.00206756591796875,1.9202232360839845e-05,0.00208676815032959,0.0032019615173339844,1.5344117250535272,NN,60,30
94,transportation,pytorch,1,1.1903425381757013e-16,-1.8610590483356901e-16,0.0019707679748535156,1.9202232360839845e-05,0.0019899702072143557,0.0037767887115478516,1.8979121887632477,NN,60,30
95,transportation,pytorch,1,0.0,0.0,0.0021085739135742188,1.9202232360839845e-05,0.002127776145935059,0.0037992000579833984,1.7855262007901807,NN,60,30
96,transportation,pytorch,1,0.0,0.0,0.0018529891967773438,1.9202232360839845e-05,0.0018721914291381836,0.0032689571380615234,1.7460592368838619,NN,60,30
97,transportation,pytorch,1,0.0,1.9700657991029576e-16,0.0019228458404541016,1.9202232360839845e-05,0.0019420480728149414,0.003226041793823242,1.6611544477100353,NN,60,30
98,transportation,pytorch,1,1.1903425381757013e-16,1.917140397181012e-16,0.001999378204345703,1.9202232360839845e-05,0.002018580436706543,0.0037860870361328125,1.875618611617024,NN,60,30
99,transportation,pytorch,1,0.0,0.0,0.0018992424011230469,1.9202232360839845e-05,0.0019184446334838867,0.0038290023803710938,1.995888916229833,NN,60,30
0,transportation,optimaltree,1,9.697196872280299e-17,-1.899718624403685e-16,0.0028281211853027344,0.00013025522232055665,0.002958376407623291,0.0033698081970214844,1.13907350948919,OCT,60,30
1,transportation,optimaltree,1,9.958277319240211e-17,-1.914443006752362e-16,0.0022263526916503906,0.00013025522232055665,0.0023566079139709472,0.004804134368896484,2.038580257842464,OCT,60,30
2,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0022172927856445312,0.00013025522232055665,0.002347548007965088,0.004860877990722656,2.0706192053282795,OCT,60,30
3,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0021448135375976562,0.00013025522232055665,0.002275068759918213,0.003422975540161133,1.5045591590313896,OCT,60,30
4,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0022537708282470703,0.00013025522232055665,0.002384026050567627,0.0034589767456054688,1.4508972101130775,OCT,60,30
5,transportation,optimaltree,1,1.1903425381757013e-16,1.929549839191011e-16,0.002269744873046875,0.00013025522232055665,0.0024000000953674316,0.0034148693084716797,1.4228621553237377,OCT,60,30
6,transportation,optimaltree,1,4.6654142343692035e-17,1.8621051564784426e-16,0.002132415771484375,0.00013025522232055665,0.0022626709938049316,0.005043983459472656,2.2292164761393964,OCT,60,30
7,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002129793167114258,0.00013025522232055665,0.0022600483894348144,0.005027055740356445,2.224313321722105,OCT,60,30
8,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0020585060119628906,0.00013025522232055665,0.0021887612342834472,0.003972053527832031,1.814749578718848,OCT,60,30
9,transportation,optimaltree,1,0.0,0.0,0.0021371841430664062,0.00013025522232055665,0.002267439365386963,0.0033791065216064453,1.4902742596734289,OCT,60,30
10,transportation,optimaltree,1,0.0,0.0,0.0022020339965820312,0.00013025522232055665,0.002332289218902588,0.005444049835205078,2.334208721235125,OCT,60,30
11,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002340078353881836,0.00013025522232055665,0.0024703335762023926,0.0030069351196289062,1.2172182528690816,OCT,60,30
12,transportation,optimaltree,1,1.1903425381757013e-16,1.894785805747826e-16,0.0022165775299072266,0.00013025522232055665,0.002346832752227783,0.0032138824462890625,1.3694552554877262,OCT,60,30
13,transportation,optimaltree,1,0.0,0.0,0.0022826194763183594,0.00013025522232055665,0.002412874698638916,0.0029549598693847656,1.2246636226289063,OCT,60,30
14,transportation,optimaltree,1,0.0,0.0,0.0022852420806884766,0.00013025522232055665,0.002415497303009033,0.0031359195709228516,1.2982500816773317,OCT,60,30
15,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002360820770263672,0.00013025522232055665,0.0024910759925842285,0.003175020217895508,1.2745577522915146,OCT,60,30
16,transportation,optimaltree,1,0.0,0.0,0.002162933349609375,0.00013025522232055665,0.0022931885719299316,0.003345012664794922,1.4586731792317378,OCT,60,30
17,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0022783279418945312,0.00013025522232055665,0.002408583164215088,0.0031549930572509766,1.3098958359111215,OCT,60,30
18,transportation,optimaltree,1,1.1903425381757013e-16,-1.918295653642339e-16,0.0022754669189453125,0.00013025522232055665,0.002405722141265869,0.0029358863830566406,1.2203763405161179,OCT,60,30
19,transportation,optimaltree,1,0.0,0.0,0.002149343490600586,0.00013025522232055665,0.0022795987129211426,0.0029740333557128906,1.3046302135790733,OCT,60,30
20,transportation,optimaltree,1,0.0,0.0,0.002067089080810547,0.00013025522232055665,0.0021973443031311035,0.0029599666595458984,1.347065480511223,OCT,60,30
21,transportation,optimaltree,1,0.0,0.0,0.0020906925201416016,0.00013025522232055665,0.002220947742462158,0.0031211376190185547,1.405317900707758,OCT,60,30
22,transportation,optimaltree,1,9.193117129007519e-17,0.0,0.0022475719451904297,0.00013025522232055665,0.0023778271675109863,0.002956867218017578,1.2435164583945382,OCT,60,30
23,transportation,optimaltree,1,0.0,-1.9216444065009491e-16,0.0022127628326416016,0.00013025522232055665,0.002343018054962158,0.003186941146850586,1.36018633748943,OCT,60,30
24,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002081632614135742,0.00013025522232055665,0.002211887836456299,0.0030090808868408203,1.3604129636436346,OCT,60,30
25,transportation,optimaltree,1,0.0,0.0,0.002040386199951172,0.00013025522232055665,0.0021706414222717285,0.0032799243927001953,1.5110392527511636,OCT,60,30
26,transportation,optimaltree,1,9.886867043223442e-17,0.0,0.0021736621856689453,0.00013025522232055665,0.002303917407989502,0.0030088424682617188,1.305968025515014,OCT,60,30
27,transportation,optimaltree,1,1.1903425381757013e-16,-1.9242530133198504e-16,0.0023245811462402344,0.00013025522232055665,0.002454836368560791,0.0031349658966064453,1.277056970784736,OCT,60,30
28,transportation,optimaltree,1,9.581186874353241e-17,0.0,0.002451658248901367,0.00013025522232055665,0.002581913471221924,0.0028810501098632812,1.1158585064819337,OCT,60,30
29,transportation,optimaltree,1,9.710892562447856e-17,0.0,0.0022568702697753906,0.00013025522232055665,0.0023871254920959472,0.0036559104919433594,1.531511646140309,OCT,60,30
30,transportation,optimaltree,1,9.64625270513407e-17,0.0,0.0021893978118896484,0.00013025522232055665,0.002319653034210205,0.003648996353149414,1.5730785161979293,OCT,60,30
31,transportation,optimaltree,1,0.0,0.0,0.002315521240234375,0.00013025522232055665,0.0024457764625549316,0.00298309326171875,1.2196917042052653,OCT,60,30
32,transportation,optimaltree,1,9.85781993482786e-17,0.0,0.0021317005157470703,0.00013025522232055665,0.002261955738067627,0.0038831233978271484,1.7167106024561178,OCT,60,30
33,transportation,optimaltree,1,9.54614387242391e-17,0.0,0.0022726058959960938,0.00013025522232055665,0.0024028611183166504,0.0031239986419677734,1.3001161898846336,OCT,60,30
34,transportation,optimaltree,1,0.0,1.888558190480853e-16,0.002115488052368164,0.00013025522232055665,0.0022457432746887207,0.003487110137939453,1.552764368590972,OCT,60,30
35,transportation,optimaltree,1,4.6277026817281133e-17,0.0,0.002172708511352539,0.00013025522232055665,0.0023029637336730957,0.0037038326263427734,1.6082896018667963,OCT,60,30
36,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002128124237060547,0.00013025522232055665,0.0022583794593811035,0.003496885299682617,1.5484046691785442,OCT,60,30
37,transportation,optimaltree,1,9.826914265961846e-17,0.0,0.002195596694946289,0.00013025522232055665,0.0023258519172668457,0.0029799938201904297,1.2812483022101764,OCT,60,30
38,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002778768539428711,0.00013025522232055665,0.0029090237617492676,0.002950906753540039,1.0143976107522705,OCT,60,30
39,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0022935867309570312,0.00013025522232055665,0.002423841953277588,0.0034999847412109375,1.4439822433464191,OCT,60,30
40,transportation,optimaltree,1,0.0,0.0,0.0022606849670410156,0.00013025522232055665,0.0023909401893615722,0.002995014190673828,1.2526512390398004,OCT,60,30
41,transportation,optimaltree,1,5.003677877964231e-17,0.0,0.0022420883178710938,0.00013025522232055665,0.0023723435401916504,0.0035581588745117188,1.4998497537267608,OCT,60,30
42,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002396106719970703,0.00013025522232055665,0.0025263619422912597,0.003698110580444336,1.463808696029663,OCT,60,30
43,transportation,optimaltree,1,1.1903425381757013e-16,1.8999756634695416e-16,0.002043008804321289,0.00013025522232055665,0.0021732640266418457,0.00347900390625,1.6008197179915593,OCT,60,30
44,transportation,optimaltree,1,9.005902698214201e-17,1.8989124517860478e-16,0.004290580749511719,0.00013025522232055665,0.004420835971832276,0.003571033477783203,0.8077733488725526,OCT,60,30
45,transportation,optimaltree,1,1.033249260023255e-16,0.0,0.002153158187866211,0.00013025522232055665,0.0022834134101867676,0.0035419464111328125,1.551163006808787,OCT,60,30
46,transportation,optimaltree,1,0.0,0.0,0.0020432472229003906,0.00013025522232055665,0.0021735024452209472,0.003545045852661133,1.6310291531789656,OCT,60,30
47,transportation,optimaltree,1,0.0,-1.8918963759546076e-16,0.0021677017211914062,0.00013025522232055665,0.002297956943511963,0.0035238265991210938,1.5334606721288855,OCT,60,30
48,transportation,optimaltree,1,0.0,0.0,0.0021829605102539062,0.00013025522232055665,0.002313215732574463,0.0035429000854492188,1.531590865286998,OCT,60,30
49,transportation,optimaltree,1,1.1903425381757013e-16,-3.7324092120335506e-16,0.0024154186248779297,0.00013025522232055665,0.0025456738471984863,0.003503084182739258,1.3760930869421475,OCT,60,30
50,transportation,optimaltree,1,0.0,0.0,0.002298116683959961,0.00013025522232055665,0.0024283719062805176,0.0035409927368164062,1.4581756310301188,OCT,60,30
51,transportation,optimaltree,1,0.0,-1.9497704185028435e-16,0.0022132396697998047,0.00013025522232055665,0.0023434948921203613,0.003507852554321289,1.4968466823272797,OCT,60,30
52,transportation,optimaltree,1,0.0,0.0,0.002232074737548828,0.00013025522232055665,0.0023623299598693847,0.0034618377685546875,1.4654336300870077,OCT,60,30
53,transportation,optimaltree,1,0.0,0.0,0.0020956993103027344,0.00013025522232055665,0.002225954532623291,0.002964019775390625,1.3315724701247706,OCT,60,30
54,transportation,optimaltree,1,0.0,-3.832956323384922e-16,0.002097606658935547,0.00013025522232055665,0.0022278618812561035,0.003459930419921875,1.5530273438545086,OCT,60,30
55,transportation,optimaltree,1,0.0,0.0,0.0022470951080322266,0.00013025522232055665,0.002377350330352783,0.003565073013305664,1.4995993513402925,OCT,60,30
56,transportation,optimaltree,1,0.0,0.0,0.0021622180938720703,0.00013025522232055665,0.002292473316192627,0.003654956817626953,1.5943290557890368,OCT,60,30
57,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0022194385528564453,0.00013025522232055665,0.002349693775177002,0.0030031204223632812,1.2780901299093992,OCT,60,30
58,transportation,optimaltree,1,0.0,0.0,0.002039194107055664,0.00013025522232055665,0.0021694493293762207,0.0034949779510498047,1.6109977328001073,OCT,60,30
59,transportation,optimaltree,1,1.1903425381757013e-16,1.8574419901817725e-16,0.0021648406982421875,0.00013025522232055665,0.002295095920562744,0.00350189208984375,1.5258151341165325,OCT,60,30
60,transportation,optimaltree,1,0.0,0.0,0.0023026466369628906,0.00013025522232055665,0.0024329018592834472,0.0035250186920166016,1.448894733902177,OCT,60,30
61,transportation,optimaltree,1,0.0,-1.8764757266816202e-16,0.002426624298095703,0.00013025522232055665,0.0025568795204162597,0.0036020278930664062,1.4087593350820051,OCT,60,30
62,transportation,optimaltree,1,5.159967116595583e-17,-1.9087134639227164e-16,0.002317667007446289,0.00013025522232055665,0.0024479222297668457,0.002917051315307617,1.1916437866514469,OCT,60,30
63,transportation,optimaltree,1,0.0,0.0,0.0022306442260742188,0.00013025522232055665,0.0023608994483947754,0.003454923629760742,1.4633929590308543,OCT,60,30
64,transportation,optimaltree,1,0.0,1.8462710004582501e-16,0.002117633819580078,0.00013025522232055665,0.0022478890419006347,0.00347900390625,1.5476759935216524,OCT,60,30
65,transportation,optimaltree,1,0.0,-1.9520354653873608e-16,0.002166271209716797,0.00013025522232055665,0.0022965264320373535,0.0034570693969726562,1.5053470967045357,OCT,60,30
66,transportation,optimaltree,1,0.0,0.0,0.0020864009857177734,0.00013025522232055665,0.00221665620803833,0.003094911575317383,1.396207298224329,OCT,60,30
67,transportation,optimaltree,1,0.0,0.0,0.002106189727783203,0.00013025522232055665,0.0022364449501037597,0.0035860538482666016,1.6034617119013936,OCT,60,30
68,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0020606517791748047,0.00013025522232055665,0.0021909070014953613,0.0032858848571777344,1.4997829003855558,OCT,60,30
69,transportation,optimaltree,1,4.9697788719291373e-17,0.0,0.0020406246185302734,0.00013025522232055665,0.00217087984085083,0.0034780502319335938,1.6021385276535831,OCT,60,30
70,transportation,optimaltree,1,1.0021101961730457e-16,0.0,0.0025463104248046875,0.00013025522232055665,0.002676565647125244,0.00350189208984375,1.3083527742369947,OCT,60,30
71,transportation,optimaltree,1,9.856240045824372e-17,-1.8761375170113816e-16,0.002315998077392578,0.00013025522232055665,0.0024462532997131347,0.0036928653717041016,1.5096005684027707,OCT,60,30
72,transportation,optimaltree,1,0.0,0.0,0.0021791458129882812,0.00013025522232055665,0.002309401035308838,0.0030100345611572266,1.3033832215090753,OCT,60,30
73,transportation,optimaltree,1,0.0,-1.9022514390050418e-16,0.0023508071899414062,0.00013025522232055665,0.002481062412261963,0.003537893295288086,1.4259590076424637,OCT,60,30
74,transportation,optimaltree,1,0.0,0.0,0.0021774768829345703,0.00013025522232055665,0.002307732105255127,0.0036759376525878906,1.5928788459531806,OCT,60,30
75,transportation,optimaltree,1,4.925936898551845e-17,0.0,0.0021278858184814453,0.00013025522232055665,0.002258141040802002,0.0038938522338867188,1.72436183724989,OCT,60,30
76,transportation,optimaltree,1,1.0141714956943916e-16,0.0,0.0022635459899902344,0.00013025522232055665,0.002393801212310791,0.0035660266876220703,1.4896920718741316,OCT,60,30
77,transportation,optimaltree,1,0.0,0.0,0.002193450927734375,0.00013025522232055665,0.0023237061500549316,0.003599882125854492,1.5491985188270867,OCT,60,30
78,transportation,optimaltree,1,0.0,0.0,0.002191781997680664,0.00013025522232055665,0.0023220372200012207,0.004060983657836914,1.7488882705483848,OCT,60,30
79,transportation,optimaltree,1,0.0,-1.8988493867891137e-16,0.002244710922241211,0.00013025522232055665,0.0023749661445617676,0.0035240650177001953,1.4838380015520016,OCT,60,30
80,transportation,optimaltree,1,1.1903425381757013e-16,-1.8298995159323957e-16,0.0021660327911376953,0.00013025522232055665,0.002296288013458252,0.003551006317138672,1.54641155479046,OCT,60,30
81,transportation,optimaltree,1,4.7924127255266807e-17,-1.9078687493970942e-16,0.0023751258850097656,0.00013025522232055665,0.0025053811073303222,0.0035240650177001953,1.4065983843293843,OCT,60,30
82,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0023207664489746094,0.00013025522232055665,0.002451021671295166,0.003496885299682617,1.4267051738611505,OCT,60,30
83,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.00217437744140625,0.00013025522232055665,0.0023046326637268066,0.0035359859466552734,1.5342948150952844,OCT,60,30
84,transportation,optimaltree,1,0.0,1.9335803295714061e-16,0.002214670181274414,0.00013025522232055665,0.0023449254035949707,0.0035741329193115234,1.5241989846807378,OCT,60,30
85,transportation,optimaltree,1,0.0,0.0,0.002397775650024414,0.00013025522232055665,0.0025280308723449707,0.003529071807861328,1.3959765469904266,OCT,60,30
86,transportation,optimaltree,1,9.546382175769822e-17,-1.8907003250514328e-16,0.002027273178100586,0.00013025522232055665,0.0021575284004211426,0.003698110580444336,1.7140495484196068,OCT,60,30
87,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0021958351135253906,0.00013025522232055665,0.0023260903358459472,0.003719806671142578,1.599166899848611,OCT,60,30
88,transportation,optimaltree,1,0.0,-1.85756799008556e-16,0.002022981643676758,0.00013025522232055665,0.0021532368659973144,0.0035300254821777344,1.639404163063469,OCT,60,30
89,transportation,optimaltree,1,0.0,0.0,0.0020895004272460938,0.00013025522232055665,0.0022197556495666504,0.003713846206665039,1.6730878497325015,OCT,60,30
90,transportation,optimaltree,1,0.0,0.0,0.0020780563354492188,0.00013025522232055665,0.0022083115577697754,0.0036509037017822266,1.6532557142749178,OCT,60,30
91,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.00217437744140625,0.00013025522232055665,0.0023046326637268066,0.0036220550537109375,1.571640943356993,OCT,60,30
92,transportation,optimaltree,1,0.0,0.0,0.002390623092651367,0.00013025522232055665,0.002520878314971924,0.0035169124603271484,1.3951139328858553,OCT,60,30
93,transportation,optimaltree,1,5.1118615575838e-17,0.0,0.002254962921142578,0.00013025522232055665,0.0023852181434631347,0.0036711692810058594,1.5391335551706111,OCT,60,30
94,transportation,optimaltree,1,1.1903425381757013e-16,-1.8610590483356901e-16,0.0022115707397460938,0.00013025522232055665,0.0023418259620666504,0.003523111343383789,1.5044291934805694,OCT,60,30
95,transportation,optimaltree,1,0.0,0.0,0.00213623046875,0.00013025522232055665,0.0022664856910705566,0.0036520957946777344,1.6113473864256764,OCT,60,30
96,transportation,optimaltree,1,0.0,0.0,0.002046823501586914,0.00013025522232055665,0.0021770787239074707,0.0035431385040283203,1.627473763405769,OCT,60,30
97,transportation,optimaltree,1,0.0,1.9700657991029576e-16,0.002031564712524414,0.00013025522232055665,0.0021618199348449707,0.0034389495849609375,1.5907659696955996,OCT,60,30
98,transportation,optimaltree,1,1.1903425381757013e-16,1.917140397181012e-16,0.002027750015258789,0.00013025522232055665,0.0021580052375793457,0.0035271644592285156,1.6344559307858624,OCT,60,30
99,transportation,optimaltree,1,0.0,0.0,0.0021958351135253906,0.00013025522232055665,0.0023260903358459472,0.0035538673400878906,1.5278285994836174,OCT,60,30
0,transportation,optimaltree,1,9.697196872280299e-17,-1.899718624403685e-16,0.0025620460510253906,0.00014233112335205079,0.0027043771743774413,0.003477811813354492,1.2859936277768276,OCT-H,60,30
1,transportation,optimaltree,1,9.958277319240211e-17,-1.914443006752362e-16,0.002140045166015625,0.00014233112335205079,0.0022823762893676757,0.004969120025634766,2.177169491631655,OCT-H,60,30
2,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0022695064544677734,0.00014233112335205079,0.002411837577819824,0.003390073776245117,1.4055978758360534,OCT-H,60,30
3,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0020940303802490234,0.00014233112335205079,0.002236361503601074,0.005276918411254883,2.3595999138590913,OCT-H,60,30
4,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0021140575408935547,0.00014233112335205079,0.0022563886642456054,0.005375862121582031,2.3825071481554274,OCT-H,60,30
5,transportation,optimaltree,1,1.1903425381757013e-16,1.929549839191011e-16,0.002128124237060547,0.00014233112335205079,0.0022704553604125976,0.005852937698364258,2.5778695324362753,OCT-H,60,30
6,transportation,optimaltree,1,4.6654142343692035e-17,1.8621051564784426e-16,0.002085447311401367,0.00014233112335205079,0.002227778434753418,0.005274057388305664,2.367406608318939,OCT-H,60,30
7,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002156972885131836,0.00014233112335205079,0.0022993040084838866,0.003392934799194336,1.4756355778423431,OCT-H,60,30
8,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0020694732666015625,0.00014233112335205079,0.002211804389953613,0.0034470558166503906,1.558481316117961,OCT-H,60,30
9,transportation,optimaltree,1,0.0,0.0,0.0020210742950439453,0.00014233112335205079,0.002163405418395996,0.003506898880004883,1.6210086422936794,OCT-H,60,30
10,transportation,optimaltree,1,0.0,0.0,0.0020384788513183594,0.00014233112335205079,0.00218080997467041,0.004892110824584961,2.2432540576233904,OCT-H,60,30
11,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002085447311401367,0.00014233112335205079,0.002227778434753418,0.0032341480255126953,1.4517368401901545,OCT-H,60,30
12,transportation,optimaltree,1,1.1903425381757013e-16,1.894785805747826e-16,0.0020482540130615234,0.00014233112335205079,0.002190585136413574,0.0032148361206054688,1.46756958548016,OCT-H,60,30
13,transportation,optimaltree,1,0.0,0.0,0.002120494842529297,0.00014233112335205079,0.0022628259658813476,0.0030159950256347656,1.3328444480970354,OCT-H,60,30
14,transportation,optimaltree,1,0.0,0.0,0.002082347869873047,0.00014233112335205079,0.0022246789932250976,0.0031130313873291016,1.39931711352934,OCT-H,60,30
15,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0020265579223632812,0.00014233112335205079,0.002168889045715332,0.0029430389404296875,1.3569338395819273,OCT-H,60,30
16,transportation,optimaltree,1,0.0,0.0,0.0021872520446777344,0.00014233112335205079,0.002329583168029785,0.0032448768615722656,1.3929002003893163,OCT-H,60,30
17,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0022954940795898438,0.00014233112335205079,0.0024378252029418944,0.0037620067596435547,1.5431815025555062,OCT-H,60,30
18,transportation,optimaltree,1,1.1903425381757013e-16,-1.918295653642339e-16,0.0021364688873291016,0.00014233112335205079,0.0022788000106811522,0.0033049583435058594,1.4503064455041756,OCT-H,60,30
19,transportation,optimaltree,1,0.0,0.0,0.002158641815185547,0.00014233112335205079,0.0023009729385375976,0.0031960010528564453,1.388978114139704,OCT-H,60,30
20,transportation,optimaltree,1,0.0,0.0,0.002259492874145508,0.00014233112335205079,0.0024018239974975585,0.0032660961151123047,1.3598399043873426,OCT-H,60,30
21,transportation,optimaltree,1,0.0,0.0,0.0020461082458496094,0.00014233112335205079,0.00218843936920166,0.0029671192169189453,1.3558151341434452,OCT-H,60,30
22,transportation,optimaltree,1,9.193117129007519e-17,0.0,0.0021691322326660156,0.00014233112335205079,0.0023114633560180663,0.003216981887817383,1.3917511949483135,OCT-H,60,30
23,transportation,optimaltree,1,0.0,-1.9216444065009491e-16,0.0021398067474365234,0.00014233112335205079,0.002282137870788574,0.0036439895629882812,1.596743829385352,OCT-H,60,30
24,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.001965761184692383,0.00014233112335205079,0.0021080923080444335,0.0029981136322021484,1.4221927667784817,OCT-H,60,30
25,transportation,optimaltree,1,0.0,0.0,0.0020520687103271484,0.00014233112335205079,0.002194399833679199,0.00298309326171875,1.3594119065882369,OCT-H,60,30
26,transportation,optimaltree,1,9.886867043223442e-17,0.0,0.002016782760620117,0.00014233112335205079,0.002159113883972168,0.003175020217895508,1.4705200320672087,OCT-H,60,30
27,transportation,optimaltree,1,1.1903425381757013e-16,-1.9242530133198504e-16,0.0021209716796875,0.00014233112335205079,0.0022633028030395507,0.003614187240600586,1.5968642091313792,OCT-H,60,30
28,transportation,optimaltree,1,9.581186874353241e-17,0.0,0.00218963623046875,0.00014233112335205079,0.0023319673538208007,0.003056049346923828,1.3105026285709613,OCT-H,60,30
29,transportation,optimaltree,1,9.710892562447856e-17,0.0,0.0023584365844726562,0.00014233112335205079,0.002500767707824707,0.0035741329193115234,1.429214280130194,OCT-H,60,30
30,transportation,optimaltree,1,9.64625270513407e-17,0.0,0.002176046371459961,0.00014233112335205079,0.0023183774948120116,0.0036220550537109375,1.5623232462427936,OCT-H,60,30
31,transportation,optimaltree,1,0.0,0.0,0.0021190643310546875,0.00014233112335205079,0.002261395454406738,0.003690004348754883,1.6317377580131958,OCT-H,60,30
32,transportation,optimaltree,1,9.85781993482786e-17,0.0,0.002173900604248047,0.00014233112335205079,0.0023162317276000976,0.002955913543701172,1.2761734970118312,OCT-H,60,30
33,transportation,optimaltree,1,9.54614387242391e-17,0.0,0.0019741058349609375,0.00014233112335205079,0.002116436958312988,0.0036530494689941406,1.7260374586852736,OCT-H,60,30
34,transportation,optimaltree,1,0.0,1.888558190480853e-16,0.002066373825073242,0.00014233112335205079,0.002208704948425293,0.0034978389739990234,1.5836605864865858,OCT-H,60,30
35,transportation,optimaltree,1,4.6277026817281133e-17,0.0,0.002061128616333008,0.00014233112335205079,0.0022034597396850585,0.003576040267944336,1.6229206295620635,OCT-H,60,30
36,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002084970474243164,0.00014233112335205079,0.0022273015975952147,0.0029668807983398438,1.3320516635659678,OCT-H,60,30
37,transportation,optimaltree,1,9.826914265961846e-17,0.0,0.001990795135498047,0.00014233112335205079,0.0021331262588500976,0.003754138946533203,1.7599234602066844,OCT-H,60,30
38,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0021173954010009766,0.00014233112335205079,0.0022597265243530272,0.0036458969116210938,1.6134239574255274,OCT-H,60,30
39,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0022237300872802734,0.00014233112335205079,0.002366061210632324,0.0029649734497070312,1.2531262658731679,OCT-H,60,30
40,transportation,optimaltree,1,0.0,0.0,0.0022580623626708984,0.00014233112335205079,0.002400393486022949,0.003036022186279297,1.2648018768412332,OCT-H,60,30
41,transportation,optimaltree,1,5.003677877964231e-17,0.0,0.0022373199462890625,0.00014233112335205079,0.002379651069641113,0.0037419795989990234,1.572490877649289,OCT-H,60,30
42,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002278566360473633,0.00014233112335205079,0.0024208974838256835,0.0029380321502685547,1.2136127902556437,OCT-H,60,30
43,transportation,optimaltree,1,1.1903425381757013e-16,1.8999756634695416e-16,0.002074003219604492,0.00014233112335205079,0.002216334342956543,0.003598928451538086,1.6238201889418868,OCT-H,60,30
44,transportation,optimaltree,1,9.005902698214201e-17,1.8989124517860478e-16,0.0020732879638671875,0.00014233112335205079,0.002215619087219238,0.003268003463745117,1.4749843430202154,OCT-H,60,30
45,transportation,optimaltree,1,1.033249260023255e-16,0.0,0.0021505355834960938,0.00014233112335205079,0.0022928667068481444,0.0035400390625,1.5439358301670587,OCT-H,60,30
46,transportation,optimaltree,1,0.0,0.0,0.002065420150756836,0.00014233112335205079,0.0022077512741088866,0.0036509037017822266,1.653675277916367,OCT-H,60,30
47,transportation,optimaltree,1,0.0,-1.8918963759546076e-16,0.002267599105834961,0.00014233112335205079,0.0024099302291870116,0.0030388832092285156,1.2609838958921566,OCT-H,60,30
48,transportation,optimaltree,1,0.0,0.0,0.002013683319091797,0.00014233112335205079,0.0021560144424438476,0.003616809844970703,1.677544349318477,OCT-H,60,30
49,transportation,optimaltree,1,1.1903425381757013e-16,-3.7324092120335506e-16,0.0021333694458007812,0.00014233112335205079,0.002275700569152832,0.0036330223083496094,1.5964412706993625,OCT-H,60,30
50,transportation,optimaltree,1,0.0,0.0,0.0021958351135253906,0.00014233112335205079,0.0023381662368774413,0.0034360885620117188,1.4695655543296713,OCT-H,60,30
51,transportation,optimaltree,1,0.0,-1.9497704185028435e-16,0.0022165775299072266,0.00014233112335205079,0.0023589086532592772,0.002974987030029297,1.261170934244864,OCT-H,60,30
52,transportation,optimaltree,1,0.0,0.0,0.0020990371704101562,0.00014233112335205079,0.002241368293762207,0.003525972366333008,1.5731338647672903,OCT-H,60,30
53,transportation,optimaltree,1,0.0,0.0,0.0023581981658935547,0.00014233112335205079,0.0025005292892456054,0.003590106964111328,1.4357388171983547,OCT-H,60,30
54,transportation,optimaltree,1,0.0,-3.832956323384922e-16,0.0020956993103027344,0.00014233112335205079,0.002238030433654785,0.003003835678100586,1.3421782085399139,OCT-H,60,30
55,transportation,optimaltree,1,0.0,0.0,0.0020225048065185547,0.00014233112335205079,0.0021648359298706054,0.0035059452056884766,1.6194969592444037,OCT-H,60,30
56,transportation,optimaltree,1,0.0,0.0,0.0021038055419921875,0.00014233112335205079,0.002246136665344238,0.0034978389739990234,1.5572689890011444,OCT-H,60,30
57,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0022361278533935547,0.00014233112335205079,0.0023784589767456054,0.0035390853881835938,1.487974113821399,OCT-H,60,30
58,transportation,optimaltree,1,0.0,0.0,0.0020301342010498047,0.00014233112335205079,0.0021724653244018554,0.003545045852661133,1.6318077958906847,OCT-H,60,30
59,transportation,optimaltree,1,1.1903425381757013e-16,1.8574419901817725e-16,0.0019762516021728516,0.00014233112335205079,0.0021185827255249022,0.002989053726196289,1.4108742085847594,OCT-H,60,30
60,transportation,optimaltree,1,0.0,0.0,0.002154827117919922,0.00014233112335205079,0.0022971582412719726,0.0035600662231445312,1.5497696933465352,OCT-H,60,30
61,transportation,optimaltree,1,0.0,-1.8764757266816202e-16,0.002305746078491211,0.00014233112335205079,0.0024480772018432616,0.0035529136657714844,1.4513078521773515,OCT-H,60,30
62,transportation,optimaltree,1,5.159967116595583e-17,-1.9087134639227164e-16,0.0020744800567626953,0.00014233112335205079,0.002216811180114746,0.003000020980834961,1.3533046962888715,OCT-H,60,30
63,transportation,optimaltree,1,0.0,0.0,0.0021271705627441406,0.00014233112335205079,0.0022695016860961913,0.0035250186920166016,1.5532126341267658,OCT-H,60,30
64,transportation,optimaltree,1,0.0,1.8462710004582501e-16,0.0021054744720458984,0.00014233112335205079,0.002247805595397949,0.0029408931732177734,1.308339644335266,OCT-H,60,30
65,transportation,optimaltree,1,0.0,-1.9520354653873608e-16,0.0021681785583496094,0.00014233112335205079,0.00231050968170166,0.003002166748046875,1.299352593855317,OCT-H,60,30
66,transportation,optimaltree,1,0.0,0.0,0.001972675323486328,0.00014233112335205079,0.002115006446838379,0.0029959678649902344,1.4165289517054487,OCT-H,60,30
67,transportation,optimaltree,1,0.0,0.0,0.0022177696228027344,0.00014233112335205079,0.002360100746154785,0.002961874008178711,1.2549777855900306,OCT-H,60,30
68,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002147674560546875,0.00014233112335205079,0.0022900056838989257,0.0035278797149658203,1.540555003758467,OCT-H,60,30
69,transportation,optimaltree,1,4.9697788719291373e-17,0.0,0.0019485950469970703,0.00014233112335205079,0.002090926170349121,0.0035390853881835938,1.6925922294007514,OCT-H,60,30
70,transportation,optimaltree,1,1.0021101961730457e-16,0.0,0.0021202564239501953,0.00014233112335205079,0.002262587547302246,0.0030219554901123047,1.3356192531491111,OCT-H,60,30
71,transportation,optimaltree,1,9.856240045824372e-17,-1.8761375170113816e-16,0.0021038055419921875,0.00014233112335205079,0.002246136665344238,0.0035371780395507812,1.5747830905065079,OCT-H,60,30
72,transportation,optimaltree,1,0.0,0.0,0.0023071765899658203,0.00014233112335205079,0.002449507713317871,0.002917051315307617,1.1908724759051508,OCT-H,60,30
73,transportation,optimaltree,1,0.0,-1.9022514390050418e-16,0.0022454261779785156,0.00014233112335205079,0.0023877573013305663,0.0035729408264160156,1.4963584550343585,OCT-H,60,30
74,transportation,optimaltree,1,0.0,0.0,0.002223491668701172,0.00014233112335205079,0.0023658227920532226,0.0035021305084228516,1.4803012804621194,OCT-H,60,30
75,transportation,optimaltree,1,4.925936898551845e-17,0.0,0.002172708511352539,0.00014233112335205079,0.0023150396347045897,0.0035419464111328125,1.5299722553496506,OCT-H,60,30
76,transportation,optimaltree,1,1.0141714956943916e-16,0.0,0.001992464065551758,0.00014233112335205079,0.0021347951889038085,0.0035638809204101562,1.6694252164959047,OCT-H,60,30
77,transportation,optimaltree,1,0.0,0.0,0.002156496047973633,0.00014233112335205079,0.0022988271713256835,0.0035331249237060547,1.5369249884359852,OCT-H,60,30
78,transportation,optimaltree,1,0.0,0.0,0.0019850730895996094,0.00014233112335205079,0.00212740421295166,0.0036711692810058594,1.7256566752363,OCT-H,60,30
79,transportation,optimaltree,1,0.0,-1.8988493867891137e-16,0.0020363330841064453,0.00014233112335205079,0.002178664207458496,0.0035228729248046875,1.6169875618024991,OCT-H,60,30
80,transportation,optimaltree,1,1.1903425381757013e-16,-1.8298995159323957e-16,0.0020971298217773438,0.00014233112335205079,0.0022394609451293944,0.003693103790283203,1.6491039052569048,OCT-H,60,30
81,transportation,optimaltree,1,4.7924127255266807e-17,-1.9078687493970942e-16,0.001998424530029297,0.00014233112335205079,0.0021407556533813476,0.0034749507904052734,1.6232356013712026,OCT-H,60,30
82,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0022878646850585938,0.00014233112335205079,0.0024301958084106444,0.003773927688598633,1.5529315273845334,OCT-H,60,30
83,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002233743667602539,0.00014233112335205079,0.0023760747909545897,0.00356292724609375,1.4995013034342835,OCT-H,60,30
84,transportation,optimaltree,1,0.0,1.9335803295714061e-16,0.0021457672119140625,0.00014233112335205079,0.002288098335266113,0.0035049915313720703,1.5318360567595224,OCT-H,60,30
85,transportation,optimaltree,1,0.0,0.0,0.0022089481353759766,0.00014233112335205079,0.0023512792587280272,0.0037081241607666016,1.5770666742378305,OCT-H,60,30
86,transportation,optimaltree,1,9.546382175769822e-17,-1.8907003250514328e-16,0.0020465850830078125,0.00014233112335205079,0.002188916206359863,0.003665924072265625,1.674766746033648,OCT-H,60,30
87,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002023458480834961,0.00014233112335205079,0.0021657896041870116,0.0035059452056884766,1.6187838370405925,OCT-H,60,30
88,transportation,optimaltree,1,0.0,-1.85756799008556e-16,0.0020749568939208984,0.00014233112335205079,0.002217288017272949,0.003509044647216797,1.5825840485678464,OCT-H,60,30
89,transportation,optimaltree,1,0.0,0.0,0.002129793167114258,0.00014233112335205079,0.0022721242904663085,0.00356292724609375,1.568104025401942,OCT-H,60,30
90,transportation,optimaltree,1,0.0,0.0,0.002082347869873047,0.00014233112335205079,0.0022246789932250976,0.003518819808959961,1.5817202480339687,OCT-H,60,30
91,transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.001965045928955078,0.00014233112335205079,0.002107377052307129,0.003576993942260742,1.6973677958316458,OCT-H,60,30
92,transportation,optimaltree,1,0.0,0.0,0.0020990371704101562,0.00014233112335205079,0.002241368293762207,0.0036611557006835938,1.6334467257668883,OCT-H,60,30
93,transportation,optimaltree,1,5.1118615575838e-17,0.0,0.002428770065307617,0.00014233112335205079,0.002571101188659668,0.0037660598754882812,1.4647653278288721,OCT-H,60,30
94,transportation,optimaltree,1,1.1903425381757013e-16,-1.8610590483356901e-16,0.0021843910217285156,0.00014233112335205079,0.0023267221450805663,0.0035059452056884766,1.5068173108255167,OCT-H,60,30
95,transportation,optimaltree,1,0.0,0.0,0.002140045166015625,0.00014233112335205079,0.0022823762893676757,0.0037109851837158203,1.6259304835067032,OCT-H,60,30
96,transportation,optimaltree,1,0.0,0.0,0.002191305160522461,0.00014233112335205079,0.0023336362838745116,0.003823995590209961,1.638642498247851,OCT-H,60,30
97,transportation,optimaltree,1,0.0,1.9700657991029576e-16,0.001890420913696289,0.00014233112335205079,0.0020327520370483397,0.005090951919555664,2.5044628300793574,OCT-H,60,30
98,transportation,optimaltree,1,1.1903425381757013e-16,1.917140397181012e-16,0.0020825862884521484,0.00014233112335205079,0.002224917411804199,0.003551006317138672,1.596017136770546,OCT-H,60,30
99,transportation,optimaltree,1,0.0,0.0,0.0020134449005126953,0.00014233112335205079,0.002155776023864746,0.0035619735717773438,1.652292971229753,OCT-H,60,30
0,transportation,pytorch,1,1.519122080205135e-16,0.0,0.007066249847412109,1.7852783203125e-05,0.007084102630615235,0.010684013366699219,1.508167501770276,NN,80,80
1,transportation,pytorch,1,1.5146729257779398e-16,0.0,0.005247592926025391,1.7852783203125e-05,0.005265445709228516,0.01034998893737793,1.9656434628578465,NN,80,80
2,transportation,pytorch,1,1.5385768632973552e-16,-2.184365852028659e-16,0.005945920944213867,1.7852783203125e-05,0.005963773727416992,0.010468006134033203,1.7552654766073874,NN,80,80
3,transportation,pytorch,1,1.5626661105132204e-16,0.0,0.0060656070709228516,1.7852783203125e-05,0.006083459854125977,0.013885021209716797,2.2824217702857985,NN,80,80
4,transportation,pytorch,1,1.5180858962101776e-16,2.193089933885486e-16,0.005567789077758789,1.7852783203125e-05,0.005585641860961914,0.01085209846496582,1.942856118436666,NN,80,80
5,transportation,pytorch,1,1.5110716279642728e-16,0.0,0.00537872314453125,1.7852783203125e-05,0.005396575927734375,0.010801076889038086,2.00146852998558,NN,80,80
6,transportation,pytorch,1,1.475292978377893e-16,0.0,0.005207061767578125,1.7852783203125e-05,0.00522491455078125,0.01060795783996582,2.0302643683196075,NN,80,80
7,transportation,pytorch,1,1.55907422456996e-16,0.0,0.005288839340209961,1.7852783203125e-05,0.005306692123413086,0.010535001754760742,1.9852295007431076,NN,80,80
8,transportation,pytorch,1,1.6033999565135385e-16,2.1916851934962657e-16,0.005134105682373047,1.7852783203125e-05,0.005151958465576172,0.010660886764526367,2.0692881815253727,NN,80,80
9,transportation,pytorch,1,1.475292978377893e-16,0.0,0.005306720733642578,1.7852783203125e-05,0.005324573516845703,0.010670900344848633,2.0040854560629886,NN,80,80
10,transportation,pytorch,1,1.7964058069476754e-16,-2.1702274755294267e-16,0.005758762359619141,1.7852783203125e-05,0.005776615142822266,0.01036691665649414,1.7946351626653811,NN,80,80
11,transportation,pytorch,1,1.7964058069476754e-16,0.0,0.005689859390258789,1.7852783203125e-05,0.005707712173461914,0.012444019317626953,2.180211429631226,NN,80,80
12,transportation,pytorch,1,1.475292978377893e-16,0.0,0.0058705806732177734,1.7852783203125e-05,0.005888433456420899,0.010410070419311523,1.7678845309799869,NN,80,80
13,transportation,pytorch,1,1.541239088572197e-16,0.0,0.005298137664794922,1.7852783203125e-05,0.005315990447998047,0.012467145919799805,2.345216012285127,NN,80,80
14,transportation,pytorch,1,1.9884945748529271e-16,2.1995615585506774e-16,0.005265712738037109,1.7852783203125e-05,0.005283565521240235,0.012468814849853516,2.3599243351347057,NN,80,80
15,transportation,pytorch,1,1.475292978377893e-16,-2.177550733689551e-16,0.005077362060546875,1.7852783203125e-05,0.00509521484375,0.010555028915405273,2.0715571843555343,NN,80,80
16,transportation,pytorch,1,1.475292978377893e-16,0.0,0.0052013397216796875,1.7852783203125e-05,0.005219192504882813,0.011008977890014648,2.109325892791884,NN,80,80
17,transportation,pytorch,1,1.475292978377893e-16,0.0,0.005673885345458984,1.7852783203125e-05,0.00569173812866211,0.010625839233398438,1.8668882849492814,NN,80,80
18,transportation,pytorch,1,1.7945586644981382e-16,0.0,0.005927324295043945,1.7852783203125e-05,0.0059451770782470706,0.010926961898803711,1.8379539843791355,NN,80,80
19,transportation,pytorch,1,1.475292978377893e-16,-2.2000681897854435e-16,0.005764007568359375,1.7852783203125e-05,0.0057818603515625,0.010541915893554688,1.8232740420141453,NN,80,80
20,transportation,pytorch,1,1.7964058069476754e-16,0.0,0.0052051544189453125,1.7852783203125e-05,0.005223007202148438,0.010854959487915039,2.078296863816299,NN,80,80
21,transportation,pytorch,1,1.475292978377893e-16,0.0,0.0051422119140625,1.7852783203125e-05,0.005160064697265625,0.010539054870605469,2.042426885885797,NN,80,80
22,transportation,pytorch,1,1.5409632292572215e-16,0.0,0.0051076412200927734,1.7852783203125e-05,0.005125494003295899,0.017477989196777344,3.410010661516391,NN,80,80
23,transportation,pytorch,1,1.7945586644981382e-16,0.0,0.005143880844116211,1.7852783203125e-05,0.005161733627319336,0.010484933853149414,2.0312814666871133,NN,80,80
24,transportation,pytorch,1,1.475292978377893e-16,0.0,0.005767822265625,1.7852783203125e-05,0.005785675048828125,0.010944128036499023,1.8915905134899913,NN,80,80
25,transportation,pytorch,1,1.5520884651709388e-16,0.0,0.005602836608886719,1.7852783203125e-05,0.005620689392089844,0.010827064514160156,1.9262876417610608,NN,80,80
26,transportation,pytorch,1,1.475292978377893e-16,0.0,0.00572657585144043,1.7852783203125e-05,0.005744428634643555,0.010669946670532227,1.8574426368853834,NN,80,80
27,transportation,pytorch,1,1.5660178106882722e-16,0.0,0.005190849304199219,1.7852783203125e-05,0.005208702087402344,0.011369943618774414,2.182874625575826,NN,80,80
28,transportation,pytorch,1,1.7964058069476754e-16,0.0,0.0054035186767578125,1.7852783203125e-05,0.005421371459960938,0.010859012603759766,2.0030010273153294,NN,80,80
29,transportation,pytorch,1,1.7964058069476754e-16,0.0,0.005395174026489258,1.7852783203125e-05,0.005413026809692383,0.012452840805053711,2.3005318914652473,NN,80,80
30,transportation,pytorch,1,1.475292978377893e-16,0.0,0.0051555633544921875,1.7852783203125e-05,0.005173416137695313,0.010939836502075195,2.114625270981728,NN,80,80
31,transportation,pytorch,1,1.5455646517780948e-16,0.0,0.005513668060302734,1.7852783203125e-05,0.00553152084350586,0.011385917663574219,2.0583701997510437,NN,80,80
32,transportation,pytorch,1,1.7945586644981382e-16,0.0,0.005791664123535156,1.7852783203125e-05,0.0058095169067382815,0.013215065002441406,2.274727006494061,NN,80,80
33,transportation,pytorch,1,1.475292978377893e-16,0.0,0.005543947219848633,1.7852783203125e-05,0.005561800003051758,0.011018037796020508,1.9810201355631116,NN,80,80
34,transportation,pytorch,1,1.552418111583723e-16,0.0,0.00534367561340332,1.7852783203125e-05,0.0053615283966064456,0.012408018112182617,2.314268841704954,NN,80,80
35,transportation,pytorch,1,1.366900321649207e-16,0.0,0.005276679992675781,1.7852783203125e-05,0.0052945327758789065,0.010397911071777344,1.9638958737112102,NN,80,80
36,transportation,pytorch,1,1.5324915011630216e-16,0.0,0.005259513854980469,1.7852783203125e-05,0.005277366638183594,0.010418176651000977,1.9741240973522332,NN,80,80
37,transportation,pytorch,1,1.475292978377893e-16,0.0,0.005202054977416992,1.7852783203125e-05,0.005219907760620117,0.010390043258666992,1.9904649153096663,NN,80,80
38,transportation,pytorch,1,1.366900321649207e-16,2.1710327799331017e-16,0.005336284637451172,1.7852783203125e-05,0.005354137420654297,0.010766029357910156,2.0107868947066554,NN,80,80
39,transportation,pytorch,1,1.7964058069476754e-16,0.0,0.005627632141113281,1.7852783203125e-05,0.0056454849243164065,0.010788202285766602,1.9109434229997364,NN,80,80
40,transportation,pytorch,1,1.591457492424286e-16,0.0,0.0058672428131103516,1.7852783203125e-05,0.005885095596313477,0.010243892669677734,1.740650173311489,NN,80,80
41,transportation,pytorch,1,1.475292978377893e-16,0.0,0.005405426025390625,1.7852783203125e-05,0.00542327880859375,0.010476827621459961,1.931825375611952,NN,80,80
42,transportation,pytorch,1,1.5712084571916544e-16,-2.1907980936631697e-16,0.005102872848510742,1.7852783203125e-05,0.005120725631713867,0.010291099548339844,2.009695556544687,NN,80,80
43,transportation,pytorch,1,1.7945586644981382e-16,0.0,0.005547761917114258,1.7852783203125e-05,0.005565614700317383,0.012120962142944336,2.177829906596504,NN,80,80
44,transportation,pytorch,1,1.7964058069476754e-16,-2.2104869043125788e-16,0.0052068233489990234,1.7852783203125e-05,0.005224676132202149,0.012753009796142578,2.4409187236582475,NN,80,80
45,transportation,pytorch,1,1.5603365748329444e-16,-2.1941149698396699e-16,0.0052449703216552734,1.7852783203125e-05,0.005262823104858399,0.01230001449584961,2.3371514205930266,NN,80,80
46,transportation,pytorch,1,1.7945586644981382e-16,0.0,0.0056650638580322266,1.7852783203125e-05,0.005682916641235352,0.010304927825927734,1.81331673091155,NN,80,80
47,transportation,pytorch,1,1.519736022459823e-16,0.0,0.0056362152099609375,1.7852783203125e-05,0.005654067993164063,0.0106658935546875,1.8864105574221754,NN,80,80
48,transportation,pytorch,1,1.366900321649207e-16,0.0,0.0056705474853515625,1.7852783203125e-05,0.005688400268554688,0.010525941848754883,1.8504221489022117,NN,80,80
49,transportation,pytorch,1,1.7964058069476754e-16,0.0,0.0053768157958984375,1.7852783203125e-05,0.005394668579101563,0.01067495346069336,1.9787968999703007,NN,80,80
50,transportation,pytorch,1,1.5193241739126134e-16,0.0,0.005406379699707031,1.7852783203125e-05,0.0054242324829101565,0.01093602180480957,2.016141793196571,NN,80,80
51,transportation,pytorch,1,1.475292978377893e-16,0.0,0.0050160884857177734,1.7852783203125e-05,0.005033941268920899,0.010607004165649414,2.107097321761798,NN,80,80
52,transportation,pytorch,1,1.7222125557508543e-16,0.0,0.005089521408081055,1.7852783203125e-05,0.00510737419128418,0.010660886764526367,2.0873518103919917,NN,80,80
53,transportation,pytorch,1,1.475292978377893e-16,0.0,0.005889177322387695,1.7852783203125e-05,0.0059070301055908206,0.010869979858398438,1.8401768171302089,NN,80,80
54,transportation,pytorch,1,1.475292978377893e-16,0.0,0.005667448043823242,1.7852783203125e-05,0.005685300827026367,0.010779857635498047,1.89609274222633,NN,80,80
55,transportation,pytorch,1,1.475292978377893e-16,2.1939819067667215e-16,0.005843400955200195,1.7852783203125e-05,0.0058612537384033206,0.01040196418762207,1.7746995185462995,NN,80,80
56,transportation,pytorch,1,1.5593626700598412e-16,0.0,0.005171298980712891,1.7852783203125e-05,0.005189151763916016,0.012421131134033203,2.3936727425099518,NN,80,80
57,transportation,pytorch,1,1.7945586644981382e-16,0.0,0.0052111148834228516,1.7852783203125e-05,0.005228967666625977,0.010410070419311523,1.990846201967182,NN,80,80
58,transportation,pytorch,1,1.475292978377893e-16,0.0,0.005301237106323242,1.7852783203125e-05,0.005319089889526367,0.012694120407104492,2.386521128755511,NN,80,80
59,transportation,pytorch,1,1.5574416625240288e-16,0.0,0.0050809383392333984,1.7852783203125e-05,0.005098791122436524,0.010602951049804688,2.079502924359437,NN,80,80
60,transportation,pytorch,1,1.5422341087241071e-16,0.0,0.005703926086425781,1.7852783203125e-05,0.0057217788696289065,0.010526895523071289,1.8397941903955517,NN,80,80
61,transportation,pytorch,1,1.523976394451916e-16,-2.1940098751865648e-16,0.0055713653564453125,1.7852783203125e-05,0.005589218139648438,0.011178970336914062,2.000095551399828,NN,80,80
62,transportation,pytorch,1,1.7964058069476754e-16,2.186504773492339e-16,0.00554347038269043,1.7852783203125e-05,0.005561323165893555,0.011008024215698242,1.9793894163907213,NN,80,80
63,transportation,pytorch,1,1.5521633687265359e-16,2.1767246975058242e-16,0.005543231964111328,1.7852783203125e-05,0.005561084747314453,0.01279902458190918,2.3015338128213307,NN,80,80
64,transportation,pytorch,1,1.5097072197279275e-16,0.0,0.005192756652832031,1.7852783203125e-05,0.0052106094360351565,0.010742902755737305,2.0617363261660553,NN,80,80
65,transportation,pytorch,1,1.366900321649207e-16,0.0,0.005466461181640625,1.7852783203125e-05,0.00548431396484375,0.010734081268310547,1.9572331812364363,NN,80,80
66,transportation,pytorch,1,1.475292978377893e-16,0.0,0.0052831172943115234,1.7852783203125e-05,0.005300970077514649,0.012588977813720703,2.374844156755366,NN,80,80
67,transportation,pytorch,1,1.475292978377893e-16,0.0,0.00586700439453125,1.7852783203125e-05,0.005884857177734375,0.012307167053222656,2.0913280784090023,NN,80,80
68,transportation,pytorch,1,1.5861808995771442e-16,-2.2078040460274282e-16,0.005618095397949219,1.7852783203125e-05,0.005635948181152344,0.011124849319458008,1.973909085371219,NN,80,80
69,transportation,pytorch,1,1.5276832885258534e-16,0.0,0.005867481231689453,1.7852783203125e-05,0.005885334014892578,0.01225900650024414,2.082975489449412,NN,80,80
70,transportation,pytorch,1,1.7964058069476754e-16,0.0,0.005231142044067383,1.7852783203125e-05,0.005248994827270508,0.010334968566894531,1.9689424179274233,NN,80,80
71,transportation,pytorch,1,1.5663115354900572e-16,0.0,0.005232572555541992,1.7852783203125e-05,0.005250425338745117,0.010394096374511719,1.9796674943283679,NN,80,80
72,transportation,pytorch,1,1.5651262327504674e-16,0.0,0.005133152008056641,1.7852783203125e-05,0.005151004791259766,0.012198925018310547,2.368261244681757,NN,80,80
73,transportation,pytorch,1,1.5473890939146333e-16,0.0,0.005057811737060547,1.7852783203125e-05,0.005075664520263672,0.010380983352661133,2.0452461566789797,NN,80,80
74,transportation,pytorch,1,1.7945586644981382e-16,0.0,0.00555419921875,1.7852783203125e-05,0.005572052001953125,0.010689973831176758,1.9184985760056958,NN,80,80
75,transportation,pytorch,1,1.366900321649207e-16,0.0,0.005391836166381836,1.7852783203125e-05,0.005409688949584961,0.010512113571166992,1.9432011099221327,NN,80,80
76,transportation,pytorch,1,1.5441886062546694e-16,2.1993550814193093e-16,0.005593776702880859,1.7852783203125e-05,0.005611629486083985,0.010593891143798828,1.8878457977437961,NN,80,80
77,transportation,pytorch,1,1.475292978377893e-16,0.0,0.005278587341308594,1.7852783203125e-05,0.005296440124511719,0.010631084442138672,2.007213183235741,NN,80,80
78,transportation,pytorch,1,1.5326808980661136e-16,0.0,0.005265712738037109,1.7852783203125e-05,0.005283565521240235,0.010627985000610352,2.0115175931641702,NN,80,80
79,transportation,pytorch,1,1.475292978377893e-16,0.0,0.004983425140380859,1.7852783203125e-05,0.005001277923583985,0.010745048522949219,2.1484605908981695,NN,80,80
80,transportation,pytorch,1,1.5503559568606112e-16,0.0,0.0050852298736572266,1.7852783203125e-05,0.005103082656860352,0.010702133178710938,2.097189855297264,NN,80,80
81,transportation,pytorch,1,1.7964058069476754e-16,0.0,0.005366086959838867,1.7852783203125e-05,0.005383939743041992,0.010725021362304688,1.9920396353182286,NN,80,80
82,transportation,pytorch,1,1.5490023421870932e-16,0.0,0.00565648078918457,1.7852783203125e-05,0.0056743335723876956,0.010636091232299805,1.874421215569154,NN,80,80
83,transportation,pytorch,1,1.5154947214696262e-16,0.0,0.0057370662689208984,1.7852783203125e-05,0.005754919052124024,0.01046895980834961,1.8191324175942543,NN,80,80
84,transportation,pytorch,1,1.366900321649207e-16,0.0,0.005254983901977539,1.7852783203125e-05,0.005272836685180664,0.010631799697875977,2.0163339645539766,NN,80,80
85,transportation,pytorch,1,1.7945586644981382e-16,0.0,0.00516963005065918,1.7852783203125e-05,0.005187482833862305,0.012354850769042969,2.3816658608283525,NN,80,80
86,transportation,pytorch,1,1.7964058069476754e-16,-2.192955275393582e-16,0.004996538162231445,1.7852783203125e-05,0.0050143909454345706,0.01240396499633789,2.4736732997715847,NN,80,80
87,transportation,pytorch,1,1.475292978377893e-16,0.0,0.005079030990600586,1.7852783203125e-05,0.005096883773803711,0.011230945587158203,2.2034925820521023,NN,80,80
88,transportation,pytorch,1,1.7964058069476754e-16,0.0,0.005308866500854492,1.7852783203125e-05,0.005326719284057617,0.010731935501098633,2.0147364501107337,NN,80,80
89,transportation,pytorch,1,1.5240446816868269e-16,0.0,0.005591392517089844,1.7852783203125e-05,0.005609245300292969,0.01238393783569336,2.2077725563270607,NN,80,80
90,transportation,pytorch,1,1.366900321649207e-16,0.0,0.0055694580078125,1.7852783203125e-05,0.005587310791015625,0.010583877563476562,1.8942704208427779,NN,80,80
91,transportation,pytorch,1,1.519469966406345e-16,0.0,0.005246400833129883,1.7852783203125e-05,0.005264253616333008,0.011240005493164062,2.1351565316478167,NN,80,80
92,transportation,pytorch,1,1.529448566677022e-16,0.0,0.005578517913818359,1.7852783203125e-05,0.005596370697021485,0.01111292839050293,1.9857384351643257,NN,80,80
93,transportation,pytorch,1,1.5321356021453396e-16,2.1906884273320423e-16,0.005023002624511719,1.7852783203125e-05,0.005040855407714844,0.010825157165527344,2.147484164881984,NN,80,80
94,transportation,pytorch,1,1.475292978377893e-16,0.0,0.005169391632080078,1.7852783203125e-05,0.005187244415283203,0.010961055755615234,2.113078713492008,NN,80,80
95,transportation,pytorch,1,1.366900321649207e-16,0.0,0.004888296127319336,1.7852783203125e-05,0.004906148910522461,0.010592937469482422,2.159114544355395,NN,80,80
96,transportation,pytorch,1,1.475292978377893e-16,0.0,0.005202770233154297,1.7852783203125e-05,0.005220623016357422,0.010569095611572266,2.024489333640226,NN,80,80
97,transportation,pytorch,1,1.5296224095671188e-16,0.0,0.005259037017822266,1.7852783203125e-05,0.005276889801025391,0.010695934295654297,2.026939105981689,NN,80,80
98,transportation,pytorch,1,1.7945586644981382e-16,0.0,0.005569934844970703,1.7852783203125e-05,0.005587787628173828,0.011039018630981445,1.9755615935226873,NN,80,80
99,transportation,pytorch,1,1.5349561271456618e-16,0.0,0.005435943603515625,1.7852783203125e-05,0.00545379638671875,0.010126829147338867,1.8568403418946897,NN,80,80
0,transportation,optimaltree,1,1.519122080205135e-16,0.0,0.00766754150390625,0.0001617574691772461,0.007829298973083496,0.017696857452392578,2.2603374214259744,OCT,80,80
1,transportation,optimaltree,1,1.5146729257779398e-16,0.0,0.005082845687866211,0.0001617574691772461,0.005244603157043457,0.01739978790283203,3.317655765711132,OCT,80,80
2,transportation,optimaltree,1,1.5385768632973552e-16,-2.184365852028659e-16,0.005452632904052734,0.0001617574691772461,0.00561439037322998,0.017573118209838867,3.1300135974921504,OCT,80,80
3,transportation,optimaltree,1,1.5626661105132204e-16,0.0,0.004622936248779297,0.0001617574691772461,0.004784693717956543,0.017706871032714844,3.700732393018697,OCT,80,80
4,transportation,optimaltree,1,1.5180858962101776e-16,2.193089933885486e-16,0.004580020904541016,0.0001617574691772461,0.0047417783737182615,0.0172121524810791,3.629893918382821,OCT,80,80
5,transportation,optimaltree,1,1.5110716279642728e-16,0.0,0.005307435989379883,0.0001617574691772461,0.005469193458557129,0.01783299446105957,3.2606260129924594,OCT,80,80
6,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.0045833587646484375,0.0001617574691772461,0.004745116233825683,0.017448902130126953,3.6772338695819515,OCT,80,80
7,transportation,optimaltree,1,1.55907422456996e-16,0.0,0.004957914352416992,0.0001617574691772461,0.005119671821594238,0.017414093017578125,3.40140806372145,OCT,80,80
8,transportation,optimaltree,1,1.6033999565135385e-16,2.1916851934962657e-16,0.005911588668823242,0.0001617574691772461,0.006073346138000488,0.0176088809967041,2.899370560575595,OCT,80,80
9,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.0053768157958984375,0.0001617574691772461,0.005538573265075683,0.017786026000976562,3.211301024603043,OCT,80,80
10,transportation,optimaltree,1,1.7964058069476754e-16,-2.1702274755294267e-16,0.005376577377319336,0.0001617574691772461,0.005538334846496582,0.010210990905761719,1.843693310132909,OCT,80,80
11,transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.005410671234130859,0.0001617574691772461,0.005572428703308105,0.010207176208496094,1.8317284530597122,OCT,80,80
12,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.009432554244995117,0.0001617574691772461,0.009594311714172363,0.010885000228881836,1.134526431198073,OCT,80,80
13,transportation,optimaltree,1,1.541239088572197e-16,0.0,0.0059359073638916016,0.0001617574691772461,0.0060976648330688474,0.010272979736328125,1.6847399812163693,OCT,80,80
14,transportation,optimaltree,1,1.9884945748529271e-16,2.1995615585506774e-16,0.005185365676879883,0.0001617574691772461,0.005347123146057129,0.010220050811767578,1.9113176436386465,OCT,80,80
15,transportation,optimaltree,1,1.475292978377893e-16,-2.177550733689551e-16,0.005381107330322266,0.0001617574691772461,0.0055428647994995115,0.010126829147338867,1.8270027348048001,OCT,80,80
16,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004889249801635742,0.0001617574691772461,0.005051007270812988,0.010189056396484375,2.01723257366137,OCT,80,80
17,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.00624847412109375,0.0001617574691772461,0.006410231590270996,0.010306835174560547,1.6078725127815265,OCT,80,80
18,transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.005375862121582031,0.0001617574691772461,0.005537619590759277,0.01035618782043457,1.8701515426802018,OCT,80,80
19,transportation,optimaltree,1,1.475292978377893e-16,-2.2000681897854435e-16,0.005226612091064453,0.0001617574691772461,0.005388369560241699,0.010874032974243164,2.0180562696511486,OCT,80,80
20,transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.006232023239135742,0.0001617574691772461,0.006393780708312988,0.012562036514282227,1.9647274574102096,OCT,80,80
21,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.005167722702026367,0.0001617574691772461,0.005329480171203613,0.011327028274536133,2.125353301010224,OCT,80,80
22,transportation,optimaltree,1,1.5409632292572215e-16,0.0,0.005489349365234375,0.0001617574691772461,0.005651106834411621,0.01141500473022461,2.019959109729539,OCT,80,80
23,transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.005303382873535156,0.0001617574691772461,0.005465140342712402,0.011456012725830078,2.0961973540361725,OCT,80,80
24,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.005844593048095703,0.0001617574691772461,0.006006350517272949,0.013125896453857422,2.1853364062104297,OCT,80,80
25,transportation,optimaltree,1,1.5520884651709388e-16,0.0,0.005466938018798828,0.0001617574691772461,0.005628695487976074,0.010805845260620117,1.9197779101220496,OCT,80,80
26,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.005919694900512695,0.0001617574691772461,0.006081452369689941,0.012692928314208984,2.0871541109934113,OCT,80,80
27,transportation,optimaltree,1,1.5660178106882722e-16,0.0,0.005270719528198242,0.0001617574691772461,0.005432476997375488,0.010956048965454102,2.0167685883892625,OCT,80,80
28,transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.005293846130371094,0.0001617574691772461,0.00545560359954834,0.01140284538269043,2.0901161850605225,OCT,80,80
29,transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.005510091781616211,0.0001617574691772461,0.005671849250793457,0.012787818908691406,2.2546119163696865,OCT,80,80
30,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.005655050277709961,0.0001617574691772461,0.005816807746887207,0.012969970703125,2.2297403090321697,OCT,80,80
31,transportation,optimaltree,1,1.5455646517780948e-16,0.0,0.005572319030761719,0.0001617574691772461,0.005734076499938965,0.011262178421020508,1.9640788575353654,OCT,80,80
32,transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.005510568618774414,0.0001617574691772461,0.00567232608795166,0.011643171310424805,2.0526272872703064,OCT,80,80
33,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.005087852478027344,0.0001617574691772461,0.00524960994720459,0.010754823684692383,2.0486900537094783,OCT,80,80
34,transportation,optimaltree,1,1.552418111583723e-16,0.0,0.005196571350097656,0.0001617574691772461,0.005358328819274902,0.012679815292358398,2.3663749874301763,OCT,80,80
35,transportation,optimaltree,1,1.366900321649207e-16,0.0,0.005177974700927734,0.0001617574691772461,0.00533973217010498,0.011062860488891602,2.071800632778573,OCT,80,80
36,transportation,optimaltree,1,1.5324915011630216e-16,0.0,0.0058324337005615234,0.0001617574691772461,0.005994191169738769,0.012784004211425781,2.1327321484114288,OCT,80,80
37,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.006083488464355469,0.0001617574691772461,0.006245245933532715,0.010705947875976562,1.7142556097739752,OCT,80,80
38,transportation,optimaltree,1,1.366900321649207e-16,2.1710327799331017e-16,0.0059566497802734375,0.0001617574691772461,0.006118407249450683,0.011250019073486328,1.8387169429587031,OCT,80,80
39,transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.0052106380462646484,0.0001617574691772461,0.005372395515441894,0.012637853622436523,2.352368433431883,OCT,80,80
40,transportation,optimaltree,1,1.591457492424286e-16,0.0,0.0052585601806640625,0.0001617574691772461,0.005420317649841308,0.010635852813720703,1.9622194677155298,OCT,80,80
41,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.005803108215332031,0.0001617574691772461,0.005964865684509277,0.012411832809448242,2.0808235199128964,OCT,80,80
42,transportation,optimaltree,1,1.5712084571916544e-16,-2.1907980936631697e-16,0.0049703121185302734,0.0001617574691772461,0.005132069587707519,0.010487079620361328,2.043440651210241,OCT,80,80
43,transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.005433797836303711,0.0001617574691772461,0.005595555305480957,0.012738943099975586,2.2766182093665557,OCT,80,80
44,transportation,optimaltree,1,1.7964058069476754e-16,-2.2104869043125788e-16,0.006186962127685547,0.0001617574691772461,0.006348719596862793,0.010915040969848633,1.7192507565214061,OCT,80,80
45,transportation,optimaltree,1,1.5603365748329444e-16,-2.1941149698396699e-16,0.00559687614440918,0.0001617574691772461,0.005758633613586426,0.010734081268310547,1.8639979530882946,OCT,80,80
46,transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.0053904056549072266,0.0001617574691772461,0.0055521631240844724,0.012668132781982422,2.2816571665608874,OCT,80,80
47,transportation,optimaltree,1,1.519736022459823e-16,0.0,0.0049932003021240234,0.0001617574691772461,0.005154957771301269,0.01091313362121582,2.1170170747026336,OCT,80,80
48,transportation,optimaltree,1,1.366900321649207e-16,0.0,0.00521540641784668,0.0001617574691772461,0.005377163887023926,0.011216163635253906,2.085888373668608,OCT,80,80
49,transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.005100250244140625,0.0001617574691772461,0.005262007713317871,0.012521982192993164,2.379696662416642,OCT,80,80
50,transportation,optimaltree,1,1.5193241739126134e-16,0.0,0.005457878112792969,0.0001617574691772461,0.005619635581970215,0.01254582405090332,2.2324977959700405,OCT,80,80
51,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.006246328353881836,0.0001617574691772461,0.006408085823059082,0.012725114822387695,1.9857903239368602,OCT,80,80
52,transportation,optimaltree,1,1.7222125557508543e-16,0.0,0.006028175354003906,0.0001617574691772461,0.006189932823181152,0.010978937149047852,1.7736763003197695,OCT,80,80
53,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.005574941635131836,0.0001617574691772461,0.005736699104309082,0.010644912719726562,1.8555814983795664,OCT,80,80
54,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.00545191764831543,0.0001617574691772461,0.005613675117492676,0.010643959045410156,1.896076780831634,OCT,80,80
55,transportation,optimaltree,1,1.475292978377893e-16,2.1939819067667215e-16,0.005373954772949219,0.0001617574691772461,0.005535712242126465,0.010636091232299805,1.9213591254544875,OCT,80,80
56,transportation,optimaltree,1,1.5593626700598412e-16,0.0,0.00518035888671875,0.0001617574691772461,0.005342116355895996,0.010889053344726562,2.0383407285220425,OCT,80,80
57,transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.006127119064331055,0.0001617574691772461,0.006288876533508301,0.01076507568359375,1.7117645140965052,OCT,80,80
58,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.0059511661529541016,0.0001617574691772461,0.0061129236221313474,0.010677099227905273,1.7466436500612728,OCT,80,80
59,transportation,optimaltree,1,1.5574416625240288e-16,0.0,0.00599360466003418,0.0001617574691772461,0.006155362129211426,0.012890815734863281,2.0942416488686337,OCT,80,80
60,transportation,optimaltree,1,1.5422341087241071e-16,0.0,0.005242347717285156,0.0001617574691772461,0.005404105186462402,0.01081991195678711,2.002165313860215,OCT,80,80
61,transportation,optimaltree,1,1.523976394451916e-16,-2.1940098751865648e-16,0.005273580551147461,0.0001617574691772461,0.005435338020324707,0.012636899948120117,2.3249519902655824,OCT,80,80
62,transportation,optimaltree,1,1.7964058069476754e-16,2.186504773492339e-16,0.004749298095703125,0.0001617574691772461,0.004911055564880371,0.010745048522949219,2.187930554031709,OCT,80,80
63,transportation,optimaltree,1,1.5521633687265359e-16,2.1767246975058242e-16,0.0052337646484375,0.0001617574691772461,0.005395522117614746,0.010762929916381836,1.9947893237698218,OCT,80,80
64,transportation,optimaltree,1,1.5097072197279275e-16,0.0,0.005066871643066406,0.0001617574691772461,0.005228629112243652,0.010834932327270508,2.0722319550068717,OCT,80,80
65,transportation,optimaltree,1,1.366900321649207e-16,0.0,0.0056955814361572266,0.0001617574691772461,0.0058573389053344724,0.01063394546508789,1.8154908973088795,OCT,80,80
66,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.006557464599609375,0.0001617574691772461,0.006719222068786621,0.012301921844482422,1.8308550779456443,OCT,80,80
67,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.006371736526489258,0.0001617574691772461,0.006533493995666504,0.010603904724121094,1.623006729807112,OCT,80,80
68,transportation,optimaltree,1,1.5861808995771442e-16,-2.2078040460274282e-16,0.005955696105957031,0.0001617574691772461,0.006117453575134277,0.01070094108581543,1.7492476165755857,OCT,80,80
69,transportation,optimaltree,1,1.5276832885258534e-16,0.0,0.00511932373046875,0.0001617574691772461,0.005281081199645996,0.012350082397460938,2.338551885604182,OCT,80,80
70,transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.004677772521972656,0.0001617574691772461,0.004839529991149902,0.010679006576538086,2.2066206007746403,OCT,80,80
71,transportation,optimaltree,1,1.5663115354900572e-16,0.0,0.004744529724121094,0.0001617574691772461,0.00490628719329834,0.012907981872558594,2.630906297167038,OCT,80,80
72,transportation,optimaltree,1,1.5651262327504674e-16,0.0,0.004651069641113281,0.0001617574691772461,0.004812827110290527,0.010859012603759766,2.256264842869924,OCT,80,80
73,transportation,optimaltree,1,1.5473890939146333e-16,0.0,0.005471706390380859,0.0001617574691772461,0.005633463859558105,0.010482072830200195,1.8606798750320588,OCT,80,80
74,transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.005820274353027344,0.0001617574691772461,0.00598203182220459,0.012861967086791992,2.150100077878206,OCT,80,80
75,transportation,optimaltree,1,1.366900321649207e-16,0.0,0.0052301883697509766,0.0001617574691772461,0.0053919458389282224,0.012874126434326172,2.3876587078043072,OCT,80,80
76,transportation,optimaltree,1,1.5441886062546694e-16,2.1993550814193093e-16,0.004797697067260742,0.0001617574691772461,0.004959454536437988,0.01270294189453125,2.5613586738623155,OCT,80,80
77,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.0051801204681396484,0.0001617574691772461,0.005341877937316894,0.012555837631225586,2.3504538625852804,OCT,80,80
78,transportation,optimaltree,1,1.5326808980661136e-16,0.0,0.004961967468261719,0.0001617574691772461,0.005123724937438965,0.012824058532714844,2.5028780212243014,OCT,80,80
79,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.0050318241119384766,0.0001617574691772461,0.0051935815811157224,0.012817144393920898,2.4678815945676216,OCT,80,80
80,transportation,optimaltree,1,1.5503559568606112e-16,0.0,0.004904985427856445,0.0001617574691772461,0.005066742897033691,0.010519981384277344,2.0762808767021186,OCT,80,80
81,transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.005862712860107422,0.0001617574691772461,0.006024470329284668,0.010242938995361328,1.7002223325046324,OCT,80,80
82,transportation,optimaltree,1,1.5490023421870932e-16,0.0,0.005979061126708984,0.0001617574691772461,0.00614081859588623,0.010193109512329102,1.6598942556546978,OCT,80,80
83,transportation,optimaltree,1,1.5154947214696262e-16,0.0,0.006192684173583984,0.0001617574691772461,0.00635444164276123,0.01051783561706543,1.6551943047658642,OCT,80,80
84,transportation,optimaltree,1,1.366900321649207e-16,0.0,0.005295515060424805,0.0001617574691772461,0.005457272529602051,0.01049494743347168,1.923112209724476,OCT,80,80
85,transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.004944562911987305,0.0001617574691772461,0.005106320381164551,0.010177850723266602,1.99318686716352,OCT,80,80
86,transportation,optimaltree,1,1.7964058069476754e-16,-2.192955275393582e-16,0.00465703010559082,0.0001617574691772461,0.004818787574768066,0.010277032852172852,2.132700952825773,OCT,80,80
87,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.005223512649536133,0.0001617574691772461,0.005385270118713379,0.01061701774597168,1.971492146527321,OCT,80,80
88,transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.005626201629638672,0.0001617574691772461,0.005787959098815918,0.010573863983154297,1.8268726165182239,OCT,80,80
89,transportation,optimaltree,1,1.5240446816868269e-16,0.0,0.005322694778442383,0.0001617574691772461,0.005484452247619629,0.01046299934387207,1.907756485328729,OCT,80,80
90,transportation,optimaltree,1,1.366900321649207e-16,0.0,0.005133152008056641,0.0001617574691772461,0.0052949094772338865,0.009952068328857422,1.8795540077970287,OCT,80,80
91,transportation,optimaltree,1,1.519469966406345e-16,0.0,0.005053520202636719,0.0001617574691772461,0.005215277671813965,0.01223301887512207,2.345612188826604,OCT,80,80
92,transportation,optimaltree,1,1.529448566677022e-16,0.0,0.004769086837768555,0.0001617574691772461,0.004930844306945801,0.010390043258666992,2.1071529766273756,OCT,80,80
93,transportation,optimaltree,1,1.5321356021453396e-16,2.1906884273320423e-16,0.0047647953033447266,0.0001617574691772461,0.0049265527725219724,0.010600090026855469,2.151624171363363,OCT,80,80
94,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.0056989192962646484,0.0001617574691772461,0.005860676765441894,0.010782003402709961,1.8397198539061554,OCT,80,80
95,transportation,optimaltree,1,1.366900321649207e-16,0.0,0.0051424503326416016,0.0001617574691772461,0.0053042078018188474,0.010787010192871094,2.033670360571499,OCT,80,80
96,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.005865335464477539,0.0001617574691772461,0.006027092933654785,0.010731935501098633,1.7806155669464458,OCT,80,80
97,transportation,optimaltree,1,1.5296224095671188e-16,0.0,0.005568742752075195,0.0001617574691772461,0.005730500221252441,0.010837078094482422,1.891122533123976,OCT,80,80
98,transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.004780292510986328,0.0001617574691772461,0.004942049980163574,0.010612964630126953,2.147482253867388,OCT,80,80
99,transportation,optimaltree,1,1.5349561271456618e-16,0.0,0.005354166030883789,0.0001617574691772461,0.005515923500061035,0.010030031204223633,1.8183775036243066,OCT,80,80
0,transportation,optimaltree,1,1.519122080205135e-16,0.0,0.005305290222167969,0.00013578653335571288,0.005441076755523681,0.01632094383239746,2.9995797827753004,OCT-H,80,80
1,transportation,optimaltree,1,1.5146729257779398e-16,0.0,0.004111766815185547,0.00013578653335571288,0.0042475533485412595,0.016186952590942383,3.810888589898813,OCT-H,80,80
2,transportation,optimaltree,1,1.5385768632973552e-16,-2.184365852028659e-16,0.003978729248046875,0.00013578653335571288,0.004114515781402588,0.016416072845458984,3.9897945998065776,OCT-H,80,80
3,transportation,optimaltree,1,1.5626661105132204e-16,0.0,0.004197120666503906,0.00013578653335571288,0.004332907199859619,0.016601085662841797,3.8313965421137226,OCT-H,80,80
4,transportation,optimaltree,1,1.5180858962101776e-16,2.193089933885486e-16,0.004826784133911133,0.00013578653335571288,0.004962570667266845,0.01653289794921875,3.331518895694498,OCT-H,80,80
5,transportation,optimaltree,1,1.5110716279642728e-16,0.0,0.004805326461791992,0.00013578653335571288,0.004941112995147705,0.01641988754272461,3.3231151683536373,OCT-H,80,80
6,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004069805145263672,0.00013578653335571288,0.0042055916786193845,0.016283035278320312,3.8717584878962197,OCT-H,80,80
7,transportation,optimaltree,1,1.55907422456996e-16,0.0,0.004149198532104492,0.00013578653335571288,0.004284985065460205,0.016356945037841797,3.8172700226401073,OCT-H,80,80
8,transportation,optimaltree,1,1.6033999565135385e-16,2.1916851934962657e-16,0.00444340705871582,0.00013578653335571288,0.004579193592071533,0.016781091690063477,3.6646390576538295,OCT-H,80,80
9,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.0042972564697265625,0.00013578653335571288,0.004433043003082275,0.016653060913085938,3.7565755399862213,OCT-H,80,80
10,transportation,optimaltree,1,1.7964058069476754e-16,-2.1702274755294267e-16,0.004105329513549805,0.00013578653335571288,0.004241116046905517,0.00908207893371582,2.1414360826892387,OCT-H,80,80
11,transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.004116535186767578,0.00013578653335571288,0.004252321720123291,0.009251117706298828,2.1755451057523945,OCT-H,80,80
12,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.00391077995300293,0.00013578653335571288,0.004046566486358642,0.008986949920654297,2.2208828029763388,OCT-H,80,80
13,transportation,optimaltree,1,1.541239088572197e-16,0.0,0.005238056182861328,0.00013578653335571288,0.005373842716217041,0.008782148361206055,1.634239933130815,OCT-H,80,80
14,transportation,optimaltree,1,1.9884945748529271e-16,2.1995615585506774e-16,0.004056215286254883,0.00013578653335571288,0.004192001819610595,0.008833885192871094,2.1073190263289754,OCT-H,80,80
15,transportation,optimaltree,1,1.475292978377893e-16,-2.177550733689551e-16,0.0041005611419677734,0.00013578653335571288,0.004236347675323486,0.008846044540405273,2.0881299691083055,OCT-H,80,80
16,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004162788391113281,0.00013578653335571288,0.004298574924468994,0.008664846420288086,2.015748607978134,OCT-H,80,80
17,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.0038764476776123047,0.00013578653335571288,0.004012234210968017,0.008747100830078125,2.180107234559406,OCT-H,80,80
18,transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.004072427749633789,0.00013578653335571288,0.004208214282989502,0.008661031723022461,2.0581251667796945,OCT-H,80,80
19,transportation,optimaltree,1,1.475292978377893e-16,-2.2000681897854435e-16,0.004036903381347656,0.00013578653335571288,0.004172689914703369,0.008773088455200195,2.102501895548561,OCT-H,80,80
20,transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.003995656967163086,0.00013578653335571288,0.0041314435005187986,0.012412786483764648,3.0044671994681607,OCT-H,80,80
21,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004024505615234375,0.00013578653335571288,0.004160292148590088,0.009958982467651367,2.393818056990647,OCT-H,80,80
22,transportation,optimaltree,1,1.5409632292572215e-16,0.0,0.0045909881591796875,0.00013578653335571288,0.0047267746925354,0.009641170501708984,2.039693264190163,OCT-H,80,80
23,transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.0040438175201416016,0.00013578653335571288,0.004179604053497314,0.009263038635253906,2.2162478829790087,OCT-H,80,80
24,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.0038726329803466797,0.00013578653335571288,0.004008419513702392,0.012809038162231445,3.1955333313903385,OCT-H,80,80
25,transportation,optimaltree,1,1.5520884651709388e-16,0.0,0.004005908966064453,0.00013578653335571288,0.004141695499420166,0.009684085845947266,2.338193584560485,OCT-H,80,80
26,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004410266876220703,0.00013578653335571288,0.004546053409576416,0.012592077255249023,2.769892062579684,OCT-H,80,80
27,transportation,optimaltree,1,1.5660178106882722e-16,0.0,0.0038919448852539062,0.00013578653335571288,0.004027731418609619,0.00989985466003418,2.4579232404358358,OCT-H,80,80
28,transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.0039560794830322266,0.00013578653335571288,0.004091866016387939,0.01267099380493164,3.096629692708476,OCT-H,80,80
29,transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.003797292709350586,0.00013578653335571288,0.0039330792427062986,0.009849071502685547,2.5041629967029433,OCT-H,80,80
30,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.003884553909301758,0.00013578653335571288,0.00402034044265747,0.009646892547607422,2.3995213055217692,OCT-H,80,80
31,transportation,optimaltree,1,1.5455646517780948e-16,0.0,0.004002571105957031,0.00013578653335571288,0.004138357639312744,0.009404897689819336,2.272615977042817,OCT-H,80,80
32,transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.0038421154022216797,0.00013578653335571288,0.003977901935577392,0.009449005126953125,2.3753740740674147,OCT-H,80,80
33,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.003882884979248047,0.00013578653335571288,0.0040186715126037595,0.009299039840698242,2.313958682996026,OCT-H,80,80
34,transportation,optimaltree,1,1.552418111583723e-16,0.0,0.003902912139892578,0.00013578653335571288,0.004038698673248291,0.009784221649169922,2.422617392572285,OCT-H,80,80
35,transportation,optimaltree,1,1.366900321649207e-16,0.0,0.004244089126586914,0.00013578653335571288,0.004379875659942627,0.009513139724731445,2.1720113682076674,OCT-H,80,80
36,transportation,optimaltree,1,1.5324915011630216e-16,0.0,0.004082202911376953,0.00013578653335571288,0.004217989444732666,0.012686014175415039,3.0075974209127194,OCT-H,80,80
37,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004202127456665039,0.00013578653335571288,0.004337913990020752,0.009588956832885742,2.2104995292541223,OCT-H,80,80
38,transportation,optimaltree,1,1.366900321649207e-16,2.1710327799331017e-16,0.004293918609619141,0.00013578653335571288,0.004429705142974853,0.012661933898925781,2.858414610057413,OCT-H,80,80
39,transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.004315376281738281,0.00013578653335571288,0.004451162815093994,0.009683847427368164,2.1755769963143154,OCT-H,80,80
40,transportation,optimaltree,1,1.591457492424286e-16,0.0,0.0041599273681640625,0.00013578653335571288,0.004295713901519775,0.012345075607299805,2.8738123372071533,OCT-H,80,80
41,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004020214080810547,0.00013578653335571288,0.0041560006141662595,0.009680032730102539,2.32917018758537,OCT-H,80,80
42,transportation,optimaltree,1,1.5712084571916544e-16,-2.1907980936631697e-16,0.003987550735473633,0.00013578653335571288,0.004123337268829345,0.009244918823242188,2.2420962003593043,OCT-H,80,80
43,transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.0048520565032958984,0.00013578653335571288,0.004987843036651611,0.009903192520141602,1.985465951388421,OCT-H,80,80
44,transportation,optimaltree,1,1.7964058069476754e-16,-2.2104869043125788e-16,0.004168987274169922,0.00013578653335571288,0.0043047738075256345,0.009803056716918945,2.2772524539573196,OCT-H,80,80
45,transportation,optimaltree,1,1.5603365748329444e-16,-2.1941149698396699e-16,0.004115581512451172,0.00013578653335571288,0.0042513680458068845,0.009480953216552734,2.2300946693861943,OCT-H,80,80
46,transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.0041925907135009766,0.00013578653335571288,0.004328377246856689,0.009696006774902344,2.2401020571725074,OCT-H,80,80
47,transportation,optimaltree,1,1.519736022459823e-16,0.0,0.004007101058959961,0.00013578653335571288,0.0041428875923156736,0.009747982025146484,2.3529438846536106,OCT-H,80,80
48,transportation,optimaltree,1,1.366900321649207e-16,0.0,0.003922939300537109,0.00013578653335571288,0.004058725833892822,0.009473085403442383,2.33400475694524,OCT-H,80,80
49,transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.004647731781005859,0.00013578653335571288,0.004783518314361572,0.00941610336303711,1.9684472273822204,OCT-H,80,80
50,transportation,optimaltree,1,1.5193241739126134e-16,0.0,0.004284381866455078,0.00013578653335571288,0.004420168399810791,0.010158061981201172,2.298116511044239,OCT-H,80,80
51,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.003972768783569336,0.00013578653335571288,0.0041085553169250486,0.012490034103393555,3.0400063136405393,OCT-H,80,80
52,transportation,optimaltree,1,1.7222125557508543e-16,0.0,0.004031658172607422,0.00013578653335571288,0.0041674447059631345,0.009484052658081055,2.2757476888680648,OCT-H,80,80
53,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004382610321044922,0.00013578653335571288,0.0045183968544006345,0.009397029876708984,2.0797265445059057,OCT-H,80,80
54,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004221439361572266,0.00013578653335571288,0.004357225894927978,0.009274959564208984,2.1286386769631305,OCT-H,80,80
55,transportation,optimaltree,1,1.475292978377893e-16,2.1939819067667215e-16,0.005292654037475586,0.00013578653335571288,0.0054284405708312986,0.00993800163269043,1.8307286416821815,OCT-H,80,80
56,transportation,optimaltree,1,1.5593626700598412e-16,0.0,0.004294633865356445,0.00013578653335571288,0.004430420398712158,0.009557962417602539,2.157348864767069,OCT-H,80,80
57,transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.005011558532714844,0.00013578653335571288,0.005147345066070556,0.012356042861938477,2.4004691162799747,OCT-H,80,80
58,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004576921463012695,0.00013578653335571288,0.004712707996368408,0.00979304313659668,2.078007621975127,OCT-H,80,80
59,transportation,optimaltree,1,1.5574416625240288e-16,0.0,0.004357099533081055,0.00013578653335571288,0.004492886066436767,0.012527942657470703,2.7883953592899373,OCT-H,80,80
60,transportation,optimaltree,1,1.5422341087241071e-16,0.0,0.00476384162902832,0.00013578653335571288,0.004899628162384033,0.009621143341064453,1.9636476528829185,OCT-H,80,80
61,transportation,optimaltree,1,1.523976394451916e-16,-2.1940098751865648e-16,0.0039408206939697266,0.00013578653335571288,0.004076607227325439,0.013257980346679688,3.2522094004572324,OCT-H,80,80
62,transportation,optimaltree,1,1.7964058069476754e-16,2.186504773492339e-16,0.004221200942993164,0.00013578653335571288,0.004356987476348877,0.009534835815429688,2.1884010149645436,OCT-H,80,80
63,transportation,optimaltree,1,1.5521633687265359e-16,2.1767246975058242e-16,0.004126548767089844,0.00013578653335571288,0.004262335300445556,0.00975799560546875,2.2893542899941997,OCT-H,80,80
64,transportation,optimaltree,1,1.5097072197279275e-16,0.0,0.004277706146240234,0.00013578653335571288,0.004413492679595947,0.012412071228027344,2.812301306266959,OCT-H,80,80
65,transportation,optimaltree,1,1.366900321649207e-16,0.0,0.004091501235961914,0.00013578653335571288,0.004227287769317627,0.009347915649414062,2.2113270161692857,OCT-H,80,80
66,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004675626754760742,0.00013578653335571288,0.004811413288116455,0.009649991989135742,2.005646036055545,OCT-H,80,80
67,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.005583286285400391,0.00013578653335571288,0.005719072818756103,0.00899505615234375,1.5728172096084925,OCT-H,80,80
68,transportation,optimaltree,1,1.5861808995771442e-16,-2.2078040460274282e-16,0.004173755645751953,0.00013578653335571288,0.004309542179107666,0.009855031967163086,2.2867932503223973,OCT-H,80,80
69,transportation,optimaltree,1,1.5276832885258534e-16,0.0,0.004092216491699219,0.00013578653335571288,0.004228003025054931,0.010020017623901367,2.3699173261048423,OCT-H,80,80
70,transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.00418400764465332,0.00013578653335571288,0.004319794178009033,0.009268045425415039,2.1454831048655714,OCT-H,80,80
71,transportation,optimaltree,1,1.5663115354900572e-16,0.0,0.004706621170043945,0.00013578653335571288,0.004842407703399658,0.009361982345581055,1.9333321188565735,OCT-H,80,80
72,transportation,optimaltree,1,1.5651262327504674e-16,0.0,0.0045795440673828125,0.00013578653335571288,0.004715330600738525,0.009243965148925781,1.9604065826217936,OCT-H,80,80
73,transportation,optimaltree,1,1.5473890939146333e-16,0.0,0.004255771636962891,0.00013578653335571288,0.004391558170318603,0.009659051895141602,2.1994589438492733,OCT-H,80,80
74,transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.004431247711181641,0.00013578653335571288,0.004567034244537353,0.009485006332397461,2.076841517828011,OCT-H,80,80
75,transportation,optimaltree,1,1.366900321649207e-16,0.0,0.004084587097167969,0.00013578653335571288,0.004220373630523681,0.009370803833007812,2.2203730412003937,OCT-H,80,80
76,transportation,optimaltree,1,1.5441886062546694e-16,2.1993550814193093e-16,0.0041408538818359375,0.00013578653335571288,0.00427664041519165,0.009245872497558594,2.161947603711325,OCT-H,80,80
77,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004007101058959961,0.00013578653335571288,0.0041428875923156736,0.009711980819702148,2.344254002381373,OCT-H,80,80
78,transportation,optimaltree,1,1.5326808980661136e-16,0.0,0.004140615463256836,0.00013578653335571288,0.0042764019966125486,0.009618043899536133,2.249097233411368,OCT-H,80,80
79,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004241228103637695,0.00013578653335571288,0.004377014636993408,0.009099960327148438,2.079033560965938,OCT-H,80,80
80,transportation,optimaltree,1,1.5503559568606112e-16,0.0,0.004052400588989258,0.00013578653335571288,0.00418818712234497,0.009608983993530273,2.294306274489043,OCT-H,80,80
81,transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.004046916961669922,0.00013578653335571288,0.0041827034950256345,0.012798070907592773,3.059760492899662,OCT-H,80,80
82,transportation,optimaltree,1,1.5490023421870932e-16,0.0,0.004145145416259766,0.00013578653335571288,0.004280931949615478,0.012276887893676758,2.867807299478211,OCT-H,80,80
83,transportation,optimaltree,1,1.5154947214696262e-16,0.0,0.003923177719116211,0.00013578653335571288,0.0040589642524719236,0.009790897369384766,2.4121664445362074,OCT-H,80,80
84,transportation,optimaltree,1,1.366900321649207e-16,0.0,0.004132270812988281,0.00013578653335571288,0.004268057346343994,0.009374856948852539,2.196516163702209,OCT-H,80,80
85,transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.0038852691650390625,0.00013578653335571288,0.004021055698394775,0.009657859802246094,2.4018219409647963,OCT-H,80,80
86,transportation,optimaltree,1,1.7964058069476754e-16,-2.192955275393582e-16,0.004301548004150391,0.00013578653335571288,0.004437334537506103,0.009329080581665039,2.1024064115094245,OCT-H,80,80
87,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004122734069824219,0.00013578653335571288,0.004258520603179931,0.00911092758178711,2.139458377865726,OCT-H,80,80
88,transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.00426483154296875,0.00013578653335571288,0.004400618076324463,0.009279012680053711,2.1085703233314534,OCT-H,80,80
89,transportation,optimaltree,1,1.5240446816868269e-16,0.0,0.004180192947387695,0.00013578653335571288,0.004315979480743408,0.009385108947753906,2.174502680012131,OCT-H,80,80
90,transportation,optimaltree,1,1.366900321649207e-16,0.0,0.004232645034790039,0.00013578653335571288,0.004368431568145752,0.009207010269165039,2.1076237833967255,OCT-H,80,80
91,transportation,optimaltree,1,1.519469966406345e-16,0.0,0.004129886627197266,0.00013578653335571288,0.004265673160552978,0.009251117706298828,2.1687357090198547,OCT-H,80,80
92,transportation,optimaltree,1,1.529448566677022e-16,0.0,0.0039348602294921875,0.00013578653335571288,0.0040706467628479,0.009248018264770508,2.271879336024829,OCT-H,80,80
93,transportation,optimaltree,1,1.5321356021453396e-16,2.1906884273320423e-16,0.004156351089477539,0.00013578653335571288,0.004292137622833252,0.009330987930297852,2.1739722139054902,OCT-H,80,80
94,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.003945827484130859,0.00013578653335571288,0.004081614017486572,0.00949406623840332,2.326056848523295,OCT-H,80,80
95,transportation,optimaltree,1,1.366900321649207e-16,0.0,0.004189968109130859,0.00013578653335571288,0.004325754642486572,0.01239013671875,2.8642717266154936,OCT-H,80,80
96,transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004900217056274414,0.00013578653335571288,0.005036003589630127,0.009429931640625,1.8725029624765595,OCT-H,80,80
97,transportation,optimaltree,1,1.5296224095671188e-16,0.0,0.004494667053222656,0.00013578653335571288,0.004630453586578369,0.00902414321899414,1.9488680860879655,OCT-H,80,80
98,transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.004987955093383789,0.00013578653335571288,0.005123741626739502,0.012231826782226562,2.387284073496559,OCT-H,80,80
99,transportation,optimaltree,1,1.5349561271456618e-16,0.0,0.004209756851196289,0.00013578653335571288,0.004345543384552002,0.008826971054077148,2.0312698028642866,OCT-H,80,80
0,transportation,pytorch,1,1.9791857923970203e-16,1.591327747036747e-16,0.0031752586364746094,1.743316650390625e-05,0.003192691802978516,0.005304813385009766,1.6615488472958198,NN,80,40
1,transportation,pytorch,1,1.0001021136943515e-16,0.0,0.002568960189819336,1.743316650390625e-05,0.0025863933563232424,0.0050029754638671875,1.934344384096046,NN,80,40
2,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0025882720947265625,1.743316650390625e-05,0.002605705261230469,0.004739046096801758,1.8187191649464916,NN,80,40
3,transportation,pytorch,1,1.9791857923970203e-16,1.5714961921809487e-16,0.002250194549560547,1.743316650390625e-05,0.0022676277160644533,0.004703998565673828,2.0744139491458418,NN,80,40
4,transportation,pytorch,1,1.974400463565215e-16,0.0,0.0022330284118652344,1.743316650390625e-05,0.002250461578369141,0.004972934722900391,2.2097398910067887,NN,80,40
5,transportation,pytorch,1,2.0176411282663042e-16,0.0,0.002163410186767578,1.743316650390625e-05,0.0021808433532714846,0.005002021789550781,2.2936181005606135,NN,80,40
6,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.002387523651123047,1.743316650390625e-05,0.0024049568176269533,0.004659891128540039,1.9376194592708325,NN,80,40
7,transportation,pytorch,1,1.9791857923970203e-16,0.0,0.0025637149810791016,1.743316650390625e-05,0.002581148147583008,0.004923105239868164,1.907331527823449,NN,80,40
8,transportation,pytorch,1,1.1944145677186737e-16,-1.6106322565380652e-16,0.002331972122192383,1.743316650390625e-05,0.0023494052886962893,0.0050449371337890625,2.1473251797217814,NN,80,40
9,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.002625703811645508,1.743316650390625e-05,0.0026431369781494143,0.00489497184753418,1.85195541812645,NN,80,40
10,transportation,pytorch,1,1.1944145677186737e-16,1.5617745265679362e-16,0.00238800048828125,1.743316650390625e-05,0.0024054336547851564,0.004848957061767578,2.01583487955342,NN,80,40
11,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0025255680084228516,1.743316650390625e-05,0.002543001174926758,0.006412982940673828,2.5218167431080842,NN,80,40
12,transportation,pytorch,1,1.1944145677186737e-16,1.5849872571437293e-16,0.002241849899291992,1.743316650390625e-05,0.0022592830657958986,0.004922151565551758,2.1786342933605733,NN,80,40
13,transportation,pytorch,1,2.0228857993872645e-16,0.0,0.002454042434692383,1.743316650390625e-05,0.0024714756011962893,0.0064890384674072266,2.6255725382303114,NN,80,40
14,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0023446083068847656,1.743316650390625e-05,0.002362041473388672,0.004873991012573242,2.0634654672599098,NN,80,40
15,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.002387523651123047,1.743316650390625e-05,0.0024049568176269533,0.006371974945068359,2.649517404373101,NN,80,40
16,transportation,pytorch,1,1.1944145677186737e-16,1.5755169728340604e-16,0.0025281906127929688,1.743316650390625e-05,0.002545623779296875,0.005185127258300781,2.0368788587184556,NN,80,40
17,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.002341032028198242,1.743316650390625e-05,0.0023584651947021486,0.0047969818115234375,2.033942168109566,NN,80,40
18,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0023183822631835938,1.743316650390625e-05,0.0023358154296875,0.004912137985229492,2.1029649529657695,NN,80,40
19,transportation,pytorch,1,1.974400463565215e-16,0.0,0.0025937557220458984,1.743316650390625e-05,0.002611188888549805,0.006504058837890625,2.4908419557126837,NN,80,40
20,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0023164749145507812,1.743316650390625e-05,0.0023339080810546877,0.004869937896728516,2.086602268641103,NN,80,40
21,transportation,pytorch,1,2.0278879124677184e-16,0.0,0.0022323131561279297,1.743316650390625e-05,0.002249746322631836,0.004792213439941406,2.1301128006002465,NN,80,40
22,transportation,pytorch,1,1.0291081436251454e-16,0.0,0.0022199153900146484,1.743316650390625e-05,0.002237348556518555,0.004975795745849609,2.2239698554579435,NN,80,40
23,transportation,pytorch,1,1.974400463565215e-16,1.5605669514293412e-16,0.0023114681243896484,1.743316650390625e-05,0.002328901290893555,0.005033969879150391,2.1615213572314835,NN,80,40
24,transportation,pytorch,1,0.0,0.0,0.0023183822631835938,1.743316650390625e-05,0.0023358154296875,0.004868030548095703,2.0840818526260776,NN,80,40
25,transportation,pytorch,1,1.974400463565215e-16,0.0,0.002493619918823242,1.743316650390625e-05,0.0025110530853271486,0.004734992980957031,1.8856602469398371,NN,80,40
26,transportation,pytorch,1,1.1944145677186737e-16,-1.598926642347287e-16,0.002288341522216797,1.743316650390625e-05,0.0023057746887207033,0.006528139114379883,2.8312129308704677,NN,80,40
27,transportation,pytorch,1,1.9791857923970203e-16,0.0,0.002504110336303711,1.743316650390625e-05,0.0025215435028076174,0.006651878356933594,2.6380184793667243,NN,80,40
28,transportation,pytorch,1,1.9791857923970203e-16,0.0,0.002384662628173828,1.743316650390625e-05,0.0024020957946777346,0.004914045333862305,2.0457324577771776,NN,80,40
29,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0022902488708496094,1.743316650390625e-05,0.002307682037353516,0.004645824432373047,2.0131995470662623,NN,80,40
30,transportation,pytorch,1,1.974400463565215e-16,0.0,0.0024819374084472656,1.743316650390625e-05,0.002499370574951172,0.006474971771240234,2.5906409542197357,NN,80,40
31,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0027430057525634766,1.743316650390625e-05,0.002760438919067383,0.0047419071197509766,1.717809108905418,NN,80,40
32,transportation,pytorch,1,1.974400463565215e-16,-1.5685924994784403e-16,0.002299785614013672,1.743316650390625e-05,0.0023172187805175783,0.004628896713256836,1.9976088370140506,NN,80,40
33,transportation,pytorch,1,2.4448583265791954e-17,0.0,0.0022263526916503906,1.743316650390625e-05,0.002243785858154297,0.00669407844543457,2.9833856119144158,NN,80,40
34,transportation,pytorch,1,1.1944145677186737e-16,1.5768442995751732e-16,0.002363920211791992,1.743316650390625e-05,0.0023813533782958986,0.006315946578979492,2.6522508740383572,NN,80,40
35,transportation,pytorch,1,1.974400463565215e-16,-1.5750009757737345e-16,0.0022907257080078125,1.743316650390625e-05,0.002308158874511719,0.004806041717529297,2.082197101161849,NN,80,40
36,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0023353099822998047,1.743316650390625e-05,0.002352743148803711,0.004870176315307617,2.069999148774032,NN,80,40
37,transportation,pytorch,1,4.9389120854143685e-17,1.6070870424085318e-16,0.0024704933166503906,1.743316650390625e-05,0.002487926483154297,0.006412029266357422,2.5772583353138248,NN,80,40
38,transportation,pytorch,1,1.974400463565215e-16,1.5989711118219755e-16,0.0028221607208251953,1.743316650390625e-05,0.0028395938873291018,0.006560802459716797,2.3104721027160093,NN,80,40
39,transportation,pytorch,1,0.0,0.0,0.0025110244750976562,1.743316650390625e-05,0.0025284576416015627,0.00489497184753418,1.9359516912585617,NN,80,40
40,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.002213001251220703,1.743316650390625e-05,0.0022304344177246096,0.004839897155761719,2.1699347523067583,NN,80,40
41,transportation,pytorch,1,1.9791857923970203e-16,0.0,0.0023021697998046875,1.743316650390625e-05,0.002319602966308594,0.006500959396362305,2.8026172973506336,NN,80,40
42,transportation,pytorch,1,1.974400463565215e-16,0.0,0.0022232532501220703,1.743316650390625e-05,0.0022406864166259768,0.0049970149993896484,2.2301268764391176,NN,80,40
43,transportation,pytorch,1,1.974400463565215e-16,0.0,0.002187967300415039,1.743316650390625e-05,0.0022054004669189455,0.006492137908935547,2.943745594651745,NN,80,40
44,transportation,pytorch,1,1.974400463565215e-16,1.5588894588749805e-16,0.0026645660400390625,1.743316650390625e-05,0.002681999206542969,0.0049250125885009766,1.8363214189198798,NN,80,40
45,transportation,pytorch,1,1.9791857923970203e-16,0.0,0.0024034976959228516,1.743316650390625e-05,0.002420930862426758,0.004805803298950195,1.9851055532138677,NN,80,40
46,transportation,pytorch,1,2.0345436544148486e-16,0.0,0.00238800048828125,1.743316650390625e-05,0.0024054336547851564,0.006451129913330078,2.681898916853006,NN,80,40
47,transportation,pytorch,1,1.974400463565215e-16,0.0,0.002588033676147461,1.743316650390625e-05,0.0026054668426513674,0.00640106201171875,2.4567812212896634,NN,80,40
48,transportation,pytorch,1,2.0176411282663042e-16,0.0,0.0023756027221679688,1.743316650390625e-05,0.002393035888671875,0.006433963775634766,2.6886198431422557,NN,80,40
49,transportation,pytorch,1,0.0,1.6050853394835233e-16,0.002399444580078125,1.743316650390625e-05,0.0024168777465820314,0.006393909454345703,2.6455245671354386,NN,80,40
50,transportation,pytorch,1,1.1944145677186737e-16,-1.5973957461461047e-16,0.002237081527709961,1.743316650390625e-05,0.0022545146942138674,0.006443023681640625,2.8578317534041444,NN,80,40
51,transportation,pytorch,1,2.0176411282663042e-16,0.0,0.0022933483123779297,1.743316650390625e-05,0.002310781478881836,0.006407022476196289,2.772664803985093,NN,80,40
52,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0024034976959228516,1.743316650390625e-05,0.002420930862426758,0.006429195404052734,2.6556708016056536,NN,80,40
53,transportation,pytorch,1,1.0097773599592297e-16,0.0,0.002428770065307617,1.743316650390625e-05,0.0024462032318115236,0.006545066833496094,2.675602234671719,NN,80,40
54,transportation,pytorch,1,1.1944145677186737e-16,1.5812258963787004e-16,0.0025644302368164062,1.743316650390625e-05,0.0025818634033203127,0.00648808479309082,2.5129465736828105,NN,80,40
55,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0024242401123046875,1.743316650390625e-05,0.002441673278808594,0.0064580440521240234,2.6449255550174198,NN,80,40
56,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.002385377883911133,1.743316650390625e-05,0.0024028110504150393,0.006356000900268555,2.6452354208919915,NN,80,40
57,transportation,pytorch,1,2.0176411282663042e-16,0.0,0.0022194385528564453,1.743316650390625e-05,0.0022368717193603518,0.005736112594604492,2.5643457981778104,NN,80,40
58,transportation,pytorch,1,2.1041052813001341e-16,-1.6154345271915668e-16,0.0025293827056884766,1.743316650390625e-05,0.002546815872192383,0.00647282600402832,2.541536698707747,NN,80,40
59,transportation,pytorch,1,0.0,0.0,0.002277374267578125,1.743316650390625e-05,0.0022948074340820314,0.006482839584350586,2.8250037402131087,NN,80,40
60,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0023345947265625,1.743316650390625e-05,0.0023520278930664064,0.006428956985473633,2.7333676630390706,NN,80,40
61,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0025968551635742188,1.743316650390625e-05,0.002614288330078125,0.006484031677246094,2.4802282145567034,NN,80,40
62,transportation,pytorch,1,1.1944145677186737e-16,3.206316761375371e-16,0.002354145050048828,1.743316650390625e-05,0.0023715782165527346,0.006257057189941406,2.6383516032781347,NN,80,40
63,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0024788379669189453,1.743316650390625e-05,0.0024962711334228518,0.00490880012512207,1.9664531065546524,NN,80,40
64,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.002346038818359375,1.743316650390625e-05,0.0023634719848632814,0.006417036056518555,2.7150886905434413,NN,80,40
65,transportation,pytorch,1,1.9791857923970203e-16,0.0,0.0023899078369140625,1.743316650390625e-05,0.002407341003417969,0.006399869918823242,2.6584808341388433,NN,80,40
66,transportation,pytorch,1,0.0,0.0,0.002414226531982422,1.743316650390625e-05,0.0024316596984863283,0.004948139190673828,2.034881440751751,NN,80,40
67,transportation,pytorch,1,1.9384463198282345e-16,0.0,0.002298593521118164,1.743316650390625e-05,0.0023160266876220705,0.006021976470947266,2.600132590497132,NN,80,40
68,transportation,pytorch,1,1.974400463565215e-16,0.0,0.002381563186645508,1.743316650390625e-05,0.0023989963531494143,0.00510406494140625,2.1275834515986687,NN,80,40
69,transportation,pytorch,1,1.974400463565215e-16,1.6072274100519896e-16,0.0021822452545166016,1.743316650390625e-05,0.002199678421020508,0.0064220428466796875,2.9195371402062835,NN,80,40
70,transportation,pytorch,1,1.0593099677372845e-16,3.2318731095032843e-16,0.002197265625,1.743316650390625e-05,0.0022146987915039064,0.0049970149993896484,2.2562955371445303,NN,80,40
71,transportation,pytorch,1,1.9791857923970203e-16,0.0,0.0022575855255126953,1.743316650390625e-05,0.0022750186920166018,0.006680965423583984,2.9366639698515633,NN,80,40
72,transportation,pytorch,1,0.0,0.0,0.0022187232971191406,1.743316650390625e-05,0.002236156463623047,0.005107879638671875,2.2842228268750158,NN,80,40
73,transportation,pytorch,1,0.0,0.0,0.0024046897888183594,1.743316650390625e-05,0.002422122955322266,0.0065000057220458984,2.683598579404515,NN,80,40
74,transportation,pytorch,1,1.974400463565215e-16,1.585461964555237e-16,0.002299070358276367,1.743316650390625e-05,0.0023165035247802736,0.006551027297973633,2.8279807165823394,NN,80,40
75,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0024170875549316406,1.743316650390625e-05,0.002434520721435547,0.006392002105712891,2.6255689875351576,NN,80,40
76,transportation,pytorch,1,1.9791857923970203e-16,0.0,0.002205371856689453,1.743316650390625e-05,0.0022228050231933596,0.005021095275878906,2.2589004539252953,NN,80,40
77,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.002317667007446289,1.743316650390625e-05,0.0023351001739501955,0.006467103958129883,2.7695188541696445,NN,80,40
78,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0024580955505371094,1.743316650390625e-05,0.002475528717041016,0.0063970088958740234,2.584098036043116,NN,80,40
79,transportation,pytorch,1,1.9791857923970203e-16,0.0,0.0024330615997314453,1.743316650390625e-05,0.0024504947662353518,0.0063629150390625,2.5965838110471564,NN,80,40
80,transportation,pytorch,1,1.9791857923970203e-16,0.0,0.0025908946990966797,1.743316650390625e-05,0.002608327865600586,0.006254911422729492,2.3980541346895645,NN,80,40
81,transportation,pytorch,1,0.0,0.0,0.0024640560150146484,1.743316650390625e-05,0.002481489181518555,0.006376981735229492,2.5698204863126097,NN,80,40
82,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0024785995483398438,1.743316650390625e-05,0.00249603271484375,0.0062389373779296875,2.4995415087419,NN,80,40
83,transportation,pytorch,1,0.0,0.0,0.002496480941772461,1.743316650390625e-05,0.0025139141082763674,0.006248950958251953,2.4857456098754565,NN,80,40
84,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.002667665481567383,1.743316650390625e-05,0.0026850986480712893,0.00629115104675293,2.3429869331884228,NN,80,40
85,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0023651123046875,1.743316650390625e-05,0.0023825454711914064,0.006354808807373047,2.667235057719711,NN,80,40
86,transportation,pytorch,1,4.936312798914694e-17,0.0,0.002572774887084961,1.743316650390625e-05,0.0025902080535888674,0.006283998489379883,2.426059358696332,NN,80,40
87,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0022890567779541016,1.743316650390625e-05,0.002306489944458008,0.006226062774658203,2.6993669708459267,NN,80,40
88,transportation,pytorch,1,1.974400463565215e-16,0.0,0.002407550811767578,1.743316650390625e-05,0.0024249839782714846,0.006479024887084961,2.6717804922171795,NN,80,40
89,transportation,pytorch,1,1.9791857923970203e-16,0.0,0.002590179443359375,1.743316650390625e-05,0.0026076126098632814,0.0065000057220458984,2.492703746507307,NN,80,40
90,transportation,pytorch,1,0.0,1.5812878274311706e-16,0.002295255661010742,1.743316650390625e-05,0.0023126888275146486,0.00634002685546875,2.7414093846261696,NN,80,40
91,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.00229644775390625,1.743316650390625e-05,0.0023138809204101564,0.006376028060913086,2.755555830324612,NN,80,40
92,transportation,pytorch,1,1.1944145677186737e-16,0.0,0.002307891845703125,1.743316650390625e-05,0.0023253250122070314,0.004935026168823242,2.122295224502518,NN,80,40
93,transportation,pytorch,1,9.73851507952951e-17,1.5641686134377018e-16,0.002372264862060547,1.743316650390625e-05,0.0023896980285644533,0.006590127944946289,2.7577241417841947,NN,80,40
94,transportation,pytorch,1,9.802831590973563e-17,0.0,0.002244710922241211,1.743316650390625e-05,0.0022621440887451174,0.006357908248901367,2.8105673199748735,NN,80,40
95,transportation,pytorch,1,1.9791857923970203e-16,0.0,0.0024068355560302734,1.743316650390625e-05,0.00242426872253418,0.006440877914428711,2.6568333182535215,NN,80,40
96,transportation,pytorch,1,1.974400463565215e-16,0.0,0.0025506019592285156,1.743316650390625e-05,0.002568035125732422,0.0052411556243896484,2.0409205356546023,NN,80,40
97,transportation,pytorch,1,2.0164537075414092e-16,0.0,0.0024428367614746094,1.743316650390625e-05,0.002460269927978516,0.00660395622253418,2.684240516633201,NN,80,40
98,transportation,pytorch,1,9.923498749475252e-17,0.0,0.002457141876220703,1.743316650390625e-05,0.0024745750427246096,0.006593942642211914,2.6646767741388477,NN,80,40
99,transportation,pytorch,1,1.004674248508155e-16,-1.6036864477293578e-16,0.0022814273834228516,1.743316650390625e-05,0.002298860549926758,0.006330013275146484,2.7535438264614003,NN,80,40
0,transportation,optimaltree,1,1.9791857923970203e-16,1.591327747036747e-16,0.003731966018676758,6.395101547241211e-05,0.00379591703414917,0.00801706314086914,2.112022752010994,OCT,80,40
1,transportation,optimaltree,1,1.0001021136943515e-16,0.0,0.002713441848754883,6.395101547241211e-05,0.002777392864227295,0.009329080581665039,3.3589344531784504,OCT,80,40
2,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0026772022247314453,6.395101547241211e-05,0.0027411532402038573,0.007910013198852539,2.8856515873823523,OCT,80,40
3,transportation,optimaltree,1,1.9791857923970203e-16,1.5714961921809487e-16,0.002762317657470703,6.395101547241211e-05,0.002826268672943115,0.005846977233886719,2.0687973828751427,OCT,80,40
4,transportation,optimaltree,1,1.974400463565215e-16,0.0,0.002712249755859375,6.395101547241211e-05,0.002776200771331787,0.005787849426269531,2.084809386279728,OCT,80,40
5,transportation,optimaltree,1,2.0176411282663042e-16,0.0,0.0026504993438720703,6.395101547241211e-05,0.0027144503593444823,0.005751848220825195,2.118973441906751,OCT,80,40
6,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0027489662170410156,6.395101547241211e-05,0.0028129172325134276,0.0058062076568603516,2.0641231777987037,OCT,80,40
7,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0028030872344970703,6.395101547241211e-05,0.0028670382499694823,0.005778074264526367,2.0153460682248907,OCT,80,40
8,transportation,optimaltree,1,1.1944145677186737e-16,-1.6106322565380652e-16,0.002737283706665039,6.395101547241211e-05,0.002801234722137451,0.00574493408203125,2.0508578008941862,OCT,80,40
9,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002695322036743164,6.395101547241211e-05,0.002759273052215576,0.00521087646484375,1.888496124245349,OCT,80,40
10,transportation,optimaltree,1,1.1944145677186737e-16,1.5617745265679362e-16,0.0027475357055664062,6.395101547241211e-05,0.0028114867210388183,0.005173921585083008,1.8402795739228288,OCT,80,40
11,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0027163028717041016,6.395101547241211e-05,0.0027802538871765136,0.005753040313720703,2.069249984778621,OCT,80,40
12,transportation,optimaltree,1,1.1944145677186737e-16,1.5849872571437293e-16,0.0027205944061279297,6.395101547241211e-05,0.0027845454216003417,0.008419036865234375,3.0234869935774875,OCT,80,40
13,transportation,optimaltree,1,2.0228857993872645e-16,0.0,0.0027816295623779297,6.395101547241211e-05,0.0028455805778503417,0.00506591796875,1.7802757047832343,OCT,80,40
14,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0029001235961914062,6.395101547241211e-05,0.0029640746116638183,0.005003929138183594,1.688192705572532,OCT,80,40
15,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.003011941909790039,6.395101547241211e-05,0.003075892925262451,0.005321979522705078,1.7302226221840864,OCT,80,40
16,transportation,optimaltree,1,1.1944145677186737e-16,1.5755169728340604e-16,0.0028476715087890625,6.395101547241211e-05,0.0029116225242614745,0.004972934722900391,1.7079599712746976,OCT,80,40
17,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002885580062866211,6.395101547241211e-05,0.002949531078338623,0.00557708740234375,1.8908386635767018,OCT,80,40
18,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002737760543823242,6.395101547241211e-05,0.002801711559295654,0.004969120025634766,1.7736015719205565,OCT,80,40
19,transportation,optimaltree,1,1.974400463565215e-16,0.0,0.0028791427612304688,6.395101547241211e-05,0.0029430937767028808,0.0048329830169677734,1.6421437384105773,OCT,80,40
20,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002727031707763672,6.395101547241211e-05,0.002790982723236084,0.0056438446044921875,2.0221711003457132,OCT,80,40
21,transportation,optimaltree,1,2.0278879124677184e-16,0.0,0.0026755332946777344,6.395101547241211e-05,0.0027394843101501464,0.005196094512939453,1.8967418406768186,OCT,80,40
22,transportation,optimaltree,1,1.0291081436251454e-16,0.0,0.0025887489318847656,6.395101547241211e-05,0.0026526999473571776,0.0053348541259765625,2.0111034914791444,OCT,80,40
23,transportation,optimaltree,1,1.974400463565215e-16,1.5605669514293412e-16,0.0028488636016845703,6.395101547241211e-05,0.0029128146171569823,0.006294965744018555,2.161128177172731,OCT,80,40
24,transportation,optimaltree,1,0.0,0.0,0.002924203872680664,6.395101547241211e-05,0.002988154888153076,0.006164073944091797,2.0628361563619277,OCT,80,40
25,transportation,optimaltree,1,1.974400463565215e-16,0.0,0.0030357837677001953,6.395101547241211e-05,0.0030997347831726073,0.006408214569091797,2.067342859098716,OCT,80,40
26,transportation,optimaltree,1,1.1944145677186737e-16,-1.598926642347287e-16,0.003205537796020508,6.395101547241211e-05,0.00326948881149292,0.0060808658599853516,1.859882755557954,OCT,80,40
27,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.002813100814819336,6.395101547241211e-05,0.002877051830291748,0.005285978317260742,1.837289916575718,OCT,80,40
28,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0027680397033691406,6.395101547241211e-05,0.0028319907188415526,0.0065801143646240234,2.3234943253329834,OCT,80,40
29,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002685070037841797,6.395101547241211e-05,0.002749021053314209,0.006338834762573242,2.3058516612417965,OCT,80,40
30,transportation,optimaltree,1,1.974400463565215e-16,0.0,0.0028793811798095703,6.395101547241211e-05,0.0029433321952819823,0.0061490535736083984,2.0891469822757456,OCT,80,40
31,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002665281295776367,6.395101547241211e-05,0.002729232311248779,0.006417036056518555,2.3512238331893394,OCT,80,40
32,transportation,optimaltree,1,1.974400463565215e-16,-1.5685924994784403e-16,0.002747058868408203,6.395101547241211e-05,0.002811009883880615,0.0061931610107421875,2.203180090634364,OCT,80,40
33,transportation,optimaltree,1,2.4448583265791954e-17,0.0,0.0028514862060546875,6.395101547241211e-05,0.0029154372215270995,0.0062711238861083984,2.151006318984841,OCT,80,40
34,transportation,optimaltree,1,1.1944145677186737e-16,1.5768442995751732e-16,0.0028328895568847656,6.395101547241211e-05,0.0028968405723571776,0.0062639713287353516,2.162345897978886,OCT,80,40
35,transportation,optimaltree,1,1.974400463565215e-16,-1.5750009757737345e-16,0.002908945083618164,6.395101547241211e-05,0.002972896099090576,0.006170988082885742,2.07574966537629,OCT,80,40
36,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0030088424682617188,6.395101547241211e-05,0.0030727934837341308,0.006345033645629883,2.0649072836223437,OCT,80,40
37,transportation,optimaltree,1,4.9389120854143685e-17,1.6070870424085318e-16,0.002947568893432617,6.395101547241211e-05,0.003011519908905029,0.0063550472259521484,2.1102457955401017,OCT,80,40
38,transportation,optimaltree,1,1.974400463565215e-16,1.5989711118219755e-16,0.0026776790618896484,6.395101547241211e-05,0.0027416300773620604,0.006475925445556641,2.362071199549883,OCT,80,40
39,transportation,optimaltree,1,0.0,0.0,0.0030553340911865234,6.395101547241211e-05,0.0031192851066589354,0.006259918212890625,2.0068438757095914,OCT,80,40
40,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002848386764526367,6.395101547241211e-05,0.002912337779998779,0.006292819976806641,2.160745233614103,OCT,80,40
41,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.002699613571166992,6.395101547241211e-05,0.002763564586639404,0.0060307979583740234,2.182253307026088,OCT,80,40
42,transportation,optimaltree,1,1.974400463565215e-16,0.0,0.002813100814819336,6.395101547241211e-05,0.002877051830291748,0.006445884704589844,2.240447890692396,OCT,80,40
43,transportation,optimaltree,1,1.974400463565215e-16,0.0,0.003079652786254883,6.395101547241211e-05,0.003143603801727295,0.006267070770263672,1.9935943476147175,OCT,80,40
44,transportation,optimaltree,1,1.974400463565215e-16,1.5588894588749805e-16,0.0027861595153808594,6.395101547241211e-05,0.0028501105308532714,0.006369113922119141,2.234690147336968,OCT,80,40
45,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0027060508728027344,6.395101547241211e-05,0.0027700018882751464,0.005279064178466797,1.9057980432475516,OCT,80,40
46,transportation,optimaltree,1,2.0345436544148486e-16,0.0,0.0028007030487060547,6.395101547241211e-05,0.0028646540641784667,0.006150960922241211,2.147191522759032,OCT,80,40
47,transportation,optimaltree,1,1.974400463565215e-16,0.0,0.002734661102294922,6.395101547241211e-05,0.002798612117767334,0.0066301822662353516,2.3690965332933502,OCT,80,40
48,transportation,optimaltree,1,2.0176411282663042e-16,0.0,0.0027256011962890625,6.395101547241211e-05,0.0027895522117614745,0.005373954772949219,1.9264578559566778,OCT,80,40
49,transportation,optimaltree,1,0.0,1.6050853394835233e-16,0.0027239322662353516,6.395101547241211e-05,0.0027878832817077636,0.009405136108398438,3.3735759922621895,OCT,80,40
50,transportation,optimaltree,1,1.1944145677186737e-16,-1.5973957461461047e-16,0.0026702880859375,6.395101547241211e-05,0.002734239101409912,0.006318807601928711,2.310993065189659,OCT,80,40
51,transportation,optimaltree,1,2.0176411282663042e-16,0.0,0.0026993751525878906,6.395101547241211e-05,0.0027633261680603026,0.005279064178466797,1.9104021231675299,OCT,80,40
52,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0029642581939697266,6.395101547241211e-05,0.0030282092094421386,0.0052738189697265625,1.7415636123430567,OCT,80,40
53,transportation,optimaltree,1,1.0097773599592297e-16,0.0,0.0030040740966796875,6.395101547241211e-05,0.0030680251121520995,0.006273031234741211,2.0446479430349007,OCT,80,40
54,transportation,optimaltree,1,1.1944145677186737e-16,1.5812258963787004e-16,0.0031120777130126953,6.395101547241211e-05,0.0031760287284851073,0.005313873291015625,1.6731187735667052,OCT,80,40
55,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002876758575439453,6.395101547241211e-05,0.002940709590911865,0.0064239501953125,2.184489830333957,OCT,80,40
56,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0027239322662353516,6.395101547241211e-05,0.0027878832817077636,0.0062580108642578125,2.2447176699680074,OCT,80,40
57,transportation,optimaltree,1,2.0176411282663042e-16,0.0,0.0028591156005859375,6.395101547241211e-05,0.0029230666160583495,0.0051081180572509766,1.7475202341228508,OCT,80,40
58,transportation,optimaltree,1,2.1041052813001341e-16,-1.6154345271915668e-16,0.002848386764526367,6.395101547241211e-05,0.002912337779998779,0.005159139633178711,1.771477082298082,OCT,80,40
59,transportation,optimaltree,1,0.0,0.0,0.0026230812072753906,6.395101547241211e-05,0.0026870322227478026,0.006528139114379883,2.429497889572795,OCT,80,40
60,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002655506134033203,6.395101547241211e-05,0.002719457149505615,0.006394863128662109,2.3515219314357156,OCT,80,40
61,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002907276153564453,6.395101547241211e-05,0.002971227169036865,0.00634002685546875,2.133807512780618,OCT,80,40
62,transportation,optimaltree,1,1.1944145677186737e-16,3.206316761375371e-16,0.003249645233154297,6.395101547241211e-05,0.003313596248626709,0.006062030792236328,1.829441590763716,OCT,80,40
63,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002766132354736328,6.395101547241211e-05,0.00283008337020874,0.0063629150390625,2.248313638404648,OCT,80,40
64,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0028972625732421875,6.395101547241211e-05,0.0029612135887145995,0.006356000900268555,2.146417578418435,OCT,80,40
65,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0026831626892089844,6.395101547241211e-05,0.0027471137046813964,0.006237983703613281,2.2707409937138907,OCT,80,40
66,transportation,optimaltree,1,0.0,0.0,0.0026712417602539062,6.395101547241211e-05,0.0027351927757263183,0.0063359737396240234,2.3164633205575553,OCT,80,40
67,transportation,optimaltree,1,1.9384463198282345e-16,0.0,0.0027391910552978516,6.395101547241211e-05,0.0028031420707702636,0.00631403923034668,2.2524863424463075,OCT,80,40
68,transportation,optimaltree,1,1.974400463565215e-16,0.0,0.0026586055755615234,6.395101547241211e-05,0.0027225565910339354,0.006066083908081055,2.2280836798978565,OCT,80,40
69,transportation,optimaltree,1,1.974400463565215e-16,1.6072274100519896e-16,0.0026137828826904297,6.395101547241211e-05,0.0026777338981628417,0.006262063980102539,2.3385684381853102,OCT,80,40
70,transportation,optimaltree,1,1.0593099677372845e-16,3.2318731095032843e-16,0.002798318862915039,6.395101547241211e-05,0.002862269878387451,0.006381988525390625,2.2296948913098706,OCT,80,40
71,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.002805471420288086,6.395101547241211e-05,0.002869422435760498,0.006140947341918945,2.140133591132035,OCT,80,40
72,transportation,optimaltree,1,0.0,0.0,0.0029032230377197266,6.395101547241211e-05,0.0029671740531921386,0.006376981735229492,2.1491768332124037,OCT,80,40
73,transportation,optimaltree,1,0.0,0.0,0.002995014190673828,6.395101547241211e-05,0.00305896520614624,0.006293058395385742,2.057250727383687,OCT,80,40
74,transportation,optimaltree,1,1.974400463565215e-16,1.585461964555237e-16,0.002765655517578125,6.395101547241211e-05,0.002829606533050537,0.00651097297668457,2.3010170851087315,OCT,80,40
75,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002836942672729492,6.395101547241211e-05,0.002900893688201904,0.006339073181152344,2.1852138900965956,OCT,80,40
76,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0026340484619140625,6.395101547241211e-05,0.0026979994773864745,0.005227088928222656,1.9373943442294828,OCT,80,40
77,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0029535293579101562,6.395101547241211e-05,0.0030174803733825683,0.006277799606323242,2.0804773617420036,OCT,80,40
78,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0028276443481445312,6.395101547241211e-05,0.0028915953636169433,0.005416154861450195,1.8730680404312914,OCT,80,40
79,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0027284622192382812,6.395101547241211e-05,0.0027924132347106933,0.006688117980957031,2.3951032382390034,OCT,80,40
80,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.002971172332763672,6.395101547241211e-05,0.003035123348236084,0.006325960159301758,2.084251423579935,OCT,80,40
81,transportation,optimaltree,1,0.0,0.0,0.0029065608978271484,6.395101547241211e-05,0.0029705119132995604,0.00634312629699707,2.1353647055235356,OCT,80,40
82,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002862215042114258,6.395101547241211e-05,0.00292616605758667,0.006354093551635742,2.1714740129533956,OCT,80,40
83,transportation,optimaltree,1,0.0,0.0,0.002912759780883789,6.395101547241211e-05,0.002976710796356201,0.006585836410522461,2.2124542359251693,OCT,80,40
84,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0028002262115478516,6.395101547241211e-05,0.0028641772270202636,0.006346940994262695,2.215973555821374,OCT,80,40
85,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0026388168334960938,6.395101547241211e-05,0.0027027678489685058,0.006335020065307617,2.3439009264984922,OCT,80,40
86,transportation,optimaltree,1,4.936312798914694e-17,0.0,0.0027701854705810547,6.395101547241211e-05,0.0028341364860534667,0.006309032440185547,2.2260863127911215,OCT,80,40
87,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002771615982055664,6.395101547241211e-05,0.002835566997528076,0.006378889083862305,2.249599141696579,OCT,80,40
88,transportation,optimaltree,1,1.974400463565215e-16,0.0,0.0025644302368164062,6.395101547241211e-05,0.0026283812522888183,0.00636601448059082,2.4220285679816187,OCT,80,40
89,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0026924610137939453,6.395101547241211e-05,0.0027564120292663573,0.006260871887207031,2.2713846191105964,OCT,80,40
90,transportation,optimaltree,1,0.0,1.5812878274311706e-16,0.0030624866485595703,6.395101547241211e-05,0.0031264376640319823,0.005320072174072266,1.7016402518677702,OCT,80,40
91,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0028090476989746094,6.395101547241211e-05,0.0028729987144470214,0.006280183792114258,2.185933380524687,OCT,80,40
92,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0027768611907958984,6.395101547241211e-05,0.0028408122062683104,0.005339860916137695,1.8796951464638114,OCT,80,40
93,transportation,optimaltree,1,9.73851507952951e-17,1.5641686134377018e-16,0.0027806758880615234,6.395101547241211e-05,0.0028446269035339354,0.006300926208496094,2.2150272855355233,OCT,80,40
94,transportation,optimaltree,1,9.802831590973563e-17,0.0,0.0026171207427978516,6.395101547241211e-05,0.0026810717582702636,0.005182027816772461,1.9328195154745613,OCT,80,40
95,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0026633739471435547,6.395101547241211e-05,0.0027273249626159667,0.006335020065307617,2.322796202191931,OCT,80,40
96,transportation,optimaltree,1,1.974400463565215e-16,0.0,0.002701997756958008,6.395101547241211e-05,0.00276594877243042,0.006351947784423828,2.296480631795077,OCT,80,40
97,transportation,optimaltree,1,2.0164537075414092e-16,0.0,0.0025806427001953125,6.395101547241211e-05,0.0026445937156677245,0.006451845169067383,2.4396356728989574,OCT,80,40
98,transportation,optimaltree,1,9.923498749475252e-17,0.0,0.0027811527252197266,6.395101547241211e-05,0.0028451037406921386,0.0052759647369384766,1.854401532527237,OCT,80,40
99,transportation,optimaltree,1,1.004674248508155e-16,-1.6036864477293578e-16,0.0029213428497314453,6.395101547241211e-05,0.0029852938652038573,0.006345033645629883,2.125430169400291,OCT,80,40
0,transportation,optimaltree,1,1.9791857923970203e-16,1.591327747036747e-16,0.0027036666870117188,5.615234375e-05,0.002759819030761719,0.005511045455932617,1.9968865329592105,OCT-H,80,40
1,transportation,optimaltree,1,1.0001021136943515e-16,0.0,0.002296924591064453,5.615234375e-05,0.0023530769348144532,0.008858919143676758,3.7648234159310685,OCT-H,80,40
2,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0025043487548828125,5.615234375e-05,0.0025605010986328126,0.008708000183105469,3.4008968743482018,OCT-H,80,40
3,transportation,optimaltree,1,1.9791857923970203e-16,1.5714961921809487e-16,0.0022058486938476562,5.615234375e-05,0.0022620010375976564,0.008683919906616211,3.839043290554328,OCT-H,80,40
4,transportation,optimaltree,1,1.974400463565215e-16,0.0,0.0022516250610351562,5.615234375e-05,0.0023077774047851564,0.008932828903198242,3.8707497892457474,OCT-H,80,40
5,transportation,optimaltree,1,2.0176411282663042e-16,0.0,0.002565145492553711,5.615234375e-05,0.002621297836303711,0.00885009765625,3.37622742966496,OCT-H,80,40
6,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002577543258666992,5.615234375e-05,0.0026336956024169923,0.009005069732666016,3.4191763559926565,OCT-H,80,40
7,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0026464462280273438,5.615234375e-05,0.002702598571777344,0.009023904800415039,3.338973421598656,OCT-H,80,40
8,transportation,optimaltree,1,1.1944145677186737e-16,-1.6106322565380652e-16,0.0024099349975585938,5.615234375e-05,0.002466087341308594,0.008576154708862305,3.477636239887388,OCT-H,80,40
9,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002407073974609375,5.615234375e-05,0.002463226318359375,0.00854802131652832,3.47025413491916,OCT-H,80,40
10,transportation,optimaltree,1,1.1944145677186737e-16,1.5617745265679362e-16,0.0023980140686035156,5.615234375e-05,0.0024541664123535157,0.0044231414794921875,1.8022989220402739,OCT-H,80,40
11,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002323627471923828,5.615234375e-05,0.0023797798156738282,0.004656076431274414,1.9565156409043913,OCT-H,80,40
12,transportation,optimaltree,1,1.1944145677186737e-16,1.5849872571437293e-16,0.002483844757080078,5.615234375e-05,0.0025399971008300782,0.00431513786315918,1.6988751135774842,OCT-H,80,40
13,transportation,optimaltree,1,2.0228857993872645e-16,0.0,0.0023255348205566406,5.615234375e-05,0.0023816871643066407,0.004503965377807617,1.8910818537827643,OCT-H,80,40
14,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0023696422576904297,5.615234375e-05,0.00242579460144043,0.0044460296630859375,1.832813734701981,OCT-H,80,40
15,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0023517608642578125,5.615234375e-05,0.0024079132080078126,0.004628896713256836,1.9223685878140742,OCT-H,80,40
16,transportation,optimaltree,1,1.1944145677186737e-16,1.5755169728340604e-16,0.0024459362030029297,5.615234375e-05,0.00250208854675293,0.004338979721069336,1.7341431528073699,OCT-H,80,40
17,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002386331558227539,5.615234375e-05,0.002442483901977539,0.004456996917724609,1.8247804679965482,OCT-H,80,40
18,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0024030208587646484,5.615234375e-05,0.0024591732025146485,0.004389047622680664,1.784765553801825,OCT-H,80,40
19,transportation,optimaltree,1,1.974400463565215e-16,0.0,0.002435922622680664,5.615234375e-05,0.002492074966430664,0.004498958587646484,1.8053062802080264,OCT-H,80,40
20,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0025207996368408203,5.615234375e-05,0.0025769519805908204,0.006323099136352539,2.453712441666389,OCT-H,80,40
21,transportation,optimaltree,1,2.0278879124677184e-16,0.0,0.0025527477264404297,5.615234375e-05,0.00260890007019043,0.006419181823730469,2.460493560898221,OCT-H,80,40
22,transportation,optimaltree,1,1.0291081436251454e-16,0.0,0.002601146697998047,5.615234375e-05,0.002657299041748047,0.0049250125885009766,1.8533904205456542,OCT-H,80,40
23,transportation,optimaltree,1,1.974400463565215e-16,1.5605669514293412e-16,0.0028688907623291016,5.615234375e-05,0.0029250431060791017,0.0047719478607177734,1.6314111237541284,OCT-H,80,40
24,transportation,optimaltree,1,0.0,0.0,0.0023872852325439453,5.615234375e-05,0.0024434375762939454,0.006521940231323242,2.6691658893186525,OCT-H,80,40
25,transportation,optimaltree,1,1.974400463565215e-16,0.0,0.0022547245025634766,5.615234375e-05,0.0023108768463134767,0.005015850067138672,2.170539756430732,OCT-H,80,40
26,transportation,optimaltree,1,1.1944145677186737e-16,-1.598926642347287e-16,0.002466440200805664,5.615234375e-05,0.002522592544555664,0.006347179412841797,2.5161334225539007,OCT-H,80,40
27,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0027348995208740234,5.615234375e-05,0.0027910518646240235,0.0046710968017578125,1.6735972774146373,OCT-H,80,40
28,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.002352476119995117,5.615234375e-05,0.0024086284637451173,0.006251096725463867,2.5952930555940497,OCT-H,80,40
29,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002620697021484375,5.615234375e-05,0.002676849365234375,0.004765987396240234,1.7804466168842272,OCT-H,80,40
30,transportation,optimaltree,1,1.974400463565215e-16,0.0,0.002407073974609375,5.615234375e-05,0.002463226318359375,0.0048580169677734375,1.9722170600260174,OCT-H,80,40
31,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0027818679809570312,5.615234375e-05,0.0028380203247070314,0.006450176239013672,2.272773095689342,OCT-H,80,40
32,transportation,optimaltree,1,1.974400463565215e-16,-1.5685924994784403e-16,0.0026040077209472656,5.615234375e-05,0.0026601600646972657,0.004719972610473633,1.7743190242993065,OCT-H,80,40
33,transportation,optimaltree,1,2.4448583265791954e-17,0.0,0.0024785995483398438,5.615234375e-05,0.002534751892089844,0.004652976989746094,1.8356735443285626,OCT-H,80,40
34,transportation,optimaltree,1,1.1944145677186737e-16,1.5768442995751732e-16,0.002583742141723633,5.615234375e-05,0.002639894485473633,0.006200075149536133,2.348607182466141,OCT-H,80,40
35,transportation,optimaltree,1,1.974400463565215e-16,-1.5750009757737345e-16,0.0023872852325439453,5.615234375e-05,0.0024434375762939454,0.004822969436645508,1.9738459797121926,OCT-H,80,40
36,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0023360252380371094,5.615234375e-05,0.0023921775817871095,0.006189107894897461,2.5872276130410863,OCT-H,80,40
37,transportation,optimaltree,1,4.9389120854143685e-17,1.6070870424085318e-16,0.002105712890625,5.615234375e-05,0.002161865234375,0.006219148635864258,2.876751305759458,OCT-H,80,40
38,transportation,optimaltree,1,1.974400463565215e-16,1.5989711118219755e-16,0.002110719680786133,5.615234375e-05,0.002166872024536133,0.004878997802734375,2.2516317288183334,OCT-H,80,40
39,transportation,optimaltree,1,0.0,0.0,0.0020186901092529297,5.615234375e-05,0.00207484245300293,0.004642009735107422,2.2372829938914243,OCT-H,80,40
40,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0022220611572265625,5.615234375e-05,0.0022782135009765626,0.004656791687011719,2.0440541174106692,OCT-H,80,40
41,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.002218484878540039,5.615234375e-05,0.002274637222290039,0.004687070846557617,2.060579507196673,OCT-H,80,40
42,transportation,optimaltree,1,1.974400463565215e-16,0.0,0.0022869110107421875,5.615234375e-05,0.0023430633544921876,0.006150960922241211,2.6251790889257918,OCT-H,80,40
43,transportation,optimaltree,1,1.974400463565215e-16,0.0,0.00211334228515625,5.615234375e-05,0.00216949462890625,0.004719972610473633,2.175609262906175,OCT-H,80,40
44,transportation,optimaltree,1,1.974400463565215e-16,1.5588894588749805e-16,0.0022280216217041016,5.615234375e-05,0.0022841739654541017,0.004755973815917969,2.08214167915729,OCT-H,80,40
45,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0019271373748779297,5.615234375e-05,0.00198328971862793,0.006350994110107422,3.2022523237306633,OCT-H,80,40
46,transportation,optimaltree,1,2.0345436544148486e-16,0.0,0.0020220279693603516,5.615234375e-05,0.0020781803131103517,0.006306886672973633,3.0348120580231557,OCT-H,80,40
47,transportation,optimaltree,1,1.974400463565215e-16,0.0,0.0021457672119140625,5.615234375e-05,0.0022019195556640626,0.0048160552978515625,2.187207650462562,OCT-H,80,40
48,transportation,optimaltree,1,2.0176411282663042e-16,0.0,0.0023195743560791016,5.615234375e-05,0.0023757266998291017,0.004901885986328125,2.063320661707739,OCT-H,80,40
49,transportation,optimaltree,1,0.0,1.6050853394835233e-16,0.002323627471923828,5.615234375e-05,0.0023797798156738282,0.006359100341796875,2.672138111229552,OCT-H,80,40
50,transportation,optimaltree,1,1.1944145677186737e-16,-1.5973957461461047e-16,0.0021843910217285156,5.615234375e-05,0.0022405433654785157,0.004628896713256836,2.0659705964977992,OCT-H,80,40
51,transportation,optimaltree,1,2.0176411282663042e-16,0.0,0.0022072792053222656,5.615234375e-05,0.0022634315490722657,0.004881143569946289,2.1565236076818715,OCT-H,80,40
52,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0021622180938720703,5.615234375e-05,0.0022183704376220704,0.006289958953857422,2.8353961300529202,OCT-H,80,40
53,transportation,optimaltree,1,1.0097773599592297e-16,0.0,0.0022106170654296875,5.615234375e-05,0.0022667694091796876,0.00487208366394043,2.1493512503786474,OCT-H,80,40
54,transportation,optimaltree,1,1.1944145677186737e-16,1.5812258963787004e-16,0.002274751663208008,5.615234375e-05,0.002330904006958008,0.006752967834472656,2.8971454055226196,OCT-H,80,40
55,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0024750232696533203,5.615234375e-05,0.0025311756134033204,0.0065000057220458984,2.5679789610908283,OCT-H,80,40
56,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0023679733276367188,5.615234375e-05,0.002424125671386719,0.0064508914947509766,2.6611209026389915,OCT-H,80,40
57,transportation,optimaltree,1,2.0176411282663042e-16,0.0,0.0022864341735839844,5.615234375e-05,0.0023425865173339845,0.005027055740356445,2.1459424030483882,OCT-H,80,40
58,transportation,optimaltree,1,2.1041052813001341e-16,-1.6154345271915668e-16,0.002197265625,5.615234375e-05,0.00225341796875,0.006404876708984375,2.842294149512459,OCT-H,80,40
59,transportation,optimaltree,1,0.0,0.0,0.0022268295288085938,5.615234375e-05,0.002282981872558594,0.00474095344543457,2.0766496232058413,OCT-H,80,40
60,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0021059513092041016,5.615234375e-05,0.0021621036529541017,0.006220102310180664,2.8768751681641547,OCT-H,80,40
61,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0020406246185302734,5.615234375e-05,0.0020967769622802735,0.0047550201416015625,2.267775842229024,OCT-H,80,40
62,transportation,optimaltree,1,1.1944145677186737e-16,3.206316761375371e-16,0.002435445785522461,5.615234375e-05,0.002491598129272461,0.006371021270751953,2.557001948228413,OCT-H,80,40
63,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002249002456665039,5.615234375e-05,0.002305154800415039,0.0061168670654296875,2.6535602139727694,OCT-H,80,40
64,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0024738311767578125,5.615234375e-05,0.0025299835205078126,0.004542112350463867,1.7953130183046349,OCT-H,80,40
65,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0023212432861328125,5.615234375e-05,0.0023773956298828126,0.006181001663208008,2.599904528096017,OCT-H,80,40
66,transportation,optimaltree,1,0.0,0.0,0.0022020339965820312,5.615234375e-05,0.0022581863403320314,0.0046689510345458984,2.067566768586246,OCT-H,80,40
67,transportation,optimaltree,1,1.9384463198282345e-16,0.0,0.002160310745239258,5.615234375e-05,0.002216463088989258,0.004617929458618164,2.0834677922491425,OCT-H,80,40
68,transportation,optimaltree,1,1.974400463565215e-16,0.0,0.0021860599517822266,5.615234375e-05,0.0022422122955322267,0.006172895431518555,2.7530379009242365,OCT-H,80,40
69,transportation,optimaltree,1,1.974400463565215e-16,1.6072274100519896e-16,0.0023043155670166016,5.615234375e-05,0.0023604679107666017,0.004669189453125,1.9780779191396007,OCT-H,80,40
70,transportation,optimaltree,1,1.0593099677372845e-16,3.2318731095032843e-16,0.002187490463256836,5.615234375e-05,0.002243642807006836,0.0045969486236572266,2.048877214011553,OCT-H,80,40
71,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.002057790756225586,5.615234375e-05,0.002113943099975586,0.006209850311279297,2.9375673883327393,OCT-H,80,40
72,transportation,optimaltree,1,0.0,0.0,0.0023560523986816406,5.615234375e-05,0.0024122047424316407,0.0063440799713134766,2.629992330136239,OCT-H,80,40
73,transportation,optimaltree,1,0.0,0.0,0.0026292800903320312,5.615234375e-05,0.0026854324340820314,0.004488229751586914,1.6713247723624585,OCT-H,80,40
74,transportation,optimaltree,1,1.974400463565215e-16,1.585461964555237e-16,0.002434253692626953,5.615234375e-05,0.0024904060363769532,0.006345033645629883,2.5477908232428828,OCT-H,80,40
75,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0023589134216308594,5.615234375e-05,0.0024150657653808595,0.00473785400390625,1.9617908844644167,OCT-H,80,40
76,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.002209186553955078,5.615234375e-05,0.0022653388977050782,0.0065729618072509766,2.901535754279315,OCT-H,80,40
77,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0023441314697265625,5.615234375e-05,0.0024002838134765626,0.006272077560424805,2.6130566415562124,OCT-H,80,40
78,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002326488494873047,5.615234375e-05,0.002382640838623047,0.006338834762573242,2.6604239547226602,OCT-H,80,40
79,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0023806095123291016,5.615234375e-05,0.0024367618560791017,0.004785060882568359,1.9636965633842505,OCT-H,80,40
80,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0022635459899902344,5.615234375e-05,0.0023196983337402345,0.0064220428466796875,2.7684818983875874,OCT-H,80,40
81,transportation,optimaltree,1,0.0,0.0,0.0021784305572509766,5.615234375e-05,0.0022345829010009767,0.006448984146118164,2.8859901072497043,OCT-H,80,40
82,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0022652149200439453,5.615234375e-05,0.0023213672637939454,0.006451129913330078,2.7790216627706816,OCT-H,80,40
83,transportation,optimaltree,1,0.0,0.0,0.002410411834716797,5.615234375e-05,0.002466564178466797,0.005036115646362305,2.0417533386432,OCT-H,80,40
84,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002419710159301758,5.615234375e-05,0.002475862503051758,0.006700038909912109,2.706143374946555,OCT-H,80,40
85,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002592802047729492,5.615234375e-05,0.0026489543914794923,0.0062901973724365234,2.3745963285246776,OCT-H,80,40
86,transportation,optimaltree,1,4.936312798914694e-17,0.0,0.0022923946380615234,5.615234375e-05,0.0023485469818115235,0.004830121994018555,2.0566426950049337,OCT-H,80,40
87,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0022935867309570312,5.615234375e-05,0.0023497390747070314,0.006425142288208008,2.7344067081189016,OCT-H,80,40
88,transportation,optimaltree,1,1.974400463565215e-16,0.0,0.0023026466369628906,5.615234375e-05,0.0023587989807128907,0.006319999694824219,2.679329500521553,OCT-H,80,40
89,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0023758411407470703,5.615234375e-05,0.0024319934844970704,0.004709959030151367,1.936665973891527,OCT-H,80,40
90,transportation,optimaltree,1,0.0,1.5812878274311706e-16,0.0024161338806152344,5.615234375e-05,0.0024722862243652345,0.0060770511627197266,2.4580694188352017,OCT-H,80,40
91,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002247333526611328,5.615234375e-05,0.0023034858703613282,0.00615692138671875,2.6728713494356993,OCT-H,80,40
92,transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002369403839111328,5.615234375e-05,0.0024255561828613282,0.006150007247924805,2.5355039357076015,OCT-H,80,40
93,transportation,optimaltree,1,9.73851507952951e-17,1.5641686134377018e-16,0.002249002456665039,5.615234375e-05,0.002305154800415039,0.006156206130981445,2.670625907584615,OCT-H,80,40
94,transportation,optimaltree,1,9.802831590973563e-17,0.0,0.002370595932006836,5.615234375e-05,0.002426748275756836,0.004942893981933594,2.0368383615692656,OCT-H,80,40
95,transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0026154518127441406,5.615234375e-05,0.0026716041564941407,0.0063169002532958984,2.3644596591679816,OCT-H,80,40
96,transportation,optimaltree,1,1.974400463565215e-16,0.0,0.002771615982055664,5.615234375e-05,0.002827768325805664,0.006561994552612305,2.3205559284078605,OCT-H,80,40
97,transportation,optimaltree,1,2.0164537075414092e-16,0.0,0.0030171871185302734,5.615234375e-05,0.0030733394622802735,0.004694938659667969,1.527634261457257,OCT-H,80,40
98,transportation,optimaltree,1,9.923498749475252e-17,0.0,0.002799510955810547,5.615234375e-05,0.002855663299560547,0.004662990570068359,1.6328922848803424,OCT-H,80,40
99,transportation,optimaltree,1,1.004674248508155e-16,-1.6036864477293578e-16,0.002701282501220703,5.615234375e-05,0.0027574348449707032,0.006234169006347656,2.260858136944988,OCT-H,80,40


==> data/benchmarks/transportation/transportation_n20_m10_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,n,m
transportation,pytorch,1,0.0,0.0,0.0010340213775634766,8.64267349243164e-06,0.0010426640510559082,0.0005619525909423828,0.5389584405190647,NN,20,10
transportation,pytorch,1,1.3004603367178724e-16,0.0,0.0008687973022460938,8.64267349243164e-06,0.0008774399757385254,0.0005660057067871094,0.6450648733102371,NN,20,10
transportation,pytorch,1,1.2801876701145468e-16,-1.3675506874494957e-16,0.0007359981536865234,8.64267349243164e-06,0.0007446408271789551,0.0005459785461425781,0.7332105979348436,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007312297821044922,8.64267349243164e-06,0.0007398724555969238,0.0006361007690429688,0.8597438169660839,NN,20,10
transportation,pytorch,1,1.2888515447836469e-16,0.0,0.0007171630859375,8.64267349243164e-06,0.0007258057594299316,0.0005619525909423828,0.7742465303440913,NN,20,10
transportation,pytorch,1,1.3342633143694174e-16,0.0,0.0007388591766357422,8.64267349243164e-06,0.0007475018501281738,0.0006668567657470703,0.8921138665178215,NN,20,10
transportation,pytorch,1,1.2955466527085645e-16,0.0,0.0007565021514892578,8.64267349243164e-06,0.0007651448249816895,0.0005309581756591797,0.6939316039573109,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007576942443847656,8.64267349243164e-06,0.0007663369178771973,0.0005409717559814453,0.7059189546550517,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0009577274322509766,8.64267349243164e-06,0.0009663701057434082,0.0005731582641601562,0.5931042990193055,NN,20,10
transportation,pytorch,1,1.2923040572488309e-16,0.0,0.0007874965667724609,8.64267349243164e-06,0.0007961392402648926,0.0005459785461425781,0.6857827356442315,NN,20,10
transportation,pytorch,1,1.2675587803819014e-16,0.0,0.0007770061492919922,8.64267349243164e-06,0.0007856488227844238,0.0006539821624755859,0.8324102875350884,NN,20,10
transportation,pytorch,1,1.3679689395952098e-16,0.0,0.0007026195526123047,8.64267349243164e-06,0.0007112622261047363,0.0005319118499755859,0.74784211849493,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0009181499481201172,8.64267349243164e-06,0.0009267926216125488,0.0005779266357421875,0.6235770789118271,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007677078247070312,8.64267349243164e-06,0.0007763504981994629,0.0005300045013427734,0.6826871401151632,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007803440093994141,8.64267349243164e-06,0.0007889866828918457,0.0005319118499755859,0.6741708846415351,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007600784301757812,8.64267349243164e-06,0.0007687211036682129,0.0005209445953369141,0.6776769791424362,NN,20,10
transportation,pytorch,1,1.4184731607937946e-16,0.0,0.0008034706115722656,8.64267349243164e-06,0.0008121132850646973,0.0006461143493652344,0.7955963302752294,NN,20,10
transportation,pytorch,1,1.3159041746517148e-16,0.0,0.0008854866027832031,8.64267349243164e-06,0.0008941292762756348,0.0005869865417480469,0.6564895673621759,NN,20,10
transportation,pytorch,1,1.3412983353738187e-16,0.0,0.0007252693176269531,8.64267349243164e-06,0.0007339119911193848,0.0005619525909423828,0.7656947941200357,NN,20,10
transportation,pytorch,1,1.331263580383555e-16,0.0,0.0006706714630126953,8.64267349243164e-06,0.000679314136505127,0.0005199909210205078,0.7654645959463017,NN,20,10
transportation,pytorch,1,1.3387014219951812e-16,0.0,0.0007607936859130859,8.64267349243164e-06,0.0007694363594055176,0.000518798828125,0.6742582694244326,NN,20,10
transportation,pytorch,1,1.315826060212126e-16,0.0,0.0007331371307373047,8.64267349243164e-06,0.0007417798042297363,0.0005469322204589844,0.7373242265970269,NN,20,10
transportation,pytorch,1,1.2153275680411922e-16,0.0,0.0007357597351074219,8.64267349243164e-06,0.0007444024085998535,0.0005230903625488281,0.7026983745696213,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007359981536865234,8.64267349243164e-06,0.0007446408271789551,0.0005037784576416016,0.676538861762587,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007221698760986328,8.64267349243164e-06,0.0007308125495910645,0.0005271434783935547,0.7213114754098361,NN,20,10
transportation,pytorch,1,1.347100655155041e-16,0.0,0.000766754150390625,8.64267349243164e-06,0.0007753968238830566,0.0005598068237304688,0.7219617188100546,NN,20,10
transportation,pytorch,1,1.2738403957947546e-16,-1.3946473748237982e-16,0.0007340908050537109,8.64267349243164e-06,0.0007427334785461426,0.0005438327789306641,0.7322044779712704,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007414817810058594,8.64267349243164e-06,0.000750124454498291,0.0005519390106201172,0.7357965832340088,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007011890411376953,8.64267349243164e-06,0.000709831714630127,0.0005140304565429688,0.7241581996809136,NN,20,10
transportation,pytorch,1,1.3892806470165073e-16,0.0,0.0007293224334716797,8.64267349243164e-06,0.0007379651069641113,0.0008270740509033203,1.1207495355787094,NN,20,10
transportation,pytorch,1,1.259666272029759e-16,0.0,0.0007348060607910156,8.64267349243164e-06,0.0007434487342834473,0.0005309581756591797,0.7141826344904995,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007328987121582031,8.64267349243164e-06,0.0007415413856506348,0.0005469322204589844,0.7375612892854272,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007481575012207031,8.64267349243164e-06,0.0007568001747131348,0.0006289482116699219,0.8310624556981965,NN,20,10
transportation,pytorch,1,1.3267587552021284e-16,0.0,0.0007555484771728516,8.64267349243164e-06,0.0007641911506652832,0.0005450248718261719,0.7132048982138679,NN,20,10
transportation,pytorch,1,1.256423261072905e-16,0.0,0.0006842613220214844,8.64267349243164e-06,0.000692903995513916,0.0005249977111816406,0.7576774193548387,NN,20,10
transportation,pytorch,1,0.0,0.0,0.000720977783203125,8.64267349243164e-06,0.0007296204566955566,0.0005688667297363281,0.7796748631647741,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007557868957519531,8.64267349243164e-06,0.0007644295692443848,0.0006449222564697266,0.8436647173489279,NN,20,10
transportation,pytorch,1,1.310228752252104e-16,0.0,0.0006911754608154297,8.64267349243164e-06,0.0006998181343078613,0.0005600452423095703,0.8002725491866111,NN,20,10
transportation,pytorch,1,1.3373976017377671e-16,-1.5038744731085177e-16,0.0006780624389648438,8.64267349243164e-06,0.0006867051124572754,0.0005080699920654297,0.7398663310476521,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007288455963134766,8.64267349243164e-06,0.0007374882698059082,0.0005698204040527344,0.7726501252727713,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007073879241943359,8.64267349243164e-06,0.0007160305976867676,0.0005249977111816406,0.7332056938316823,NN,20,10
transportation,pytorch,1,1.2698211243072673e-16,0.0,0.0007040500640869141,8.64267349243164e-06,0.0007126927375793457,0.0005300045013427734,0.743664798862591,NN,20,10
transportation,pytorch,1,0.0,2.761345960927436e-16,0.0007150173187255859,8.64267349243164e-06,0.0007236599922180176,0.0005559921264648438,0.7683057408780166,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007219314575195312,8.64267349243164e-06,0.0007305741310119629,0.0005729198455810547,0.7842049441135678,NN,20,10
transportation,pytorch,1,1.3647901789018047e-16,0.0,0.0007793903350830078,8.64267349243164e-06,0.0007880330085754395,0.0005350112915039062,0.6789199001588382,NN,20,10
transportation,pytorch,1,1.284164557419946e-16,0.0,0.0008504390716552734,8.64267349243164e-06,0.0008590817451477051,0.0005469322204589844,0.6366474710330952,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0008568763732910156,8.64267349243164e-06,0.0008655190467834473,0.0005130767822265625,0.592796639349907,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007460117340087891,8.64267349243164e-06,0.0007546544075012207,0.0008161067962646484,1.0814311665745202,NN,20,10
transportation,pytorch,1,1.3308550328438164e-16,0.0,0.0007202625274658203,8.64267349243164e-06,0.000728905200958252,0.0005669593811035156,0.7778232071305912,NN,20,10
transportation,pytorch,1,1.340488074175946e-16,0.0,0.0007109642028808594,8.64267349243164e-06,0.000719606876373291,0.0005850791931152344,0.8130539219746542,NN,20,10
transportation,pytorch,1,1.379710609043876e-16,0.0,0.0007448196411132812,8.64267349243164e-06,0.0007534623146057129,0.0005209445953369141,0.6914009967565857,NN,20,10
transportation,pytorch,1,1.2674396750598168e-16,0.0,0.0008509159088134766,8.64267349243164e-06,0.0008595585823059082,0.0005478858947753906,0.6374037861452049,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007386207580566406,8.64267349243164e-06,0.0007472634315490723,0.0006659030914306641,0.8911222780569514,NN,20,10
transportation,pytorch,1,1.2742943297360695e-16,0.0,0.0007395744323730469,8.64267349243164e-06,0.0007482171058654785,0.0008509159088134766,1.1372580259698877,NN,20,10
transportation,pytorch,1,1.391621608926882e-16,0.0,0.0007450580596923828,8.64267349243164e-06,0.0007537007331848145,0.0005369186401367188,0.7123764333728747,NN,20,10
transportation,pytorch,1,1.305784370280411e-16,0.0,0.0007483959197998047,8.64267349243164e-06,0.0007570385932922363,0.0005068778991699219,0.6695535784583891,NN,20,10
transportation,pytorch,1,1.1759136565256214e-16,0.0,0.0007255077362060547,8.64267349243164e-06,0.0007341504096984863,0.0005450248718261719,0.7423885686449623,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007145404815673828,8.64267349243164e-06,0.0007231831550598145,0.0005640983581542969,0.7800214291601417,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0008001327514648438,8.64267349243164e-06,0.0008087754249572754,0.0005009174346923828,0.6193529368413295,NN,20,10
transportation,pytorch,1,1.2685373942649075e-16,0.0,0.0007002353668212891,8.64267349243164e-06,0.0007088780403137207,0.0005261898040771484,0.742285377953418,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007052421569824219,8.64267349243164e-06,0.0007138848304748535,0.0005428791046142578,0.7604575436252818,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007357597351074219,8.64267349243164e-06,0.0007444024085998535,0.0005619525909423828,0.7549043157979022,NN,20,10
transportation,pytorch,1,1.3756573735105957e-16,-2.751785239889611e-16,0.0008814334869384766,8.64267349243164e-06,0.0008900761604309082,0.0005958080291748047,0.669389941739771,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007464885711669922,8.64267349243164e-06,0.0007551312446594238,0.0005581378936767578,0.7391270029205147,NN,20,10
transportation,pytorch,1,1.3032358381470697e-16,0.0,0.0007572174072265625,8.64267349243164e-06,0.0007658600807189941,0.0005459785461425781,0.712895945209744,NN,20,10
transportation,pytorch,1,1.3021140701497052e-16,0.0,0.0007138252258300781,8.64267349243164e-06,0.0007224678993225098,0.0005688667297363281,0.7873937793911393,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007259845733642578,8.64267349243164e-06,0.0007346272468566895,0.0005121231079101562,0.6971196754563894,NN,20,10
transportation,pytorch,1,1.3660682819819827e-16,0.0,0.0007457733154296875,8.64267349243164e-06,0.0007544159889221191,0.000553131103515625,0.7331911195385953,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007393360137939453,8.64267349243164e-06,0.000747978687286377,0.0005629062652587891,0.7525699258905092,NN,20,10
transportation,pytorch,1,1.348592598162974e-16,-1.4387169277178272e-16,0.0007517337799072266,8.64267349243164e-06,0.0007603764533996582,0.0005269050598144531,0.6929528886101748,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0009145736694335938,8.64267349243164e-06,0.0009232163429260254,0.0005478858947753906,0.5934534185551036,NN,20,10
transportation,pytorch,1,1.263049413974474e-16,0.0,0.0006749629974365234,8.64267349243164e-06,0.0006836056709289551,0.0005199909210205078,0.760659168192519,NN,20,10
transportation,pytorch,1,1.3064152672796575e-16,0.0,0.0007426738739013672,8.64267349243164e-06,0.0007513165473937988,0.0005381107330322266,0.7162237207457358,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007278919219970703,8.64267349243164e-06,0.000736534595489502,0.0005500316619873047,0.7467831998057781,NN,20,10
transportation,pytorch,1,1.2900258110129755e-16,-1.5022446730652882e-16,0.0007917881011962891,8.64267349243164e-06,0.0008004307746887207,0.0005660057067871094,0.7071263683073944,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0008153915405273438,8.64267349243164e-06,0.0008240342140197754,0.0005061626434326172,0.614249547920434,NN,20,10
transportation,pytorch,1,1.3175227719895915e-16,0.0,0.0008287429809570312,8.64267349243164e-06,0.0008373856544494629,0.0005331039428710938,0.636628941561677,NN,20,10
transportation,pytorch,1,1.3264315984180156e-16,0.0,0.0008084774017333984,8.64267349243164e-06,0.0008171200752258301,0.0005698204040527344,0.6973521044569261,NN,20,10
transportation,pytorch,1,1.343479022005954e-16,0.0,0.0008707046508789062,8.64267349243164e-06,0.0008793473243713379,0.0005440711975097656,0.6187216159425202,NN,20,10
transportation,pytorch,1,1.356914482210076e-16,0.0,0.0007390975952148438,8.64267349243164e-06,0.0007477402687072754,0.0005359649658203125,0.7167795934635313,NN,20,10
transportation,pytorch,1,0.0,0.0,0.000743865966796875,8.64267349243164e-06,0.0007525086402893066,0.0005440711975097656,0.723009900990099,NN,20,10
transportation,pytorch,1,0.0,1.365066294993568e-16,0.0006859302520751953,8.64267349243164e-06,0.000694572925567627,0.00055694580078125,0.8018535999313482,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007357597351074219,8.64267349243164e-06,0.0007444024085998535,0.0005559921264648438,0.7468972695972456,NN,20,10
transportation,pytorch,1,1.2898345595441293e-16,0.0,0.000698089599609375,8.64267349243164e-06,0.0007067322731018066,0.0005140304565429688,0.7273340642658346,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007755756378173828,8.64267349243164e-06,0.0007842183113098145,0.0005710124969482422,0.7281295128068709,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007233619689941406,8.64267349243164e-06,0.0007320046424865723,0.0005481243133544922,0.7487989577395977,NN,20,10
transportation,pytorch,1,1.378171640720096e-16,0.0,0.0007452964782714844,8.64267349243164e-06,0.000753939151763916,0.0005369186401367188,0.7121511581943236,NN,20,10
transportation,pytorch,1,1.3369030850930328e-16,0.0,0.0007762908935546875,8.64267349243164e-06,0.0007849335670471191,0.0005359649658203125,0.682815703546207,NN,20,10
transportation,pytorch,1,1.2891496515253624e-16,0.0,0.0007424354553222656,8.64267349243164e-06,0.0007510781288146973,0.00061798095703125,0.8227918419173081,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007450580596923828,8.64267349243164e-06,0.0007537007331848145,0.0008330345153808594,1.1052589956504548,NN,20,10
transportation,pytorch,1,1.3787974993471846e-16,0.0,0.0007367134094238281,8.64267349243164e-06,0.0007453560829162598,0.0007910728454589844,1.0613354658136744,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0008521080017089844,8.64267349243164e-06,0.000860750675201416,0.0005609989166259766,0.65175541859982,NN,20,10
transportation,pytorch,1,1.3263784163755545e-16,0.0,0.0007975101470947266,8.64267349243164e-06,0.0008061528205871582,0.000759124755859375,0.9416635859519409,NN,20,10
transportation,pytorch,1,1.2827433581367556e-16,0.0,0.0007610321044921875,8.64267349243164e-06,0.0007696747779846191,0.0005211830139160156,0.6771470611012158,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007479190826416016,8.64267349243164e-06,0.0007565617561340332,0.0005440711975097656,0.7191365319467423,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007395744323730469,8.64267349243164e-06,0.0007482171058654785,0.0005621910095214844,0.7513741735043415,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007641315460205078,8.64267349243164e-06,0.0007727742195129395,0.0008020401000976562,1.0378711916698804,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0007464885711669922,8.64267349243164e-06,0.0007551312446594238,0.0005629062652587891,0.7454416291735733,NN,20,10
transportation,pytorch,1,1.3618185086681867e-16,-1.4237623914028486e-16,0.0007638931274414062,8.64267349243164e-06,0.0007725358009338379,0.0005509853363037109,0.713216572795309,NN,20,10
transportation,pytorch,1,0.0,0.0,0.0008046627044677734,8.64267349243164e-06,0.0008133053779602051,0.0005509853363037109,0.677464272627336,NN,20,10
transportation,optimaltree,1,0.0,0.0,0.00083160400390625,4.995107650756836e-05,0.0008815550804138184,0.0011429786682128906,1.2965482175842662,OCT,20,10
transportation,optimaltree,1,1.3004603367178724e-16,0.0,0.0008344650268554688,4.995107650756836e-05,0.0008844161033630372,0.0008180141448974609,0.9249200029114357,OCT,20,10
transportation,optimaltree,1,1.2801876701145468e-16,-1.3675506874494957e-16,0.0007064342498779297,4.995107650756836e-05,0.0007563853263854981,0.0012440681457519531,1.644754468859042,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0008137226104736328,4.995107650756836e-05,0.0008636736869812012,0.001255035400390625,1.4531360852005928,OCT,20,10
transportation,optimaltree,1,1.2888515447836469e-16,0.0,0.0007495880126953125,4.995107650756836e-05,0.0007995390892028809,0.0012290477752685547,1.5371953565070626,OCT,20,10
transportation,optimaltree,1,1.3342633143694174e-16,0.0,0.000713348388671875,4.995107650756836e-05,0.0007632994651794434,0.0012369155883789062,1.6204853334832625,OCT,20,10
transportation,optimaltree,1,1.2955466527085645e-16,0.0,0.0007004737854003906,4.995107650756836e-05,0.000750424861907959,0.0008749961853027344,1.166001061156279,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0006985664367675781,4.995107650756836e-05,0.0007485175132751465,0.0008711814880371094,1.1638758914607692,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007114410400390625,4.995107650756836e-05,0.0007613921165466309,0.0005998611450195312,0.7878478539287492,OCT,20,10
transportation,optimaltree,1,1.2923040572488309e-16,0.0,0.0006909370422363281,4.995107650756836e-05,0.0007408881187438965,0.0008831024169921875,1.1919511119835495,OCT,20,10
transportation,optimaltree,1,1.2675587803819014e-16,0.0,0.0006926059722900391,4.995107650756836e-05,0.0007425570487976075,0.0005729198455810547,0.7715499388346801,OCT,20,10
transportation,optimaltree,1,1.3679689395952098e-16,0.0,0.0007047653198242188,4.995107650756836e-05,0.0007547163963317872,0.0009109973907470703,1.2070724780525097,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007288455963134766,4.995107650756836e-05,0.000778796672821045,0.0005729198455810547,0.7356475259527753,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007243156433105469,4.995107650756836e-05,0.0007742667198181153,0.001062154769897461,1.3718202561347,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0008344650268554688,4.995107650756836e-05,0.0008844161033630372,0.000720977783203125,0.8152020078123525,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0006964206695556641,4.995107650756836e-05,0.0007463717460632325,0.0005741119384765625,0.7692037399656925,OCT,20,10
transportation,optimaltree,1,1.4184731607937946e-16,0.0,0.0007412433624267578,4.995107650756836e-05,0.0007911944389343262,0.0008118152618408203,1.0260629017239664,OCT,20,10
transportation,optimaltree,1,1.3159041746517148e-16,0.0,0.0006678104400634766,4.995107650756836e-05,0.000717761516571045,0.0008549690246582031,1.191160301742894,OCT,20,10
transportation,optimaltree,1,1.3412983353738187e-16,0.0,0.0007462501525878906,4.995107650756836e-05,0.000796201229095459,0.0005669593811035156,0.7120805148060643,OCT,20,10
transportation,optimaltree,1,1.331263580383555e-16,0.0,0.0007383823394775391,4.995107650756836e-05,0.0007883334159851075,0.0008449554443359375,1.0718249755784799,OCT,20,10
transportation,optimaltree,1,1.3387014219951812e-16,0.0,0.0007822513580322266,4.995107650756836e-05,0.000832202434539795,0.0005729198455810547,0.6884380792491641,OCT,20,10
transportation,optimaltree,1,1.315826060212126e-16,0.0,0.0007512569427490234,4.995107650756836e-05,0.0008012080192565918,0.000576019287109375,0.7189384944547107,OCT,20,10
transportation,optimaltree,1,1.2153275680411922e-16,0.0,0.0007078647613525391,4.995107650756836e-05,0.0007578158378601075,0.0008931159973144531,1.1785396302040894,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007262229919433594,4.995107650756836e-05,0.0007761740684509278,0.0005431175231933594,0.6997367539955337,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0006859302520751953,4.995107650756836e-05,0.0007358813285827637,0.0007610321044921875,1.0341777606422788,OCT,20,10
transportation,optimaltree,1,1.347100655155041e-16,0.0,0.0007092952728271484,4.995107650756836e-05,0.0007592463493347168,0.0005750656127929688,0.7574163686092993,OCT,20,10
transportation,optimaltree,1,1.2738403957947546e-16,-1.3946473748237982e-16,0.0006778240203857422,4.995107650756836e-05,0.0007277750968933106,0.0005571842193603516,0.7655994574956347,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007138252258300781,4.995107650756836e-05,0.0007637763023376465,0.0006349086761474609,0.8312756944726253,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007593631744384766,4.995107650756836e-05,0.000809314250946045,0.0007619857788085938,0.9415202783317769,OCT,20,10
transportation,optimaltree,1,1.3892806470165073e-16,0.0,0.0006697177886962891,4.995107650756836e-05,0.0007196688652038575,0.0006260871887207031,0.8699656453018211,OCT,20,10
transportation,optimaltree,1,1.259666272029759e-16,0.0,0.0007534027099609375,4.995107650756836e-05,0.0008033537864685059,0.0005619525909423828,0.6995082371027241,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007586479187011719,4.995107650756836e-05,0.0008085989952087403,0.0005869865417480469,0.72593033781413,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0006875991821289062,4.995107650756836e-05,0.0007375502586364747,0.0005810260772705078,0.7877782842143713,OCT,20,10
transportation,optimaltree,1,1.3267587552021284e-16,0.0,0.0007004737854003906,4.995107650756836e-05,0.000750424861907959,0.0005609989166259766,0.7475750672754018,OCT,20,10
transportation,optimaltree,1,1.256423261072905e-16,0.0,0.0007207393646240234,4.995107650756836e-05,0.0007706904411315918,0.0006089210510253906,0.7900980971443243,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0006937980651855469,4.995107650756836e-05,0.0007437491416931153,0.0006301403045654297,0.8472484460700558,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007262229919433594,4.995107650756836e-05,0.0007761740684509278,0.0005819797515869141,0.7498057140048717,OCT,20,10
transportation,optimaltree,1,1.310228752252104e-16,0.0,0.0007526874542236328,4.995107650756836e-05,0.0008026385307312012,0.0005998611450195312,0.7473615108821895,OCT,20,10
transportation,optimaltree,1,1.3373976017377671e-16,-1.5038744731085177e-16,0.0006995201110839844,4.995107650756836e-05,0.0007494711875915528,0.0005578994750976562,0.7443908242696857,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007092952728271484,4.995107650756836e-05,0.0007592463493347168,0.0005910396575927734,0.7784557121817799,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0006976127624511719,4.995107650756836e-05,0.0007475638389587403,0.0006508827209472656,0.870671756747706,OCT,20,10
transportation,optimaltree,1,1.2698211243072673e-16,0.0,0.0007460117340087891,4.995107650756836e-05,0.0007959628105163575,0.0006601810455322266,0.8294119232831412,OCT,20,10
transportation,optimaltree,1,0.0,2.761345960927436e-16,0.0006797313690185547,4.995107650756836e-05,0.0007296824455261231,0.0005600452423095703,0.7675191389670348,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007221698760986328,4.995107650756836e-05,0.0007721209526062012,0.0006759166717529297,0.8754025771110788,OCT,20,10
transportation,optimaltree,1,1.3647901789018047e-16,0.0,0.0007557868957519531,4.995107650756836e-05,0.0008057379722595215,0.0005390644073486328,0.6690319010744161,OCT,20,10
transportation,optimaltree,1,1.284164557419946e-16,0.0,0.0007259845733642578,4.995107650756836e-05,0.0007759356498718262,0.0006351470947265625,0.8185564032680802,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007193088531494141,4.995107650756836e-05,0.0007692599296569825,0.0005960464477539062,0.7748310093568592,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0006911754608154297,4.995107650756836e-05,0.0007411265373229981,0.0005328655242919922,0.718993987473098,OCT,20,10
transportation,optimaltree,1,1.3308550328438164e-16,0.0,0.0007390975952148438,4.995107650756836e-05,0.0007890486717224122,0.0005450248718261719,0.6907366951603107,OCT,20,10
transportation,optimaltree,1,1.340488074175946e-16,0.0,0.0007112026214599609,4.995107650756836e-05,0.0007611536979675293,0.0006570816040039062,0.8632705927311112,OCT,20,10
transportation,optimaltree,1,1.379710609043876e-16,0.0,0.0007805824279785156,4.995107650756836e-05,0.000830533504486084,0.0005598068237304688,0.6740328002503222,OCT,20,10
transportation,optimaltree,1,1.2674396750598168e-16,0.0,0.0007092952728271484,4.995107650756836e-05,0.0007592463493347168,0.0006220340728759766,0.8192783191134585,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0006949901580810547,4.995107650756836e-05,0.0007449412345886231,0.0005459785461425781,0.7329149210596221,OCT,20,10
transportation,optimaltree,1,1.2742943297360695e-16,0.0,0.0006866455078125,4.995107650756836e-05,0.0007365965843200684,0.0005738735198974609,0.779087945984962,OCT,20,10
transportation,optimaltree,1,1.391621608926882e-16,0.0,0.0007021427154541016,4.995107650756836e-05,0.00075209379196167,0.0005619525909423828,0.7471841902545878,OCT,20,10
transportation,optimaltree,1,1.305784370280411e-16,0.0,0.0007152557373046875,4.995107650756836e-05,0.0007652068138122559,0.0006361007690429688,0.8312795411137525,OCT,20,10
transportation,optimaltree,1,1.1759136565256214e-16,0.0,0.0006985664367675781,4.995107650756836e-05,0.0007485175132751465,0.0005269050598144531,0.7039315052348933,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007245540618896484,4.995107650756836e-05,0.0007745051383972168,0.0006430149078369141,0.8302267808933942,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0006971359252929688,4.995107650756836e-05,0.0007470870018005372,0.0006730556488037109,0.9009066510079751,OCT,20,10
transportation,optimaltree,1,1.2685373942649075e-16,0.0,0.0006859302520751953,4.995107650756836e-05,0.0007358813285827637,0.0006358623504638672,0.8640827342208514,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0006847381591796875,4.995107650756836e-05,0.0007346892356872559,0.0005738735198974609,0.7811105594335244,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0006821155548095703,4.995107650756836e-05,0.0007320666313171387,0.0006580352783203125,0.89887347704453,OCT,20,10
transportation,optimaltree,1,1.3756573735105957e-16,-2.751785239889611e-16,0.0007154941558837891,4.995107650756836e-05,0.0007654452323913575,0.0006239414215087891,0.8151352900318017,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0006868839263916016,4.995107650756836e-05,0.00073683500289917,0.0006358623504638672,0.8629643651047885,OCT,20,10
transportation,optimaltree,1,1.3032358381470697e-16,0.0,0.0006968975067138672,4.995107650756836e-05,0.0007468485832214356,0.0005300045013427734,0.7096545581658159,OCT,20,10
transportation,optimaltree,1,1.3021140701497052e-16,0.0,0.0008077621459960938,4.995107650756836e-05,0.0008577132225036622,0.0006270408630371094,0.7310612062231933,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007216930389404297,4.995107650756836e-05,0.0007716441154479981,0.0006258487701416016,0.8110588257104102,OCT,20,10
transportation,optimaltree,1,1.3660682819819827e-16,0.0,0.0007102489471435547,4.995107650756836e-05,0.0007602000236511231,0.0006392002105712891,0.8408316110032585,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007145404815673828,4.995107650756836e-05,0.0007644915580749512,0.0007448196411132812,0.9742679735912253,OCT,20,10
transportation,optimaltree,1,1.348592598162974e-16,-1.4387169277178272e-16,0.0006957054138183594,4.995107650756836e-05,0.0007456564903259278,0.0007109642028808594,0.9534741695470198,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007493495941162109,4.995107650756836e-05,0.0007993006706237793,0.0006639957427978516,0.830720862875875,OCT,20,10
transportation,optimaltree,1,1.263049413974474e-16,0.0,0.0007045269012451172,4.995107650756836e-05,0.0007544779777526856,0.0006420612335205078,0.851000628849332,OCT,20,10
transportation,optimaltree,1,1.3064152672796575e-16,0.0,0.0007293224334716797,4.995107650756836e-05,0.0007792735099792481,0.0006351470947265625,0.8150502828505954,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007259845733642578,4.995107650756836e-05,0.0007759356498718262,0.0006589889526367188,0.8492829949823475,OCT,20,10
transportation,optimaltree,1,1.2900258110129755e-16,-1.5022446730652882e-16,0.0007104873657226562,4.995107650756836e-05,0.0007604384422302247,0.0006589889526367188,0.8665907929431166,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007262229919433594,4.995107650756836e-05,0.0007761740684509278,0.0006339550018310547,0.8167691083731888,OCT,20,10
transportation,optimaltree,1,1.3175227719895915e-16,0.0,0.0007038116455078125,4.995107650756836e-05,0.0007537627220153809,0.0006270408630371094,0.8318809682714905,OCT,20,10
transportation,optimaltree,1,1.3264315984180156e-16,0.0,0.0007207393646240234,4.995107650756836e-05,0.0007706904411315918,0.0006480216979980469,0.8408326656375386,OCT,20,10
transportation,optimaltree,1,1.343479022005954e-16,0.0,0.0007338523864746094,4.995107650756836e-05,0.0007838034629821778,0.0006320476531982422,0.8063853798163351,OCT,20,10
transportation,optimaltree,1,1.356914482210076e-16,0.0,0.0007581710815429688,4.995107650756836e-05,0.0008081221580505372,0.0006468296051025391,0.8004106788296833,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.00077056884765625,4.995107650756836e-05,0.0008205199241638184,0.0006368160247802734,0.7761128109463578,OCT,20,10
transportation,optimaltree,1,0.0,1.365066294993568e-16,0.0006961822509765625,4.995107650756836e-05,0.0007461333274841309,0.0006251335144042969,0.8378308425280634,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007982254028320312,4.995107650756836e-05,0.0008481764793395997,0.0006079673767089844,0.7167934875797959,OCT,20,10
transportation,optimaltree,1,1.2898345595441293e-16,0.0,0.0007052421569824219,4.995107650756836e-05,0.0007551932334899903,0.0006761550903320312,0.8953405040552358,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007193088531494141,4.995107650756836e-05,0.0007692599296569825,0.0007739067077636719,1.006040582548946,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007433891296386719,4.995107650756836e-05,0.0007933402061462403,0.0006089210510253906,0.7675408939417161,OCT,20,10
transportation,optimaltree,1,1.378171640720096e-16,0.0,0.0007264614105224609,4.995107650756836e-05,0.0007764124870300293,0.0006499290466308594,0.8370924701597722,OCT,20,10
transportation,optimaltree,1,1.3369030850930328e-16,0.0,0.0007321834564208984,4.995107650756836e-05,0.0007821345329284668,0.0006721019744873047,0.8593176061039289,OCT,20,10
transportation,optimaltree,1,1.2891496515253624e-16,0.0,0.0007016658782958984,4.995107650756836e-05,0.0007516169548034668,0.0006270408630371094,0.8342558786490764,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007345676422119141,4.995107650756836e-05,0.0007845187187194825,0.0006289482116699219,0.8016994326107503,OCT,20,10
transportation,optimaltree,1,1.3787974993471846e-16,0.0,0.0007121562957763672,4.995107650756836e-05,0.0007621073722839356,0.0006501674652099609,0.8531179317443086,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007016658782958984,4.995107650756836e-05,0.0007516169548034668,0.0006442070007324219,0.8570948228554389,OCT,20,10
transportation,optimaltree,1,1.3263784163755545e-16,0.0,0.000804901123046875,4.995107650756836e-05,0.0008548521995544434,0.000640869140625,0.7496841453517072,OCT,20,10
transportation,optimaltree,1,1.2827433581367556e-16,0.0,0.0007483959197998047,4.995107650756836e-05,0.0007983469963073731,0.0006988048553466797,0.8753146922063842,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007557868957519531,4.995107650756836e-05,0.0008057379722595215,0.0006439685821533203,0.7992282904918168,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007066726684570312,4.995107650756836e-05,0.0007566237449645997,0.00061798095703125,0.8167612517370356,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007808208465576172,4.995107650756836e-05,0.0008307719230651856,0.0006229877471923828,0.7498902284682781,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0007605552673339844,4.995107650756836e-05,0.0008105063438415528,0.0006361007690429688,0.7848189886189479,OCT,20,10
transportation,optimaltree,1,1.3618185086681867e-16,-1.4237623914028486e-16,0.0007364749908447266,4.995107650756836e-05,0.000786426067352295,0.0006580352783203125,0.8367414378007039,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0006716251373291016,4.995107650756836e-05,0.00072157621383667,0.0006749629974365234,0.9354008412329713,OCT,20,10
transportation,optimaltree,1,0.0,0.0,0.0005245208740234375,6.237506866455078e-05,0.0005868959426879883,0.0011668205261230469,1.9881216434705602,OCT-H,20,10
transportation,optimaltree,1,1.3004603367178724e-16,0.0,0.0003886222839355469,6.237506866455078e-05,0.00045099735260009763,0.001085042953491211,2.405874329939417,OCT-H,20,10
transportation,optimaltree,1,1.2801876701145468e-16,-1.3675506874494957e-16,0.0004000663757324219,6.237506866455078e-05,0.00046244144439697263,0.0012090206146240234,2.61442963054619,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.00039386749267578125,6.237506866455078e-05,0.000456242561340332,0.0011870861053466797,2.601874980403633,OCT-H,20,10
transportation,optimaltree,1,1.2888515447836469e-16,0.0,0.0004639625549316406,6.237506866455078e-05,0.0005263376235961914,0.0012650489807128906,2.4034933548346182,OCT-H,20,10
transportation,optimaltree,1,1.3342633143694174e-16,0.0,0.00040841102600097656,6.237506866455078e-05,0.0004707860946655273,0.0011649131774902344,2.4744001377480225,OCT-H,20,10
transportation,optimaltree,1,1.2955466527085645e-16,0.0,0.000415802001953125,6.237506866455078e-05,0.00047817707061767576,0.0008409023284912109,1.7585584507533831,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.0003864765167236328,6.237506866455078e-05,0.00044885158538818357,0.0008571147918701172,1.9095728293548353,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.0004534721374511719,6.237506866455078e-05,0.0005158472061157226,0.0008320808410644531,1.6130374095266267,OCT-H,20,10
transportation,optimaltree,1,1.2923040572488309e-16,0.0,0.00040435791015625,6.237506866455078e-05,0.00046673297882080076,0.0005431175231933594,1.163657911136993,OCT-H,20,10
transportation,optimaltree,1,1.2675587803819014e-16,0.0,0.0004200935363769531,6.237506866455078e-05,0.0004824686050415039,0.0006299018859863281,1.3055810873582985,OCT-H,20,10
transportation,optimaltree,1,1.3679689395952098e-16,0.0,0.0004642009735107422,6.237506866455078e-05,0.0005265760421752929,0.000881195068359375,1.673443145493566,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.0004153251647949219,6.237506866455078e-05,0.00047770023345947263,0.0008249282836914062,1.7268743574130825,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.00041866302490234375,6.237506866455078e-05,0.0004810380935668945,0.0008509159088134766,1.76891585134961,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.00038695335388183594,6.237506866455078e-05,0.0004493284225463867,0.0005409717559814453,1.20395623520922,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.00039196014404296875,6.237506866455078e-05,0.0004543352127075195,0.0008821487426757812,1.9416252978033397,OCT-H,20,10
transportation,optimaltree,1,1.4184731607937946e-16,0.0,0.0004253387451171875,6.237506866455078e-05,0.00048771381378173826,0.0010540485382080078,2.161202960471642,OCT-H,20,10
transportation,optimaltree,1,1.3159041746517148e-16,0.0,0.0004353523254394531,6.237506866455078e-05,0.0004977273941040039,0.0007879734039306641,1.5831425259386287,OCT-H,20,10
transportation,optimaltree,1,1.3412983353738187e-16,0.0,0.00040721893310546875,6.237506866455078e-05,0.0004695940017700195,0.0007109642028808594,1.5139976239071498,OCT-H,20,10
transportation,optimaltree,1,1.331263580383555e-16,0.0,0.00040984153747558594,6.237506866455078e-05,0.0004722166061401367,0.000865936279296875,1.833769223778413,OCT-H,20,10
transportation,optimaltree,1,1.3387014219951812e-16,0.0,0.0004258155822753906,6.237506866455078e-05,0.0004881906509399414,0.0005598068237304688,1.1466971410710973,OCT-H,20,10
transportation,optimaltree,1,1.315826060212126e-16,0.0,0.00040435791015625,6.237506866455078e-05,0.00046673297882080076,0.0005381107330322266,1.152930599401314,OCT-H,20,10
transportation,optimaltree,1,1.2153275680411922e-16,0.0,0.0004127025604248047,6.237506866455078e-05,0.00047507762908935544,0.0008780956268310547,1.848320301914063,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.00045800209045410156,6.237506866455078e-05,0.0005203771591186523,0.0005021095275878906,0.9648954009401546,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.0003917217254638672,6.237506866455078e-05,0.00045409679412841794,0.0008740425109863281,1.9247933971080846,OCT-H,20,10
transportation,optimaltree,1,1.347100655155041e-16,0.0,0.0004360675811767578,6.237506866455078e-05,0.0004984426498413086,0.0005970001220703125,1.1977308166955258,OCT-H,20,10
transportation,optimaltree,1,1.2738403957947546e-16,-1.3946473748237982e-16,0.0004432201385498047,6.237506866455078e-05,0.0005055952072143554,0.0005340576171875,1.0562948571644142,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.0003895759582519531,6.237506866455078e-05,0.0004519510269165039,0.0004980564117431641,1.1020141167533577,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.0004246234893798828,6.237506866455078e-05,0.00048699855804443357,0.0004999637603759766,1.0266226708834731,OCT-H,20,10
transportation,optimaltree,1,1.3892806470165073e-16,0.0,0.0003991127014160156,6.237506866455078e-05,0.0004614877700805664,0.0007870197296142578,1.705396720430663,OCT-H,20,10
transportation,optimaltree,1,1.259666272029759e-16,0.0,0.0004107952117919922,6.237506866455078e-05,0.00047317028045654294,0.000637054443359375,1.3463534580927332,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.00040221214294433594,6.237506866455078e-05,0.0004645872116088867,0.00048804283142089844,1.0504870113208322,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.0004553794860839844,6.237506866455078e-05,0.0005177545547485351,0.0005888938903808594,1.1373997292343965,OCT-H,20,10
transportation,optimaltree,1,1.3267587552021284e-16,0.0,0.00040030479431152344,6.237506866455078e-05,0.0004626798629760742,0.0007390975952148438,1.5974276262225475,OCT-H,20,10
transportation,optimaltree,1,1.256423261072905e-16,0.0,0.00040602684020996094,6.237506866455078e-05,0.0004684019088745117,0.0007688999176025391,1.6415388217568794,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.00046634674072265625,6.237506866455078e-05,0.000528721809387207,0.0006101131439208984,1.1539398093451538,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.0004112720489501953,6.237506866455078e-05,0.00047364711761474607,0.0006330013275146484,1.336440788877591,OCT-H,20,10
transportation,optimaltree,1,1.310228752252104e-16,0.0,0.0004177093505859375,6.237506866455078e-05,0.00048008441925048826,0.0004990100860595703,1.0394215393172497,OCT-H,20,10
transportation,optimaltree,1,1.3373976017377671e-16,-1.5038744731085177e-16,0.0004220008850097656,6.237506866455078e-05,0.0004843759536743164,0.0005939006805419922,1.2261151199535347,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.00040221214294433594,6.237506866455078e-05,0.0004645872116088867,0.0005068778991699219,1.091028522749433,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.00040721893310546875,6.237506866455078e-05,0.0004695940017700195,0.0004611015319824219,0.9819152933053077,OCT-H,20,10
transportation,optimaltree,1,1.2698211243072673e-16,0.0,0.0003871917724609375,6.237506866455078e-05,0.00044956684112548826,0.0004749298095703125,1.0564164571864958,OCT-H,20,10
transportation,optimaltree,1,0.0,2.761345960927436e-16,0.00038886070251464844,6.237506866455078e-05,0.0004512357711791992,0.0005450248718261719,1.2078494362312562,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.0004305839538574219,6.237506866455078e-05,0.0004929590225219726,0.00044608116149902344,0.9049051566535438,OCT-H,20,10
transportation,optimaltree,1,1.3647901789018047e-16,0.0,0.00044846534729003906,6.237506866455078e-05,0.0005108404159545898,0.0004329681396484375,0.847560463357945,OCT-H,20,10
transportation,optimaltree,1,1.284164557419946e-16,0.0,0.0004105567932128906,6.237506866455078e-05,0.0004729318618774414,0.0006749629974365234,1.4271886752503,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.0003840923309326172,6.237506866455078e-05,0.00044646739959716794,0.00044608116149902344,0.9991349019021478,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.0004112720489501953,6.237506866455078e-05,0.00047364711761474607,0.0006279945373535156,1.3258700707734745,OCT-H,20,10
transportation,optimaltree,1,1.3308550328438164e-16,0.0,0.0004596710205078125,6.237506866455078e-05,0.0005220460891723633,0.0005691051483154297,1.0901434952183484,OCT-H,20,10
transportation,optimaltree,1,1.340488074175946e-16,0.0,0.0004093647003173828,6.237506866455078e-05,0.00047173976898193357,0.0004420280456542969,0.9370167086150955,OCT-H,20,10
transportation,optimaltree,1,1.379710609043876e-16,0.0,0.0004050731658935547,6.237506866455078e-05,0.00046744823455810544,0.0005769729614257812,1.2343034346278219,OCT-H,20,10
transportation,optimaltree,1,1.2674396750598168e-16,0.0,0.0003871917724609375,6.237506866455078e-05,0.00044956684112548826,0.0004849433898925781,1.0786902981512712,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.00038886070251464844,6.237506866455078e-05,0.0004512357711791992,0.0005970001220703125,1.3230336781815686,OCT-H,20,10
transportation,optimaltree,1,1.2742943297360695e-16,0.0,0.0004150867462158203,6.237506866455078e-05,0.00047746181488037107,0.0005838871002197266,1.2228980036152641,OCT-H,20,10
transportation,optimaltree,1,1.391621608926882e-16,0.0,0.0004570484161376953,6.237506866455078e-05,0.0005194234848022461,0.0007269382476806641,1.3995097814212667,OCT-H,20,10
transportation,optimaltree,1,1.305784370280411e-16,0.0,0.0004031658172607422,6.237506866455078e-05,0.00046554088592529294,0.0005099773406982422,1.0954512398725815,OCT-H,20,10
transportation,optimaltree,1,1.1759136565256214e-16,0.0,0.0004649162292480469,6.237506866455078e-05,0.0005272912979125976,0.0005600452423095703,1.0621173619337863,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.0003917217254638672,6.237506866455078e-05,0.00045409679412841794,0.0006020069122314453,1.3257237664205983,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.00039505958557128906,6.237506866455078e-05,0.0004574346542358398,0.000576019287109375,1.2592384109411974,OCT-H,20,10
transportation,optimaltree,1,1.2685373942649075e-16,0.0,0.000431060791015625,6.237506866455078e-05,0.0004934358596801758,0.0004451274871826172,0.9020979696755926,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.000400543212890625,6.237506866455078e-05,0.00046291828155517576,0.0005700588226318359,1.231445905996024,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.0004112720489501953,6.237506866455078e-05,0.00047364711761474607,0.0004210472106933594,0.8889470558033243,OCT-H,20,10
transportation,optimaltree,1,1.3756573735105957e-16,-2.751785239889611e-16,0.0003871917724609375,6.237506866455078e-05,0.00044956684112548826,0.0004279613494873047,0.951941536470763,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.00040602684020996094,6.237506866455078e-05,0.0004684019088745117,0.0006878376007080078,1.4684773645794098,OCT-H,20,10
transportation,optimaltree,1,1.3032358381470697e-16,0.0,0.00048279762268066406,6.237506866455078e-05,0.0005451726913452148,0.00046515464782714844,0.8532244098276058,OCT-H,20,10
transportation,optimaltree,1,1.3021140701497052e-16,0.0,0.0003933906555175781,6.237506866455078e-05,0.0004557657241821289,0.0004420280456542969,0.9698580261767507,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.0004017353057861328,6.237506866455078e-05,0.00046411037445068357,0.0005710124969482422,1.2303377135753255,OCT-H,20,10
transportation,optimaltree,1,1.3660682819819827e-16,0.0,0.0004279613494873047,6.237506866455078e-05,0.0004903364181518554,0.000885009765625,1.8049031906720736,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.0003857612609863281,6.237506866455078e-05,0.0004481363296508789,0.0005831718444824219,1.3013268639405837,OCT-H,20,10
transportation,optimaltree,1,1.348592598162974e-16,-1.4387169277178272e-16,0.0003917217254638672,6.237506866455078e-05,0.00045409679412841794,0.0005769729614257812,1.270594659302118,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.0004680156707763672,6.237506866455078e-05,0.0005303907394409179,0.0005850791931152344,1.1031097445855922,OCT-H,20,10
transportation,optimaltree,1,1.263049413974474e-16,0.0,0.00038909912109375,6.237506866455078e-05,0.00045147418975830076,0.0005979537963867188,1.3244473548019138,OCT-H,20,10
transportation,optimaltree,1,1.3064152672796575e-16,0.0,0.0004324913024902344,6.237506866455078e-05,0.0004948663711547851,0.000621795654296875,1.2564920361145104,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.00043654441833496094,6.237506866455078e-05,0.0004989194869995117,0.0005769729614257812,1.1564450306314573,OCT-H,20,10
transportation,optimaltree,1,1.2900258110129755e-16,-1.5022446730652882e-16,0.0004336833953857422,6.237506866455078e-05,0.0004960584640502929,0.0005860328674316406,1.181378627524488,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.0004513263702392578,6.237506866455078e-05,0.0005137014389038086,0.0006279945373535156,1.2224893484697998,OCT-H,20,10
transportation,optimaltree,1,1.3175227719895915e-16,0.0,0.0004603862762451172,6.237506866455078e-05,0.0005227613449096679,0.0006539821624755859,1.251014767720809,OCT-H,20,10
transportation,optimaltree,1,1.3264315984180156e-16,0.0,0.0004608631134033203,6.237506866455078e-05,0.0005232381820678711,0.0006749629974365234,1.289972751546965,OCT-H,20,10
transportation,optimaltree,1,1.343479022005954e-16,0.0,0.0003819465637207031,6.237506866455078e-05,0.0004443216323852539,0.0005970001220703125,1.343621553750228,OCT-H,20,10
transportation,optimaltree,1,1.356914482210076e-16,0.0,0.000377655029296875,6.237506866455078e-05,0.00044003009796142576,0.0005838871002197266,1.326925369252609,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.00042057037353515625,6.237506866455078e-05,0.000482945442199707,0.0007410049438476562,1.5343450400371246,OCT-H,20,10
transportation,optimaltree,1,0.0,1.365066294993568e-16,0.0004048347473144531,6.237506866455078e-05,0.0004672098159790039,0.0007259845733642578,1.5538726896030863,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.00042366981506347656,6.237506866455078e-05,0.0004860448837280273,0.00061798095703125,1.2714483326956472,OCT-H,20,10
transportation,optimaltree,1,1.2898345595441293e-16,0.0,0.0004162788391113281,6.237506866455078e-05,0.0004786539077758789,0.0006020069122314453,1.2577081320170151,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.00045180320739746094,6.237506866455078e-05,0.0005141782760620117,0.0005860328674316406,1.139746455101038,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.0004069805145263672,6.237506866455078e-05,0.00046935558319091794,0.0005900859832763672,1.2572258739624713,OCT-H,20,10
transportation,optimaltree,1,1.378171640720096e-16,0.0,0.0004210472106933594,6.237506866455078e-05,0.00048342227935791013,0.000598907470703125,1.2388909164439097,OCT-H,20,10
transportation,optimaltree,1,1.3369030850930328e-16,0.0,0.0004611015319824219,6.237506866455078e-05,0.0005234766006469726,0.0005741119384765625,1.0967289421666773,OCT-H,20,10
transportation,optimaltree,1,1.2891496515253624e-16,0.0,0.0003960132598876953,6.237506866455078e-05,0.00045838832855224607,0.0005800724029541016,1.2654606734560132,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.00041794776916503906,6.237506866455078e-05,0.0004803228378295898,0.0005841255187988281,1.2161102341880852,OCT-H,20,10
transportation,optimaltree,1,1.3787974993471846e-16,0.0,0.0004341602325439453,6.237506866455078e-05,0.0004965353012084961,0.0005888938903808594,1.1860060884846972,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.00039958953857421875,6.237506866455078e-05,0.0004619646072387695,0.0005810260772705078,1.2577285535863585,OCT-H,20,10
transportation,optimaltree,1,1.3263784163755545e-16,0.0,0.0004169940948486328,6.237506866455078e-05,0.00047936916351318357,0.0005772113800048828,1.2041061960987158,OCT-H,20,10
transportation,optimaltree,1,1.2827433581367556e-16,0.0,0.0004107952117919922,6.237506866455078e-05,0.00047317028045654294,0.0005791187286376953,1.2239118823754673,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.00039267539978027344,6.237506866455078e-05,0.0004550504684448242,0.0006120204925537109,1.3449508021502448,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.00040841102600097656,6.237506866455078e-05,0.0004707860946655273,0.0006771087646484375,1.43825141039795,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.0004153251647949219,6.237506866455078e-05,0.00047770023345947263,0.0005698204040527344,1.1928409578662622,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.0003859996795654297,6.237506866455078e-05,0.00044837474822998044,0.0005819797515869141,1.2979761993385162,OCT-H,20,10
transportation,optimaltree,1,1.3618185086681867e-16,-1.4237623914028486e-16,0.0003941059112548828,6.237506866455078e-05,0.00045648097991943357,0.0005719661712646484,1.2529901494813593,OCT-H,20,10
transportation,optimaltree,1,0.0,0.0,0.00042557716369628906,6.237506866455078e-05,0.0004879522323608398,0.0005800724029541016,1.1887893209291418,OCT-H,20,10


==> data/benchmarks/transportation/transportation_n20_m10_general.csv <==
accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,m,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
100.0,7.240135579737208e-17,-7.256169511536382e-18,0.743075892192386,0.0001,0.00020296000000000018,pytorch,10.0,1.4184731607937946e-16,2.761345960927436e-16,0.816097867718516,8.64267349243164e-06,0.0007599043846130371,0.0005710887908935547,0.0007685470581054687,20.0,6.0,230.0,100.0,0.0,6.0,100.0,10.0,10000.0,200.0,NN,transportation,6.557711303981488e-17,0.0,6.089445614999618e-05,5.381901055303088e-17,7.436063264446375e-05,6.089445614999618e-05
100.0,7.240135579737208e-17,-7.256169511536382e-18,0.8757981874413376,0.0001,0.00020296000000000018,optimaltree,10.0,1.4184731607937946e-16,2.761345960927436e-16,1.4190553469326137,4.9951076507568344e-05,0.000724802017211914,0.0006785273551940918,0.0007747530937194827,20.0,6.0,230.0,100.0,0.0,6.0,100.0,10.0,10000.0,200.0,OCT,transportation,6.557711303981488e-17,1.3552527156068805e-20,3.611425183537422e-05,5.381901055303088e-17,0.00015647595118019355,3.6114251835374216e-05
100.0,7.240135579737208e-17,-7.256169511536382e-18,1.3575516408834845,0.0001,0.00020296000000000018,optimaltree,10.0,1.4184731607937946e-16,2.761345960927436e-16,2.155491099357334,6.237506866455076e-05,0.0004175472259521484,0.0006515192985534668,0.000479922294616699,20.0,6.0,230.0,100.0,0.0,6.0,100.0,10.0,10000.0,200.0,OCT-H,transportation,6.557711303981488e-17,2.710505431213761e-20,2.6833010251951813e-05,5.381901055303088e-17,0.0001823343554682562,2.683301025195181e-05


==> data/benchmarks/transportation/transportation_n20_m20_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,n,m
transportation,pytorch,1,1.0156507809891764e-16,0.0,0.001264333724975586,1.36566162109375e-05,0.0012779903411865234,0.0007648468017578125,0.5984761990045296,NN,20,20
transportation,pytorch,1,9.611660016936465e-17,0.0,0.0008046627044677734,1.36566162109375e-05,0.000818319320678711,0.0007550716400146484,0.9227102683930215,NN,20,20
transportation,pytorch,1,1.0111728058835717e-16,0.0,0.0008060932159423828,1.36566162109375e-05,0.0008197498321533204,0.0008211135864257812,1.0016636225089288,NN,20,20
transportation,pytorch,1,9.79880244640323e-17,0.0,0.0007910728454589844,1.36566162109375e-05,0.0008047294616699219,0.0007569789886474609,0.9406627005759521,NN,20,20
transportation,pytorch,1,9.808278813859067e-17,0.0,0.0008661746978759766,1.36566162109375e-05,0.0008798313140869141,0.000701904296875,0.7977714428173471,NN,20,20
transportation,pytorch,1,9.814146549522549e-17,1.1487859739802475e-16,0.0009050369262695312,1.36566162109375e-05,0.0009186935424804688,0.0012481212615966797,1.358582817755263,NN,20,20
transportation,pytorch,1,9.544421111458475e-17,0.0,0.0008709430694580078,1.36566162109375e-05,0.0008845996856689454,0.0007112026214599609,0.8039824487639746,NN,20,20
transportation,pytorch,1,9.644610190378099e-17,0.0,0.0008995532989501953,1.36566162109375e-05,0.0009132099151611329,0.0010170936584472656,1.1137566966383659,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0008699893951416016,1.36566162109375e-05,0.0008836460113525391,0.0007200241088867188,0.8148332020246716,NN,20,20
transportation,pytorch,1,1.9564984195947013e-16,-2.1768483042851732e-16,0.0009360313415527344,1.36566162109375e-05,0.0009496879577636719,0.0007860660552978516,0.8277098270771825,NN,20,20
transportation,pytorch,1,9.739451596287113e-17,0.0,0.0009465217590332031,1.36566162109375e-05,0.0009601783752441407,0.0008149147033691406,0.8487117856220575,NN,20,20
transportation,pytorch,1,6.342080051374821e-05,-1.7425487475184676e-05,0.0008728504180908203,1.36566162109375e-05,0.0008865070343017579,0.0011889934539794922,1.3412115279107544,NN,20,20
transportation,pytorch,1,9.976934920712458e-17,0.0,0.0008985996246337891,1.36566162109375e-05,0.0009122562408447266,0.0006909370422363281,0.7573936042317865,NN,20,20
transportation,pytorch,1,9.677646621773719e-17,0.0,0.0009298324584960938,1.36566162109375e-05,0.0009434890747070313,0.0008130073547363281,0.8617029879108883,NN,20,20
transportation,pytorch,1,9.92983777827509e-17,0.0,0.0008602142333984375,1.36566162109375e-05,0.000873870849609375,0.0007181167602539062,0.821765322158198,NN,20,20
transportation,pytorch,1,1.0249610021165427e-16,0.0,0.0008814334869384766,1.36566162109375e-05,0.0008950901031494141,0.0007750988006591797,0.8659450014383583,NN,20,20
transportation,pytorch,1,9.890163287933377e-17,0.0,0.0008676052093505859,1.36566162109375e-05,0.0008812618255615235,0.0006959438323974609,0.789712900537838,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0008215904235839844,1.36566162109375e-05,0.0008352470397949219,0.0007421970367431641,0.8885958301934187,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0007860660552978516,1.36566162109375e-05,0.0007997226715087891,0.0007860660552978516,0.9829233099204597,NN,20,20
transportation,pytorch,1,1.043267256139119e-16,-1.1268883341334427e-16,0.0008251667022705078,1.36566162109375e-05,0.0008388233184814454,0.0007939338684082031,0.9464852143661107,NN,20,20
transportation,pytorch,1,9.87017646184214e-17,0.0,0.0008182525634765625,1.36566162109375e-05,0.0008319091796875,0.0007300376892089844,0.8775449376375641,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0008156299591064453,1.36566162109375e-05,0.0008292865753173829,0.0008540153503417969,1.029819335993652,NN,20,20
transportation,pytorch,1,9.80244899138376e-17,0.0,0.0008072853088378906,1.36566162109375e-05,0.0008209419250488282,0.0008039474487304688,0.9792988081131944,NN,20,20
transportation,pytorch,1,9.594965573107265e-17,0.0,0.0007450580596923828,1.36566162109375e-05,0.0007587146759033204,0.0007231235504150391,0.9530902371884309,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0007901191711425781,1.36566162109375e-05,0.0008037757873535157,0.0011742115020751953,1.46086946204409,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,-2.2928620643567835e-16,0.0007607936859130859,1.36566162109375e-05,0.0007744503021240235,0.0011019706726074219,1.4229068922629822,NN,20,20
transportation,pytorch,1,9.842297327131395e-17,-1.1215690344109005e-16,0.0008347034454345703,1.36566162109375e-05,0.0008483600616455079,0.0008029937744140625,0.9465247254291399,NN,20,20
transportation,pytorch,1,2.6279242167789222e-17,0.0,0.0009288787841796875,1.36566162109375e-05,0.000942535400390625,0.0007328987121582031,0.7775821596244131,NN,20,20
transportation,pytorch,1,0.0,0.0,0.0007643699645996094,1.36566162109375e-05,0.0007780265808105469,0.0007538795471191406,0.9689637420019122,NN,20,20
transportation,pytorch,1,1.0376078434893858e-16,0.0,0.0007684230804443359,1.36566162109375e-05,0.0007820796966552735,0.0007569789886474609,0.9679051788261978,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0008597373962402344,1.36566162109375e-05,0.0008733940124511719,0.000820159912109375,0.9390491581315105,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0008127689361572266,1.36566162109375e-05,0.0008264255523681641,0.0006499290466308594,0.7864338714702793,NN,20,20
transportation,pytorch,1,0.0,0.0,0.0007660388946533203,1.36566162109375e-05,0.0007796955108642579,0.0006811618804931641,0.8736254999571902,NN,20,20
transportation,pytorch,1,1.0150299096175709e-16,-1.1511283944495448e-16,0.0007832050323486328,1.36566162109375e-05,0.0007968616485595704,0.000820159912109375,1.0292375264789304,NN,20,20
transportation,pytorch,1,0.0,0.0,0.0007753372192382812,1.36566162109375e-05,0.0007889938354492188,0.0007319450378417969,0.92769424164773,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0007824897766113281,1.36566162109375e-05,0.0007961463928222657,0.0007121562957763672,0.8945042044991734,NN,20,20
transportation,pytorch,1,0.0,0.0,0.0008361339569091797,1.36566162109375e-05,0.0008497905731201172,0.0007791519165039062,0.9168752174352183,NN,20,20
transportation,pytorch,1,1.069532190393097e-16,0.0,0.0008251667022705078,1.36566162109375e-05,0.0008388233184814454,0.0007009506225585938,0.8356355946655751,NN,20,20
transportation,pytorch,1,1.0352441675012981e-16,0.0,0.000823974609375,1.36566162109375e-05,0.0008376312255859375,0.0007250308990478516,0.8655729119227615,NN,20,20
transportation,pytorch,1,0.0,0.0,0.0007877349853515625,1.36566162109375e-05,0.0008013916015625,0.0009088516235351562,1.1340917745620716,NN,20,20
transportation,pytorch,1,9.789584398636195e-17,-1.121656950960139e-16,0.0007853507995605469,1.36566162109375e-05,0.0007990074157714844,0.0013041496276855469,1.632212169678451,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0007646083831787109,1.36566162109375e-05,0.0007782649993896485,0.0015130043029785156,1.9440734250738294,NN,20,20
transportation,pytorch,1,9.774873073784267e-17,0.0,0.0007789134979248047,1.36566162109375e-05,0.0007925701141357422,0.0007929801940917969,1.0005174052727206,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0008323192596435547,1.36566162109375e-05,0.0008459758758544922,0.0007510185241699219,0.8877540667591057,NN,20,20
transportation,pytorch,1,9.944367868110069e-17,0.0,0.0007808208465576172,1.36566162109375e-05,0.0007944774627685547,0.0008020401000976562,1.00951900800653,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,-1.1335247416323227e-16,0.0008001327514648438,1.36566162109375e-05,0.0008137893676757813,0.0007388591766357422,0.9079243425678526,NN,20,20
transportation,pytorch,1,9.45212540376816e-17,0.0,0.0008013248443603516,1.36566162109375e-05,0.0008149814605712891,0.0010881423950195312,1.3351744152029674,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0008339881896972656,1.36566162109375e-05,0.0008476448059082032,0.0007259845733642578,0.8564726266285637,NN,20,20
transportation,pytorch,1,0.0,0.0,0.0007736682891845703,1.36566162109375e-05,0.0007873249053955079,0.0007669925689697266,0.974175418195913,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0009386539459228516,1.36566162109375e-05,0.0009523105621337891,0.001207113265991211,1.2675626145387904,NN,20,20
transportation,pytorch,1,0.0,0.0,0.0008215904235839844,1.36566162109375e-05,0.0008352470397949219,0.0007390975952148438,0.8848850220364914,NN,20,20
transportation,pytorch,1,1.0063081022796341e-16,0.0,0.0008084774017333984,1.36566162109375e-05,0.000822134017944336,0.0007541179656982422,0.9172688992773208,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0007615089416503906,1.36566162109375e-05,0.0007751655578613282,0.0007388591766357422,0.9531630619325311,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0007650852203369141,1.36566162109375e-05,0.0007787418365478516,0.0007650852203369141,0.9824632303415506,NN,20,20
transportation,pytorch,1,9.850320680030934e-17,0.0,0.0007853507995605469,1.36566162109375e-05,0.0007990074157714844,0.0007529258728027344,0.9423265140483635,NN,20,20
transportation,pytorch,1,9.97647249844645e-17,0.0,0.0007572174072265625,1.36566162109375e-05,0.0007708740234375,0.0007231235504150391,0.9380567102137767,NN,20,20
transportation,pytorch,1,1.0434240389661114e-16,0.0,0.0007710456848144531,1.36566162109375e-05,0.0007847023010253907,0.000759124755859375,0.9674047786879268,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,1.1465961549134393e-16,0.0007920265197753906,1.36566162109375e-05,0.0008056831359863282,0.0011370182037353516,1.411247366302881,NN,20,20
transportation,pytorch,1,9.903836861783188e-17,0.0,0.0007464885711669922,1.36566162109375e-05,0.0007601451873779297,0.0007319450378417969,0.9629016272096553,NN,20,20
transportation,pytorch,1,9.980062743687234e-17,0.0,0.0012712478637695312,1.36566162109375e-05,0.0012849044799804687,0.0007569789886474609,0.5891325000742215,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,-1.1530232260377719e-16,0.0012416839599609375,1.36566162109375e-05,0.001255340576171875,0.0007278919219970703,0.5798362100401119,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0012106895446777344,1.36566162109375e-05,0.0012243461608886718,0.0007851123809814453,0.6412503310432927,NN,20,20
transportation,pytorch,1,0.0,4.403767040416214e-16,0.0012595653533935547,1.36566162109375e-05,0.0012732219696044921,0.0007929801940917969,0.622813785044979,NN,20,20
transportation,pytorch,1,0.0,0.0,0.0012433528900146484,1.36566162109375e-05,0.0012570095062255859,0.0007271766662597656,0.5784973483957605,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0012235641479492188,1.36566162109375e-05,0.0012372207641601562,0.0007429122924804688,0.6004686584651435,NN,20,20
transportation,pytorch,1,0.0,0.0,0.0012352466583251953,1.36566162109375e-05,0.0012489032745361328,0.000820159912109375,0.6567041089823378,NN,20,20
transportation,pytorch,1,9.542577530792705e-17,0.0,0.0012726783752441406,1.36566162109375e-05,0.001286334991455078,0.0007860660552978516,0.6110896932133272,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,-2.3348909092862156e-16,0.001234292984008789,1.36566162109375e-05,0.0012479496002197265,0.0006999969482421875,0.560917642923191,NN,20,20
transportation,pytorch,1,0.0,0.0,0.0012068748474121094,1.36566162109375e-05,0.0012205314636230468,0.0009479522705078125,0.7766717194605491,NN,20,20
transportation,pytorch,1,1.0277597387428004e-16,-1.1395764236612746e-16,0.0012621879577636719,1.36566162109375e-05,0.0012758445739746093,0.0007259845733642578,0.569022738484998,NN,20,20
transportation,pytorch,1,1.0076133776040182e-16,0.0,0.0012359619140625,1.36566162109375e-05,0.0012496185302734374,0.0007531642913818359,0.6027153672385371,NN,20,20
transportation,pytorch,1,0.0,0.0,0.0012197494506835938,1.36566162109375e-05,0.0012334060668945312,0.0007619857788085938,0.6177898741224137,NN,20,20
transportation,pytorch,1,2.4496882727229915e-17,0.0,0.0012259483337402344,1.36566162109375e-05,0.0012396049499511718,0.0007660388946533203,0.617970180486529,NN,20,20
transportation,pytorch,1,1.0208741240630586e-16,0.0,0.0012788772583007812,1.36566162109375e-05,0.0012925338745117187,0.0007038116455078125,0.5445208511643007,NN,20,20
transportation,pytorch,1,0.0,0.0,0.0012555122375488281,1.36566162109375e-05,0.0012691688537597656,0.0007529258728027344,0.5932432635517951,NN,20,20
transportation,pytorch,1,9.923223206270677e-17,0.0,0.0012767314910888672,1.36566162109375e-05,0.0012903881072998046,0.0007259845733642578,0.5626094732718928,NN,20,20
transportation,pytorch,1,0.0,0.0,0.0013146400451660156,1.36566162109375e-05,0.001328296661376953,0.0008158683776855469,0.6142215074453268,NN,20,20
transportation,pytorch,1,0.0,0.0,0.0013461112976074219,1.36566162109375e-05,0.0013597679138183593,0.0007660388946533203,0.5633600314205159,NN,20,20
transportation,pytorch,1,9.818381657854106e-17,-1.139288179170419e-16,0.0012218952178955078,1.36566162109375e-05,0.0012355518341064453,0.0011830329895019531,0.9574936128499425,NN,20,20
transportation,pytorch,1,9.93210560543781e-17,0.0,0.0012707710266113281,1.36566162109375e-05,0.0012844276428222656,0.0007989406585693359,0.6220207600124739,NN,20,20
transportation,pytorch,1,1.0226824297737045e-16,0.0,0.001220703125,1.36566162109375e-05,0.0012343597412109374,0.0014491081237792969,1.1739755238271834,NN,20,20
transportation,pytorch,1,0.0,0.0,0.001271963119506836,1.36566162109375e-05,0.0012856197357177734,0.0007410049438476562,0.5763795648593916,NN,20,20
transportation,pytorch,1,1.0093665229208961e-16,0.0,0.0012753009796142578,1.36566162109375e-05,0.0012889575958251953,0.0008039474487304688,0.6237190822524916,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,-1.127032842081637e-16,0.0013155937194824219,1.36566162109375e-05,0.0013292503356933593,0.0007910728454589844,0.5951270608830409,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0012094974517822266,1.36566162109375e-05,0.001223154067993164,0.0010209083557128906,0.8346522996795497,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0012006759643554688,1.36566162109375e-05,0.0012143325805664062,0.0007719993591308594,0.635739641252788,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,-1.121410823992308e-16,0.0013089179992675781,1.36566162109375e-05,0.0013225746154785156,0.0007688999176025391,0.5813660027977676,NN,20,20
transportation,pytorch,1,1.0069481186689231e-16,0.0,0.0012154579162597656,1.36566162109375e-05,0.001229114532470703,0.0007269382476806641,0.5914324731149424,NN,20,20
transportation,pytorch,1,0.0,0.0,0.0012700557708740234,1.36566162109375e-05,0.0012837123870849609,0.0007228851318359375,0.5631207886662655,NN,20,20
transportation,pytorch,1,0.0,0.0,0.0013005733489990234,1.36566162109375e-05,0.0013142299652099609,0.0007598400115966797,0.5781636636745594,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0013251304626464844,1.36566162109375e-05,0.0013387870788574218,0.0009570121765136719,0.7148352352865752,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0012209415435791016,1.36566162109375e-05,0.001234598159790039,0.001132965087890625,0.9176792293966337,NN,20,20
transportation,pytorch,1,0.0,0.0,0.0013790130615234375,1.36566162109375e-05,0.001392669677734375,0.0008418560028076172,0.6044907965377452,NN,20,20
transportation,pytorch,1,1.7033422745360551e-16,0.0,0.0012059211730957031,1.36566162109375e-05,0.0012195777893066406,0.0007798671722412109,0.6394566866329898,NN,20,20
transportation,pytorch,1,0.0,0.0,0.0011987686157226562,1.36566162109375e-05,0.0012124252319335937,0.0008828639984130859,0.7281801592046063,NN,20,20
transportation,pytorch,1,1.0150194430634698e-16,0.0,0.0013391971588134766,1.36566162109375e-05,0.001352853775024414,0.0008299350738525391,0.6134699027894288,NN,20,20
transportation,pytorch,1,9.60900944547786e-17,0.0,0.0012447834014892578,1.36566162109375e-05,0.0012584400177001953,0.0012090206146240234,0.9607296316224225,NN,20,20
transportation,pytorch,1,1.0426066997563137e-16,0.0,0.0013244152069091797,1.36566162109375e-05,0.0013380718231201171,0.0006501674652099609,0.48589877910581797,NN,20,20
transportation,pytorch,1,0.0,0.0,0.0012438297271728516,1.36566162109375e-05,0.001257486343383789,0.0006999969482421875,0.5566636583571597,NN,20,20
transportation,pytorch,1,9.564631579738511e-17,-2.293085392929553e-16,0.0012767314910888672,1.36566162109375e-05,0.0012903881072998046,0.0006048679351806641,0.46874884521865096,NN,20,20
transportation,optimaltree,1,1.0156507809891764e-16,0.0,0.0013315677642822266,0.023570799827575685,0.02490236759185791,0.0016851425170898438,0.06766997197651273,OCT,20,20
transportation,optimaltree,1,9.611660016936465e-17,0.0,0.001111745834350586,0.023570799827575685,0.02468254566192627,0.0016429424285888672,0.06656292471173936,OCT,20,20
transportation,optimaltree,1,1.0111728058835717e-16,0.0,0.0011191368103027344,0.023570799827575685,0.02468993663787842,0.0016570091247558594,0.06711273297533438,OCT,20,20
transportation,optimaltree,1,9.79880244640323e-17,0.0,0.0011959075927734375,0.023570799827575685,0.024766707420349122,0.0018188953399658203,0.07344114456132177,OCT,20,20
transportation,optimaltree,1,9.808278813859067e-17,0.0,0.0011985301971435547,0.023570799827575685,0.02476933002471924,0.00222015380859375,0.0896331796773706,OCT,20,20
transportation,optimaltree,1,9.814146549522549e-17,1.1487859739802475e-16,0.0011098384857177734,0.023570799827575685,0.02468063831329346,0.0017740726470947266,0.07188114928693629,OCT,20,20
transportation,optimaltree,1,9.544421111458475e-17,0.0,0.001062154769897461,0.023570799827575685,0.024632954597473146,0.0012600421905517578,0.05115270218867749,OCT,20,20
transportation,optimaltree,1,9.644610190378099e-17,0.0,0.0012478828430175781,0.023570799827575685,0.024818682670593263,0.0017328262329101562,0.06981942820693371,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0013048648834228516,0.023570799827575685,0.024875664710998537,0.0011448860168457031,0.04602433865172265,OCT,20,20
transportation,optimaltree,1,1.9564984195947013e-16,-2.1768483042851732e-16,0.0013623237609863281,0.023570799827575685,0.024933123588562013,0.0012378692626953125,0.049647580588866966,OCT,20,20
transportation,optimaltree,1,9.739451596287113e-17,0.0,0.0012974739074707031,0.023570799827575685,0.024868273735046388,0.0008540153503417969,0.03434156143851067,OCT,20,20
transportation,optimaltree,1,6.342080051374821e-05,-1.7425487475184676e-05,0.0013246536254882812,0.023570799827575685,0.024895453453063966,0.0012919902801513672,0.051896635768743454,OCT,20,20
transportation,optimaltree,1,9.976934920712458e-17,0.0,0.0012688636779785156,0.023570799827575685,0.0248396635055542,0.000881195068359375,0.0354753222869681,OCT,20,20
transportation,optimaltree,1,9.677646621773719e-17,0.0,0.001331329345703125,0.023570799827575685,0.02490212917327881,0.0009088516235351562,0.03649694438620124,OCT,20,20
transportation,optimaltree,1,9.92983777827509e-17,0.0,0.0012633800506591797,0.023570799827575685,0.024834179878234865,0.00092315673828125,0.037172829656852154,OCT,20,20
transportation,optimaltree,1,1.0249610021165427e-16,0.0,0.0012664794921875,0.023570799827575685,0.024837279319763185,0.0008921623229980469,0.035920291893168324,OCT,20,20
transportation,optimaltree,1,9.890163287933377e-17,0.0,0.0012772083282470703,0.023570799827575685,0.024848008155822755,0.0007691383361816406,0.030953721978773767,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0013098716735839844,0.023570799827575685,0.02488067150115967,0.0008168220520019531,0.03282958227087567,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0012497901916503906,0.023570799827575685,0.024820590019226076,0.0008580684661865234,0.0345708327449856,OCT,20,20
transportation,optimaltree,1,1.043267256139119e-16,-1.1268883341334427e-16,0.0012750625610351562,0.023570799827575685,0.02484586238861084,0.00084686279296875,0.03408466084706907,OCT,20,20
transportation,optimaltree,1,9.87017646184214e-17,0.0,0.0013456344604492188,0.023570799827575685,0.024916434288024904,0.0007119178771972656,0.02857222140888035,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0012843608856201172,0.023570799827575685,0.024855160713195802,0.0007350444793701172,0.02957311311931595,OCT,20,20
transportation,optimaltree,1,9.80244899138376e-17,0.0,0.001373291015625,0.023570799827575685,0.024944090843200685,0.0012180805206298828,0.048832428020198215,OCT,20,20
transportation,optimaltree,1,9.594965573107265e-17,0.0,0.0012919902801513672,0.023570799827575685,0.024862790107727052,0.0008299350738525391,0.03338060894439218,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0013070106506347656,0.023570799827575685,0.02487781047821045,0.001104116439819336,0.0443815761353432,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,-2.2928620643567835e-16,0.0013015270233154297,0.023570799827575685,0.024872326850891115,0.0008428096771240234,0.033885437505571686,OCT,20,20
transportation,optimaltree,1,9.842297327131395e-17,-1.1215690344109005e-16,0.0012664794921875,0.023570799827575685,0.024837279319763185,0.0009350776672363281,0.037648152005613625,OCT,20,20
transportation,optimaltree,1,2.6279242167789222e-17,0.0,0.0012903213500976562,0.023570799827575685,0.02486112117767334,0.0007610321044921875,0.03061133482490067,OCT,20,20
transportation,optimaltree,1,0.0,0.0,0.0013263225555419922,0.023570799827575685,0.024897122383117677,0.0007739067077636719,0.031084182977244194,OCT,20,20
transportation,optimaltree,1,1.0376078434893858e-16,0.0,0.0012979507446289062,0.023570799827575685,0.02486875057220459,0.0008599758148193359,0.03458057984547552,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0013895034790039062,0.023570799827575685,0.02496030330657959,0.0009610652923583984,0.03850375055759277,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0013136863708496094,0.023570799827575685,0.024884486198425294,0.0011551380157470703,0.04642000668754689,OCT,20,20
transportation,optimaltree,1,0.0,0.0,0.00125885009765625,0.023570799827575685,0.024829649925231935,0.001194000244140625,0.04808767935657763,OCT,20,20
transportation,optimaltree,1,1.0150299096175709e-16,-1.1511283944495448e-16,0.0012936592102050781,0.023570799827575685,0.024864459037780763,0.0008299350738525391,0.0333783684009163,OCT,20,20
transportation,optimaltree,1,0.0,0.0,0.0012450218200683594,0.023570799827575685,0.024815821647644044,0.0008270740509033203,0.03332849754671898,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0012619495391845703,0.023570799827575685,0.024832749366760255,0.001177072525024414,0.04740000825683757,OCT,20,20
transportation,optimaltree,1,0.0,0.0,0.001149892807006836,0.023570799827575685,0.02472069263458252,0.0009801387786865234,0.03964851604988518,OCT,20,20
transportation,optimaltree,1,1.069532190393097e-16,0.0,0.0011420249938964844,0.023570799827575685,0.02471282482147217,0.0009889602661132812,0.04001809883158342,OCT,20,20
transportation,optimaltree,1,1.0352441675012981e-16,0.0,0.0011444091796875,0.023570799827575685,0.024715209007263185,0.0008370876312255859,0.03386933248185709,OCT,20,20
transportation,optimaltree,1,0.0,0.0,0.0010828971862792969,0.023570799827575685,0.024653697013854982,0.0008428096771240234,0.034185934736294436,OCT,20,20
transportation,optimaltree,1,9.789584398636195e-17,-1.121656950960139e-16,0.0008230209350585938,0.023570799827575685,0.02439382076263428,0.0010008811950683594,0.041030111879869144,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0008053779602050781,0.023570799827575685,0.024376177787780763,0.0010101795196533203,0.04144125992384667,OCT,20,20
transportation,optimaltree,1,9.774873073784267e-17,0.0,0.0007998943328857422,0.023570799827575685,0.024370694160461427,0.0008440017700195312,0.03463183134885113,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0008234977722167969,0.023570799827575685,0.024394297599792482,0.0009260177612304688,0.03796041912837639,OCT,20,20
transportation,optimaltree,1,9.944367868110069e-17,0.0,0.0008671283721923828,0.023570799827575685,0.024437928199768068,0.0007979869842529297,0.032653626679388606,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,-1.1335247416323227e-16,0.0007395744323730469,0.023570799827575685,0.024310374259948732,0.0014510154724121094,0.05968708901379001,OCT,20,20
transportation,optimaltree,1,9.45212540376816e-17,0.0,0.0007686614990234375,0.023570799827575685,0.024339461326599122,0.0010900497436523438,0.04478528628984465,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.000812530517578125,0.023570799827575685,0.02438333034515381,0.0010709762573242188,0.043922476633183764,OCT,20,20
transportation,optimaltree,1,0.0,0.0,0.0008258819580078125,0.023570799827575685,0.024396681785583497,0.0010869503021240234,0.044553202426336716,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007903575897216797,0.023570799827575685,0.024361157417297365,0.0008409023284912109,0.03451815995795576,OCT,20,20
transportation,optimaltree,1,0.0,0.0,0.0008418560028076172,0.023570799827575685,0.024412655830383302,0.001032114028930664,0.04227782655445968,OCT,20,20
transportation,optimaltree,1,1.0063081022796341e-16,0.0,0.0007729530334472656,0.023570799827575685,0.02434375286102295,0.001032114028930664,0.04239749042897955,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007433891296386719,0.023570799827575685,0.024314188957214357,0.0010180473327636719,0.041870503456032535,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007565021514892578,0.023570799827575685,0.024327301979064943,0.0008549690246582031,0.03514442437529462,OCT,20,20
transportation,optimaltree,1,9.850320680030934e-17,0.0,0.0007767677307128906,0.023570799827575685,0.024347567558288576,0.0009920597076416016,0.04074574206505805,OCT,20,20
transportation,optimaltree,1,9.97647249844645e-17,0.0,0.0007665157318115234,0.023570799827575685,0.02433731555938721,0.0010039806365966797,0.04125272707858003,OCT,20,20
transportation,optimaltree,1,1.0434240389661114e-16,0.0,0.0008070468902587891,0.023570799827575685,0.024377846717834474,0.0010178089141845703,0.04175138706733915,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,1.1465961549134393e-16,0.0008308887481689453,0.023570799827575685,0.02440168857574463,0.001013040542602539,0.041515182011195126,OCT,20,20
transportation,optimaltree,1,9.903836861783188e-17,0.0,0.0008492469787597656,0.023570799827575685,0.02442004680633545,0.0010478496551513672,0.042909404042563784,OCT,20,20
transportation,optimaltree,1,9.980062743687234e-17,0.0,0.0008406639099121094,0.023570799827575685,0.024411463737487794,0.0007960796356201172,0.032610893151712436,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,-1.1530232260377719e-16,0.0007452964782714844,0.023570799827575685,0.02431609630584717,0.0015709400177001953,0.06460494307725041,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0008397102355957031,0.023570799827575685,0.024410510063171388,0.0008420944213867188,0.03449720711314439,OCT,20,20
transportation,optimaltree,1,0.0,4.403767040416214e-16,0.0008432865142822266,0.023570799827575685,0.02441408634185791,0.001093149185180664,0.044775346899075294,OCT,20,20
transportation,optimaltree,1,0.0,0.0,0.0007314682006835938,0.023570799827575685,0.02430226802825928,0.0010879039764404297,0.044765532796173096,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007646083831787109,0.023570799827575685,0.024335408210754396,0.0010268688201904297,0.04219649045117032,OCT,20,20
transportation,optimaltree,1,0.0,0.0,0.000782012939453125,0.023570799827575685,0.02435281276702881,0.0007948875427246094,0.032640481833819415,OCT,20,20
transportation,optimaltree,1,9.542577530792705e-17,0.0,0.0007410049438476562,0.023570799827575685,0.02431180477142334,0.001093149185180664,0.0449637201128555,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,-2.3348909092862156e-16,0.000782012939453125,0.023570799827575685,0.02435281276702881,0.0011510848999023438,0.04726702048400724,OCT,20,20
transportation,optimaltree,1,0.0,0.0,0.0008120536804199219,0.023570799827575685,0.024382853507995607,0.0009930133819580078,0.0407258888559692,OCT,20,20
transportation,optimaltree,1,1.0277597387428004e-16,-1.1395764236612746e-16,0.0007836818695068359,0.023570799827575685,0.02435448169708252,0.000743865966796875,0.030543288748616004,OCT,20,20
transportation,optimaltree,1,1.0076133776040182e-16,0.0,0.000804901123046875,0.023570799827575685,0.02437570095062256,0.0010528564453125,0.043192868481823486,OCT,20,20
transportation,optimaltree,1,0.0,0.0,0.0007617473602294922,0.023570799827575685,0.024332547187805177,0.001010894775390625,0.04154496311414772,OCT,20,20
transportation,optimaltree,1,2.4496882727229915e-17,0.0,0.0007841587066650391,0.023570799827575685,0.024354958534240724,0.001007080078125,0.04135010440314002,OCT,20,20
transportation,optimaltree,1,1.0208741240630586e-16,0.0,0.0008070468902587891,0.023570799827575685,0.024377846717834474,0.0009729862213134766,0.039912722094591485,OCT,20,20
transportation,optimaltree,1,0.0,0.0,0.0008726119995117188,0.023570799827575685,0.024443411827087404,0.0016088485717773438,0.06581931291582092,OCT,20,20
transportation,optimaltree,1,9.923223206270677e-17,0.0,0.0008983612060546875,0.023570799827575685,0.024469161033630372,0.0009479522705078125,0.038740693610416335,OCT,20,20
transportation,optimaltree,1,0.0,0.0,0.0007696151733398438,0.023570799827575685,0.02434041500091553,0.0009970664978027344,0.04096341404882502,OCT,20,20
transportation,optimaltree,1,0.0,0.0,0.0007977485656738281,0.023570799827575685,0.024368548393249513,0.0009629726409912109,0.03951702930560977,OCT,20,20
transportation,optimaltree,1,9.818381657854106e-17,-1.139288179170419e-16,0.0007736682891845703,0.023570799827575685,0.024344468116760255,0.0010039806365966797,0.041240606768708846,OCT,20,20
transportation,optimaltree,1,9.93210560543781e-17,0.0,0.0008723735809326172,0.023570799827575685,0.024443173408508302,0.0009429454803466797,0.03857704826569101,OCT,20,20
transportation,optimaltree,1,1.0226824297737045e-16,0.0,0.0008518695831298828,0.023570799827575685,0.024422669410705568,0.000988006591796875,0.040454488212651595,OCT,20,20
transportation,optimaltree,1,0.0,0.0,0.000789642333984375,0.023570799827575685,0.02436044216156006,0.0010259151458740234,0.04211397884611808,OCT,20,20
transportation,optimaltree,1,1.0093665229208961e-16,0.0,0.0007524490356445312,0.023570799827575685,0.024323248863220216,0.0010390281677246094,0.04271749113646366,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,-1.127032842081637e-16,0.0008144378662109375,0.023570799827575685,0.024385237693786622,0.0010328292846679688,0.04235469416527912,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0008523464202880859,0.023570799827575685,0.02442314624786377,0.001107931137084961,0.04536398078449327,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007882118225097656,0.023570799827575685,0.02435901165008545,0.0009450912475585938,0.03879842339807241,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,-1.121410823992308e-16,0.0008161067962646484,0.023570799827575685,0.024386906623840333,0.0009579658508300781,0.039281974774676126,OCT,20,20
transportation,optimaltree,1,1.0069481186689231e-16,0.0,0.0008008480072021484,0.023570799827575685,0.024371647834777833,0.0010209083557128906,0.04188918051967236,OCT,20,20
transportation,optimaltree,1,0.0,0.0,0.0007617473602294922,0.023570799827575685,0.024332547187805177,0.00102996826171875,0.04232883034271655,OCT,20,20
transportation,optimaltree,1,0.0,0.0,0.0007710456848144531,0.023570799827575685,0.024341845512390138,0.0010640621185302734,0.043713288624260625,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007865428924560547,0.023570799827575685,0.02435734272003174,0.0010619163513183594,0.043597381024861465,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0009095668792724609,0.023570799827575685,0.024480366706848146,0.0010309219360351562,0.042112193349896423,OCT,20,20
transportation,optimaltree,1,0.0,0.0,0.0007498264312744141,0.023570799827575685,0.0243206262588501,0.0010139942169189453,0.04169276753512711,OCT,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007488727569580078,0.023570799827575685,0.024319672584533693,0.000993967056274414,0.04087090616945789,OCT,20,20
transportation,optimaltree,1,0.0,0.0,0.0007801055908203125,0.023570799827575685,0.024350905418395997,0.0009870529174804688,0.04053454688936516,OCT,20,20
transportation,optimaltree,1,1.0150194430634698e-16,0.0,0.0008440017700195312,0.023570799827575685,0.024414801597595216,0.0009670257568359375,0.039608175924361666,OCT,20,20
transportation,optimaltree,1,9.60900944547786e-17,0.0,0.0007882118225097656,0.023570799827575685,0.02435901165008545,0.0010061264038085938,0.04130407334507204,OCT,20,20
transportation,optimaltree,1,1.0426066997563137e-16,0.0,0.0007848739624023438,0.023570799827575685,0.02435567378997803,0.00096893310546875,0.03978264423411068,OCT,20,20
transportation,optimaltree,1,0.0,0.0,0.0007903575897216797,0.023570799827575685,0.024361157417297365,0.001010894775390625,0.04149617188027571,OCT,20,20
transportation,optimaltree,1,9.564631579738511e-17,-2.293085392929553e-16,0.0008707046508789062,0.023570799827575685,0.02444150447845459,0.001035928726196289,0.04238400001560746,OCT,20,20
transportation,optimaltree,1,1.0156507809891764e-16,0.0,0.0010013580322265625,4.9591064453125e-05,0.0010509490966796875,0.0016739368438720703,1.5927858439201452,OCT-H,20,20
transportation,optimaltree,1,9.611660016936465e-17,0.0,0.0008168220520019531,4.9591064453125e-05,0.0008664131164550781,0.0015709400177001953,1.8131535498073748,OCT-H,20,20
transportation,optimaltree,1,1.0111728058835717e-16,0.0,0.0007729530334472656,4.9591064453125e-05,0.0008225440979003906,0.0011990070343017578,1.4576811594202899,OCT-H,20,20
transportation,optimaltree,1,9.79880244640323e-17,0.0,0.0007634162902832031,4.9591064453125e-05,0.0008130073547363281,0.0012159347534179688,1.4956011730205279,OCT-H,20,20
transportation,optimaltree,1,9.808278813859067e-17,0.0,0.0007038116455078125,4.9591064453125e-05,0.0007534027099609375,0.0012469291687011719,1.6550632911392404,OCT-H,20,20
transportation,optimaltree,1,9.814146549522549e-17,1.1487859739802475e-16,0.0007150173187255859,4.9591064453125e-05,0.0007646083831787109,0.0014259815216064453,1.864982850015591,OCT-H,20,20
transportation,optimaltree,1,9.544421111458475e-17,0.0,0.0007350444793701172,4.9591064453125e-05,0.0007846355438232422,0.0010781288146972656,1.3740504405955636,OCT-H,20,20
transportation,optimaltree,1,9.644610190378099e-17,0.0,0.0006821155548095703,4.9591064453125e-05,0.0007317066192626953,0.0014591217041015625,1.9941348973607038,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007188320159912109,4.9591064453125e-05,0.0007684230804443359,0.0013489723205566406,1.7555072913434688,OCT-H,20,20
transportation,optimaltree,1,1.9564984195947013e-16,-2.1768483042851732e-16,0.0007941722869873047,4.9591064453125e-05,0.0008437633514404297,0.001035928726196289,1.2277479513987002,OCT-H,20,20
transportation,optimaltree,1,9.739451596287113e-17,0.0,0.0007264614105224609,4.9591064453125e-05,0.0007760524749755859,0.0013380050659179688,1.7241167434715823,OCT-H,20,20
transportation,optimaltree,1,6.342080051374821e-05,-1.7425487475184676e-05,0.0008451938629150391,4.9591064453125e-05,0.0008947849273681641,0.000823974609375,0.920863309352518,OCT-H,20,20
transportation,optimaltree,1,9.976934920712458e-17,0.0,0.0007991790771484375,4.9591064453125e-05,0.0008487701416015625,0.0008511543273925781,1.002808988764045,OCT-H,20,20
transportation,optimaltree,1,9.677646621773719e-17,0.0,0.0007221698760986328,4.9591064453125e-05,0.0007717609405517578,0.0011820793151855469,1.5316651220265678,OCT-H,20,20
transportation,optimaltree,1,9.92983777827509e-17,0.0,0.0007848739624023438,4.9591064453125e-05,0.0008344650268554688,0.0008881092071533203,1.0642857142857143,OCT-H,20,20
transportation,optimaltree,1,1.0249610021165427e-16,0.0,0.0007114410400390625,4.9591064453125e-05,0.0007610321044921875,0.0015559196472167969,2.0444862155388472,OCT-H,20,20
transportation,optimaltree,1,9.890163287933377e-17,0.0,0.0007131099700927734,4.9591064453125e-05,0.0007627010345458984,0.0009090900421142578,1.1919349796811503,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007905960083007812,4.9591064453125e-05,0.0008401870727539062,0.0007729530334472656,0.9199772985244041,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0008382797241210938,4.9591064453125e-05,0.0008878707885742188,0.0013508796691894531,1.521482277121375,OCT-H,20,20
transportation,optimaltree,1,1.043267256139119e-16,-1.1268883341334427e-16,0.0007421970367431641,4.9591064453125e-05,0.0007917881011962891,0.0008699893951416016,1.0987654320987654,OCT-H,20,20
transportation,optimaltree,1,9.87017646184214e-17,0.0,0.0006892681121826172,4.9591064453125e-05,0.0007388591766357422,0.0012900829315185547,1.7460471119716037,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007138252258300781,4.9591064453125e-05,0.0007634162902832031,0.0011239051818847656,1.472204871955028,OCT-H,20,20
transportation,optimaltree,1,9.80244899138376e-17,0.0,0.0007593631744384766,4.9591064453125e-05,0.0008089542388916016,0.0008220672607421875,1.0162098437960507,OCT-H,20,20
transportation,optimaltree,1,9.594965573107265e-17,0.0,0.0007836818695068359,4.9591064453125e-05,0.0008332729339599609,0.0008599758148193359,1.0320457796852647,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.000728607177734375,4.9591064453125e-05,0.0007781982421875,0.0009009838104248047,1.157781862745098,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,-2.2928620643567835e-16,0.0007047653198242188,4.9591064453125e-05,0.0007543563842773438,0.0010428428649902344,1.3824273072060682,OCT-H,20,20
transportation,optimaltree,1,9.842297327131395e-17,-1.1215690344109005e-16,0.0007154941558837891,4.9591064453125e-05,0.0007650852203369141,0.0008959770202636719,1.1710813337488315,OCT-H,20,20
transportation,optimaltree,1,2.6279242167789222e-17,0.0,0.0007460117340087891,4.9591064453125e-05,0.0007956027984619141,0.0008120536804199219,1.0206772550194785,OCT-H,20,20
transportation,optimaltree,1,0.0,0.0,0.0007483959197998047,4.9591064453125e-05,0.0007979869842529297,0.0011088848114013672,1.3896026292201973,OCT-H,20,20
transportation,optimaltree,1,1.0376078434893858e-16,0.0,0.0007340908050537109,4.9591064453125e-05,0.0007836818695068359,0.0008528232574462891,1.0882263462123516,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0006985664367675781,4.9591064453125e-05,0.0007481575012207031,0.0007879734039306641,1.0532186105799872,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007903575897216797,4.9591064453125e-05,0.0008399486541748047,0.0011138916015625,1.3261424921941527,OCT-H,20,20
transportation,optimaltree,1,0.0,0.0,0.0007603168487548828,4.9591064453125e-05,0.0008099079132080078,0.0007700920104980469,0.9508389755666765,OCT-H,20,20
transportation,optimaltree,1,1.0150299096175709e-16,-1.1511283944495448e-16,0.0007448196411132812,4.9591064453125e-05,0.0007944107055664062,0.0014541149139404297,1.8304321728691477,OCT-H,20,20
transportation,optimaltree,1,0.0,0.0,0.0006735324859619141,4.9591064453125e-05,0.0007231235504150391,0.0008599758148193359,1.1892515661061656,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.000732421875,4.9591064453125e-05,0.000782012939453125,0.0007641315460205078,0.9771341463414634,OCT-H,20,20
transportation,optimaltree,1,0.0,0.0,0.0007905960083007812,4.9591064453125e-05,0.0008401870727539062,0.0008580684661865234,1.021282633371169,OCT-H,20,20
transportation,optimaltree,1,1.069532190393097e-16,0.0,0.0007638931274414062,4.9591064453125e-05,0.0008134841918945312,0.0011889934539794922,1.4616060961313013,OCT-H,20,20
transportation,optimaltree,1,1.0352441675012981e-16,0.0,0.0007314682006835938,4.9591064453125e-05,0.0007810592651367188,0.0008251667022705078,1.0564713064713065,OCT-H,20,20
transportation,optimaltree,1,0.0,0.0,0.0007526874542236328,4.9591064453125e-05,0.0008022785186767578,0.0009219646453857422,1.1491827637444278,OCT-H,20,20
transportation,optimaltree,1,9.789584398636195e-17,-1.121656950960139e-16,0.0007843971252441406,4.9591064453125e-05,0.0008339881896972656,0.001416921615600586,1.6989708404802744,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007386207580566406,4.9591064453125e-05,0.0007882118225097656,0.0008499622344970703,1.0783424077434967,OCT-H,20,20
transportation,optimaltree,1,9.774873073784267e-17,0.0,0.0007774829864501953,4.9591064453125e-05,0.0008270740509033203,0.0007910728454589844,0.9564716056500432,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007135868072509766,4.9591064453125e-05,0.0007631778717041016,0.0007410049438476562,0.9709465791940018,OCT-H,20,20
transportation,optimaltree,1,9.944367868110069e-17,0.0,0.0008080005645751953,4.9591064453125e-05,0.0008575916290283203,0.0007791519165039062,0.9085348901862663,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,-1.1335247416323227e-16,0.0007610321044921875,4.9591064453125e-05,0.0008106231689453125,0.0007660388946533203,0.945,OCT-H,20,20
transportation,optimaltree,1,9.45212540376816e-17,0.0,0.0007445812225341797,4.9591064453125e-05,0.0007941722869873047,0.0008091926574707031,1.0189132392674873,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007412433624267578,4.9591064453125e-05,0.0007908344268798828,0.0007290840148925781,0.9219173952366596,OCT-H,20,20
transportation,optimaltree,1,0.0,0.0,0.0008051395416259766,4.9591064453125e-05,0.0008547306060791016,0.0007050037384033203,0.8248256624825663,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007765293121337891,4.9591064453125e-05,0.0008261203765869141,0.0006909370422363281,0.8363636363636363,OCT-H,20,20
transportation,optimaltree,1,0.0,0.0,0.0007143020629882812,4.9591064453125e-05,0.0007638931274414062,0.001277923583984375,1.6729088639201,OCT-H,20,20
transportation,optimaltree,1,1.0063081022796341e-16,0.0,0.0007660388946533203,4.9591064453125e-05,0.0008156299591064453,0.0007529258728027344,0.9231218941829874,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007224082946777344,4.9591064453125e-05,0.0007719993591308594,0.0009350776672363281,1.2112415071031502,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007305145263671875,4.9591064453125e-05,0.0007801055908203125,0.0011398792266845703,1.4611858190709046,OCT-H,20,20
transportation,optimaltree,1,9.850320680030934e-17,0.0,0.0007333755493164062,4.9591064453125e-05,0.0007829666137695312,0.0008151531219482422,1.0411084043848964,OCT-H,20,20
transportation,optimaltree,1,9.97647249844645e-17,0.0,0.0007505416870117188,4.9591064453125e-05,0.0008001327514648438,0.0009870529174804688,1.233611442193087,OCT-H,20,20
transportation,optimaltree,1,1.0434240389661114e-16,0.0,0.0008196830749511719,4.9591064453125e-05,0.0008692741394042969,0.0013129711151123047,1.5104223806911683,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,1.1465961549134393e-16,0.0007402896881103516,4.9591064453125e-05,0.0007898807525634766,0.0006818771362304688,0.8632659221249622,OCT-H,20,20
transportation,optimaltree,1,9.903836861783188e-17,0.0,0.0007188320159912109,4.9591064453125e-05,0.0007684230804443359,0.0009701251983642578,1.2624883648774434,OCT-H,20,20
transportation,optimaltree,1,9.980062743687234e-17,0.0,0.0007574558258056641,4.9591064453125e-05,0.0008070468902587891,0.000701904296875,0.8697193500738553,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,-1.1530232260377719e-16,0.0007345676422119141,4.9591064453125e-05,0.0007841587066650391,0.0010421276092529297,1.3289753724536333,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007688999176025391,4.9591064453125e-05,0.0008184909820556641,0.0007548332214355469,0.922225458782406,OCT-H,20,20
transportation,optimaltree,1,0.0,4.403767040416214e-16,0.0008037090301513672,4.9591064453125e-05,0.0008533000946044922,0.0009579658508300781,1.1226599608829282,OCT-H,20,20
transportation,optimaltree,1,0.0,0.0,0.0008003711700439453,4.9591064453125e-05,0.0008499622344970703,0.0007050037384033203,0.82945301542777,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007205009460449219,4.9591064453125e-05,0.0007700920104980469,0.0011589527130126953,1.504953560371517,OCT-H,20,20
transportation,optimaltree,1,0.0,0.0,0.0007226467132568359,4.9591064453125e-05,0.0007722377777099609,0.0009710788726806641,1.257486878666255,OCT-H,20,20
transportation,optimaltree,1,9.542577530792705e-17,0.0,0.0007283687591552734,4.9591064453125e-05,0.0007779598236083984,0.0007619857788085938,0.9794667483910512,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,-2.3348909092862156e-16,0.0007169246673583984,4.9591064453125e-05,0.0007665157318115234,0.0007150173187255859,0.932814930015552,OCT-H,20,20
transportation,optimaltree,1,0.0,0.0,0.0007288455963134766,4.9591064453125e-05,0.0007784366607666016,0.0009710788726806641,1.2474732006125575,OCT-H,20,20
transportation,optimaltree,1,1.0277597387428004e-16,-1.1395764236612746e-16,0.0007839202880859375,4.9591064453125e-05,0.0008335113525390625,0.0007739067077636719,0.9284897025171625,OCT-H,20,20
transportation,optimaltree,1,1.0076133776040182e-16,0.0,0.0008046627044677734,4.9591064453125e-05,0.0008542537689208984,0.0006551742553710938,0.7669550655874965,OCT-H,20,20
transportation,optimaltree,1,0.0,0.0,0.0007140636444091797,4.9591064453125e-05,0.0007636547088623047,0.0009169578552246094,1.2007492975335623,OCT-H,20,20
transportation,optimaltree,1,2.4496882727229915e-17,0.0,0.0007050037384033203,4.9591064453125e-05,0.0007545948028564453,0.0009558200836181641,1.2666666666666666,OCT-H,20,20
transportation,optimaltree,1,1.0208741240630586e-16,0.0,0.0007171630859375,4.9591064453125e-05,0.000766754150390625,0.0010840892791748047,1.4138681592039801,OCT-H,20,20
transportation,optimaltree,1,0.0,0.0,0.0007374286651611328,4.9591064453125e-05,0.0007870197296142578,0.0007028579711914062,0.8930627082702212,OCT-H,20,20
transportation,optimaltree,1,9.923223206270677e-17,0.0,0.0008065700531005859,4.9591064453125e-05,0.0008561611175537109,0.0009510517120361328,1.1108326371484267,OCT-H,20,20
transportation,optimaltree,1,0.0,0.0,0.0007967948913574219,4.9591064453125e-05,0.0008463859558105469,0.0007290840148925781,0.8614084507042253,OCT-H,20,20
transportation,optimaltree,1,0.0,0.0,0.0007171630859375,4.9591064453125e-05,0.000766754150390625,0.0010530948638916016,1.3734452736318408,OCT-H,20,20
transportation,optimaltree,1,9.818381657854106e-17,-1.139288179170419e-16,0.0007777214050292969,4.9591064453125e-05,0.0008273124694824219,0.0009300708770751953,1.1242074927953891,OCT-H,20,20
transportation,optimaltree,1,9.93210560543781e-17,0.0,0.0008101463317871094,4.9591064453125e-05,0.0008597373962402344,0.0007090568542480469,0.824736550194121,OCT-H,20,20
transportation,optimaltree,1,1.0226824297737045e-16,0.0,0.0007512569427490234,4.9591064453125e-05,0.0008008480072021484,0.0009179115295410156,1.1461744566835368,OCT-H,20,20
transportation,optimaltree,1,0.0,0.0,0.0007116794586181641,4.9591064453125e-05,0.0007612705230712891,0.0009510517120361328,1.2492953335421233,OCT-H,20,20
transportation,optimaltree,1,1.0093665229208961e-16,0.0,0.0007257461547851562,4.9591064453125e-05,0.0007753372192382812,0.0009288787841796875,1.1980319803198032,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,-1.127032842081637e-16,0.0007126331329345703,4.9591064453125e-05,0.0007622241973876953,0.001116037368774414,1.4641851736002502,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007543563842773438,4.9591064453125e-05,0.0008039474487304688,0.0007081031799316406,0.8807829181494662,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007414817810058594,4.9591064453125e-05,0.0007910728454589844,0.0010170936584472656,1.2857142857142858,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,-1.121410823992308e-16,0.000766754150390625,4.9591064453125e-05,0.00081634521484375,0.0009109973907470703,1.115946261682243,OCT-H,20,20
transportation,optimaltree,1,1.0069481186689231e-16,0.0,0.0007615089416503906,4.9591064453125e-05,0.0008111000061035156,0.0009980201721191406,1.2304526748971194,OCT-H,20,20
transportation,optimaltree,1,0.0,0.0,0.000690460205078125,4.9591064453125e-05,0.00074005126953125,0.0009601116180419922,1.2973582474226804,OCT-H,20,20
transportation,optimaltree,1,0.0,0.0,0.0007565021514892578,4.9591064453125e-05,0.0008060932159423828,0.0007381439208984375,0.9157054125998225,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007293224334716797,4.9591064453125e-05,0.0007789134979248047,0.0009329319000244141,1.1977349250076523,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007641315460205078,4.9591064453125e-05,0.0008137226104736328,0.0009281635284423828,1.1406387342513917,OCT-H,20,20
transportation,optimaltree,1,0.0,0.0,0.0007882118225097656,4.9591064453125e-05,0.0008378028869628906,0.00096893310546875,1.1565167899829254,OCT-H,20,20
transportation,optimaltree,1,1.7033422745360551e-16,0.0,0.0007560253143310547,4.9591064453125e-05,0.0008056163787841797,0.0010991096496582031,1.3643089671500443,OCT-H,20,20
transportation,optimaltree,1,0.0,0.0,0.0007379055023193359,4.9591064453125e-05,0.0007874965667724609,0.0011799335479736328,1.498334847108689,OCT-H,20,20
transportation,optimaltree,1,1.0150194430634698e-16,0.0,0.0007009506225585938,4.9591064453125e-05,0.0007505416870117188,0.0009398460388183594,1.2522236340533672,OCT-H,20,20
transportation,optimaltree,1,9.60900944547786e-17,0.0,0.0006682872772216797,4.9591064453125e-05,0.0007178783416748047,0.0009140968322753906,1.2733311192294918,OCT-H,20,20
transportation,optimaltree,1,1.0426066997563137e-16,0.0,0.0007045269012451172,4.9591064453125e-05,0.0007541179656982422,0.0009620189666748047,1.2756876383180524,OCT-H,20,20
transportation,optimaltree,1,0.0,0.0,0.0007159709930419922,4.9591064453125e-05,0.0007655620574951172,0.0009632110595703125,1.2581750233572095,OCT-H,20,20
transportation,optimaltree,1,9.564631579738511e-17,-2.293085392929553e-16,0.0006794929504394531,4.9591064453125e-05,0.0007290840148925781,0.0006589889526367188,0.9038587311968607,OCT-H,20,20


==> data/benchmarks/transportation/transportation_n20_m20_general.csv <==
accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,m,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
100.0,6.342080052344551e-07,-1.7425487476558042e-07,0.8119282796569325,0.0001,0.00020296000000000018,pytorch,20.0,6.342080051374821e-05,4.403767040416214e-16,1.0864057192944012,1.3656616210937493e-05,0.0010054349899291993,0.0008274292945861816,0.001019091606140137,20.0,10.0,440.0,100.0,0.0,11.0,100.0,20.0,10000.0,400.0,NN,transportation,6.310289976232709e-06,6.776263578034403e-21,0.0002221932133727086,1.7338141123253697e-06,0.00017253518395713384,0.00022219321337270853
100.0,6.342080052344551e-07,-1.7425487476558042e-07,0.04272242483561129,0.0001,0.00020296000000000018,optimaltree,20.0,6.342080051374821e-05,4.403767040416214e-16,0.08894738903306966,0.023570799827575678,0.0009833574295043945,0.0010490131378173828,0.024554157257080073,20.0,10.0,440.0,100.0,0.0,11.0,100.0,20.0,10000.0,400.0,OCT,transportation,6.310289976232709e-06,6.938893903907228e-18,0.0002314320182370296,1.7338141123253697e-06,0.000258948273200344,0.0002314320182370296
100.0,6.342080052344551e-07,-1.7425487476558042e-07,1.2162547585235748,0.0001,0.00020296000000000018,optimaltree,20.0,6.342080051374821e-05,4.403767040416214e-16,1.5927858439201452,4.9591064453125e-05,0.0007495594024658203,0.0009719705581665039,0.0007991504669189453,20.0,10.0,440.0,100.0,0.0,11.0,100.0,20.0,10000.0,400.0,OCT-H,transportation,6.310289976232709e-06,0.0,4.5244199189066475e-05,1.7338141123253697e-06,0.0002266989782403518,4.5244199189066475e-05


==> data/benchmarks/transportation/transportation_n40_m20_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,n,m
transportation,pytorch,1,1.408265175379916e-16,-2.088401642669685e-16,0.0005288124084472656,8.025169372558593e-06,0.0005368375778198242,0.0013790130615234375,2.568771484149472,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00028395652770996094,8.025169372558593e-06,0.00029198169708251955,0.001268148422241211,4.343246288765862,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002586841583251953,8.025169372558593e-06,0.0002667093276977539,0.0013799667358398438,5.1740475211413655,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002522468566894531,8.025169372558593e-06,0.00026027202606201174,0.0012819766998291016,4.9255262627558025,NN,40,20
transportation,pytorch,1,9.26909463725267e-17,0.0,0.00037860870361328125,8.025169372558593e-06,0.00038663387298583986,0.0013060569763183594,3.3780200535254,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00031638145446777344,8.025169372558593e-06,0.00032440662384033205,0.0012149810791015625,3.7452412799670745,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003097057342529297,8.025169372558593e-06,0.0003177309036254883,0.0014188289642333984,4.465505080065433,NN,40,20
transportation,pytorch,1,0.0,0.0,0.0003268718719482422,8.025169372558593e-06,0.0003348970413208008,0.0013360977172851562,3.98957754901542,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002846717834472656,8.025169372558593e-06,0.00029269695281982424,0.0013339519500732422,4.557450759982405,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002899169921875,8.025169372558593e-06,0.0002979421615600586,0.0012710094451904297,4.26596034121281,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,2.0406386958401057e-16,0.00032520294189453125,8.025169372558593e-06,0.00033322811126708986,0.001232147216796875,3.6976088605240185,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003261566162109375,8.025169372558593e-06,0.0003341817855834961,0.0012750625610351562,3.8154759356762695,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00025963783264160156,8.025169372558593e-06,0.0002676630020141602,0.0013508796691894531,5.046942083979121,NN,40,20
transportation,pytorch,1,0.0,0.0,0.0002765655517578125,8.025169372558593e-06,0.0002845907211303711,0.0013210773468017578,4.6420253673575385,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002593994140625,8.025169372558593e-06,0.0002674245834350586,0.0012898445129394531,4.823208458891286,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003800392150878906,8.025169372558593e-06,0.00038806438446044924,0.0013170242309570312,3.393829178083875,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00027441978454589844,8.025169372558593e-06,0.00028244495391845705,0.00162506103515625,5.7535495416406395,NN,40,20
transportation,pytorch,1,0.0,0.0,0.0002899169921875,8.025169372558593e-06,0.0002979421615600586,0.0013210773468017578,4.434006049645503,NN,40,20
transportation,pytorch,1,9.803980966288034e-17,2.1081295767982203e-16,0.00034236907958984375,8.025169372558593e-06,0.00035039424896240236,0.0012819766998291016,3.658669352095042,NN,40,20
transportation,pytorch,1,1.0244864396672297e-16,0.0,0.0002770423889160156,8.025169372558593e-06,0.00028506755828857424,0.0012710094451904297,4.458625361724905,NN,40,20
transportation,pytorch,1,9.724024005266874e-17,0.0,0.000278472900390625,8.025169372558593e-06,0.0002864980697631836,0.001374959945678711,4.7991944476807085,NN,40,20
transportation,pytorch,1,9.386893214433717e-17,0.0,0.0002677440643310547,8.025169372558593e-06,0.0002757692337036133,0.0015609264373779297,5.660263171545657,NN,40,20
transportation,pytorch,1,9.572109947264163e-17,0.0,0.0003218650817871094,8.025169372558593e-06,0.000329890251159668,0.0015997886657714844,4.849457236604368,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003528594970703125,8.025169372558593e-06,0.0003608846664428711,0.0015528202056884766,4.302815691766975,NN,40,20
transportation,pytorch,1,9.841797585114029e-17,0.0,0.0002808570861816406,8.025169372558593e-06,0.00028888225555419924,0.0015609264373779297,5.403330967433108,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003654956817626953,8.025169372558593e-06,0.0003735208511352539,0.0015571117401123047,4.168741143579334,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00037169456481933594,8.025169372558593e-06,0.00037971973419189455,0.0015599727630615234,4.108221465975161,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00029587745666503906,8.025169372558593e-06,0.0003039026260375977,0.001628875732421875,5.359860668727347,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00029397010803222656,8.025169372558593e-06,0.0003019952774047852,0.0015819072723388672,5.2381854641340215,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002741813659667969,8.025169372558593e-06,0.0002822065353393555,0.0015649795532226562,5.545511379957082,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00027489662170410156,8.025169372558593e-06,0.0002829217910766602,0.0016350746154785156,5.779245950819948,NN,40,20
transportation,pytorch,1,1.0095830287952558e-16,0.0,0.00033092498779296875,8.025169372558593e-06,0.00033895015716552736,0.0015590190887451172,4.599552635651281,NN,40,20
transportation,pytorch,1,9.339021375036369e-17,0.0,0.0002989768981933594,8.025169372558593e-06,0.000307002067565918,0.0016150474548339844,5.26070546572853,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003211498260498047,8.025169372558593e-06,0.0003291749954223633,0.0015659332275390625,4.757145133486882,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00029921531677246094,8.025169372558593e-06,0.00030724048614501955,0.0015718936920166016,5.1161671814132506,NN,40,20
transportation,pytorch,1,9.559348801072671e-17,0.0,0.0002765655517578125,8.025169372558593e-06,0.0002845907211303711,0.0015819072723388672,5.5585342559857915,NN,40,20
transportation,pytorch,1,9.540194052489905e-17,0.0,0.0004069805145263672,8.025169372558593e-06,0.0004150056838989258,0.001550912857055664,3.7370882309009223,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003783702850341797,8.025169372558593e-06,0.0003863954544067383,0.0015900135040283203,4.114990189182185,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00032258033752441406,8.025169372558593e-06,0.0003306055068969727,0.001577138900756836,4.770455627190515,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003159046173095703,8.025169372558593e-06,0.0003239297866821289,0.0015978813171386719,4.932801436709699,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00029754638671875,8.025169372558593e-06,0.0003055715560913086,0.0016088485717773438,5.265046892311533,NN,40,20
transportation,pytorch,1,0.0,0.0,0.0002906322479248047,8.025169372558593e-06,0.0002986574172973633,0.0016040802001953125,5.370970574617214,NN,40,20
transportation,pytorch,1,9.63959400065065e-17,0.0,0.00037550926208496094,8.025169372558593e-06,0.00038353443145751955,0.0015769004821777344,4.111496525058123,NN,40,20
transportation,pytorch,1,9.412146443132952e-17,0.0,0.0003387928009033203,8.025169372558593e-06,0.0003468179702758789,0.0015940666198730469,4.596263044285262,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003113746643066406,8.025169372558593e-06,0.00031939983367919924,0.0017290115356445312,5.413313825896123,NN,40,20
transportation,pytorch,1,0.0,0.0,0.000274658203125,8.025169372558593e-06,0.0002826833724975586,0.001628875732421875,5.76219152202149,NN,40,20
transportation,pytorch,1,9.21627081814953e-17,2.0060541603913137e-16,0.00032806396484375,8.025169372558593e-06,0.0003360891342163086,0.0015881061553955078,4.725252897861895,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00036835670471191406,8.025169372558593e-06,0.0003763818740844727,0.0015897750854492188,4.223835404710324,NN,40,20
transportation,pytorch,1,9.772293826441629e-17,0.0,0.00028896331787109375,8.025169372558593e-06,0.00029698848724365236,0.001692056655883789,5.697381307901032,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003609657287597656,8.025169372558593e-06,0.00036899089813232424,0.0016641616821289062,4.5100345037023635,NN,40,20
transportation,pytorch,1,9.619280464452269e-17,0.0,0.00027251243591308594,8.025169372558593e-06,0.00028053760528564455,0.0016238689422607422,5.788418064691585,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00035643577575683594,8.025169372558593e-06,0.00036446094512939455,0.0016739368438720703,4.5929114387764445,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002808570861816406,8.025169372558593e-06,0.00028888225555419924,0.0016798973083496094,5.815162669395705,NN,40,20
transportation,pytorch,1,0.0,0.0,0.0003364086151123047,8.025169372558593e-06,0.0003444337844848633,0.001672983169555664,4.857198233494386,NN,40,20
transportation,pytorch,1,9.251023184622416e-17,0.0,0.00035119056701660156,8.025169372558593e-06,0.0003592157363891602,0.002590179443359375,7.210651374563604,NN,40,20
transportation,pytorch,1,1.0020832836613873e-16,0.0,0.000316619873046875,8.025169372558593e-06,0.0003246450424194336,0.0016109943389892578,4.962325396941967,NN,40,20
transportation,pytorch,1,9.776445818510487e-17,0.0,0.0002586841583251953,8.025169372558593e-06,0.0002667093276977539,0.0015649795532226562,5.867734611052509,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00026106834411621094,8.025169372558593e-06,0.00026909351348876955,0.0016360282897949219,6.079776017578367,NN,40,20
transportation,pytorch,1,9.822919053634688e-17,0.0,0.00032329559326171875,8.025169372558593e-06,0.00033132076263427736,0.002515077590942383,7.591065440467452,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00029850006103515625,8.025169372558593e-06,0.00030652523040771486,0.0015490055084228516,5.0534355895026675,NN,40,20
transportation,pytorch,1,0.0,0.0,0.0002636909484863281,8.025169372558593e-06,0.00027171611785888674,0.0016989707946777344,6.2527420458733305,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.000293731689453125,8.025169372558593e-06,0.0003017568588256836,0.0016810894012451172,5.571006431427081,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002989768981933594,8.025169372558593e-06,0.000307002067565918,0.001580953598022461,5.149651305468835,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00030732154846191406,8.025169372558593e-06,0.0003153467178344727,0.0016100406646728516,5.10562049203877,NN,40,20
transportation,pytorch,1,9.557153922318454e-17,0.0,0.00030350685119628906,8.025169372558593e-06,0.0003115320205688477,0.0016322135925292969,5.23931244547166,NN,40,20
transportation,pytorch,1,1.0287951661057767e-16,0.0,0.0002875328063964844,8.025169372558593e-06,0.000295557975769043,0.0016169548034667969,5.470854911830663,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00030517578125,8.025169372558593e-06,0.0003132009506225586,0.0016469955444335938,5.258590502869844,NN,40,20
transportation,pytorch,1,4.615896676230007e-17,0.0,0.00027561187744140625,8.025169372558593e-06,0.00028363704681396486,0.0016291141510009766,5.74365785182321,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.000263214111328125,8.025169372558593e-06,0.0002712392807006836,0.0015859603881835938,5.847089640138529,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003523826599121094,8.025169372558593e-06,0.000360407829284668,0.0015761852264404297,4.373337919902624,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003418922424316406,8.025169372558593e-06,0.00034991741180419924,0.0016090869903564453,4.5984764863796785,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002598762512207031,8.025169372558593e-06,0.00026790142059326174,0.0016100406646728516,6.009825036042931,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00030112266540527344,8.025169372558593e-06,0.00030914783477783205,0.0015711784362792969,5.082288340814091,NN,40,20
transportation,pytorch,1,1.0090777403219306e-16,0.0,0.0002703666687011719,8.025169372558593e-06,0.0002783918380737305,0.001725912094116211,6.199578644468423,NN,40,20
transportation,pytorch,1,1.014965240351864e-16,0.0,0.0003199577331542969,8.025169372558593e-06,0.0003279829025268555,0.0016739368438720703,5.10373202680895,NN,40,20
transportation,pytorch,1,9.409231349145092e-17,0.0,0.00028443336486816406,8.025169372558593e-06,0.0002924585342407227,0.0016660690307617188,5.696770091141799,NN,40,20
transportation,pytorch,1,9.45071161870244e-17,0.0,0.000278472900390625,8.025169372558593e-06,0.0002864980697631836,0.0016281604766845703,5.682971888887039,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002675056457519531,8.025169372558593e-06,0.00027553081512451174,0.0015959739685058594,5.792361075056677,NN,40,20
transportation,pytorch,1,1.0238621316891059e-16,0.0,0.0002675056457519531,8.025169372558593e-06,0.00027553081512451174,0.0017290115356445312,6.275202049045567,NN,40,20
transportation,pytorch,1,0.0,0.0,0.00027370452880859375,8.025169372558593e-06,0.00028172969818115236,0.0016629695892333984,5.902713132373102,NN,40,20
transportation,pytorch,1,1.0202409811731857e-16,0.0,0.000274658203125,8.025169372558593e-06,0.0002826833724975586,0.0015869140625,5.613750991009226,NN,40,20
transportation,pytorch,1,9.637463803524086e-17,0.0,0.0003235340118408203,8.025169372558593e-06,0.0003315591812133789,0.0015530586242675781,4.684106826974242,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00030732154846191406,8.025169372558593e-06,0.0003153467178344727,0.0015778541564941406,5.003553445329866,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003027915954589844,8.025169372558593e-06,0.000310816764831543,0.001619100570678711,5.2091803077489525,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003521442413330078,8.025169372558593e-06,0.0003601694107055664,0.0016021728515625,4.448386797823468,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002961158752441406,8.025169372558593e-06,0.00030414104461669924,0.001544952392578125,5.079723437279526,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00025773048400878906,8.025169372558593e-06,0.0002657556533813477,0.0015869140625,5.971327579710405,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002956390380859375,8.025169372558593e-06,0.0003036642074584961,0.0015959739685058594,5.255719736821443,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00026869773864746094,8.025169372558593e-06,0.00027672290802001955,0.0015769004821777344,5.698481898230317,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00031828880310058594,8.025169372558593e-06,0.00032631397247314455,0.0016341209411621094,5.0078178656496135,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002734661102294922,8.025169372558593e-06,0.0002814912796020508,0.0016200542449951172,5.755255535039723,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.000316619873046875,8.025169372558593e-06,0.0003246450424194336,0.0015339851379394531,4.725114933243247,NN,40,20
transportation,pytorch,1,9.641539415950888e-17,0.0,0.0004050731658935547,8.025169372558593e-06,0.0004130983352661133,0.0015788078308105469,3.82186926459894,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002701282501220703,8.025169372558593e-06,0.0002781534194946289,0.0015909671783447266,5.719746969982685,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.00030159950256347656,8.025169372558593e-06,0.0003096246719360352,0.0016570091247558594,5.351670183111823,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0003409385681152344,8.025169372558593e-06,0.000348963737487793,0.0015969276428222656,4.576199390568847,NN,40,20
transportation,pytorch,1,9.225144203848716e-17,0.0,0.00031495094299316406,8.025169372558593e-06,0.0003229761123657227,0.0016560554504394531,5.1274858636115335,NN,40,20
transportation,pytorch,1,9.420088924137867e-17,0.0,0.0002529621124267578,8.025169372558593e-06,0.0002609872817993164,0.0015921592712402344,6.1005243637293765,NN,40,20
transportation,pytorch,1,0.0,0.0,0.0002739429473876953,8.025169372558593e-06,0.0002819681167602539,0.0016140937805175781,5.7243840156934365,NN,40,20
transportation,pytorch,1,1.408265175379916e-16,0.0,0.0002770423889160156,8.025169372558593e-06,0.00028506755828857424,0.0015401840209960938,5.402873726644698,NN,40,20
transportation,optimaltree,1,1.408265175379916e-16,-2.088401642669685e-16,0.0006592273712158203,6.0341358184814454e-05,0.0007195687294006348,0.0025010108947753906,3.475708146543012,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005359649658203125,6.0341358184814454e-05,0.000596306324005127,0.0027399063110351562,4.594796668652467,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004699230194091797,6.0341358184814454e-05,0.0005302643775939942,0.0019409656524658203,3.6603734561101393,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00047850608825683594,6.0341358184814454e-05,0.0005388474464416504,0.002438068389892578,4.524598577932737,OCT,40,20
transportation,optimaltree,1,9.26909463725267e-17,0.0,0.0005228519439697266,6.0341358184814454e-05,0.000583193302154541,0.001837015151977539,3.1499249823187205,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004496574401855469,6.0341358184814454e-05,0.0005099987983703614,0.001825094223022461,3.578624555301553,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005125999450683594,6.0341358184814454e-05,0.0005729413032531739,0.0027399063110351562,4.7821762813710675,OCT,40,20
transportation,optimaltree,1,0.0,0.0,0.0005064010620117188,6.0341358184814454e-05,0.0005667424201965332,0.0018579959869384766,3.2783781850918556,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005018711090087891,6.0341358184814454e-05,0.0005622124671936036,0.0017919540405273438,3.187325335334953,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004878044128417969,6.0341358184814454e-05,0.0005481457710266114,0.0017571449279785156,3.205616135079531,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,2.0406386958401057e-16,0.00048160552978515625,6.0341358184814454e-05,0.0005419468879699707,0.002104043960571289,3.8823803720926136,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00048542022705078125,6.0341358184814454e-05,0.0005457615852355957,0.002579927444458008,4.727206007627485,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004868507385253906,6.0341358184814454e-05,0.0005471920967102051,0.0018639564514160156,3.406402363306014,OCT,40,20
transportation,optimaltree,1,0.0,0.0,0.0004665851593017578,6.0341358184814454e-05,0.0005269265174865723,0.0016660690307617188,3.161862186607785,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004851818084716797,6.0341358184814454e-05,0.0005455231666564942,0.001775979995727539,3.2555537588119345,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004582405090332031,6.0341358184814454e-05,0.0005185818672180176,0.00168609619140625,3.251359713850921,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00047469139099121094,6.0341358184814454e-05,0.0005350327491760254,0.0017518997192382812,3.2743784785815184,OCT,40,20
transportation,optimaltree,1,0.0,0.0,0.0005083084106445312,6.0341358184814454e-05,0.0005686497688293457,0.00174713134765625,3.0724207472254714,OCT,40,20
transportation,optimaltree,1,9.803980966288034e-17,2.1081295767982203e-16,0.0005824565887451172,6.0341358184814454e-05,0.0006427979469299317,0.0017039775848388672,2.6508758980597826,OCT,40,20
transportation,optimaltree,1,1.0244864396672297e-16,0.0,0.00047588348388671875,6.0341358184814454e-05,0.0005362248420715332,0.0017070770263671875,3.1835097750645813,OCT,40,20
transportation,optimaltree,1,9.724024005266874e-17,0.0,0.0004794597625732422,6.0341358184814454e-05,0.0005398011207580567,0.001680135726928711,3.112508778361284,OCT,40,20
transportation,optimaltree,1,9.386893214433717e-17,0.0,0.00048422813415527344,6.0341358184814454e-05,0.0005445694923400879,0.0017120838165283203,3.143921649322049,OCT,40,20
transportation,optimaltree,1,9.572109947264163e-17,0.0,0.0005052089691162109,6.0341358184814454e-05,0.0005655503273010254,0.0017461776733398438,3.0875725625924817,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004887580871582031,6.0341358184814454e-05,0.0005490994453430176,0.001744985580444336,3.1779044674763033,OCT,40,20
transportation,optimaltree,1,9.841797585114029e-17,0.0,0.0005030632019042969,6.0341358184814454e-05,0.0005634045600891114,0.00174713134765625,3.1010245060492827,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004639625549316406,6.0341358184814454e-05,0.0005243039131164551,0.0016951560974121094,3.233155532515722,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004892349243164062,6.0341358184814454e-05,0.0005495762825012207,0.0021588802337646484,3.9282631046943934,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004646778106689453,6.0341358184814454e-05,0.0005250191688537598,0.0018131732940673828,3.453537321362887,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005013942718505859,6.0341358184814454e-05,0.0005617356300354004,0.0017330646514892578,3.0851962361369893,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005021095275878906,6.0341358184814454e-05,0.0005624508857727051,0.00173187255859375,3.079153402371253,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005357265472412109,6.0341358184814454e-05,0.0005960679054260254,0.0018780231475830078,3.1506865752832898,OCT,40,20
transportation,optimaltree,1,1.0095830287952558e-16,0.0,0.0005156993865966797,6.0341358184814454e-05,0.0005760407447814942,0.0017158985137939453,2.9787797639988574,OCT,40,20
transportation,optimaltree,1,9.339021375036369e-17,0.0,0.00047898292541503906,6.0341358184814454e-05,0.0005393242835998536,0.0016820430755615234,3.118797218501474,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004627704620361328,6.0341358184814454e-05,0.0005231118202209473,0.001756906509399414,3.3585677889238816,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005104541778564453,6.0341358184814454e-05,0.0005707955360412598,0.0017719268798828125,3.1043110325844054,OCT,40,20
transportation,optimaltree,1,9.559348801072671e-17,0.0,0.0005204677581787109,6.0341358184814454e-05,0.0005808091163635254,0.002056121826171875,3.5400990932190517,OCT,40,20
transportation,optimaltree,1,9.540194052489905e-17,0.0,0.00047898292541503906,6.0341358184814454e-05,0.0005393242835998536,0.0017480850219726562,3.2412503481293844,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004901885986328125,6.0341358184814454e-05,0.000550529956817627,0.0020580291748046875,3.738269188294956,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004975795745849609,6.0341358184814454e-05,0.0005579209327697754,0.0017511844635009766,3.1387681670363103,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004906654357910156,6.0341358184814454e-05,0.0005510067939758301,0.0020089149475097656,3.645898688497635,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00046896934509277344,6.0341358184814454e-05,0.0005293107032775879,0.0018398761749267578,3.4759852078068905,OCT,40,20
transportation,optimaltree,1,0.0,0.0,0.0004949569702148438,6.0341358184814454e-05,0.0005552983283996582,0.0017240047454833984,3.104646020548798,OCT,40,20
transportation,optimaltree,1,9.63959400065065e-17,0.0,0.0005130767822265625,6.0341358184814454e-05,0.000573418140411377,0.0017762184143066406,3.097597179315535,OCT,40,20
transportation,optimaltree,1,9.412146443132952e-17,0.0,0.0005133152008056641,6.0341358184814454e-05,0.0005736565589904786,0.0017631053924560547,3.0734511177886112,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004813671112060547,6.0341358184814454e-05,0.0005417084693908692,0.0017719268798828125,3.270997187611406,OCT,40,20
transportation,optimaltree,1,0.0,0.0,0.0004661083221435547,6.0341358184814454e-05,0.0005264496803283692,0.002015829086303711,3.8291011688835144,OCT,40,20
transportation,optimaltree,1,9.21627081814953e-17,2.0060541603913137e-16,0.00045990943908691406,6.0341358184814454e-05,0.0005202507972717286,0.0020341873168945312,3.9100128775623366,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004756450653076172,6.0341358184814454e-05,0.0005359864234924317,0.0018029212951660156,3.3637443340791515,OCT,40,20
transportation,optimaltree,1,9.772293826441629e-17,0.0,0.0005056858062744141,6.0341358184814454e-05,0.0005660271644592286,0.0019979476928710938,3.529773513219802,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004534721374511719,6.0341358184814454e-05,0.0005138134956359864,0.002023935317993164,3.9390466291430983,OCT,40,20
transportation,optimaltree,1,9.619280464452269e-17,0.0,0.0004794597625732422,6.0341358184814454e-05,0.0005398011207580567,0.0019750595092773438,3.6588651511203176,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004680156707763672,6.0341358184814454e-05,0.0005283570289611817,0.0017740726470947266,3.3577156162430226,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005016326904296875,6.0341358184814454e-05,0.000561974048614502,0.002054929733276367,3.656627451645885,OCT,40,20
transportation,optimaltree,1,0.0,0.0,0.0005123615264892578,6.0341358184814454e-05,0.0005727028846740723,0.0018248558044433594,3.18639185043025,OCT,40,20
transportation,optimaltree,1,9.251023184622416e-17,0.0,0.0004546642303466797,6.0341358184814454e-05,0.0005150055885314942,0.0021088123321533203,4.0947367933743495,OCT,40,20
transportation,optimaltree,1,1.0020832836613873e-16,0.0,0.0004787445068359375,6.0341358184814454e-05,0.000539085865020752,0.0020771026611328125,3.8530089470122815,OCT,40,20
transportation,optimaltree,1,9.776445818510487e-17,0.0,0.0004520416259765625,6.0341358184814454e-05,0.000512382984161377,0.0021390914916992188,4.174790260063562,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004608631134033203,6.0341358184814454e-05,0.0005212044715881348,0.0018031597137451172,3.4596013887808827,OCT,40,20
transportation,optimaltree,1,9.822919053634688e-17,0.0,0.0004723072052001953,6.0341358184814454e-05,0.0005326485633850098,0.00203704833984375,3.824375920397119,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.000453948974609375,6.0341358184814454e-05,0.0005142903327941895,0.0017518997192382812,3.406441084980228,OCT,40,20
transportation,optimaltree,1,0.0,0.0,0.0004718303680419922,6.0341358184814454e-05,0.0005321717262268067,0.0020520687103271484,3.856027310726718,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004909038543701172,6.0341358184814454e-05,0.0005512452125549317,0.0020568370819091797,3.7312561362230707,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004830360412597656,6.0341358184814454e-05,0.0005433773994445801,0.001708984375,3.1451149362245454,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004868507385253906,6.0341358184814454e-05,0.0005471920967102051,0.002025127410888672,3.7009441895524793,OCT,40,20
transportation,optimaltree,1,9.557153922318454e-17,0.0,0.0005433559417724609,6.0341358184814454e-05,0.0006036972999572754,0.0020389556884765625,3.377447089163497,OCT,40,20
transportation,optimaltree,1,1.0287951661057767e-16,0.0,0.00047516822814941406,6.0341358184814454e-05,0.0005355095863342286,0.0017011165618896484,3.1766313905497996,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005364418029785156,6.0341358184814454e-05,0.0005967831611633301,0.0019969940185546875,3.3462640176741547,OCT,40,20
transportation,optimaltree,1,4.615896676230007e-17,0.0,0.0004868507385253906,6.0341358184814454e-05,0.0005471920967102051,0.002110004425048828,3.8560579323686652,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004856586456298828,6.0341358184814454e-05,0.0005460000038146973,0.0017330646514892578,3.174111061137335,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00047779083251953125,6.0341358184814454e-05,0.0005381321907043457,0.0020139217376708984,3.742429411321657,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004494190216064453,6.0341358184814454e-05,0.0005097603797912598,0.00203704833984375,3.996089968149142,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004918575286865234,6.0341358184814454e-05,0.0005521988868713379,0.002084970474243164,3.775760009326062,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005459785461425781,6.0341358184814454e-05,0.0006063199043273926,0.002031087875366211,3.3498617823199335,OCT,40,20
transportation,optimaltree,1,1.0090777403219306e-16,0.0,0.00048422813415527344,6.0341358184814454e-05,0.0005445694923400879,0.001979827880859375,3.6355835365506612,OCT,40,20
transportation,optimaltree,1,1.014965240351864e-16,0.0,0.0004863739013671875,6.0341358184814454e-05,0.000546715259552002,0.002028942108154297,3.711149584185531,OCT,40,20
transportation,optimaltree,1,9.409231349145092e-17,0.0,0.0004582405090332031,6.0341358184814454e-05,0.0005185818672180176,0.002056121826171875,3.9648934067096073,OCT,40,20
transportation,optimaltree,1,9.45071161870244e-17,0.0,0.0004680156707763672,6.0341358184814454e-05,0.0005283570289611817,0.002001047134399414,3.7873010572675296,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004737377166748047,6.0341358184814454e-05,0.0005340790748596192,0.002012968063354492,3.7690449937279302,OCT,40,20
transportation,optimaltree,1,1.0238621316891059e-16,0.0,0.00047135353088378906,6.0341358184814454e-05,0.0005316948890686036,0.002051115036010742,3.857691842033281,OCT,40,20
transportation,optimaltree,1,0.0,0.0,0.00048351287841796875,6.0341358184814454e-05,0.0005438542366027832,0.0020148754119873047,3.7048077892586435,OCT,40,20
transportation,optimaltree,1,1.0202409811731857e-16,0.0,0.00048542022705078125,6.0341358184814454e-05,0.0005457615852355957,0.002026081085205078,3.712392260680008,OCT,40,20
transportation,optimaltree,1,9.637463803524086e-17,0.0,0.0004875659942626953,6.0341358184814454e-05,0.0005479073524475098,0.0020360946655273438,3.7161294814389336,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004949569702148438,6.0341358184814454e-05,0.0005552983283996582,0.0020170211791992188,3.6323199189382978,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005216598510742188,6.0341358184814454e-05,0.0005820012092590332,0.002046823501586914,3.516871561474587,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005168914794921875,6.0341358184814454e-05,0.000577232837677002,0.0020720958709716797,3.5897054632417627,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00047469139099121094,6.0341358184814454e-05,0.0005350327491760254,0.0017659664154052734,3.300669759234255,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005204677581787109,6.0341358184814454e-05,0.0005808091163635254,0.0020837783813476562,3.587716381578677,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004930496215820312,6.0341358184814454e-05,0.0005533909797668457,0.0020329952239990234,3.6737050265177134,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005891323089599609,6.0341358184814454e-05,0.0006494736671447754,0.0020351409912109375,3.1335234885778367,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00047850608825683594,6.0341358184814454e-05,0.0005388474464416504,0.001711130142211914,3.175537257365857,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004961490631103516,6.0341358184814454e-05,0.000556490421295166,0.0020589828491210938,3.6999430184782933,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00047707557678222656,6.0341358184814454e-05,0.000537416934967041,0.0020720958709716797,3.85565793734944,OCT,40,20
transportation,optimaltree,1,9.641539415950888e-17,0.0,0.0004901885986328125,6.0341358184814454e-05,0.000550529956817627,0.0026848316192626953,4.876812943627143,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00047850608825683594,6.0341358184814454e-05,0.0005388474464416504,0.0016949176788330078,3.1454499599573467,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004892349243164062,6.0341358184814454e-05,0.0005495762825012207,0.0021109580993652344,3.8410647740435295,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004639625549316406,6.0341358184814454e-05,0.0005243039131164551,0.002019166946411133,3.8511384254396135,OCT,40,20
transportation,optimaltree,1,9.225144203848716e-17,0.0,0.0004611015319824219,6.0341358184814454e-05,0.0005214428901672364,0.00202178955078125,3.8772981450237527,OCT,40,20
transportation,optimaltree,1,9.420088924137867e-17,0.0,0.0004901885986328125,6.0341358184814454e-05,0.000550529956817627,0.0017440319061279297,3.167914633037257,OCT,40,20
transportation,optimaltree,1,0.0,0.0,0.00046062469482421875,6.0341358184814454e-05,0.0005209660530090332,0.002025127410888672,3.8872540719146578,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00045871734619140625,6.0341358184814454e-05,0.0005190587043762207,0.0017480850219726562,3.3677982995650155,OCT,40,20
transportation,optimaltree,1,1.408265175379916e-16,-2.088401642669685e-16,0.0006489753723144531,5.304574966430664e-05,0.0007020211219787597,0.002627849578857422,3.7432628400843613,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004470348358154297,5.304574966430664e-05,0.0005000805854797363,0.002485990524291992,4.971179838759661,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005154609680175781,5.304574966430664e-05,0.0005685067176818847,0.0018839836120605469,3.3139161833348014,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00048661231994628906,5.304574966430664e-05,0.0005396580696105957,0.002619028091430664,4.853125041418341,OCT-H,40,20
transportation,optimaltree,1,9.26909463725267e-17,0.0,0.0005028247833251953,5.304574966430664e-05,0.0005558705329895019,0.002774953842163086,4.992086605561251,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004601478576660156,5.304574966430664e-05,0.0005131936073303222,0.001811981201171875,3.530794568151304,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004494190216064453,5.304574966430664e-05,0.0005024647712707519,0.0018558502197265625,3.6934932075597042,OCT-H,40,20
transportation,optimaltree,1,0.0,0.0,0.0004451274871826172,5.304574966430664e-05,0.0004981732368469238,0.0017540454864501953,3.520954874155895,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004456043243408203,5.304574966430664e-05,0.0004986500740051269,0.0017271041870117188,3.4635594719554006,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004756450653076172,5.304574966430664e-05,0.0005286908149719238,0.0026650428771972656,5.040834456976131,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,2.0406386958401057e-16,0.00047278404235839844,5.304574966430664e-05,0.000525829792022705,0.0017461776733398438,3.3208039936703413,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004706382751464844,5.304574966430664e-05,0.000523684024810791,0.0017130374908447266,3.2711280269885137,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004773139953613281,5.304574966430664e-05,0.0005303597450256347,0.001834869384765625,3.4596694073697796,OCT-H,40,20
transportation,optimaltree,1,0.0,0.0,0.00045371055603027344,5.304574966430664e-05,0.00050675630569458,0.0017681121826171875,3.489077812645555,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004391670227050781,5.304574966430664e-05,0.0004922127723693847,0.0016810894012451172,3.415371350793659,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005071163177490234,5.304574966430664e-05,0.00056016206741333,0.0017609596252441406,3.1436609647200036,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00047516822814941406,5.304574966430664e-05,0.0005282139778137207,0.0016927719116210938,3.204708664900316,OCT-H,40,20
transportation,optimaltree,1,0.0,0.0,0.0004677772521972656,5.304574966430664e-05,0.0005208230018615722,0.0017049312591552734,3.2735329527715855,OCT-H,40,20
transportation,optimaltree,1,9.803980966288034e-17,2.1081295767982203e-16,0.0004551410675048828,5.304574966430664e-05,0.0005081868171691894,0.0028350353240966797,5.578726618468771,OCT-H,40,20
transportation,optimaltree,1,1.0244864396672297e-16,0.0,0.0005824565887451172,5.304574966430664e-05,0.0006355023384094238,0.0016989707946777344,2.6734296508334303,OCT-H,40,20
transportation,optimaltree,1,9.724024005266874e-17,0.0,0.00045943260192871094,5.304574966430664e-05,0.0005124783515930175,0.0016918182373046875,3.301248203062122,OCT-H,40,20
transportation,optimaltree,1,9.386893214433717e-17,0.0,0.0004687309265136719,5.304574966430664e-05,0.0005217766761779785,0.0017650127410888672,3.3826976591165603,OCT-H,40,20
transportation,optimaltree,1,9.572109947264163e-17,0.0,0.0005168914794921875,5.304574966430664e-05,0.0005699372291564941,0.0017440319061279297,3.0600420834222275,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00046825408935546875,5.304574966430664e-05,0.0005212998390197753,0.0017130374908447266,3.286088662651099,OCT-H,40,20
transportation,optimaltree,1,9.841797585114029e-17,0.0,0.0004904270172119141,5.304574966430664e-05,0.0005434727668762207,0.0017020702362060547,3.1318408942351144,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004894733428955078,5.304574966430664e-05,0.0005425190925598144,0.0016901493072509766,3.1153729526387726,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005209445953369141,5.304574966430664e-05,0.0005739903450012207,0.001711130142211914,2.9811131095040895,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00048089027404785156,5.304574966430664e-05,0.0005339360237121582,0.0028820037841796875,5.397657502377774,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004572868347167969,5.304574966430664e-05,0.0005103325843811035,0.0017099380493164062,3.3506346677629892,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004649162292480469,5.304574966430664e-05,0.0005179619789123535,0.0017199516296386719,3.3206136737108114,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004737377166748047,5.304574966430664e-05,0.0005267834663391113,0.0016889572143554688,3.20616974958022,OCT-H,40,20
transportation,optimaltree,1,1.0095830287952558e-16,0.0,0.00047016143798828125,5.304574966430664e-05,0.0005232071876525878,0.0017199516296386719,3.287324161878159,OCT-H,40,20
transportation,optimaltree,1,9.339021375036369e-17,0.0,0.0004897117614746094,5.304574966430664e-05,0.000542757511138916,0.0021309852600097656,3.9262197505809384,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004718303680419922,5.304574966430664e-05,0.0005248761177062988,0.001734018325805664,3.30367160423168,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00046443939208984375,5.304574966430664e-05,0.0005174851417541503,0.0019991397857666016,3.863182967901258,OCT-H,40,20
transportation,optimaltree,1,9.559348801072671e-17,0.0,0.00047206878662109375,5.304574966430664e-05,0.0005251145362854003,0.0016448497772216797,3.1323638245803616,OCT-H,40,20
transportation,optimaltree,1,9.540194052489905e-17,0.0,0.00046253204345703125,5.304574966430664e-05,0.0005155777931213378,0.0016701221466064453,3.239321337902141,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004856586456298828,5.304574966430664e-05,0.0005387043952941894,0.0019881725311279297,3.6906558559674973,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004458427429199219,5.304574966430664e-05,0.0004988884925842285,0.0016820430755615234,3.3715812261946296,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004744529724121094,5.304574966430664e-05,0.000527498722076416,0.002042055130004883,3.8712039376449163,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004525184631347656,5.304574966430664e-05,0.0005055642127990722,0.002025127410888672,4.005677932930596,OCT-H,40,20
transportation,optimaltree,1,0.0,0.0,0.0004799365997314453,5.304574966430664e-05,0.0005329823493957519,0.00168609619140625,3.1635122501107142,OCT-H,40,20
transportation,optimaltree,1,9.63959400065065e-17,0.0,0.0004742145538330078,5.304574966430664e-05,0.0005272603034973144,0.001985788345336914,3.7662390514992157,OCT-H,40,20
transportation,optimaltree,1,9.412146443132952e-17,0.0,0.0004379749298095703,5.304574966430664e-05,0.0004910206794738769,0.0019729137420654297,4.017985035130057,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004799365997314453,5.304574966430664e-05,0.0005329823493957519,0.0020160675048828125,3.7826158918179016,OCT-H,40,20
transportation,optimaltree,1,0.0,0.0,0.0004451274871826172,5.304574966430664e-05,0.0004981732368469238,0.001992940902709961,4.000497729110932,OCT-H,40,20
transportation,optimaltree,1,9.21627081814953e-17,2.0060541603913137e-16,0.0004706382751464844,5.304574966430664e-05,0.000523684024810791,0.0019979476928710938,3.815177851936499,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004622936248779297,5.304574966430664e-05,0.0005153393745422363,0.0020020008087158203,3.8848201934776476,OCT-H,40,20
transportation,optimaltree,1,9.772293826441629e-17,0.0,0.00045680999755859375,5.304574966430664e-05,0.0005098557472229003,0.002020120620727539,3.96214151106622,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00047016143798828125,5.304574966430664e-05,0.0005232071876525878,0.00203704833984375,3.8933875296765996,OCT-H,40,20
transportation,optimaltree,1,9.619280464452269e-17,0.0,0.00045490264892578125,5.304574966430664e-05,0.0005079483985900878,0.0019958019256591797,3.9291430609859708,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004878044128417969,5.304574966430664e-05,0.0005408501625061035,0.001984834671020508,3.6698420535245915,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004506111145019531,5.304574966430664e-05,0.0005036568641662597,0.002001047134399414,3.9730365587529413,OCT-H,40,20
transportation,optimaltree,1,0.0,0.0,0.0004725456237792969,5.304574966430664e-05,0.0005255913734436035,0.0019989013671875,3.803147213187631,OCT-H,40,20
transportation,optimaltree,1,9.251023184622416e-17,0.0,0.00045609474182128906,5.304574966430664e-05,0.0005091404914855957,0.0019860267639160156,3.9007440915199796,OCT-H,40,20
transportation,optimaltree,1,1.0020832836613873e-16,0.0,0.00048470497131347656,5.304574966430664e-05,0.0005377507209777832,0.0020270347595214844,3.7694691619116028,OCT-H,40,20
transportation,optimaltree,1,9.776445818510487e-17,0.0,0.00045990943908691406,5.304574966430664e-05,0.0005129551887512207,0.001981019973754883,3.8619747244932587,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004878044128417969,5.304574966430664e-05,0.0005408501625061035,0.0020198822021484375,3.7346428681634043,OCT-H,40,20
transportation,optimaltree,1,9.822919053634688e-17,0.0,0.0004425048828125,5.304574966430664e-05,0.0004955506324768066,0.001983165740966797,4.001943718757367,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004563331604003906,5.304574966430664e-05,0.0005093789100646972,0.002031087875366211,3.9873811719221717,OCT-H,40,20
transportation,optimaltree,1,0.0,0.0,0.00046753883361816406,5.304574966430664e-05,0.0005205845832824707,0.0020329952239990234,3.9052159616027557,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00043511390686035156,5.304574966430664e-05,0.0004881596565246582,0.0020449161529541016,4.189031448261042,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004494190216064453,5.304574966430664e-05,0.0005024647712707519,0.002006053924560547,3.992427010329824,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004374980926513672,5.304574966430664e-05,0.0004905438423156738,0.001962900161743164,4.001477528444853,OCT-H,40,20
transportation,optimaltree,1,9.557153922318454e-17,0.0,0.00045871734619140625,5.304574966430664e-05,0.0005117630958557128,0.002001047134399414,3.910104403002111,OCT-H,40,20
transportation,optimaltree,1,1.0287951661057767e-16,0.0,0.0004482269287109375,5.304574966430664e-05,0.0005012726783752441,0.0020580291748046875,4.105608112285909,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004696846008300781,5.304574966430664e-05,0.0005227303504943847,0.0020461082458496094,3.914270988693221,OCT-H,40,20
transportation,optimaltree,1,4.615896676230007e-17,0.0,0.0004527568817138672,5.304574966430664e-05,0.0005058026313781738,0.0020439624786376953,4.041027768219506,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004756450653076172,5.304574966430664e-05,0.0005286908149719238,0.0020110607147216797,3.8038502992121725,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004444122314453125,5.304574966430664e-05,0.0004974579811096191,0.0017311573028564453,3.4800070932523046,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004565715789794922,5.304574966430664e-05,0.0005096173286437988,0.0020599365234375,4.042124173680345,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004532337188720703,5.304574966430664e-05,0.0005062794685363769,0.0020339488983154297,4.0174429830138125,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004813671112060547,5.304574966430664e-05,0.0005344128608703613,0.0016820430755615234,3.147459948516389,OCT-H,40,20
transportation,optimaltree,1,1.0090777403219306e-16,0.0,0.0005900859832763672,5.304574966430664e-05,0.0006431317329406738,0.0019519329071044922,3.0350436887625163,OCT-H,40,20
transportation,optimaltree,1,1.014965240351864e-16,0.0,0.00047016143798828125,5.304574966430664e-05,0.0005232071876525878,0.0020551681518554688,3.9280197221222246,OCT-H,40,20
transportation,optimaltree,1,9.409231349145092e-17,0.0,0.00046825408935546875,5.304574966430664e-05,0.0005212998390197753,0.0017130374908447266,3.286088662651099,OCT-H,40,20
transportation,optimaltree,1,9.45071161870244e-17,0.0,0.0005121231079101562,5.304574966430664e-05,0.0005651688575744628,0.002031087875366211,3.5937717518319,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00044083595275878906,5.304574966430664e-05,0.0004938817024230957,0.0019719600677490234,3.9927781451998325,OCT-H,40,20
transportation,optimaltree,1,1.0238621316891059e-16,0.0,0.0004665851593017578,5.304574966430664e-05,0.0005196309089660644,0.002001047134399414,3.8509008988341313,OCT-H,40,20
transportation,optimaltree,1,0.0,0.0,0.0004391670227050781,5.304574966430664e-05,0.0004922127723693847,0.0020399093627929688,4.144364952118925,OCT-H,40,20
transportation,optimaltree,1,1.0202409811731857e-16,0.0,0.0004620552062988281,5.304574966430664e-05,0.0005151009559631347,0.0020089149475097656,3.9000411943586877,OCT-H,40,20
transportation,optimaltree,1,9.637463803524086e-17,0.0,0.00048422813415527344,5.304574966430664e-05,0.00053727388381958,0.0020661354064941406,3.8455906172204006,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004761219024658203,5.304574966430664e-05,0.0005291676521301269,0.0020248889923095703,3.8265547490639746,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004990100860595703,5.304574966430664e-05,0.0005520558357238769,0.0019800662994384766,3.58671382731085,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004875659942626953,5.304574966430664e-05,0.0005406117439270019,0.0019941329956054688,3.6886601484460795,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004420280456542969,5.304574966430664e-05,0.0004950737953186035,0.0020439624786376953,4.1286016306363145,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00048089027404785156,5.304574966430664e-05,0.0005339360237121582,0.0019681453704833984,3.686107104742598,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00047516822814941406,5.304574966430664e-05,0.0005282139778137207,0.0020110607147216797,3.8072841673850935,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00048613548278808594,5.304574966430664e-05,0.0005391812324523925,0.002043008804321289,3.789094800330756,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0005280971527099609,5.304574966430664e-05,0.0005811429023742675,0.0019550323486328125,3.364116365605603,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00046634674072265625,5.304574966430664e-05,0.0005193924903869628,0.002012014389038086,3.873784134882419,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004489421844482422,5.304574966430664e-05,0.0005019879341125488,0.0020728111267089844,4.12920507815283,OCT-H,40,20
transportation,optimaltree,1,9.641539415950888e-17,0.0,0.00044274330139160156,5.304574966430664e-05,0.0004957890510559082,0.002032041549682617,4.098601099308004,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00044274330139160156,5.304574966430664e-05,0.0004957890510559082,0.002009868621826172,4.053878595232486,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.0004611015319824219,5.304574966430664e-05,0.0005141472816467285,0.0016760826110839844,3.259927011022542,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.00043582916259765625,5.304574966430664e-05,0.0004888749122619628,0.0020368099212646484,4.1663212207813745,OCT-H,40,20
transportation,optimaltree,1,9.225144203848716e-17,0.0,0.00047326087951660156,5.304574966430664e-05,0.0005263066291809082,0.0019540786743164062,3.712814101083131,OCT-H,40,20
transportation,optimaltree,1,9.420088924137867e-17,0.0,0.0004773139953613281,5.304574966430664e-05,0.0005303597450256347,0.0020258426666259766,3.819751943142024,OCT-H,40,20
transportation,optimaltree,1,0.0,0.0,0.0004725456237792969,5.304574966430664e-05,0.0005255913734436035,0.0017359256744384766,3.3028047303457946,OCT-H,40,20
transportation,optimaltree,1,1.408265175379916e-16,0.0,0.000438690185546875,5.304574966430664e-05,0.0004917359352111816,0.002054929733276367,4.178929352384739,OCT-H,40,20


==> data/benchmarks/transportation/transportation_n40_m20_general.csv <==
accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,m,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
100.0,1.131628409945679e-16,4.066420790359955e-18,4.978899249212885,0.0,0.00010000000000000018,pytorch,20.0,1.408265175379916e-16,2.1081295767982203e-16,4.824884751694306,8.02516937255859e-06,0.0003069925308227539,0.001568441390991211,0.0003150177001953125,40.0,3.0,860.0,100.0,0.0,3.0,100.0,20.0,10000.0,800.0,NN,transportation,4.157888195577416e-17,3.3881317890172014e-21,4.238290814757885e-05,4.1022839412475416e-17,0.00018988547886146596,4.238290814757885e-05
100.0,1.131628409945679e-16,4.066420790359955e-18,3.5270116410453998,0.0,0.00010000000000000018,optimaltree,20.0,1.408265175379916e-16,2.1081295767982203e-16,3.807706198290972,6.034135818481446e-05,0.0004903888702392578,0.0019424319267272948,0.0005507302284240722,40.0,3.0,860.0,100.0,0.0,3.0,100.0,20.0,10000.0,800.0,OCT,transportation,4.157888195577416e-17,6.776263578034403e-21,3.064986925586074e-05,4.1022839412475416e-17,0.0002259932633376606,3.064986925586074e-05
100.0,1.131628409945679e-16,4.066420790359955e-18,3.737755774078534,0.0,0.00010000000000000018,optimaltree,20.0,1.408265175379916e-16,2.1081295767982203e-16,4.105294974681524,5.3045749664306656e-05,0.00047186851501464846,0.001962001323699951,0.0005249142646789548,40.0,3.0,860.0,100.0,0.0,3.0,100.0,20.0,10000.0,800.0,OCT-H,transportation,4.157888195577416e-17,1.3552527156068805e-20,3.13933035726056e-05,4.1022839412475416e-17,0.0002483512643633493,3.13933035726056e-05


==> data/benchmarks/transportation/transportation_n40_m40_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,n,m
transportation,pytorch,1,9.285959565310697e-17,0.0,0.0016629695892333984,1.569032669067383e-05,0.0016786599159240724,0.0027959346771240234,1.6655754096474695,NN,40,40
transportation,pytorch,1,3.0036332491579103e-16,0.0,0.0011413097381591797,1.569032669067383e-05,0.0011570000648498536,0.0028769969940185547,2.486600546899631,NN,40,40
transportation,pytorch,1,9.107818708317743e-17,0.0,0.001117706298828125,1.569032669067383e-05,0.001133396625518799,0.0027289390563964844,2.4077529392213823,NN,40,40
transportation,pytorch,1,9.67212041658933e-17,0.0,0.0012850761413574219,1.569032669067383e-05,0.0013007664680480958,0.0026559829711914062,2.0418599621321123,NN,40,40
transportation,pytorch,1,0.0,0.0,0.0011913776397705078,1.569032669067383e-05,0.0012070679664611817,0.002714872360229492,2.249146225120042,NN,40,40
transportation,pytorch,1,0.0,0.0,0.0010676383972167969,1.569032669067383e-05,0.0010833287239074708,0.0028710365295410156,2.650198841941014,NN,40,40
transportation,pytorch,1,1.5018166245789554e-16,0.0,0.001180887222290039,1.569032669067383e-05,0.001196577548980713,0.0027170181274414062,2.2706577854112826,NN,40,40
transportation,pytorch,1,1.8341348824018249e-16,-1.9380709558018744e-16,0.001134634017944336,1.569032669067383e-05,0.0011503243446350099,0.002526998519897461,2.196770442773912,NN,40,40
transportation,pytorch,1,8.989352832637388e-17,0.0,0.0011425018310546875,1.569032669067383e-05,0.0011581921577453614,0.0026547908782958984,2.2921851616263296,NN,40,40
transportation,pytorch,1,1.7696338589930614e-16,0.0,0.0012295246124267578,1.569032669067383e-05,0.0012452149391174317,0.002683877944946289,2.1553531528047163,NN,40,40
transportation,pytorch,1,1.631854653451794e-16,0.0,0.0012097358703613281,1.569032669067383e-05,0.001225426197052002,0.0026929378509521484,2.1975520495893814,NN,40,40
transportation,pytorch,1,9.222542569904148e-17,0.0,0.0011510848999023438,1.569032669067383e-05,0.0011667752265930177,0.002727985382080078,2.3380556253716427,NN,40,40
transportation,pytorch,1,9.148273556345769e-17,0.0,0.0012481212615966797,1.569032669067383e-05,0.0012638115882873536,0.0026700496673583984,2.1126959841986412,NN,40,40
transportation,pytorch,1,1.631854653451794e-16,1.9566473214655666e-16,0.0011785030364990234,1.569032669067383e-05,0.0011941933631896974,0.0025339126586914062,2.121861280423893,NN,40,40
transportation,pytorch,1,1.5018166245789554e-16,0.0,0.0011796951293945312,1.569032669067383e-05,0.0011953854560852052,0.0025589466094970703,2.1406874213422524,NN,40,40
transportation,pytorch,1,1.5018166245789554e-16,-1.9311837974146646e-16,0.0011734962463378906,1.569032669067383e-05,0.0011891865730285645,0.002633810043334961,2.2147996816237985,NN,40,40
transportation,pytorch,1,9.174541718255309e-17,1.924930807015934e-16,0.0012142658233642578,1.569032669067383e-05,0.0012299561500549317,0.0025568008422851562,2.078773980821158,NN,40,40
transportation,pytorch,1,9.735433587122767e-17,0.0,0.0011668205261230469,1.569032669067383e-05,0.0011825108528137208,0.0026221275329589844,2.217423651309223,NN,40,40
transportation,pytorch,1,9.19467722072044e-17,-1.92296123776365e-16,0.0012660026550292969,1.569032669067383e-05,0.0012816929817199708,0.002466917037963867,1.9247332029963855,NN,40,40
transportation,pytorch,1,9.11793143869872e-17,1.9441643704654366e-16,0.001313924789428711,1.569032669067383e-05,0.0013296151161193849,0.0028710365295410156,2.1592989540615513,NN,40,40
transportation,pytorch,1,9.046543975802825e-17,0.0,0.0015106201171875,1.569032669067383e-05,0.001526310443878174,0.0026879310607910156,1.7610644489605283,NN,40,40
transportation,pytorch,1,3.0036332491579103e-16,0.0,0.0015711784362792969,1.569032669067383e-05,0.0015868687629699708,0.0027849674224853516,1.7550080305777958,NN,40,40
transportation,pytorch,1,8.962772011144099e-17,0.0,0.0017664432525634766,1.569032669067383e-05,0.0017821335792541505,0.0034160614013671875,1.916838019963049,NN,40,40
transportation,pytorch,1,9.137652299150894e-17,0.0,0.0016398429870605469,1.569032669067383e-05,0.0016555333137512208,0.002568960189819336,1.5517417671278446,NN,40,40
transportation,pytorch,1,1.5018166245789554e-16,0.0,0.0017464160919189453,1.569032669067383e-05,0.0017621064186096192,0.0028100013732910156,1.5946831267479478,NN,40,40
transportation,pytorch,1,9.268257955381368e-17,0.0,0.001722097396850586,1.569032669067383e-05,0.0017377877235412599,0.003489971160888672,2.0082839311218152,NN,40,40
transportation,pytorch,1,9.101370179078703e-17,0.0,0.0017075538635253906,1.569032669067383e-05,0.0017232441902160645,0.002755880355834961,1.5992396036973855,NN,40,40
transportation,pytorch,1,8.952029497857681e-17,0.0,0.001789093017578125,1.569032669067383e-05,0.001804783344268799,0.003573894500732422,1.9802346426132227,NN,40,40
transportation,pytorch,1,9.31459636463421e-17,0.0,0.0017611980438232422,1.569032669067383e-05,0.0017768883705139161,0.0028200149536132812,1.5870524003697932,NN,40,40
transportation,pytorch,1,0.0,1.9811832594476118e-16,0.0016412734985351562,1.569032669067383e-05,0.0016569638252258302,0.0027649402618408203,1.6686787120798985,NN,40,40
transportation,pytorch,1,1.5018166245789554e-16,0.0,0.0016865730285644531,1.569032669067383e-05,0.001702263355255127,0.003381013870239258,1.9861873075053817,NN,40,40
transportation,pytorch,1,1.631854653451794e-16,-1.9241845039144677e-16,0.0016467571258544922,1.569032669067383e-05,0.0016624474525451661,0.0033838748931884766,2.0354778059347667,NN,40,40
transportation,pytorch,1,8.858096019993973e-17,1.934552066034288e-16,0.0017857551574707031,1.569032669067383e-05,0.001801445484161377,0.0027260780334472656,1.5132725677326453,NN,40,40
transportation,pytorch,1,9.140318218800304e-17,1.9509058240813996e-16,0.0016553401947021484,1.569032669067383e-05,0.0016710305213928224,0.0035109519958496094,2.1010699391194794,NN,40,40
transportation,pytorch,1,0.0,0.0,0.0016944408416748047,1.569032669067383e-05,0.0017101311683654786,0.0034151077270507812,1.9969858395803037,NN,40,40
transportation,pytorch,1,1.631854653451794e-16,0.0,0.0018076896667480469,1.569032669067383e-05,0.0018233799934387208,0.0034639835357666016,1.8997595390052837,NN,40,40
transportation,pytorch,1,1.631854653451794e-16,-1.9315011088216323e-16,0.0017728805541992188,1.569032669067383e-05,0.0017885708808898927,0.00562286376953125,3.143774635721246,NN,40,40
transportation,pytorch,1,0.0,0.0,0.0017313957214355469,1.569032669067383e-05,0.0017470860481262208,0.0035309791564941406,2.0210676859798493,NN,40,40
transportation,pytorch,1,9.364860517137299e-17,0.0,0.0017061233520507812,1.569032669067383e-05,0.0017218136787414552,0.0036249160766601562,2.105289394210039,NN,40,40
transportation,pytorch,1,9.174333391697706e-17,0.0,0.0016374588012695312,1.569032669067383e-05,0.0016531491279602052,0.003525972366333008,2.132882210501874,NN,40,40
transportation,pytorch,1,1.5018166245789554e-16,0.0,0.0017943382263183594,1.569032669067383e-05,0.0018100285530090333,0.0033550262451171875,1.8535764198524463,NN,40,40
transportation,pytorch,1,1.5018166245789554e-16,0.0,0.0017132759094238281,1.569032669067383e-05,0.001728966236114502,0.003434896469116211,1.9866764297465045,NN,40,40
transportation,pytorch,1,1.5018166245789554e-16,1.946527525304583e-16,0.0017230510711669922,1.569032669067383e-05,0.0017387413978576661,0.003407001495361328,1.959464184587285,NN,40,40
transportation,pytorch,1,1.9025518506997742e-16,0.0,0.0018112659454345703,1.569032669067383e-05,0.0018269562721252442,0.0026319026947021484,1.440594246758043,NN,40,40
transportation,pytorch,1,9.103647093847388e-17,0.0,0.0016586780548095703,1.569032669067383e-05,0.0016743683815002442,0.0036110877990722656,2.156686568481847,NN,40,40
transportation,pytorch,1,9.14161373910973e-17,-1.9739190913259112e-16,0.0017681121826171875,1.569032669067383e-05,0.0017838025093078614,0.0036950111389160156,2.0714238934161653,NN,40,40
transportation,pytorch,1,9.13550178966244e-17,0.0,0.0016570091247558594,1.569032669067383e-05,0.0016726994514465333,0.003487110137939453,2.084720082214313,NN,40,40
transportation,pytorch,1,9.325851807071818e-17,0.0,0.0016682147979736328,1.569032669067383e-05,0.0016839051246643067,0.0026628971099853516,1.58138191456375,NN,40,40
transportation,pytorch,1,9.292251305069428e-17,0.0,0.0018367767333984375,1.569032669067383e-05,0.0018524670600891114,0.003651142120361328,1.9709619668949432,NN,40,40
transportation,pytorch,1,8.993906350421835e-17,0.0,0.001596212387084961,1.569032669067383e-05,0.0016119027137756349,0.003590106964111328,2.227247918518639,NN,40,40
transportation,pytorch,1,9.223019393233071e-17,0.0,0.0016505718231201172,1.569032669067383e-05,0.0016662621498107911,0.0025479793548583984,1.5291587552101145,NN,40,40
transportation,pytorch,1,8.98781360560259e-17,0.0,0.0017237663269042969,1.569032669067383e-05,0.0017394566535949708,0.0034799575805664062,2.0006003445813416,NN,40,40
transportation,pytorch,1,9.108238326735681e-17,-1.9516035031728122e-16,0.0016617774963378906,1.569032669067383e-05,0.0016774678230285645,0.003476858139038086,2.0726824629999956,NN,40,40
transportation,pytorch,1,4.731032424304548e-17,1.9494707187888894e-16,0.0018525123596191406,1.569032669067383e-05,0.0018682026863098145,0.0035479068756103516,1.8991016882747285,NN,40,40
transportation,pytorch,1,9.286197259456183e-17,-1.9439005192952666e-16,0.001653909683227539,1.569032669067383e-05,0.001669600009918213,0.0023992061614990234,1.4369945778908753,NN,40,40
transportation,pytorch,1,9.305954270967698e-17,0.0,0.001714944839477539,1.569032669067383e-05,0.001730635166168213,0.0034821033477783203,2.0120377858078666,NN,40,40
transportation,pytorch,1,9.157977846930208e-17,0.0,0.0018498897552490234,1.569032669067383e-05,0.0018655800819396974,0.003392934799194336,1.8187023071486719,NN,40,40
transportation,pytorch,1,3.0036332491579103e-16,0.0,0.0017652511596679688,1.569032669067383e-05,0.0017809414863586427,0.0035059452056884766,1.9685909012411291,NN,40,40
transportation,pytorch,1,9.195398962528802e-17,0.0,0.001664876937866211,1.569032669067383e-05,0.0016805672645568849,0.003451108932495117,2.0535381149442244,NN,40,40
transportation,pytorch,1,8.837496758162092e-17,0.0,0.0016794204711914062,1.569032669067383e-05,0.0016951107978820802,0.0034139156341552734,2.013977870013404,NN,40,40
transportation,pytorch,1,1.5018166245789554e-16,0.0,0.001682281494140625,1.569032669067383e-05,0.001697971820831299,0.0033500194549560547,1.9729535047972355,NN,40,40
transportation,pytorch,1,9.079835921001121e-17,0.0,0.0017507076263427734,1.569032669067383e-05,0.0017663979530334474,0.003387928009033203,1.917986829193892,NN,40,40
transportation,pytorch,1,1.5018166245789554e-16,0.0,0.0018074512481689453,1.569032669067383e-05,0.0018231415748596192,0.00339508056640625,1.8622144397467701,NN,40,40
transportation,pytorch,1,1.7650987582427842e-16,0.0,0.0016796588897705078,1.569032669067383e-05,0.0016953492164611817,0.003576993942260742,2.1098862154944373,NN,40,40
transportation,pytorch,1,1.8341348824018249e-16,-1.9475179289751062e-16,0.0018482208251953125,1.569032669067383e-05,0.0018639111518859864,0.003509044647216797,1.8826244178356852,NN,40,40
transportation,pytorch,1,3.0036332491579103e-16,0.0,0.0017094612121582031,1.569032669067383e-05,0.001725151538848877,0.003371000289916992,1.954031407679306,NN,40,40
transportation,pytorch,1,1.9024669413793395e-16,0.0,0.0017344951629638672,1.569032669067383e-05,0.0017501854896545411,0.0033190250396728516,1.8963847313852285,NN,40,40
transportation,pytorch,1,0.0,0.0,0.001707315444946289,1.569032669067383e-05,0.001723005771636963,0.003515005111694336,2.040042563731439,NN,40,40
transportation,pytorch,1,9.093900025956009e-17,0.0,0.0017096996307373047,1.569032669067383e-05,0.0017253899574279786,0.0032439231872558594,1.88011015903416,NN,40,40
transportation,pytorch,1,0.0,0.0,0.00179290771484375,1.569032669067383e-05,0.001808598041534424,0.003383159637451172,1.8705978662792766,NN,40,40
transportation,pytorch,1,8.95125308513445e-17,0.0,0.0016999244689941406,1.569032669067383e-05,0.0017156147956848145,0.003598928451538086,2.097748550892811,NN,40,40
transportation,pytorch,1,1.1302576892697082e-16,0.0,0.0016646385192871094,1.569032669067383e-05,0.0016803288459777833,0.0035359859466552734,2.104341632365231,NN,40,40
transportation,pytorch,1,9.574120105628301e-17,0.0,0.0016591548919677734,1.569032669067383e-05,0.0016748452186584474,0.0035669803619384766,2.1297373167388156,NN,40,40
transportation,pytorch,1,9.665793298180155e-17,0.0,0.0016770362854003906,1.569032669067383e-05,0.0016927266120910645,0.003470897674560547,2.050477407141881,NN,40,40
transportation,pytorch,1,8.914787637973449e-17,-1.9430857408160898e-16,0.001764059066772461,1.569032669067383e-05,0.0017797493934631349,0.003545045852661133,1.9918792306837012,NN,40,40
transportation,pytorch,1,1.5018166245789554e-16,0.0,0.0016179084777832031,1.569032669067383e-05,0.001633598804473877,0.003537893295288086,2.1657051202528965,NN,40,40
transportation,pytorch,1,0.0,0.0,0.0016484260559082031,1.569032669067383e-05,0.001664116382598877,0.00350189208984375,2.104355276146485,NN,40,40
transportation,pytorch,1,8.849536437393688e-17,0.0,0.001752614974975586,1.569032669067383e-05,0.0017683053016662599,0.0027551651000976562,1.5580822482981227,NN,40,40
transportation,pytorch,1,1.631854653451794e-16,0.0,0.00165557861328125,1.569032669067383e-05,0.001671268939971924,0.0036208629608154297,2.166535184263197,NN,40,40
transportation,pytorch,1,3.0036332491579103e-16,0.0,0.0016973018646240234,1.569032669067383e-05,0.0017129921913146974,0.003529071807861328,2.0601797403132442,NN,40,40
transportation,pytorch,1,1.8341348824018249e-16,0.0,0.00168609619140625,1.569032669067383e-05,0.001701786518096924,0.00368499755859375,2.1653700504776676,NN,40,40
transportation,pytorch,1,9.208414992536974e-17,0.0,0.0016672611236572266,1.569032669067383e-05,0.0016829514503479005,0.002804994583129883,1.6667115278637616,NN,40,40
transportation,pytorch,1,1.5018166245789554e-16,-1.9565071100030272e-16,0.0018496513366699219,1.569032669067383e-05,0.0018653416633605958,0.002644062042236328,1.4174679599836908,NN,40,40
transportation,pytorch,1,4.410446719709351e-17,0.0,0.0017719268798828125,1.569032669067383e-05,0.0017876172065734864,0.003579854965209961,2.0025847547483866,NN,40,40
transportation,pytorch,1,9.694706765871783e-17,1.9754058281655057e-16,0.0017371177673339844,1.569032669067383e-05,0.0017528080940246583,0.002666950225830078,1.521530072186305,NN,40,40
transportation,pytorch,1,0.0,0.0,0.002069711685180664,1.569032669067383e-05,0.0020854020118713378,0.0033979415893554688,1.6293940305094086,NN,40,40
transportation,pytorch,1,0.0,0.0,0.0019183158874511719,1.569032669067383e-05,0.0019340062141418458,0.003826141357421875,1.9783500846296942,NN,40,40
transportation,pytorch,1,3.0036332491579103e-16,0.0,0.0017459392547607422,1.569032669067383e-05,0.0017616295814514161,0.0027370452880859375,1.5537007989107854,NN,40,40
transportation,pytorch,1,1.8341348824018249e-16,0.0,0.0017671585083007812,1.569032669067383e-05,0.0017828488349914552,0.002750873565673828,1.5429651194667957,NN,40,40
transportation,pytorch,1,9.373862851653538e-17,0.0,0.0016756057739257812,1.569032669067383e-05,0.0016912961006164552,0.003437042236328125,2.032194265141017,NN,40,40
transportation,pytorch,1,9.343665667704366e-17,-1.9523540603010774e-16,0.0017120838165283203,1.569032669067383e-05,0.0017277741432189942,0.0035941600799560547,2.0802256441109948,NN,40,40
transportation,pytorch,1,9.089399335817483e-17,0.0,0.0017380714416503906,1.569032669067383e-05,0.0017537617683410645,0.003648996353149414,2.080668206492555,NN,40,40
transportation,pytorch,1,1.7484155474308143e-16,0.0,0.0016248226165771484,1.569032669067383e-05,0.0016405129432678224,0.0034410953521728516,2.0975728148284865,NN,40,40
transportation,pytorch,1,9.360007551544846e-17,0.0,0.0017478466033935547,1.569032669067383e-05,0.0017635369300842286,0.0034308433532714844,1.9454332340563025,NN,40,40
transportation,pytorch,1,1.5018166245789554e-16,0.0,0.0017147064208984375,1.569032669067383e-05,0.0017303967475891114,0.0035331249237060547,2.041800488026002,NN,40,40
transportation,pytorch,1,0.0,1.9504406523577314e-16,0.0018267631530761719,1.569032669067383e-05,0.0018424534797668458,0.0037190914154052734,2.018553768790899,NN,40,40
transportation,pytorch,1,9.211903435220632e-17,0.0,0.001687765121459961,1.569032669067383e-05,0.0017034554481506349,0.0035779476165771484,2.1004057490682047,NN,40,40
transportation,pytorch,1,9.332184789785212e-17,0.0,0.001684427261352539,1.569032669067383e-05,0.001700117588043213,0.0027570724487304688,1.621695151041747,NN,40,40
transportation,pytorch,1,4.372312402814917e-17,0.0,0.0017600059509277344,1.569032669067383e-05,0.0017756962776184083,0.0034461021423339844,1.9407047172256005,NN,40,40
transportation,pytorch,1,1.5018166245789554e-16,0.0,0.0017795562744140625,1.569032669067383e-05,0.0017952466011047364,0.0027358531951904297,1.5239428352109814,NN,40,40
transportation,optimaltree,1,9.285959565310697e-17,0.0,0.0024209022521972656,8.869171142578125e-05,0.002509593963623047,0.003208160400390625,1.2783583507505225,OCT,40,40
transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.0017712116241455078,8.869171142578125e-05,0.001859903335571289,0.005059957504272461,2.720548647609281,OCT,40,40
transportation,optimaltree,1,9.107818708317743e-17,0.0,0.0018129348754882812,8.869171142578125e-05,0.0019016265869140625,0.004610776901245117,2.4246489468405215,OCT,40,40
transportation,optimaltree,1,9.67212041658933e-17,0.0,0.0017554759979248047,8.869171142578125e-05,0.001844167709350586,0.003245115280151367,1.7596638655462185,OCT,40,40
transportation,optimaltree,1,0.0,0.0,0.001735687255859375,8.869171142578125e-05,0.0018243789672851562,0.0032720565795898438,1.7935180345007842,OCT,40,40
transportation,optimaltree,1,0.0,0.0,0.001688241958618164,8.869171142578125e-05,0.0017769336700439453,0.0032758712768554688,1.8435529317053536,OCT,40,40
transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0016274452209472656,8.869171142578125e-05,0.0017161369323730469,0.0032079219818115234,1.86926924145596,OCT,40,40
transportation,optimaltree,1,1.8341348824018249e-16,-1.9380709558018744e-16,0.0016508102416992188,8.869171142578125e-05,0.001739501953125,0.004590034484863281,2.638706140350877,OCT,40,40
transportation,optimaltree,1,8.989352832637388e-17,0.0,0.0016553401947021484,8.869171142578125e-05,0.0017440319061279297,0.003019094467163086,1.7311004784688995,OCT,40,40
transportation,optimaltree,1,1.7696338589930614e-16,0.0,0.0017292499542236328,8.869171142578125e-05,0.001817941665649414,0.004927873611450195,2.710688524590164,OCT,40,40
transportation,optimaltree,1,1.631854653451794e-16,0.0,0.00162506103515625,8.869171142578125e-05,0.0017137527465820312,0.002892017364501953,1.6875347801892042,OCT,40,40
transportation,optimaltree,1,9.222542569904148e-17,0.0,0.0016853809356689453,8.869171142578125e-05,0.0017740726470947266,0.003618001937866211,2.0393764278994757,OCT,40,40
transportation,optimaltree,1,9.148273556345769e-17,0.0,0.0016274452209472656,8.869171142578125e-05,0.0017161369323730469,0.0030400753021240234,1.7714642956376772,OCT,40,40
transportation,optimaltree,1,1.631854653451794e-16,1.9566473214655666e-16,0.0017020702362060547,8.869171142578125e-05,0.001790761947631836,0.0029380321502685547,1.6406603647982958,OCT,40,40
transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.00160980224609375,8.869171142578125e-05,0.0016984939575195312,0.0031800270080566406,1.8722627737226278,OCT,40,40
transportation,optimaltree,1,1.5018166245789554e-16,-1.9311837974146646e-16,0.001699686050415039,8.869171142578125e-05,0.0017883777618408203,0.003083944320678711,1.7244367417677644,OCT,40,40
transportation,optimaltree,1,9.174541718255309e-17,1.924930807015934e-16,0.0016565322875976562,8.869171142578125e-05,0.0017452239990234375,0.0031621456146240234,1.8118852459016392,OCT,40,40
transportation,optimaltree,1,9.735433587122767e-17,0.0,0.0017292499542236328,8.869171142578125e-05,0.001817941665649414,0.0027959346771240234,1.5379672131147542,OCT,40,40
transportation,optimaltree,1,9.19467722072044e-17,-1.92296123776365e-16,0.0017418861389160156,8.869171142578125e-05,0.0018305778503417969,0.0045621395111083984,2.4921854649648347,OCT,40,40
transportation,optimaltree,1,9.11793143869872e-17,1.9441643704654366e-16,0.0016512870788574219,8.869171142578125e-05,0.0017399787902832031,0.0027620792388916016,1.5874212112907646,OCT,40,40
transportation,optimaltree,1,9.046543975802825e-17,0.0,0.0016334056854248047,8.869171142578125e-05,0.001722097396850586,0.0028519630432128906,1.6560985739997232,OCT,40,40
transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.001664876937866211,8.869171142578125e-05,0.0017535686492919922,0.0028510093688964844,1.625832766825289,OCT,40,40
transportation,optimaltree,1,8.962772011144099e-17,0.0,0.0015976428985595703,8.869171142578125e-05,0.0016863346099853516,0.0030450820922851562,1.8057401385550687,OCT,40,40
transportation,optimaltree,1,9.137652299150894e-17,0.0,0.0016651153564453125,8.869171142578125e-05,0.0017538070678710938,0.002933025360107422,1.6723762914627516,OCT,40,40
transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0016107559204101562,8.869171142578125e-05,0.0016994476318359375,0.002746105194091797,1.6158810325476993,OCT,40,40
transportation,optimaltree,1,9.268257955381368e-17,0.0,0.0016596317291259766,8.869171142578125e-05,0.0017483234405517578,0.0030319690704345703,1.7342151915996182,OCT,40,40
transportation,optimaltree,1,9.101370179078703e-17,0.0,0.001665353775024414,8.869171142578125e-05,0.0017540454864501953,0.0029120445251464844,1.6601875764577954,OCT,40,40
transportation,optimaltree,1,8.952029497857681e-17,0.0,0.0016257762908935547,8.869171142578125e-05,0.001714468002319336,0.0027229785919189453,1.588235294117647,OCT,40,40
transportation,optimaltree,1,9.31459636463421e-17,0.0,0.0017435550689697266,8.869171142578125e-05,0.0018322467803955078,0.0027549266815185547,1.5035783994795056,OCT,40,40
transportation,optimaltree,1,0.0,1.9811832594476118e-16,0.0017764568328857422,8.869171142578125e-05,0.0018651485443115234,0.002708911895751953,1.4523839959094977,OCT,40,40
transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0018117427825927734,8.869171142578125e-05,0.0019004344940185547,0.0028929710388183594,1.5222682223058588,OCT,40,40
transportation,optimaltree,1,1.631854653451794e-16,-1.9241845039144677e-16,0.001668691635131836,8.869171142578125e-05,0.0017573833465576172,0.002747058868408203,1.5631528964862298,OCT,40,40
transportation,optimaltree,1,8.858096019993973e-17,1.934552066034288e-16,0.001705169677734375,8.869171142578125e-05,0.0017938613891601562,0.0026671886444091797,1.486842105263158,OCT,40,40
transportation,optimaltree,1,9.140318218800304e-17,1.9509058240813996e-16,0.001743316650390625,8.869171142578125e-05,0.0018320083618164062,0.0029489994049072266,1.6097084851639771,OCT,40,40
transportation,optimaltree,1,0.0,0.0,0.0017054080963134766,8.869171142578125e-05,0.0017940998077392578,0.0029230117797851562,1.629235880398671,OCT,40,40
transportation,optimaltree,1,1.631854653451794e-16,0.0,0.001804351806640625,8.869171142578125e-05,0.0018930435180664062,0.003245115280151367,1.7142317380352645,OCT,40,40
transportation,optimaltree,1,1.631854653451794e-16,-1.9315011088216323e-16,0.001714468002319336,8.869171142578125e-05,0.0018031597137451172,0.003164052963256836,1.7547269602009785,OCT,40,40
transportation,optimaltree,1,0.0,0.0,0.0016622543334960938,8.869171142578125e-05,0.001750946044921875,0.003259897232055664,1.8617919389978212,OCT,40,40
transportation,optimaltree,1,9.364860517137299e-17,0.0,0.0016942024230957031,8.869171142578125e-05,0.0017828941345214844,0.002716064453125,1.5234019791388071,OCT,40,40
transportation,optimaltree,1,9.174333391697706e-17,0.0,0.0016849040985107422,8.869171142578125e-05,0.0017735958099365234,0.0028159618377685547,1.587713402339024,OCT,40,40
transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0016872882843017578,8.869171142578125e-05,0.001775979995727539,0.0032739639282226562,1.8434689220029534,OCT,40,40
transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.001787424087524414,8.869171142578125e-05,0.0018761157989501953,0.002732992172241211,1.4567289363324438,OCT,40,40
transportation,optimaltree,1,1.5018166245789554e-16,1.946527525304583e-16,0.0016529560089111328,8.869171142578125e-05,0.001741647720336914,0.0031731128692626953,1.8219028062970568,OCT,40,40
transportation,optimaltree,1,1.9025518506997742e-16,0.0,0.0016536712646484375,8.869171142578125e-05,0.0017423629760742188,0.0033829212188720703,1.9415708812260537,OCT,40,40
transportation,optimaltree,1,9.103647093847388e-17,0.0,0.0016503334045410156,8.869171142578125e-05,0.0017390251159667969,0.0028171539306640625,1.6199616122840692,OCT,40,40
transportation,optimaltree,1,9.14161373910973e-17,-1.9739190913259112e-16,0.001781463623046875,8.869171142578125e-05,0.0018701553344726562,0.003300905227661133,1.7650433452320244,OCT,40,40
transportation,optimaltree,1,9.13550178966244e-17,0.0,0.0016262531280517578,8.869171142578125e-05,0.001714944839477539,0.003194093704223633,1.8625052134019184,OCT,40,40
transportation,optimaltree,1,9.325851807071818e-17,0.0,0.0017490386962890625,8.869171142578125e-05,0.0018377304077148438,0.0030450820922851562,1.6569797612869746,OCT,40,40
transportation,optimaltree,1,9.292251305069428e-17,0.0,0.0016596317291259766,8.869171142578125e-05,0.0017483234405517578,0.002805948257446289,1.6049365880267286,OCT,40,40
transportation,optimaltree,1,8.993906350421835e-17,0.0,0.00177001953125,8.869171142578125e-05,0.0018587112426757812,0.0032329559326171875,1.7393535146228836,OCT,40,40
transportation,optimaltree,1,9.223019393233071e-17,0.0,0.0017654895782470703,8.869171142578125e-05,0.0018541812896728516,0.0032432079315185547,1.7491320560627492,OCT,40,40
transportation,optimaltree,1,8.98781360560259e-17,0.0,0.001750946044921875,8.869171142578125e-05,0.0018396377563476562,0.002792835235595703,1.5181441161223432,OCT,40,40
transportation,optimaltree,1,9.108238326735681e-17,-1.9516035031728122e-16,0.0017611980438232422,8.869171142578125e-05,0.0018498897552490234,0.003220081329345703,1.740688233019719,OCT,40,40
transportation,optimaltree,1,4.731032424304548e-17,1.9494707187888894e-16,0.001748800277709961,8.869171142578125e-05,0.0018374919891357422,0.003365039825439453,1.8313221746464254,OCT,40,40
transportation,optimaltree,1,9.286197259456183e-17,-1.9439005192952666e-16,0.0018243789672851562,8.869171142578125e-05,0.0019130706787109375,0.0032160282135009766,1.6810817547357926,OCT,40,40
transportation,optimaltree,1,9.305954270967698e-17,0.0,0.0017685890197753906,8.869171142578125e-05,0.0018572807312011719,0.0032570362091064453,1.7536585365853659,OCT,40,40
transportation,optimaltree,1,9.157977846930208e-17,0.0,0.0017924308776855469,8.869171142578125e-05,0.0018811225891113281,0.00339508056640625,1.8048162230671736,OCT,40,40
transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.0016603469848632812,8.869171142578125e-05,0.0017490386962890625,0.003278970718383789,1.8747273718647763,OCT,40,40
transportation,optimaltree,1,9.195398962528802e-17,0.0,0.0016794204711914062,8.869171142578125e-05,0.0017681121826171875,0.0031888484954833984,1.8035329018338726,OCT,40,40
transportation,optimaltree,1,8.837496758162092e-17,0.0,0.001734018325805664,8.869171142578125e-05,0.0018227100372314453,0.003161191940307617,1.7343361674296927,OCT,40,40
transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0017266273498535156,8.869171142578125e-05,0.0018153190612792969,0.0032351016998291016,1.7821118991331757,OCT,40,40
transportation,optimaltree,1,9.079835921001121e-17,0.0,0.0018153190612792969,8.869171142578125e-05,0.0019040107727050781,0.003179788589477539,1.6700475832707238,OCT,40,40
transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0017058849334716797,8.869171142578125e-05,0.001794576644897461,0.003345012664794922,1.8639564235419157,OCT,40,40
transportation,optimaltree,1,1.7650987582427842e-16,0.0,0.0017690658569335938,8.869171142578125e-05,0.001857757568359375,0.0032329559326171875,1.7402464065708418,OCT,40,40
transportation,optimaltree,1,1.8341348824018249e-16,-1.9475179289751062e-16,0.0016684532165527344,8.869171142578125e-05,0.0017571449279785156,0.0032520294189453125,1.8507462686567164,OCT,40,40
transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.0017037391662597656,8.869171142578125e-05,0.0017924308776855469,0.0033180713653564453,1.8511572226656026,OCT,40,40
transportation,optimaltree,1,1.9024669413793395e-16,0.0,0.001764535903930664,8.869171142578125e-05,0.0018532276153564453,0.0032591819763183594,1.7586517432136883,OCT,40,40
transportation,optimaltree,1,0.0,0.0,0.0019073486328125,8.869171142578125e-05,0.0019960403442382812,0.003206968307495117,1.6066650740563784,OCT,40,40
transportation,optimaltree,1,9.093900025956009e-17,0.0,0.0016560554504394531,8.869171142578125e-05,0.0017447471618652344,0.0032291412353515625,1.8507789013391638,OCT,40,40
transportation,optimaltree,1,0.0,0.0,0.001941680908203125,8.869171142578125e-05,0.0020303726196289062,0.003432035446166992,1.690347581023955,OCT,40,40
transportation,optimaltree,1,8.95125308513445e-17,0.0,0.001766204833984375,8.869171142578125e-05,0.0018548965454101562,0.0032019615173339844,1.7262210796915167,OCT,40,40
transportation,optimaltree,1,1.1302576892697082e-16,0.0,0.0018239021301269531,8.869171142578125e-05,0.0019125938415527344,0.0032608509063720703,1.7049364248317127,OCT,40,40
transportation,optimaltree,1,9.574120105628301e-17,0.0,0.001764059066772461,8.869171142578125e-05,0.0018527507781982422,0.0033180713653564453,1.7908892034487196,OCT,40,40
transportation,optimaltree,1,9.665793298180155e-17,0.0,0.0017342567443847656,8.869171142578125e-05,0.0018229484558105469,0.0032241344451904297,1.768637195919435,OCT,40,40
transportation,optimaltree,1,8.914787637973449e-17,-1.9430857408160898e-16,0.001735687255859375,8.869171142578125e-05,0.0018243789672851562,0.0027799606323242188,1.523784631468897,OCT,40,40
transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.001664876937866211,8.869171142578125e-05,0.0017535686492919922,0.003214120864868164,1.8329027872195784,OCT,40,40
transportation,optimaltree,1,0.0,0.0,0.0016674995422363281,8.869171142578125e-05,0.0017561912536621094,0.002824068069458008,1.6080640781971218,OCT,40,40
transportation,optimaltree,1,8.849536437393688e-17,0.0,0.001642465591430664,8.869171142578125e-05,0.0017311573028564453,0.0032308101654052734,1.8662718633796997,OCT,40,40
transportation,optimaltree,1,1.631854653451794e-16,0.0,0.001744985580444336,8.869171142578125e-05,0.0018336772918701172,0.003231048583984375,1.762059550123521,OCT,40,40
transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.0017580986022949219,8.869171142578125e-05,0.0018467903137207031,0.002710103988647461,1.467467079783114,OCT,40,40
transportation,optimaltree,1,1.8341348824018249e-16,0.0,0.0016655921936035156,8.869171142578125e-05,0.0017542839050292969,0.003359079360961914,1.9147866268007612,OCT,40,40
transportation,optimaltree,1,9.208414992536974e-17,0.0,0.001653432846069336,8.869171142578125e-05,0.0017421245574951172,0.003228902816772461,1.8534282195155332,OCT,40,40
transportation,optimaltree,1,1.5018166245789554e-16,-1.9565071100030272e-16,0.0017747879028320312,8.869171142578125e-05,0.0018634796142578125,0.003236055374145508,1.7365660184237461,OCT,40,40
transportation,optimaltree,1,4.410446719709351e-17,0.0,0.0017511844635009766,8.869171142578125e-05,0.0018398761749267578,0.002768993377685547,1.504988985357004,OCT,40,40
transportation,optimaltree,1,9.694706765871783e-17,1.9754058281655057e-16,0.0018265247344970703,8.869171142578125e-05,0.0019152164459228516,0.002756834030151367,1.439437321050666,OCT,40,40
transportation,optimaltree,1,0.0,0.0,0.0018362998962402344,8.869171142578125e-05,0.0019249916076660156,0.0033249855041503906,1.7272727272727273,OCT,40,40
transportation,optimaltree,1,0.0,0.0,0.001753091812133789,8.869171142578125e-05,0.0018417835235595703,0.0027608871459960938,1.4990291262135922,OCT,40,40
transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.001756429672241211,8.869171142578125e-05,0.0018451213836669922,0.002719879150390625,1.4740922599819097,OCT,40,40
transportation,optimaltree,1,1.8341348824018249e-16,0.0,0.0017383098602294922,8.869171142578125e-05,0.0018270015716552734,0.003229856491088867,1.7678454913219366,OCT,40,40
transportation,optimaltree,1,9.373862851653538e-17,0.0,0.0017600059509277344,8.869171142578125e-05,0.0018486976623535156,0.0027000904083251953,1.4605364972917203,OCT,40,40
transportation,optimaltree,1,9.343665667704366e-17,-1.9523540603010774e-16,0.0018038749694824219,8.869171142578125e-05,0.0018925666809082031,0.002711057662963867,1.4324766943814562,OCT,40,40
transportation,optimaltree,1,9.089399335817483e-17,0.0,0.001874685287475586,8.869171142578125e-05,0.001963376998901367,0.0028100013732910156,1.4312082574377656,OCT,40,40
transportation,optimaltree,1,1.7484155474308143e-16,0.0,0.001730203628540039,8.869171142578125e-05,0.0018188953399658203,0.003350973129272461,1.8423122296500196,OCT,40,40
transportation,optimaltree,1,9.360007551544846e-17,0.0,0.0016779899597167969,8.869171142578125e-05,0.0017666816711425781,0.0032618045806884766,1.8462887989203778,OCT,40,40
transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0016489028930664062,8.869171142578125e-05,0.0017375946044921875,0.0028009414672851562,1.6119648737650933,OCT,40,40
transportation,optimaltree,1,0.0,1.9504406523577314e-16,0.0017304420471191406,8.869171142578125e-05,0.0018191337585449219,0.003323078155517578,1.8267365661861075,OCT,40,40
transportation,optimaltree,1,9.211903435220632e-17,0.0,0.0018649101257324219,8.869171142578125e-05,0.001953601837158203,0.002785921096801758,1.4260434464242129,OCT,40,40
transportation,optimaltree,1,9.332184789785212e-17,0.0,0.001764535903930664,8.869171142578125e-05,0.0018532276153564453,0.0027768611907958984,1.498391869291136,OCT,40,40
transportation,optimaltree,1,4.372312402814917e-17,0.0,0.0018486976623535156,8.869171142578125e-05,0.0019373893737792969,0.003432035446166992,1.7714742800886045,OCT,40,40
transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0017092227935791016,8.869171142578125e-05,0.0017979145050048828,0.003259897232055664,1.8131547540114044,OCT,40,40
transportation,optimaltree,1,9.285959565310697e-17,0.0,0.002173185348510742,8.93402099609375e-05,0.0022625255584716795,0.004791975021362305,2.117976083593615,OCT-H,40,40
transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.0017254352569580078,8.93402099609375e-05,0.0018147754669189454,0.00495600700378418,2.7309202125143854,OCT-H,40,40
transportation,optimaltree,1,9.107818708317743e-17,0.0,0.0016818046569824219,8.93402099609375e-05,0.0017711448669433594,0.004767894744873047,2.6919846218460246,OCT-H,40,40
transportation,optimaltree,1,9.67212041658933e-17,0.0,0.001796722412109375,8.93402099609375e-05,0.0018860626220703126,0.004845142364501953,2.5689191375753406,OCT-H,40,40
transportation,optimaltree,1,0.0,0.0,0.0016808509826660156,8.93402099609375e-05,0.0017701911926269532,0.005105018615722656,2.8838797961404605,OCT-H,40,40
transportation,optimaltree,1,0.0,0.0,0.0016925334930419922,8.93402099609375e-05,0.0017818737030029297,0.004832029342651367,2.711768704206205,OCT-H,40,40
transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0016827583312988281,8.93402099609375e-05,0.0017720985412597657,0.004775047302246094,2.6945721081918865,OCT-H,40,40
transportation,optimaltree,1,1.8341348824018249e-16,-1.9380709558018744e-16,0.0017344951629638672,8.93402099609375e-05,0.0018238353729248047,0.00479578971862793,2.6295080081362454,OCT-H,40,40
transportation,optimaltree,1,8.989352832637388e-17,0.0,0.0017886161804199219,8.93402099609375e-05,0.0018779563903808594,0.004844188690185547,2.5795000964868624,OCT-H,40,40
transportation,optimaltree,1,1.7696338589930614e-16,0.0,0.0018613338470458984,8.93402099609375e-05,0.001950674057006836,0.004925966262817383,2.5252636364969714,OCT-H,40,40
transportation,optimaltree,1,1.631854653451794e-16,0.0,0.001729726791381836,8.93402099609375e-05,0.0018190670013427735,0.003056049346923828,1.6800092270751743,OCT-H,40,40
transportation,optimaltree,1,9.222542569904148e-17,0.0,0.0017473697662353516,8.93402099609375e-05,0.0018367099761962891,0.0030279159545898438,1.6485542049814894,OCT-H,40,40
transportation,optimaltree,1,9.148273556345769e-17,0.0,0.0017664432525634766,8.93402099609375e-05,0.0018557834625244141,0.003108978271484375,1.6752915058609508,OCT-H,40,40
transportation,optimaltree,1,1.631854653451794e-16,1.9566473214655666e-16,0.0017070770263671875,8.93402099609375e-05,0.001796417236328125,0.0030870437622070312,1.71844474645375,OCT-H,40,40
transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0017459392547607422,8.93402099609375e-05,0.0018352794647216797,0.0031299591064453125,1.705440052379146,OCT-H,40,40
transportation,optimaltree,1,1.5018166245789554e-16,-1.9311837974146646e-16,0.0017404556274414062,8.93402099609375e-05,0.0018297958374023438,0.003058910369873047,1.6717222256968332,OCT-H,40,40
transportation,optimaltree,1,9.174541718255309e-17,1.924930807015934e-16,0.001737833023071289,8.93402099609375e-05,0.0018271732330322266,0.0031020641326904297,1.6977394789997546,OCT-H,40,40
transportation,optimaltree,1,9.735433587122767e-17,0.0,0.001667022705078125,8.93402099609375e-05,0.0017563629150390626,0.003069162368774414,1.7474534121019938,OCT-H,40,40
transportation,optimaltree,1,9.19467722072044e-17,-1.92296123776365e-16,0.0016982555389404297,8.93402099609375e-05,0.0017875957489013672,0.0030329227447509766,1.696649114664191,OCT-H,40,40
transportation,optimaltree,1,9.11793143869872e-17,1.9441643704654366e-16,0.001771688461303711,8.93402099609375e-05,0.0018610286712646485,0.003041982650756836,1.6345705457023822,OCT-H,40,40
transportation,optimaltree,1,9.046543975802825e-17,0.0,0.0017511844635009766,8.93402099609375e-05,0.0018405246734619141,0.00267791748046875,1.4549750509085821,OCT-H,40,40
transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.0016524791717529297,8.93402099609375e-05,0.0017418193817138672,0.002758026123046875,1.583416829552734,OCT-H,40,40
transportation,optimaltree,1,8.962772011144099e-17,0.0,0.0017242431640625,8.93402099609375e-05,0.0018135833740234376,0.002723217010498047,1.5015670354633797,OCT-H,40,40
transportation,optimaltree,1,9.137652299150894e-17,0.0,0.00168609619140625,8.93402099609375e-05,0.0017754364013671876,0.0032510757446289062,1.8311417644278285,OCT-H,40,40
transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.00177764892578125,8.93402099609375e-05,0.0018669891357421876,0.0027608871459960938,1.4787912222630868,OCT-H,40,40
transportation,optimaltree,1,9.268257955381368e-17,0.0,0.0017769336700439453,8.93402099609375e-05,0.0018662738800048829,0.002849102020263672,1.5266258885090422,OCT-H,40,40
transportation,optimaltree,1,9.101370179078703e-17,0.0,0.0018532276153564453,8.93402099609375e-05,0.0019425678253173829,0.002807140350341797,1.4450668407849065,OCT-H,40,40
transportation,optimaltree,1,8.952029497857681e-17,0.0,0.0018458366394042969,8.93402099609375e-05,0.0019351768493652344,0.0026450157165527344,1.3668082673789412,OCT-H,40,40
transportation,optimaltree,1,9.31459636463421e-17,0.0,0.0016949176788330078,8.93402099609375e-05,0.0017842578887939454,0.003298044204711914,1.8484122869375124,OCT-H,40,40
transportation,optimaltree,1,0.0,1.9811832594476118e-16,0.001783132553100586,8.93402099609375e-05,0.0018724727630615235,0.002752065658569336,1.4697493671788655,OCT-H,40,40
transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0017392635345458984,8.93402099609375e-05,0.001828603744506836,0.002721071243286133,1.4880595380274637,OCT-H,40,40
transportation,optimaltree,1,1.631854653451794e-16,-1.9241845039144677e-16,0.0016994476318359375,8.93402099609375e-05,0.001788787841796875,0.0027451515197753906,1.534643435980551,OCT-H,40,40
transportation,optimaltree,1,8.858096019993973e-17,1.934552066034288e-16,0.001600027084350586,8.93402099609375e-05,0.0016893672943115235,0.002732992172241211,1.6177607921283934,OCT-H,40,40
transportation,optimaltree,1,9.140318218800304e-17,1.9509058240813996e-16,0.0017597675323486328,8.93402099609375e-05,0.0018491077423095704,0.003181934356689453,1.7207944587994408,OCT-H,40,40
transportation,optimaltree,1,0.0,0.0,0.001664876937866211,8.93402099609375e-05,0.0017542171478271485,0.0032219886779785156,1.8367102852514094,OCT-H,40,40
transportation,optimaltree,1,1.631854653451794e-16,0.0,0.0017807483673095703,8.93402099609375e-05,0.0018700885772705079,0.0027899742126464844,1.4918941522644866,OCT-H,40,40
transportation,optimaltree,1,1.631854653451794e-16,-1.9315011088216323e-16,0.0016326904296875,8.93402099609375e-05,0.0017220306396484376,0.0035598278045654297,2.0672267511408444,OCT-H,40,40
transportation,optimaltree,1,0.0,0.0,0.0016560554504394531,8.93402099609375e-05,0.0017453956604003907,0.003215789794921875,1.8424417270432416,OCT-H,40,40
transportation,optimaltree,1,9.364860517137299e-17,0.0,0.0017042160034179688,8.93402099609375e-05,0.0017935562133789063,0.002775907516479492,1.5477114660654656,OCT-H,40,40
transportation,optimaltree,1,9.174333391697706e-17,0.0,0.0018210411071777344,8.93402099609375e-05,0.001910381317138672,0.003220081329345703,1.6855699437893747,OCT-H,40,40
transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.001756429672241211,8.93402099609375e-05,0.0018457698822021485,0.0028409957885742188,1.539192840867404,OCT-H,40,40
transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.001628875732421875,8.93402099609375e-05,0.0017182159423828126,0.003214120864868164,1.8706152035877626,OCT-H,40,40
transportation,optimaltree,1,1.5018166245789554e-16,1.946527525304583e-16,0.0018050670623779297,8.93402099609375e-05,0.0018944072723388672,0.0028409957885742188,1.4996752968893945,OCT-H,40,40
transportation,optimaltree,1,1.9025518506997742e-16,0.0,0.001638650894165039,8.93402099609375e-05,0.0017279911041259766,0.002702951431274414,1.5642160569116907,OCT-H,40,40
transportation,optimaltree,1,9.103647093847388e-17,0.0,0.001695871353149414,8.93402099609375e-05,0.0017852115631103516,0.0032269954681396484,1.8076263535495452,OCT-H,40,40
transportation,optimaltree,1,9.14161373910973e-17,-1.9739190913259112e-16,0.0017156600952148438,8.93402099609375e-05,0.0018050003051757813,0.003264904022216797,1.8088107868208043,OCT-H,40,40
transportation,optimaltree,1,9.13550178966244e-17,0.0,0.0017690658569335938,8.93402099609375e-05,0.0018584060668945313,0.0027968883514404297,1.5049931235503007,OCT-H,40,40
transportation,optimaltree,1,9.325851807071818e-17,0.0,0.0017819404602050781,8.93402099609375e-05,0.0018712806701660157,0.0027680397033691406,1.4792220897165398,OCT-H,40,40
transportation,optimaltree,1,9.292251305069428e-17,0.0,0.0016732215881347656,8.93402099609375e-05,0.0017625617980957032,0.003237009048461914,1.8365364845415488,OCT-H,40,40
transportation,optimaltree,1,8.993906350421835e-17,0.0,0.00171661376953125,8.93402099609375e-05,0.0018059539794921876,0.003229856491088867,1.7884489459676396,OCT-H,40,40
transportation,optimaltree,1,9.223019393233071e-17,0.0,0.001645803451538086,8.93402099609375e-05,0.0017351436614990235,0.0034449100494384766,1.9853745403780305,OCT-H,40,40
transportation,optimaltree,1,8.98781360560259e-17,0.0,0.0017964839935302734,8.93402099609375e-05,0.001885824203491211,0.0034110546112060547,1.8087871631359895,OCT-H,40,40
transportation,optimaltree,1,9.108238326735681e-17,-1.9516035031728122e-16,0.0016255378723144531,8.93402099609375e-05,0.0017148780822753907,0.0033359527587890625,1.9453002480285622,OCT-H,40,40
transportation,optimaltree,1,4.731032424304548e-17,1.9494707187888894e-16,0.0017712116241455078,8.93402099609375e-05,0.0018605518341064454,0.003383159637451172,1.8183635496916855,OCT-H,40,40
transportation,optimaltree,1,9.286197259456183e-17,-1.9439005192952666e-16,0.0016605854034423828,8.93402099609375e-05,0.0017499256134033204,0.00327301025390625,1.8703710768258188,OCT-H,40,40
transportation,optimaltree,1,9.305954270967698e-17,0.0,0.0017724037170410156,8.93402099609375e-05,0.0018617439270019532,0.003381013870239258,1.8160466760237273,OCT-H,40,40
transportation,optimaltree,1,9.157977846930208e-17,0.0,0.0016388893127441406,8.93402099609375e-05,0.0017282295227050782,0.0028460025787353516,1.6467734993212595,OCT-H,40,40
transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.0017652511596679688,8.93402099609375e-05,0.0018545913696289063,0.00321197509765625,1.7319044778575394,OCT-H,40,40
transportation,optimaltree,1,9.195398962528802e-17,0.0,0.0018110275268554688,8.93402099609375e-05,0.0019003677368164063,0.0033049583435058594,1.7391151614910572,OCT-H,40,40
transportation,optimaltree,1,8.837496758162092e-17,0.0,0.0017175674438476562,8.93402099609375e-05,0.0018069076538085938,0.0028641223907470703,1.585096163996031,OCT-H,40,40
transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.001711130142211914,8.93402099609375e-05,0.0018004703521728516,0.0031900405883789062,1.7717817927571466,OCT-H,40,40
transportation,optimaltree,1,9.079835921001121e-17,0.0,0.0016524791717529297,8.93402099609375e-05,0.0017418193817138672,0.003203868865966797,1.8393806496827143,OCT-H,40,40
transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0016722679138183594,8.93402099609375e-05,0.001761608123779297,0.0033578872680664062,1.906148832274061,OCT-H,40,40
transportation,optimaltree,1,1.7650987582427842e-16,0.0,0.0017001628875732422,8.93402099609375e-05,0.0017895030975341797,0.0031890869140625,1.7821075126703367,OCT-H,40,40
transportation,optimaltree,1,1.8341348824018249e-16,-1.9475179289751062e-16,0.0017120838165283203,8.93402099609375e-05,0.0018014240264892579,0.0030319690704345703,1.68309572085784,OCT-H,40,40
transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.0016994476318359375,8.93402099609375e-05,0.001788787841796875,0.0031881332397460938,1.782286957263499,OCT-H,40,40
transportation,optimaltree,1,1.9024669413793395e-16,0.0,0.0017132759094238281,8.93402099609375e-05,0.0018026161193847657,0.0031850337982177734,1.7668952163286036,OCT-H,40,40
transportation,optimaltree,1,0.0,0.0,0.0016875267028808594,8.93402099609375e-05,0.001776866912841797,0.0032210350036621094,1.8127609785420624,OCT-H,40,40
transportation,optimaltree,1,9.093900025956009e-17,0.0,0.0016512870788574219,8.93402099609375e-05,0.0017406272888183594,0.0028731822967529297,1.6506591130737789,OCT-H,40,40
transportation,optimaltree,1,0.0,0.0,0.001623392105102539,8.93402099609375e-05,0.0017127323150634766,0.003244161605834961,1.8941439811128495,OCT-H,40,40
transportation,optimaltree,1,8.95125308513445e-17,0.0,0.0016553401947021484,8.93402099609375e-05,0.001744680404663086,0.003256082534790039,1.8662916864815817,OCT-H,40,40
transportation,optimaltree,1,1.1302576892697082e-16,0.0,0.0017766952514648438,8.93402099609375e-05,0.0018660354614257813,0.0029098987579345703,1.5594016395118262,OCT-H,40,40
transportation,optimaltree,1,9.574120105628301e-17,0.0,0.0017507076263427734,8.93402099609375e-05,0.001840047836303711,0.003290891647338867,1.788481572277823,OCT-H,40,40
transportation,optimaltree,1,9.665793298180155e-17,0.0,0.0017273426055908203,8.93402099609375e-05,0.0018166828155517579,0.0032999515533447266,1.8164709464389768,OCT-H,40,40
transportation,optimaltree,1,8.914787637973449e-17,-1.9430857408160898e-16,0.0017924308776855469,8.93402099609375e-05,0.0018817710876464844,0.0028319358825683594,1.5049311264050922,OCT-H,40,40
transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0017027854919433594,8.93402099609375e-05,0.001792125701904297,0.0031960010528564453,1.7833576347130131,OCT-H,40,40
transportation,optimaltree,1,0.0,0.0,0.0017905235290527344,8.93402099609375e-05,0.001879863739013672,0.003262042999267578,1.7352550249089378,OCT-H,40,40
transportation,optimaltree,1,8.849536437393688e-17,0.0,0.0016150474548339844,8.93402099609375e-05,0.001704387664794922,0.003300189971923828,1.9362906925995143,OCT-H,40,40
transportation,optimaltree,1,1.631854653451794e-16,0.0,0.0017459392547607422,8.93402099609375e-05,0.0018352794647216797,0.002835988998413086,1.5452627531268999,OCT-H,40,40
transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.0017614364624023438,8.93402099609375e-05,0.0018507766723632813,0.0032029151916503906,1.7305789723189808,OCT-H,40,40
transportation,optimaltree,1,1.8341348824018249e-16,0.0,0.0016450881958007812,8.93402099609375e-05,0.0017344284057617188,0.0032432079315185547,1.8699001473596233,OCT-H,40,40
transportation,optimaltree,1,9.208414992536974e-17,0.0,0.0016851425170898438,8.93402099609375e-05,0.0017744827270507813,0.0032520294189453125,1.832663327385687,OCT-H,40,40
transportation,optimaltree,1,1.5018166245789554e-16,-1.9565071100030272e-16,0.0017156600952148438,8.93402099609375e-05,0.0018050003051757813,0.003316164016723633,1.83720967094279,OCT-H,40,40
transportation,optimaltree,1,4.410446719709351e-17,0.0,0.0016598701477050781,8.93402099609375e-05,0.0017492103576660157,0.0032510757446289062,1.8585962119312172,OCT-H,40,40
transportation,optimaltree,1,9.694706765871783e-17,1.9754058281655057e-16,0.0017821788787841797,8.93402099609375e-05,0.0018715190887451172,0.0032389163970947266,1.7306349780629118,OCT-H,40,40
transportation,optimaltree,1,0.0,0.0,0.0018105506896972656,8.93402099609375e-05,0.0018998908996582032,0.003258943557739258,1.715331947916353,OCT-H,40,40
transportation,optimaltree,1,0.0,0.0,0.0017287731170654297,8.93402099609375e-05,0.0018181133270263672,0.003340005874633789,1.8370724338160855,OCT-H,40,40
transportation,optimaltree,1,3.0036332491579103e-16,0.0,0.0017142295837402344,8.93402099609375e-05,0.001803569793701172,0.0032618045806884766,1.8085269514271511,OCT-H,40,40
transportation,optimaltree,1,1.8341348824018249e-16,0.0,0.0016367435455322266,8.93402099609375e-05,0.0017260837554931641,0.003264904022216797,1.8915096163940042,OCT-H,40,40
transportation,optimaltree,1,9.373862851653538e-17,0.0,0.0016775131225585938,8.93402099609375e-05,0.0017668533325195313,0.0032341480255126953,1.8304564198890256,OCT-H,40,40
transportation,optimaltree,1,9.343665667704366e-17,-1.9523540603010774e-16,0.0016827583312988281,8.93402099609375e-05,0.0017720985412597657,0.003326892852783203,1.877374635395925,OCT-H,40,40
transportation,optimaltree,1,9.089399335817483e-17,0.0,0.0017666816711425781,8.93402099609375e-05,0.0018560218811035157,0.0032570362091064453,1.7548479585649837,OCT-H,40,40
transportation,optimaltree,1,1.7484155474308143e-16,0.0,0.0017573833465576172,8.93402099609375e-05,0.0018467235565185547,0.0032341480255126953,1.7512897445298823,OCT-H,40,40
transportation,optimaltree,1,9.360007551544846e-17,0.0,0.001697540283203125,8.93402099609375e-05,0.0017868804931640626,0.003222942352294922,1.8036697835276034,OCT-H,40,40
transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0017495155334472656,8.93402099609375e-05,0.0018388557434082032,0.0031728744506835938,1.7254613158522545,OCT-H,40,40
transportation,optimaltree,1,0.0,1.9504406523577314e-16,0.0017375946044921875,8.93402099609375e-05,0.001826934814453125,0.003226041793823242,1.7658220579637518,OCT-H,40,40
transportation,optimaltree,1,9.211903435220632e-17,0.0,0.0017294883728027344,8.93402099609375e-05,0.001818828582763672,0.0032660961151123047,1.7957140909615243,OCT-H,40,40
transportation,optimaltree,1,9.332184789785212e-17,0.0,0.0016314983367919922,8.93402099609375e-05,0.0017208385467529297,0.0032401084899902344,1.8828660574253364,OCT-H,40,40
transportation,optimaltree,1,4.372312402814917e-17,0.0,0.0016980171203613281,8.93402099609375e-05,0.0017873573303222657,0.003271818161010742,1.8305338868198358,OCT-H,40,40
transportation,optimaltree,1,1.5018166245789554e-16,0.0,0.0016865730285644531,8.93402099609375e-05,0.0017759132385253907,0.0034759044647216797,1.9572490307059467,OCT-H,40,40


==> data/benchmarks/transportation/transportation_n40_m40_general.csv <==
accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,m,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
100.0,1.137254757355475e-16,-3.802561184478632e-18,1.9537342131713495,0.0002,0.00030592000000000016,pytorch,40.0,3.0036332491579103e-16,1.9811832594476118e-16,2.696297278665022,1.569032669067383e-05,0.0016210293769836426,0.0031977152824401857,0.0016367197036743168,40.0,9.0,1680.0,100.0,0.0,9.0,100.0,40.0,10000.0,1600.0,NN,transportation,6.822245287427427e-17,0.0,0.0002227666213052391,9.123974003036528e-17,0.0004775648354642239,0.0002227666213052391
100.0,1.137254757355475e-16,-3.802561184478632e-18,1.7356990546638376,0.0002,0.00030592000000000016,optimaltree,40.0,3.0036332491579103e-16,1.9811832594476118e-16,2.0162454873646207,8.869171142578125e-05,0.0017304635047912598,0.0031575059890747072,0.001819155216217041,40.0,9.0,1680.0,100.0,0.0,9.0,100.0,40.0,10000.0,1600.0,OCT,transportation,6.822245287427427e-17,0.0,9.785672732677236e-05,9.123974003036528e-17,0.000434418456189302,9.785672732677236e-05
100.0,1.137254757355475e-16,-3.802561184478632e-18,1.8140458336345535,0.0002,0.00030592000000000016,optimaltree,40.0,3.0036332491579103e-16,1.9811832594476118e-16,2.2563363302605346,8.934020996093753e-05,0.0017245364189147948,0.0032904553413391113,0.0018138766288757322,40.0,9.0,1680.0,100.0,0.0,9.0,100.0,40.0,10000.0,1600.0,OCT-H,transportation,6.822245287427427e-17,2.710505431213761e-20,7.268791571166037e-05,9.123974003036528e-17,0.0005655268674470461,7.268791571166037e-05


==> data/benchmarks/transportation/transportation_n60_m30_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,n,m
transportation,pytorch,1,9.697196872280299e-17,-1.899718624403685e-16,0.0024716854095458984,1.9202232360839845e-05,0.0024908876419067385,0.003226041793823242,1.2951374199093757,NN,60,30
transportation,pytorch,1,9.958277319240211e-17,-1.914443006752362e-16,0.0023598670959472656,1.9202232360839845e-05,0.0023790693283081057,0.0033028125762939453,1.3882792472646297,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0023725032806396484,1.9202232360839845e-05,0.0023917055130004885,0.0033299922943115234,1.3923086584911188,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,0.0,0.002097606658935547,1.9202232360839845e-05,0.002116808891296387,0.0033349990844726562,1.5754842575468488,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0020842552185058594,1.9202232360839845e-05,0.0021034574508666994,0.0032651424407958984,1.5522740616647812,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,1.929549839191011e-16,0.00212860107421875,1.9202232360839845e-05,0.00214780330657959,0.0032401084899902344,1.5085685360779881,NN,60,30
transportation,pytorch,1,4.6654142343692035e-17,1.8621051564784426e-16,0.0021889209747314453,1.9202232360839845e-05,0.0022081232070922854,0.0031919479370117188,1.4455479326332337,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0022296905517578125,1.9202232360839845e-05,0.0022488927841186526,0.0032279491424560547,1.4353503934253127,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0024635791778564453,1.9202232360839845e-05,0.0024827814102172854,0.0031828880310058594,1.2819848005577352,NN,60,30
transportation,pytorch,1,0.0,0.0,0.002148866653442383,1.9202232360839845e-05,0.002168068885803223,0.003329038619995117,1.5354856304585451,NN,60,30
transportation,pytorch,1,0.0,0.0,0.0022428035736083984,1.9202232360839845e-05,0.0022620058059692385,0.0034170150756835938,1.5106128669813248,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,0.0,0.002025604248046875,1.9202232360839845e-05,0.002044806480407715,0.003259897232055664,1.5942326392694488,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,1.894785805747826e-16,0.0020248889923095703,1.9202232360839845e-05,0.0020440912246704104,0.003309011459350586,1.6188178978578276,NN,60,30
transportation,pytorch,1,0.0,0.0,0.002328157424926758,1.9202232360839845e-05,0.002347359657287598,0.003757953643798828,1.6009279328508135,NN,60,30
transportation,pytorch,1,0.0,0.0,0.0023195743560791016,1.9202232360839845e-05,0.0023387765884399416,0.0032379627227783203,1.384468588741164,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0020613670349121094,1.9202232360839845e-05,0.0020805692672729494,0.0031349658966064453,1.5067827569689705,NN,60,30
transportation,pytorch,1,0.0,0.0,0.0019762516021728516,1.9202232360839845e-05,0.0019954538345336916,0.003754138946533203,1.8813459282111082,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,0.0,0.002356290817260742,1.9202232360839845e-05,0.0023754930496215822,0.004079103469848633,1.7171607681607137,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,-1.918295653642339e-16,0.0023741722106933594,1.9202232360839845e-05,0.0023933744430541994,0.003865957260131836,1.615274731186009,NN,60,30
transportation,pytorch,1,0.0,0.0,0.002226591110229492,1.9202232360839845e-05,0.0022457933425903322,0.003914833068847656,1.7431849113650983,NN,60,30
transportation,pytorch,1,0.0,0.0,0.0020782947540283203,1.9202232360839845e-05,0.0020974969863891604,0.003816843032836914,1.8197132380188097,NN,60,30
transportation,pytorch,1,0.0,0.0,0.0021805763244628906,1.9202232360839845e-05,0.0021997785568237307,0.0038089752197265625,1.7315266611319085,NN,60,30
transportation,pytorch,1,9.193117129007519e-17,0.0,0.0021135807037353516,1.9202232360839845e-05,0.0021327829360961916,0.0038101673126220703,1.786476836501765,NN,60,30
transportation,pytorch,1,0.0,-1.9216444065009491e-16,0.002304553985595703,1.9202232360839845e-05,0.002323756217956543,0.003201007843017578,1.3775144820623522,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0021026134490966797,1.9202232360839845e-05,0.0021218156814575197,0.0032050609588623047,1.5105275104106504,NN,60,30
transportation,pytorch,1,0.0,0.0,0.002277851104736328,1.9202232360839845e-05,0.002297053337097168,0.003777027130126953,1.644292306638407,NN,60,30
transportation,pytorch,1,9.886867043223442e-17,0.0,0.0020020008087158203,1.9202232360839845e-05,0.0020212030410766604,0.004557132720947266,2.254663499081101,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,-1.9242530133198504e-16,0.0022966861724853516,1.9202232360839845e-05,0.0023158884048461916,0.003216981887817383,1.3890919273508935,NN,60,30
transportation,pytorch,1,9.581186874353241e-17,0.0,0.0021805763244628906,1.9202232360839845e-05,0.0021997785568237307,0.003796100616455078,1.725673979628333,NN,60,30
transportation,pytorch,1,9.710892562447856e-17,0.0,0.0022449493408203125,1.9202232360839845e-05,0.0022641515731811526,0.003773927688598633,1.6668175988307319,NN,60,30
transportation,pytorch,1,9.64625270513407e-17,0.0,0.002155780792236328,1.9202232360839845e-05,0.002174983024597168,0.003303050994873047,1.5186559883541206,NN,60,30
transportation,pytorch,1,0.0,0.0,0.0023086071014404297,1.9202232360839845e-05,0.0023278093338012697,0.003777027130126953,1.6225672245927194,NN,60,30
transportation,pytorch,1,9.85781993482786e-17,0.0,0.002007722854614258,1.9202232360839845e-05,0.002026925086975098,0.0038149356842041016,1.8821295906388722,NN,60,30
transportation,pytorch,1,9.54614387242391e-17,0.0,0.001960277557373047,1.9202232360839845e-05,0.001979479789733887,0.003139019012451172,1.5857797734187367,NN,60,30
transportation,pytorch,1,0.0,1.888558190480853e-16,0.0022590160369873047,1.9202232360839845e-05,0.0022782182693481447,0.0037450790405273438,1.6438631411725553,NN,60,30
transportation,pytorch,1,4.6277026817281133e-17,0.0,0.002153635025024414,1.9202232360839845e-05,0.002172837257385254,0.0038537979125976562,1.7736247385757893,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0021347999572753906,1.9202232360839845e-05,0.0021540021896362307,0.003776073455810547,1.7530499615918462,NN,60,30
transportation,pytorch,1,9.826914265961846e-17,0.0,0.002184629440307617,1.9202232360839845e-05,0.0022038316726684572,0.003206968307495117,1.4551784273124797,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,0.0,0.002386331558227539,1.9202232360839845e-05,0.002405533790588379,0.0059490203857421875,2.4730562542990064,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0023322105407714844,1.9202232360839845e-05,0.0023514127731323244,0.003801107406616211,1.6165206934521936,NN,60,30
transportation,pytorch,0,0.0016040083720644787,-3.922870728825841e-05,0.002219676971435547,1.9202232360839845e-05,0.002238879203796387,0.003226041793823242,1.440918200657257,NN,60,30
transportation,pytorch,1,5.003677877964231e-17,0.0,0.002386331558227539,1.9202232360839845e-05,0.002405533790588379,0.0031778812408447266,1.3210711291099495,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0020754337310791016,1.9202232360839845e-05,0.0020946359634399416,0.0033719539642333984,1.6098042920526228,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,1.8999756634695416e-16,0.0019550323486328125,1.9202232360839845e-05,0.0019742345809936526,0.003763914108276367,1.9065181739355161,NN,60,30
transportation,pytorch,1,9.005902698214201e-17,1.8989124517860478e-16,0.0022449493408203125,1.9202232360839845e-05,0.0022641515731811526,0.003172159194946289,1.4010365880625995,NN,60,30
transportation,pytorch,1,1.033249260023255e-16,0.0,0.002142667770385742,1.9202232360839845e-05,0.0021618700027465822,0.003168821334838867,1.4657779287436283,NN,60,30
transportation,pytorch,1,0.0,0.0,0.0021581649780273438,1.9202232360839845e-05,0.002177367210388184,0.0038061141967773438,1.7480350482998157,NN,60,30
transportation,pytorch,1,0.0,-1.8918963759546076e-16,0.002085447311401367,1.9202232360839845e-05,0.0021046495437622072,0.0038509368896484375,1.829728327484214,NN,60,30
transportation,pytorch,1,0.0,0.0,0.0022842884063720703,1.9202232360839845e-05,0.0023034906387329104,0.0031418800354003906,1.3639647509610269,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,-3.7324092120335506e-16,0.002390623092651367,1.9202232360839845e-05,0.0024098253250122072,0.0038499832153320312,1.5976192030899703,NN,60,30
transportation,pytorch,1,0.0,0.0,0.0021512508392333984,1.9202232360839845e-05,0.0021704530715942385,0.0037751197814941406,1.739323384090145,NN,60,30
transportation,pytorch,1,0.0,-1.9497704185028435e-16,0.0022149085998535156,1.9202232360839845e-05,0.0022341108322143557,0.0031871795654296875,1.4265986805456248,NN,60,30
transportation,pytorch,1,0.0,0.0,0.0021200180053710938,1.9202232360839845e-05,0.002139220237731934,0.003798961639404297,1.7758627991627787,NN,60,30
transportation,pytorch,1,0.0,0.0,0.002261638641357422,1.9202232360839845e-05,0.002280840873718262,0.0037539005279541016,1.6458406069488027,NN,60,30
transportation,pytorch,1,0.0,-3.832956323384922e-16,0.002112865447998047,1.9202232360839845e-05,0.002132067680358887,0.003835916519165039,1.7991532607066894,NN,60,30
transportation,pytorch,1,0.0,0.0,0.002101421356201172,1.9202232360839845e-05,0.002120623588562012,0.003782987594604492,1.7839033834239881,NN,60,30
transportation,pytorch,1,0.0,0.0,0.002048492431640625,1.9202232360839845e-05,0.002067694664001465,0.0037369728088378906,1.8073136589741874,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,0.0,0.001984119415283203,1.9202232360839845e-05,0.002003321647644043,0.003799915313720703,1.896807393954685,NN,60,30
transportation,pytorch,1,0.0,0.0,0.0021855831146240234,1.9202232360839845e-05,0.0022047853469848635,0.0037610530853271484,1.7058590717098816,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,1.8574419901817725e-16,0.0022912025451660156,1.9202232360839845e-05,0.0023104047775268557,0.003757953643798828,1.6265347441938218,NN,60,30
transportation,pytorch,1,0.0,0.0,0.002302885055541992,1.9202232360839845e-05,0.0023220872879028322,0.003907203674316406,1.6826256681527052,NN,60,30
transportation,pytorch,1,0.0,-1.8764757266816202e-16,0.0023779869079589844,1.9202232360839845e-05,0.0023971891403198244,0.0037839412689208984,1.5784909105737308,NN,60,30
transportation,pytorch,1,5.159967116595583e-17,-1.9087134639227164e-16,0.0021092891693115234,1.9202232360839845e-05,0.0021284914016723635,0.0037958621978759766,1.7833580135177214,NN,60,30
transportation,pytorch,1,0.0,0.0,0.002292156219482422,1.9202232360839845e-05,0.002311358451843262,0.003831148147583008,1.6575309400961777,NN,60,30
transportation,pytorch,1,0.0,1.8462710004582501e-16,0.0021157264709472656,1.9202232360839845e-05,0.0021349287033081057,0.0037620067596435547,1.7621229007855232,NN,60,30
transportation,pytorch,1,0.0,-1.9520354653873608e-16,0.0022444725036621094,1.9202232360839845e-05,0.0022636747360229494,0.003724813461303711,1.6454720291873013,NN,60,30
transportation,pytorch,1,0.0,0.0,0.002048492431640625,1.9202232360839845e-05,0.002067694664001465,0.0037698745727539062,1.8232259522585077,NN,60,30
transportation,pytorch,1,0.0,0.0,0.0018129348754882812,1.9202232360839845e-05,0.001832137107849121,0.0038089752197265625,2.0789793533510137,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0018887519836425781,1.9202232360839845e-05,0.001907954216003418,0.003718137741088867,1.9487562698843117,NN,60,30
transportation,pytorch,1,4.9697788719291373e-17,0.0,0.0019850730895996094,1.9202232360839845e-05,0.0020042753219604494,0.003802061080932617,1.8969754500662577,NN,60,30
transportation,pytorch,1,1.0021101961730457e-16,0.0,0.0018661022186279297,1.9202232360839845e-05,0.0018853044509887695,0.003782033920288086,2.006060038899582,NN,60,30
transportation,pytorch,1,9.856240045824372e-17,-1.8761375170113816e-16,0.0018892288208007812,1.9202232360839845e-05,0.001908431053161621,0.0037679672241210938,1.9743795396112707,NN,60,30
transportation,pytorch,1,0.0,0.0,0.002079486846923828,1.9202232360839845e-05,0.002098689079284668,0.003774881362915039,1.7986853794472957,NN,60,30
transportation,pytorch,1,0.0,-1.9022514390050418e-16,0.002351045608520508,1.9202232360839845e-05,0.002370247840881348,0.0038900375366210938,1.6411944225944872,NN,60,30
transportation,pytorch,1,0.0,0.0,0.0021986961364746094,1.9202232360839845e-05,0.0022178983688354494,0.0037419795989990234,1.6871736106482744,NN,60,30
transportation,pytorch,1,4.925936898551845e-17,0.0,0.0020966529846191406,1.9202232360839845e-05,0.0021158552169799807,0.003815174102783203,1.8031357118228097,NN,60,30
transportation,pytorch,1,1.0141714956943916e-16,0.0,0.0020554065704345703,1.9202232360839845e-05,0.0020746088027954104,0.003763914108276367,1.8142765533457295,NN,60,30
transportation,pytorch,1,0.0,0.0,0.0021011829376220703,1.9202232360839845e-05,0.0021203851699829104,0.003737926483154297,1.7628525873836514,NN,60,30
transportation,pytorch,1,0.0,0.0,0.0020661354064941406,1.9202232360839845e-05,0.0020853376388549807,0.0038008689880371094,1.8226635904026047,NN,60,30
transportation,pytorch,1,0.0,-1.8988493867891137e-16,0.0021109580993652344,1.9202232360839845e-05,0.0021301603317260744,0.003844022750854492,1.8045696812594716,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,-1.8298995159323957e-16,0.0023102760314941406,1.9202232360839845e-05,0.0023294782638549807,0.0038938522338867188,1.6715555127966313,NN,60,30
transportation,pytorch,1,4.7924127255266807e-17,-1.9078687493970942e-16,0.0022640228271484375,1.9202232360839845e-05,0.0022832250595092776,0.003838777542114258,1.6812961675093507,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,0.0,0.002051830291748047,1.9202232360839845e-05,0.002071032524108887,0.004990100860595703,2.409474888735906,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,0.0,0.001956462860107422,1.9202232360839845e-05,0.001975665092468262,0.003776073455810547,1.91129228845815,NN,60,30
transportation,pytorch,1,0.0,1.9335803295714061e-16,0.0018846988677978516,1.9202232360839845e-05,0.0019039011001586914,0.003384113311767578,1.777462763945832,NN,60,30
transportation,pytorch,1,0.0,0.0,0.001955270767211914,1.9202232360839845e-05,0.001974472999572754,0.0037539005279541016,1.9012164404205012,NN,60,30
transportation,pytorch,1,9.546382175769822e-17,-1.8907003250514328e-16,0.0020678043365478516,1.9202232360839845e-05,0.0020870065689086916,0.003780841827392578,1.8116099315248457,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0019578933715820312,1.9202232360839845e-05,0.0019770956039428713,0.003816843032836914,1.9305303320816056,NN,60,30
transportation,pytorch,1,0.0,-1.85756799008556e-16,0.0018968582153320312,1.9202232360839845e-05,0.001916060447692871,0.0038881301879882812,2.029231485191388,NN,60,30
transportation,pytorch,1,0.0,0.0,0.0018825531005859375,1.9202232360839845e-05,0.0019017553329467773,0.003751039505004883,1.9724090896554145,NN,60,30
transportation,pytorch,1,0.0,0.0,0.0019407272338867188,1.9202232360839845e-05,0.001959929466247559,0.003823995590209961,1.951088371323538,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,0.0,0.0020427703857421875,1.9202232360839845e-05,0.0020619726181030276,0.0038068294525146484,1.8462075679825727,NN,60,30
transportation,pytorch,1,0.0,0.0,0.002088308334350586,1.9202232360839845e-05,0.002107510566711426,0.003877878189086914,1.8400278747536634,NN,60,30
transportation,pytorch,1,5.1118615575838e-17,0.0,0.00206756591796875,1.9202232360839845e-05,0.00208676815032959,0.0032019615173339844,1.5344117250535272,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,-1.8610590483356901e-16,0.0019707679748535156,1.9202232360839845e-05,0.0019899702072143557,0.0037767887115478516,1.8979121887632477,NN,60,30
transportation,pytorch,1,0.0,0.0,0.0021085739135742188,1.9202232360839845e-05,0.002127776145935059,0.0037992000579833984,1.7855262007901807,NN,60,30
transportation,pytorch,1,0.0,0.0,0.0018529891967773438,1.9202232360839845e-05,0.0018721914291381836,0.0032689571380615234,1.7460592368838619,NN,60,30
transportation,pytorch,1,0.0,1.9700657991029576e-16,0.0019228458404541016,1.9202232360839845e-05,0.0019420480728149414,0.003226041793823242,1.6611544477100353,NN,60,30
transportation,pytorch,1,1.1903425381757013e-16,1.917140397181012e-16,0.001999378204345703,1.9202232360839845e-05,0.002018580436706543,0.0037860870361328125,1.875618611617024,NN,60,30
transportation,pytorch,1,0.0,0.0,0.0018992424011230469,1.9202232360839845e-05,0.0019184446334838867,0.0038290023803710938,1.995888916229833,NN,60,30
transportation,optimaltree,1,9.697196872280299e-17,-1.899718624403685e-16,0.0028281211853027344,0.00013025522232055665,0.002958376407623291,0.0033698081970214844,1.13907350948919,OCT,60,30
transportation,optimaltree,1,9.958277319240211e-17,-1.914443006752362e-16,0.0022263526916503906,0.00013025522232055665,0.0023566079139709472,0.004804134368896484,2.038580257842464,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0022172927856445312,0.00013025522232055665,0.002347548007965088,0.004860877990722656,2.0706192053282795,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0021448135375976562,0.00013025522232055665,0.002275068759918213,0.003422975540161133,1.5045591590313896,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0022537708282470703,0.00013025522232055665,0.002384026050567627,0.0034589767456054688,1.4508972101130775,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,1.929549839191011e-16,0.002269744873046875,0.00013025522232055665,0.0024000000953674316,0.0034148693084716797,1.4228621553237377,OCT,60,30
transportation,optimaltree,1,4.6654142343692035e-17,1.8621051564784426e-16,0.002132415771484375,0.00013025522232055665,0.0022626709938049316,0.005043983459472656,2.2292164761393964,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002129793167114258,0.00013025522232055665,0.0022600483894348144,0.005027055740356445,2.224313321722105,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0020585060119628906,0.00013025522232055665,0.0021887612342834472,0.003972053527832031,1.814749578718848,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.0021371841430664062,0.00013025522232055665,0.002267439365386963,0.0033791065216064453,1.4902742596734289,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.0022020339965820312,0.00013025522232055665,0.002332289218902588,0.005444049835205078,2.334208721235125,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002340078353881836,0.00013025522232055665,0.0024703335762023926,0.0030069351196289062,1.2172182528690816,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,1.894785805747826e-16,0.0022165775299072266,0.00013025522232055665,0.002346832752227783,0.0032138824462890625,1.3694552554877262,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.0022826194763183594,0.00013025522232055665,0.002412874698638916,0.0029549598693847656,1.2246636226289063,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.0022852420806884766,0.00013025522232055665,0.002415497303009033,0.0031359195709228516,1.2982500816773317,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002360820770263672,0.00013025522232055665,0.0024910759925842285,0.003175020217895508,1.2745577522915146,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.002162933349609375,0.00013025522232055665,0.0022931885719299316,0.003345012664794922,1.4586731792317378,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0022783279418945312,0.00013025522232055665,0.002408583164215088,0.0031549930572509766,1.3098958359111215,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,-1.918295653642339e-16,0.0022754669189453125,0.00013025522232055665,0.002405722141265869,0.0029358863830566406,1.2203763405161179,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.002149343490600586,0.00013025522232055665,0.0022795987129211426,0.0029740333557128906,1.3046302135790733,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.002067089080810547,0.00013025522232055665,0.0021973443031311035,0.0029599666595458984,1.347065480511223,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.0020906925201416016,0.00013025522232055665,0.002220947742462158,0.0031211376190185547,1.405317900707758,OCT,60,30
transportation,optimaltree,1,9.193117129007519e-17,0.0,0.0022475719451904297,0.00013025522232055665,0.0023778271675109863,0.002956867218017578,1.2435164583945382,OCT,60,30
transportation,optimaltree,1,0.0,-1.9216444065009491e-16,0.0022127628326416016,0.00013025522232055665,0.002343018054962158,0.003186941146850586,1.36018633748943,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002081632614135742,0.00013025522232055665,0.002211887836456299,0.0030090808868408203,1.3604129636436346,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.002040386199951172,0.00013025522232055665,0.0021706414222717285,0.0032799243927001953,1.5110392527511636,OCT,60,30
transportation,optimaltree,1,9.886867043223442e-17,0.0,0.0021736621856689453,0.00013025522232055665,0.002303917407989502,0.0030088424682617188,1.305968025515014,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,-1.9242530133198504e-16,0.0023245811462402344,0.00013025522232055665,0.002454836368560791,0.0031349658966064453,1.277056970784736,OCT,60,30
transportation,optimaltree,1,9.581186874353241e-17,0.0,0.002451658248901367,0.00013025522232055665,0.002581913471221924,0.0028810501098632812,1.1158585064819337,OCT,60,30
transportation,optimaltree,1,9.710892562447856e-17,0.0,0.0022568702697753906,0.00013025522232055665,0.0023871254920959472,0.0036559104919433594,1.531511646140309,OCT,60,30
transportation,optimaltree,1,9.64625270513407e-17,0.0,0.0021893978118896484,0.00013025522232055665,0.002319653034210205,0.003648996353149414,1.5730785161979293,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.002315521240234375,0.00013025522232055665,0.0024457764625549316,0.00298309326171875,1.2196917042052653,OCT,60,30
transportation,optimaltree,1,9.85781993482786e-17,0.0,0.0021317005157470703,0.00013025522232055665,0.002261955738067627,0.0038831233978271484,1.7167106024561178,OCT,60,30
transportation,optimaltree,1,9.54614387242391e-17,0.0,0.0022726058959960938,0.00013025522232055665,0.0024028611183166504,0.0031239986419677734,1.3001161898846336,OCT,60,30
transportation,optimaltree,1,0.0,1.888558190480853e-16,0.002115488052368164,0.00013025522232055665,0.0022457432746887207,0.003487110137939453,1.552764368590972,OCT,60,30
transportation,optimaltree,1,4.6277026817281133e-17,0.0,0.002172708511352539,0.00013025522232055665,0.0023029637336730957,0.0037038326263427734,1.6082896018667963,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002128124237060547,0.00013025522232055665,0.0022583794593811035,0.003496885299682617,1.5484046691785442,OCT,60,30
transportation,optimaltree,1,9.826914265961846e-17,0.0,0.002195596694946289,0.00013025522232055665,0.0023258519172668457,0.0029799938201904297,1.2812483022101764,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002778768539428711,0.00013025522232055665,0.0029090237617492676,0.002950906753540039,1.0143976107522705,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0022935867309570312,0.00013025522232055665,0.002423841953277588,0.0034999847412109375,1.4439822433464191,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.0022606849670410156,0.00013025522232055665,0.0023909401893615722,0.002995014190673828,1.2526512390398004,OCT,60,30
transportation,optimaltree,1,5.003677877964231e-17,0.0,0.0022420883178710938,0.00013025522232055665,0.0023723435401916504,0.0035581588745117188,1.4998497537267608,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002396106719970703,0.00013025522232055665,0.0025263619422912597,0.003698110580444336,1.463808696029663,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,1.8999756634695416e-16,0.002043008804321289,0.00013025522232055665,0.0021732640266418457,0.00347900390625,1.6008197179915593,OCT,60,30
transportation,optimaltree,1,9.005902698214201e-17,1.8989124517860478e-16,0.004290580749511719,0.00013025522232055665,0.004420835971832276,0.003571033477783203,0.8077733488725526,OCT,60,30
transportation,optimaltree,1,1.033249260023255e-16,0.0,0.002153158187866211,0.00013025522232055665,0.0022834134101867676,0.0035419464111328125,1.551163006808787,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.0020432472229003906,0.00013025522232055665,0.0021735024452209472,0.003545045852661133,1.6310291531789656,OCT,60,30
transportation,optimaltree,1,0.0,-1.8918963759546076e-16,0.0021677017211914062,0.00013025522232055665,0.002297956943511963,0.0035238265991210938,1.5334606721288855,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.0021829605102539062,0.00013025522232055665,0.002313215732574463,0.0035429000854492188,1.531590865286998,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,-3.7324092120335506e-16,0.0024154186248779297,0.00013025522232055665,0.0025456738471984863,0.003503084182739258,1.3760930869421475,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.002298116683959961,0.00013025522232055665,0.0024283719062805176,0.0035409927368164062,1.4581756310301188,OCT,60,30
transportation,optimaltree,1,0.0,-1.9497704185028435e-16,0.0022132396697998047,0.00013025522232055665,0.0023434948921203613,0.003507852554321289,1.4968466823272797,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.002232074737548828,0.00013025522232055665,0.0023623299598693847,0.0034618377685546875,1.4654336300870077,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.0020956993103027344,0.00013025522232055665,0.002225954532623291,0.002964019775390625,1.3315724701247706,OCT,60,30
transportation,optimaltree,1,0.0,-3.832956323384922e-16,0.002097606658935547,0.00013025522232055665,0.0022278618812561035,0.003459930419921875,1.5530273438545086,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.0022470951080322266,0.00013025522232055665,0.002377350330352783,0.003565073013305664,1.4995993513402925,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.0021622180938720703,0.00013025522232055665,0.002292473316192627,0.003654956817626953,1.5943290557890368,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0022194385528564453,0.00013025522232055665,0.002349693775177002,0.0030031204223632812,1.2780901299093992,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.002039194107055664,0.00013025522232055665,0.0021694493293762207,0.0034949779510498047,1.6109977328001073,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,1.8574419901817725e-16,0.0021648406982421875,0.00013025522232055665,0.002295095920562744,0.00350189208984375,1.5258151341165325,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.0023026466369628906,0.00013025522232055665,0.0024329018592834472,0.0035250186920166016,1.448894733902177,OCT,60,30
transportation,optimaltree,1,0.0,-1.8764757266816202e-16,0.002426624298095703,0.00013025522232055665,0.0025568795204162597,0.0036020278930664062,1.4087593350820051,OCT,60,30
transportation,optimaltree,1,5.159967116595583e-17,-1.9087134639227164e-16,0.002317667007446289,0.00013025522232055665,0.0024479222297668457,0.002917051315307617,1.1916437866514469,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.0022306442260742188,0.00013025522232055665,0.0023608994483947754,0.003454923629760742,1.4633929590308543,OCT,60,30
transportation,optimaltree,1,0.0,1.8462710004582501e-16,0.002117633819580078,0.00013025522232055665,0.0022478890419006347,0.00347900390625,1.5476759935216524,OCT,60,30
transportation,optimaltree,1,0.0,-1.9520354653873608e-16,0.002166271209716797,0.00013025522232055665,0.0022965264320373535,0.0034570693969726562,1.5053470967045357,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.0020864009857177734,0.00013025522232055665,0.00221665620803833,0.003094911575317383,1.396207298224329,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.002106189727783203,0.00013025522232055665,0.0022364449501037597,0.0035860538482666016,1.6034617119013936,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0020606517791748047,0.00013025522232055665,0.0021909070014953613,0.0032858848571777344,1.4997829003855558,OCT,60,30
transportation,optimaltree,1,4.9697788719291373e-17,0.0,0.0020406246185302734,0.00013025522232055665,0.00217087984085083,0.0034780502319335938,1.6021385276535831,OCT,60,30
transportation,optimaltree,1,1.0021101961730457e-16,0.0,0.0025463104248046875,0.00013025522232055665,0.002676565647125244,0.00350189208984375,1.3083527742369947,OCT,60,30
transportation,optimaltree,1,9.856240045824372e-17,-1.8761375170113816e-16,0.002315998077392578,0.00013025522232055665,0.0024462532997131347,0.0036928653717041016,1.5096005684027707,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.0021791458129882812,0.00013025522232055665,0.002309401035308838,0.0030100345611572266,1.3033832215090753,OCT,60,30
transportation,optimaltree,1,0.0,-1.9022514390050418e-16,0.0023508071899414062,0.00013025522232055665,0.002481062412261963,0.003537893295288086,1.4259590076424637,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.0021774768829345703,0.00013025522232055665,0.002307732105255127,0.0036759376525878906,1.5928788459531806,OCT,60,30
transportation,optimaltree,1,4.925936898551845e-17,0.0,0.0021278858184814453,0.00013025522232055665,0.002258141040802002,0.0038938522338867188,1.72436183724989,OCT,60,30
transportation,optimaltree,1,1.0141714956943916e-16,0.0,0.0022635459899902344,0.00013025522232055665,0.002393801212310791,0.0035660266876220703,1.4896920718741316,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.002193450927734375,0.00013025522232055665,0.0023237061500549316,0.003599882125854492,1.5491985188270867,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.002191781997680664,0.00013025522232055665,0.0023220372200012207,0.004060983657836914,1.7488882705483848,OCT,60,30
transportation,optimaltree,1,0.0,-1.8988493867891137e-16,0.002244710922241211,0.00013025522232055665,0.0023749661445617676,0.0035240650177001953,1.4838380015520016,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,-1.8298995159323957e-16,0.0021660327911376953,0.00013025522232055665,0.002296288013458252,0.003551006317138672,1.54641155479046,OCT,60,30
transportation,optimaltree,1,4.7924127255266807e-17,-1.9078687493970942e-16,0.0023751258850097656,0.00013025522232055665,0.0025053811073303222,0.0035240650177001953,1.4065983843293843,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0023207664489746094,0.00013025522232055665,0.002451021671295166,0.003496885299682617,1.4267051738611505,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.00217437744140625,0.00013025522232055665,0.0023046326637268066,0.0035359859466552734,1.5342948150952844,OCT,60,30
transportation,optimaltree,1,0.0,1.9335803295714061e-16,0.002214670181274414,0.00013025522232055665,0.0023449254035949707,0.0035741329193115234,1.5241989846807378,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.002397775650024414,0.00013025522232055665,0.0025280308723449707,0.003529071807861328,1.3959765469904266,OCT,60,30
transportation,optimaltree,1,9.546382175769822e-17,-1.8907003250514328e-16,0.002027273178100586,0.00013025522232055665,0.0021575284004211426,0.003698110580444336,1.7140495484196068,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0021958351135253906,0.00013025522232055665,0.0023260903358459472,0.003719806671142578,1.599166899848611,OCT,60,30
transportation,optimaltree,1,0.0,-1.85756799008556e-16,0.002022981643676758,0.00013025522232055665,0.0021532368659973144,0.0035300254821777344,1.639404163063469,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.0020895004272460938,0.00013025522232055665,0.0022197556495666504,0.003713846206665039,1.6730878497325015,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.0020780563354492188,0.00013025522232055665,0.0022083115577697754,0.0036509037017822266,1.6532557142749178,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.00217437744140625,0.00013025522232055665,0.0023046326637268066,0.0036220550537109375,1.571640943356993,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.002390623092651367,0.00013025522232055665,0.002520878314971924,0.0035169124603271484,1.3951139328858553,OCT,60,30
transportation,optimaltree,1,5.1118615575838e-17,0.0,0.002254962921142578,0.00013025522232055665,0.0023852181434631347,0.0036711692810058594,1.5391335551706111,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,-1.8610590483356901e-16,0.0022115707397460938,0.00013025522232055665,0.0023418259620666504,0.003523111343383789,1.5044291934805694,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.00213623046875,0.00013025522232055665,0.0022664856910705566,0.0036520957946777344,1.6113473864256764,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.002046823501586914,0.00013025522232055665,0.0021770787239074707,0.0035431385040283203,1.627473763405769,OCT,60,30
transportation,optimaltree,1,0.0,1.9700657991029576e-16,0.002031564712524414,0.00013025522232055665,0.0021618199348449707,0.0034389495849609375,1.5907659696955996,OCT,60,30
transportation,optimaltree,1,1.1903425381757013e-16,1.917140397181012e-16,0.002027750015258789,0.00013025522232055665,0.0021580052375793457,0.0035271644592285156,1.6344559307858624,OCT,60,30
transportation,optimaltree,1,0.0,0.0,0.0021958351135253906,0.00013025522232055665,0.0023260903358459472,0.0035538673400878906,1.5278285994836174,OCT,60,30
transportation,optimaltree,1,9.697196872280299e-17,-1.899718624403685e-16,0.0025620460510253906,0.00014233112335205079,0.0027043771743774413,0.003477811813354492,1.2859936277768276,OCT-H,60,30
transportation,optimaltree,1,9.958277319240211e-17,-1.914443006752362e-16,0.002140045166015625,0.00014233112335205079,0.0022823762893676757,0.004969120025634766,2.177169491631655,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0022695064544677734,0.00014233112335205079,0.002411837577819824,0.003390073776245117,1.4055978758360534,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0020940303802490234,0.00014233112335205079,0.002236361503601074,0.005276918411254883,2.3595999138590913,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0021140575408935547,0.00014233112335205079,0.0022563886642456054,0.005375862121582031,2.3825071481554274,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,1.929549839191011e-16,0.002128124237060547,0.00014233112335205079,0.0022704553604125976,0.005852937698364258,2.5778695324362753,OCT-H,60,30
transportation,optimaltree,1,4.6654142343692035e-17,1.8621051564784426e-16,0.002085447311401367,0.00014233112335205079,0.002227778434753418,0.005274057388305664,2.367406608318939,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002156972885131836,0.00014233112335205079,0.0022993040084838866,0.003392934799194336,1.4756355778423431,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0020694732666015625,0.00014233112335205079,0.002211804389953613,0.0034470558166503906,1.558481316117961,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.0020210742950439453,0.00014233112335205079,0.002163405418395996,0.003506898880004883,1.6210086422936794,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.0020384788513183594,0.00014233112335205079,0.00218080997467041,0.004892110824584961,2.2432540576233904,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002085447311401367,0.00014233112335205079,0.002227778434753418,0.0032341480255126953,1.4517368401901545,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,1.894785805747826e-16,0.0020482540130615234,0.00014233112335205079,0.002190585136413574,0.0032148361206054688,1.46756958548016,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.002120494842529297,0.00014233112335205079,0.0022628259658813476,0.0030159950256347656,1.3328444480970354,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.002082347869873047,0.00014233112335205079,0.0022246789932250976,0.0031130313873291016,1.39931711352934,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0020265579223632812,0.00014233112335205079,0.002168889045715332,0.0029430389404296875,1.3569338395819273,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.0021872520446777344,0.00014233112335205079,0.002329583168029785,0.0032448768615722656,1.3929002003893163,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0022954940795898438,0.00014233112335205079,0.0024378252029418944,0.0037620067596435547,1.5431815025555062,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,-1.918295653642339e-16,0.0021364688873291016,0.00014233112335205079,0.0022788000106811522,0.0033049583435058594,1.4503064455041756,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.002158641815185547,0.00014233112335205079,0.0023009729385375976,0.0031960010528564453,1.388978114139704,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.002259492874145508,0.00014233112335205079,0.0024018239974975585,0.0032660961151123047,1.3598399043873426,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.0020461082458496094,0.00014233112335205079,0.00218843936920166,0.0029671192169189453,1.3558151341434452,OCT-H,60,30
transportation,optimaltree,1,9.193117129007519e-17,0.0,0.0021691322326660156,0.00014233112335205079,0.0023114633560180663,0.003216981887817383,1.3917511949483135,OCT-H,60,30
transportation,optimaltree,1,0.0,-1.9216444065009491e-16,0.0021398067474365234,0.00014233112335205079,0.002282137870788574,0.0036439895629882812,1.596743829385352,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.001965761184692383,0.00014233112335205079,0.0021080923080444335,0.0029981136322021484,1.4221927667784817,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.0020520687103271484,0.00014233112335205079,0.002194399833679199,0.00298309326171875,1.3594119065882369,OCT-H,60,30
transportation,optimaltree,1,9.886867043223442e-17,0.0,0.002016782760620117,0.00014233112335205079,0.002159113883972168,0.003175020217895508,1.4705200320672087,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,-1.9242530133198504e-16,0.0021209716796875,0.00014233112335205079,0.0022633028030395507,0.003614187240600586,1.5968642091313792,OCT-H,60,30
transportation,optimaltree,1,9.581186874353241e-17,0.0,0.00218963623046875,0.00014233112335205079,0.0023319673538208007,0.003056049346923828,1.3105026285709613,OCT-H,60,30
transportation,optimaltree,1,9.710892562447856e-17,0.0,0.0023584365844726562,0.00014233112335205079,0.002500767707824707,0.0035741329193115234,1.429214280130194,OCT-H,60,30
transportation,optimaltree,1,9.64625270513407e-17,0.0,0.002176046371459961,0.00014233112335205079,0.0023183774948120116,0.0036220550537109375,1.5623232462427936,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.0021190643310546875,0.00014233112335205079,0.002261395454406738,0.003690004348754883,1.6317377580131958,OCT-H,60,30
transportation,optimaltree,1,9.85781993482786e-17,0.0,0.002173900604248047,0.00014233112335205079,0.0023162317276000976,0.002955913543701172,1.2761734970118312,OCT-H,60,30
transportation,optimaltree,1,9.54614387242391e-17,0.0,0.0019741058349609375,0.00014233112335205079,0.002116436958312988,0.0036530494689941406,1.7260374586852736,OCT-H,60,30
transportation,optimaltree,1,0.0,1.888558190480853e-16,0.002066373825073242,0.00014233112335205079,0.002208704948425293,0.0034978389739990234,1.5836605864865858,OCT-H,60,30
transportation,optimaltree,1,4.6277026817281133e-17,0.0,0.002061128616333008,0.00014233112335205079,0.0022034597396850585,0.003576040267944336,1.6229206295620635,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002084970474243164,0.00014233112335205079,0.0022273015975952147,0.0029668807983398438,1.3320516635659678,OCT-H,60,30
transportation,optimaltree,1,9.826914265961846e-17,0.0,0.001990795135498047,0.00014233112335205079,0.0021331262588500976,0.003754138946533203,1.7599234602066844,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0021173954010009766,0.00014233112335205079,0.0022597265243530272,0.0036458969116210938,1.6134239574255274,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0022237300872802734,0.00014233112335205079,0.002366061210632324,0.0029649734497070312,1.2531262658731679,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.0022580623626708984,0.00014233112335205079,0.002400393486022949,0.003036022186279297,1.2648018768412332,OCT-H,60,30
transportation,optimaltree,1,5.003677877964231e-17,0.0,0.0022373199462890625,0.00014233112335205079,0.002379651069641113,0.0037419795989990234,1.572490877649289,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002278566360473633,0.00014233112335205079,0.0024208974838256835,0.0029380321502685547,1.2136127902556437,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,1.8999756634695416e-16,0.002074003219604492,0.00014233112335205079,0.002216334342956543,0.003598928451538086,1.6238201889418868,OCT-H,60,30
transportation,optimaltree,1,9.005902698214201e-17,1.8989124517860478e-16,0.0020732879638671875,0.00014233112335205079,0.002215619087219238,0.003268003463745117,1.4749843430202154,OCT-H,60,30
transportation,optimaltree,1,1.033249260023255e-16,0.0,0.0021505355834960938,0.00014233112335205079,0.0022928667068481444,0.0035400390625,1.5439358301670587,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.002065420150756836,0.00014233112335205079,0.0022077512741088866,0.0036509037017822266,1.653675277916367,OCT-H,60,30
transportation,optimaltree,1,0.0,-1.8918963759546076e-16,0.002267599105834961,0.00014233112335205079,0.0024099302291870116,0.0030388832092285156,1.2609838958921566,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.002013683319091797,0.00014233112335205079,0.0021560144424438476,0.003616809844970703,1.677544349318477,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,-3.7324092120335506e-16,0.0021333694458007812,0.00014233112335205079,0.002275700569152832,0.0036330223083496094,1.5964412706993625,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.0021958351135253906,0.00014233112335205079,0.0023381662368774413,0.0034360885620117188,1.4695655543296713,OCT-H,60,30
transportation,optimaltree,1,0.0,-1.9497704185028435e-16,0.0022165775299072266,0.00014233112335205079,0.0023589086532592772,0.002974987030029297,1.261170934244864,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.0020990371704101562,0.00014233112335205079,0.002241368293762207,0.003525972366333008,1.5731338647672903,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.0023581981658935547,0.00014233112335205079,0.0025005292892456054,0.003590106964111328,1.4357388171983547,OCT-H,60,30
transportation,optimaltree,1,0.0,-3.832956323384922e-16,0.0020956993103027344,0.00014233112335205079,0.002238030433654785,0.003003835678100586,1.3421782085399139,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.0020225048065185547,0.00014233112335205079,0.0021648359298706054,0.0035059452056884766,1.6194969592444037,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.0021038055419921875,0.00014233112335205079,0.002246136665344238,0.0034978389739990234,1.5572689890011444,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0022361278533935547,0.00014233112335205079,0.0023784589767456054,0.0035390853881835938,1.487974113821399,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.0020301342010498047,0.00014233112335205079,0.0021724653244018554,0.003545045852661133,1.6318077958906847,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,1.8574419901817725e-16,0.0019762516021728516,0.00014233112335205079,0.0021185827255249022,0.002989053726196289,1.4108742085847594,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.002154827117919922,0.00014233112335205079,0.0022971582412719726,0.0035600662231445312,1.5497696933465352,OCT-H,60,30
transportation,optimaltree,1,0.0,-1.8764757266816202e-16,0.002305746078491211,0.00014233112335205079,0.0024480772018432616,0.0035529136657714844,1.4513078521773515,OCT-H,60,30
transportation,optimaltree,1,5.159967116595583e-17,-1.9087134639227164e-16,0.0020744800567626953,0.00014233112335205079,0.002216811180114746,0.003000020980834961,1.3533046962888715,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.0021271705627441406,0.00014233112335205079,0.0022695016860961913,0.0035250186920166016,1.5532126341267658,OCT-H,60,30
transportation,optimaltree,1,0.0,1.8462710004582501e-16,0.0021054744720458984,0.00014233112335205079,0.002247805595397949,0.0029408931732177734,1.308339644335266,OCT-H,60,30
transportation,optimaltree,1,0.0,-1.9520354653873608e-16,0.0021681785583496094,0.00014233112335205079,0.00231050968170166,0.003002166748046875,1.299352593855317,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.001972675323486328,0.00014233112335205079,0.002115006446838379,0.0029959678649902344,1.4165289517054487,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.0022177696228027344,0.00014233112335205079,0.002360100746154785,0.002961874008178711,1.2549777855900306,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002147674560546875,0.00014233112335205079,0.0022900056838989257,0.0035278797149658203,1.540555003758467,OCT-H,60,30
transportation,optimaltree,1,4.9697788719291373e-17,0.0,0.0019485950469970703,0.00014233112335205079,0.002090926170349121,0.0035390853881835938,1.6925922294007514,OCT-H,60,30
transportation,optimaltree,1,1.0021101961730457e-16,0.0,0.0021202564239501953,0.00014233112335205079,0.002262587547302246,0.0030219554901123047,1.3356192531491111,OCT-H,60,30
transportation,optimaltree,1,9.856240045824372e-17,-1.8761375170113816e-16,0.0021038055419921875,0.00014233112335205079,0.002246136665344238,0.0035371780395507812,1.5747830905065079,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.0023071765899658203,0.00014233112335205079,0.002449507713317871,0.002917051315307617,1.1908724759051508,OCT-H,60,30
transportation,optimaltree,1,0.0,-1.9022514390050418e-16,0.0022454261779785156,0.00014233112335205079,0.0023877573013305663,0.0035729408264160156,1.4963584550343585,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.002223491668701172,0.00014233112335205079,0.0023658227920532226,0.0035021305084228516,1.4803012804621194,OCT-H,60,30
transportation,optimaltree,1,4.925936898551845e-17,0.0,0.002172708511352539,0.00014233112335205079,0.0023150396347045897,0.0035419464111328125,1.5299722553496506,OCT-H,60,30
transportation,optimaltree,1,1.0141714956943916e-16,0.0,0.001992464065551758,0.00014233112335205079,0.0021347951889038085,0.0035638809204101562,1.6694252164959047,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.002156496047973633,0.00014233112335205079,0.0022988271713256835,0.0035331249237060547,1.5369249884359852,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.0019850730895996094,0.00014233112335205079,0.00212740421295166,0.0036711692810058594,1.7256566752363,OCT-H,60,30
transportation,optimaltree,1,0.0,-1.8988493867891137e-16,0.0020363330841064453,0.00014233112335205079,0.002178664207458496,0.0035228729248046875,1.6169875618024991,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,-1.8298995159323957e-16,0.0020971298217773438,0.00014233112335205079,0.0022394609451293944,0.003693103790283203,1.6491039052569048,OCT-H,60,30
transportation,optimaltree,1,4.7924127255266807e-17,-1.9078687493970942e-16,0.001998424530029297,0.00014233112335205079,0.0021407556533813476,0.0034749507904052734,1.6232356013712026,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.0022878646850585938,0.00014233112335205079,0.0024301958084106444,0.003773927688598633,1.5529315273845334,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002233743667602539,0.00014233112335205079,0.0023760747909545897,0.00356292724609375,1.4995013034342835,OCT-H,60,30
transportation,optimaltree,1,0.0,1.9335803295714061e-16,0.0021457672119140625,0.00014233112335205079,0.002288098335266113,0.0035049915313720703,1.5318360567595224,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.0022089481353759766,0.00014233112335205079,0.0023512792587280272,0.0037081241607666016,1.5770666742378305,OCT-H,60,30
transportation,optimaltree,1,9.546382175769822e-17,-1.8907003250514328e-16,0.0020465850830078125,0.00014233112335205079,0.002188916206359863,0.003665924072265625,1.674766746033648,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.002023458480834961,0.00014233112335205079,0.0021657896041870116,0.0035059452056884766,1.6187838370405925,OCT-H,60,30
transportation,optimaltree,1,0.0,-1.85756799008556e-16,0.0020749568939208984,0.00014233112335205079,0.002217288017272949,0.003509044647216797,1.5825840485678464,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.002129793167114258,0.00014233112335205079,0.0022721242904663085,0.00356292724609375,1.568104025401942,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.002082347869873047,0.00014233112335205079,0.0022246789932250976,0.003518819808959961,1.5817202480339687,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,0.0,0.001965045928955078,0.00014233112335205079,0.002107377052307129,0.003576993942260742,1.6973677958316458,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.0020990371704101562,0.00014233112335205079,0.002241368293762207,0.0036611557006835938,1.6334467257668883,OCT-H,60,30
transportation,optimaltree,1,5.1118615575838e-17,0.0,0.002428770065307617,0.00014233112335205079,0.002571101188659668,0.0037660598754882812,1.4647653278288721,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,-1.8610590483356901e-16,0.0021843910217285156,0.00014233112335205079,0.0023267221450805663,0.0035059452056884766,1.5068173108255167,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.002140045166015625,0.00014233112335205079,0.0022823762893676757,0.0037109851837158203,1.6259304835067032,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.002191305160522461,0.00014233112335205079,0.0023336362838745116,0.003823995590209961,1.638642498247851,OCT-H,60,30
transportation,optimaltree,1,0.0,1.9700657991029576e-16,0.001890420913696289,0.00014233112335205079,0.0020327520370483397,0.005090951919555664,2.5044628300793574,OCT-H,60,30
transportation,optimaltree,1,1.1903425381757013e-16,1.917140397181012e-16,0.0020825862884521484,0.00014233112335205079,0.002224917411804199,0.003551006317138672,1.596017136770546,OCT-H,60,30
transportation,optimaltree,1,0.0,0.0,0.0020134449005126953,0.00014233112335205079,0.002155776023864746,0.0035619735717773438,1.652292971229753,OCT-H,60,30


==> data/benchmarks/transportation/transportation_n60_m30_general.csv <==
accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,m,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
99.0,1.6040083720698816e-05,-2.1059150543884237e-17,1.6999743438324562,0.0008,0.0009137800000000001,pytorch,30.0,0.0016040083720644787,1.9700657991029576e-16,2.388313421149859,1.9202232360839842e-05,0.0021367359161376955,0.0036650395393371584,0.0021559381484985356,60.0,10.0,1890.0,99.0,1.0,30.0,100.0,30.0,10000.0,1800.0,NN,transportation,0.00015959681792179436,3.3881317890172014e-21,0.0001528165500220738,1.1409534781351955e-16,0.00038826245091936175,0.00015281655002207387
100.0,5.402645910528175e-17,-2.0848559038445397e-17,1.4787913130541133,0.0008,0.0009137800000000001,optimaltree,30.0,1.1903425381757013e-16,1.9700657991029576e-16,1.231452573651747,0.00013025522232055665,0.0022343492507934572,0.003496756553649902,0.002364604473114014,60.0,10.0,1890.0,100.0,0.0,30.0,100.0,30.0,10000.0,1800.0,OCT,transportation,5.387035654319484e-17,0.0,0.00024756380362571406,1.1354277360622848e-16,0.00044152059333055693,0.0002475638036257141
100.0,5.402645910528175e-17,-2.0848559038445397e-17,1.5545680417100103,0.0008,0.0009137800000000001,optimaltree,30.0,1.1903425381757013e-16,1.9700657991029576e-16,2.1642460799542977,0.00014233112335205079,0.0021290183067321777,0.0035309672355651857,0.0022713494300842275,60.0,10.0,1890.0,100.0,0.0,30.0,100.0,30.0,10000.0,1800.0,OCT-H,transportation,5.387035654319484e-17,0.0,0.00010900843886274822,1.1354277360622848e-16,0.0005430297474760489,0.00010900843886274822


==> data/benchmarks/transportation/transportation_n60_m60_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,n,m
transportation,pytorch,1,8.247739378427553e-17,0.0,0.004145383834838867,1.0046958923339844e-05,0.004155430793762207,0.006446123123168945,1.551252672248889,NN,60,60
transportation,pytorch,1,8.535639992668199e-17,0.0,0.0036520957946777344,1.0046958923339844e-05,0.003662142753601074,0.006279945373535156,1.7148281200561974,NN,60,60
transportation,pytorch,1,1.241735428544779e-16,0.0,0.0032913684844970703,1.0046958923339844e-05,0.00330141544342041,0.006102085113525391,1.848323913819027,NN,60,60
transportation,pytorch,0,0.018591889163771996,-2.0840173918475616e-05,0.0036039352416992188,1.0046958923339844e-05,0.0036139822006225585,0.006287097930908203,1.7396593513452179,NN,60,60
transportation,pytorch,1,8.324811934426941e-17,0.0,0.003557443618774414,1.0046958923339844e-05,0.0035674905776977538,0.006300926208496094,1.7662068255727075,NN,60,60
transportation,pytorch,1,8.152272288270069e-17,0.0,0.003183126449584961,1.0046958923339844e-05,0.0031931734085083006,0.006329059600830078,1.9820594722372797,NN,60,60
transportation,pytorch,1,8.331235058645326e-17,0.0,0.003498554229736328,1.0046958923339844e-05,0.003508601188659668,0.00945591926574707,2.695068136073726,NN,60,60
transportation,pytorch,1,8.175104668926538e-17,0.0,0.0031964778900146484,1.0046958923339844e-05,0.003206524848937988,0.0061550140380859375,1.919527940076466,NN,60,60
transportation,pytorch,1,8.049503364640234e-17,0.0,0.0031707286834716797,1.0046958923339844e-05,0.0031807756423950194,0.0061380863189697266,1.929745134223912,NN,60,60
transportation,pytorch,1,8.373478942655325e-17,0.0,0.003292560577392578,1.0046958923339844e-05,0.003302607536315918,0.006031990051269531,1.8264325945305202,NN,60,60
transportation,pytorch,1,1.6156653929868899e-16,0.0,0.0030829906463623047,1.0046958923339844e-05,0.0030930376052856444,0.006349086761474609,2.0527027381189136,NN,60,60
transportation,pytorch,1,8.384522821870337e-17,-1.2209840106805036e-16,0.003336668014526367,1.0046958923339844e-05,0.003346714973449707,0.006938934326171875,2.0733568233984987,NN,60,60
transportation,pytorch,1,1.241735428544779e-16,0.0,0.0032258033752441406,1.0046958923339844e-05,0.0032358503341674803,0.0060651302337646484,1.8743543759495556,NN,60,60
transportation,pytorch,1,8.270294072314585e-17,0.0,0.00327301025390625,1.0046958923339844e-05,0.0032830572128295897,0.007683992385864258,2.3404990798931604,NN,60,60
transportation,pytorch,1,8.237001643217247e-17,0.0,0.0031447410583496094,1.0046958923339844e-05,0.003154788017272949,0.007467985153198242,2.3671907945351243,NN,60,60
transportation,pytorch,1,8.32624653890658e-17,0.0,0.002979755401611328,1.0046958923339844e-05,0.002989802360534668,0.006022930145263672,2.014491066287936,NN,60,60
transportation,pytorch,1,1.6400020781196968e-16,0.0,0.0034933090209960938,1.0046958923339844e-05,0.0035033559799194335,0.0064928531646728516,1.8533238420213773,NN,60,60
transportation,pytorch,1,8.583820598379226e-17,-1.2126663794868097e-16,0.0033385753631591797,1.0046958923339844e-05,0.0033486223220825194,0.007654905319213867,2.285986469340996,NN,60,60
transportation,pytorch,1,8.585074762760868e-17,2.431523252686197e-16,0.0034332275390625,1.0046958923339844e-05,0.0034432744979858397,0.00596308708190918,1.731807059064654,NN,60,60
transportation,pytorch,1,8.422697429806506e-17,0.0,0.0037033557891845703,1.0046958923339844e-05,0.00371340274810791,0.0061969757080078125,1.6688132498327464,NN,60,60
transportation,pytorch,1,2.0636397835467154e-16,0.0,0.0037505626678466797,1.0046958923339844e-05,0.0037606096267700194,0.006518840789794922,1.7334531995531646,NN,60,60
transportation,pytorch,1,2.0636397835467154e-16,0.0,0.0035126209259033203,1.0046958923339844e-05,0.00352266788482666,0.007587909698486328,2.154023582856068,NN,60,60
transportation,pytorch,1,2.0636397835467154e-16,0.0,0.00339508056640625,1.0046958923339844e-05,0.0034051275253295897,0.006217002868652344,1.8257768093577014,NN,60,60
transportation,pytorch,1,8.473156720673166e-17,0.0,0.0032520294189453125,1.0046958923339844e-05,0.003262076377868652,0.006513833999633789,1.9968367521454977,NN,60,60
transportation,pytorch,1,2.0636397835467154e-16,0.0,0.003217458724975586,1.0046958923339844e-05,0.0032275056838989256,0.006421089172363281,1.9894896558652715,NN,60,60
transportation,pytorch,1,8.528596968943887e-17,0.0,0.0032002925872802734,1.0046958923339844e-05,0.003210339546203613,0.006373882293701172,1.985423099945489,NN,60,60
transportation,pytorch,1,1.689983409376192e-16,0.0,0.0032317638397216797,1.0046958923339844e-05,0.0032418107986450194,0.0064809322357177734,1.9991704137781916,NN,60,60
transportation,pytorch,1,4.1598954534170083e-17,0.0,0.003087759017944336,1.0046958923339844e-05,0.0030978059768676756,0.0065000057220458984,2.0982610823865517,NN,60,60
transportation,pytorch,1,0.0,0.0,0.003210306167602539,1.0046958923339844e-05,0.0032203531265258788,0.006051063537597656,1.8790062144910027,NN,60,60
transportation,pytorch,1,2.0636397835467154e-16,0.0,0.0032885074615478516,1.0046958923339844e-05,0.0032985544204711913,0.006056070327758789,1.8359770844386107,NN,60,60
transportation,pytorch,1,8.226945729195708e-17,2.4271548036871556e-16,0.003489255905151367,1.0046958923339844e-05,0.003499302864074707,0.007551908493041992,2.158117998465641,NN,60,60
transportation,pytorch,1,2.1676999125205565e-16,-2.4446355407594676e-16,0.003328084945678711,1.0046958923339844e-05,0.0033381319046020506,0.006359100341796875,1.9049877367128678,NN,60,60
transportation,pytorch,1,8.404749407622699e-17,2.451204008631025e-16,0.0034868717193603516,1.0046958923339844e-05,0.0034969186782836913,0.007264852523803711,2.077501135190637,NN,60,60
transportation,pytorch,1,8.248503347102445e-17,0.0,0.0033762454986572266,1.0046958923339844e-05,0.0033862924575805663,0.00701594352722168,2.0718657986895854,NN,60,60
transportation,pytorch,1,8.253060828045614e-17,0.0,0.003540515899658203,1.0046958923339844e-05,0.003550562858581543,0.007509946823120117,2.115142618858002,NN,60,60
transportation,pytorch,1,8.411509002350003e-17,0.0,0.0031006336212158203,1.0046958923339844e-05,0.00311068058013916,0.006478071212768555,2.0825253657123324,NN,60,60
transportation,pytorch,1,2.0636397835467154e-16,0.0,0.003247976303100586,1.0046958923339844e-05,0.0032580232620239256,0.007546901702880859,2.316405100862487,NN,60,60
transportation,pytorch,1,4.126693081801736e-17,0.0,0.0032694339752197266,1.0046958923339844e-05,0.0032794809341430663,0.007524967193603516,2.294560433408893,NN,60,60
transportation,pytorch,1,1.7006240440801746e-16,0.0,0.003088712692260742,1.0046958923339844e-05,0.003098759651184082,0.007082939147949219,2.2857336306295077,NN,60,60
transportation,pytorch,1,0.0,-2.4389037516855876e-16,0.0032472610473632812,1.0046958923339844e-05,0.003257308006286621,0.006205081939697266,1.9049724274528004,NN,60,60
transportation,pytorch,1,2.0636397835467154e-16,0.0,0.003130674362182617,1.0046958923339844e-05,0.003140721321105957,0.006979942321777344,2.2224010372621867,NN,60,60
transportation,pytorch,1,1.6850786979374503e-16,1.225097858444592e-16,0.0030493736267089844,1.0046958923339844e-05,0.003059420585632324,0.0075681209564208984,2.473710542434855,NN,60,60
transportation,pytorch,1,8.281272349544361e-17,0.0,0.003478527069091797,1.0046958923339844e-05,0.0034885740280151366,0.007177114486694336,2.057320391959071,NN,60,60
transportation,pytorch,1,2.1676999125205565e-16,0.0,0.0033164024353027344,1.0046958923339844e-05,0.003326449394226074,0.006271839141845703,1.885445530219737,NN,60,60
transportation,pytorch,1,8.317090002381439e-17,0.0,0.0035400390625,1.0046958923339844e-05,0.0035500860214233397,0.007113933563232422,2.0038763906853796,NN,60,60
transportation,pytorch,1,8.000038848794958e-17,1.217797707161456e-16,0.0036454200744628906,1.0046958923339844e-05,0.0036554670333862303,0.007500886917114258,2.051964044158219,NN,60,60
transportation,pytorch,1,2.0636397835467154e-16,-2.441193051527403e-16,0.0035037994384765625,1.0046958923339844e-05,0.003513846397399902,0.007448911666870117,2.119874013952914,NN,60,60
transportation,pytorch,1,8.318267206116091e-17,0.0,0.0035691261291503906,1.0046958923339844e-05,0.0035791730880737303,0.006280183792114258,1.7546465727071558,NN,60,60
transportation,pytorch,1,5.902015305387621e-05,-8.590593244621576e-07,0.0031499862670898438,1.0046958923339844e-05,0.0031600332260131835,0.0070569515228271484,2.233189026221241,NN,60,60
transportation,pytorch,1,1.241735428544779e-16,0.0,0.0032596588134765625,1.0046958923339844e-05,0.003269705772399902,0.006000041961669922,1.8350403306368464,NN,60,60
transportation,pytorch,1,8.27764910671784e-17,0.0,0.0033783912658691406,1.0046958923339844e-05,0.0033884382247924803,0.007692098617553711,2.2701014766249137,NN,60,60
transportation,pytorch,1,2.0636397835467154e-16,0.0,0.0032117366790771484,1.0046958923339844e-05,0.003221783638000488,0.006349802017211914,1.9708964755785852,NN,60,60
transportation,pytorch,1,8.142499836170638e-17,0.0,0.003050088882446289,1.0046958923339844e-05,0.0030601358413696288,0.006330013275146484,2.068539961387254,NN,60,60
transportation,pytorch,1,1.4792576776348185e-16,0.0,0.0032248497009277344,1.0046958923339844e-05,0.003234896659851074,0.00649714469909668,2.0084551014361587,NN,60,60
transportation,pytorch,1,1.6819315052409905e-16,0.0,0.0032160282135009766,1.0046958923339844e-05,0.0032260751724243163,0.007055044174194336,2.186881519221588,NN,60,60
transportation,pytorch,1,8.253170589619562e-17,0.0,0.003272533416748047,1.0046958923339844e-05,0.0032825803756713866,0.006527900695800781,1.9886491566762106,NN,60,60
transportation,pytorch,1,0.0,2.436135852226429e-16,0.00318145751953125,1.0046958923339844e-05,0.0031915044784545897,0.006654977798461914,2.085216500051546,NN,60,60
transportation,pytorch,1,2.0636397835467154e-16,0.0,0.0036733150482177734,1.0046958923339844e-05,0.003683362007141113,0.006418943405151367,1.7426860006446963,NN,60,60
transportation,pytorch,1,2.1676999125205565e-16,0.0,0.003736257553100586,1.0046958923339844e-05,0.0037463045120239256,0.0070781707763671875,1.889374116185562,NN,60,60
transportation,pytorch,1,8.370556248803173e-17,0.0,0.0035893917083740234,1.0046958923339844e-05,0.003599438667297363,0.006134033203125,1.704163835004511,NN,60,60
transportation,pytorch,1,2.1676999125205565e-16,0.0,0.003389120101928711,1.0046958923339844e-05,0.0033991670608520506,0.0065460205078125,1.9257719290124107,NN,60,60
transportation,pytorch,1,8.407959384718642e-17,0.0,0.003281831741333008,1.0046958923339844e-05,0.0032918787002563475,0.006381988525390625,1.9387070747453854,NN,60,60
transportation,pytorch,1,1.6719114261727423e-16,0.0,0.0034711360931396484,1.0046958923339844e-05,0.003481183052062988,0.0072290897369384766,2.076618674980173,NN,60,60
transportation,pytorch,1,2.1676999125205565e-16,0.0,0.003120899200439453,1.0046958923339844e-05,0.003130946159362793,0.0063860416412353516,2.0396523338922674,NN,60,60
transportation,pytorch,1,8.163323056698073e-17,0.0,0.0033707618713378906,1.0046958923339844e-05,0.0033808088302612303,0.007452964782714844,2.204491634074135,NN,60,60
transportation,pytorch,1,8.133643366653276e-17,-1.2131944984476084e-16,0.0031876564025878906,1.0046958923339844e-05,0.0031977033615112303,0.006310939788818359,1.9735851251179901,NN,60,60
transportation,pytorch,1,1.6506718729822962e-16,0.0,0.0030541419982910156,1.0046958923339844e-05,0.0030641889572143553,0.0074651241302490234,2.4362479711549985,NN,60,60
transportation,pytorch,1,8.154657874882974e-17,0.0,0.003167390823364258,1.0046958923339844e-05,0.0031774377822875975,0.006284952163696289,1.9779937781099322,NN,60,60
transportation,pytorch,1,1.6796353884042274e-16,-1.2210186433994984e-16,0.0031545162200927734,1.0046958923339844e-05,0.003164563179016113,0.006989955902099609,2.208821725680585,NN,60,60
transportation,pytorch,1,4.2087436557766246e-17,0.0,0.003235340118408203,1.0046958923339844e-05,0.003245387077331543,0.006026029586791992,1.8567984167074392,NN,60,60
transportation,pytorch,1,2.1676999125205565e-16,0.0,0.0033721923828125,1.0046958923339844e-05,0.0033822393417358397,0.006356954574584961,1.8795105645369354,NN,60,60
transportation,pytorch,1,2.1676999125205565e-16,0.0,0.003461599349975586,1.0046958923339844e-05,0.0034716463088989256,0.0074880123138427734,2.156905297250078,NN,60,60
transportation,pytorch,1,8.365135559527691e-17,0.0,0.003429889678955078,1.0046958923339844e-05,0.003439936637878418,0.007298946380615234,2.1218258209304874,NN,60,60
transportation,pytorch,1,1.6607899579827679e-16,0.0,0.0034339427947998047,1.0046958923339844e-05,0.0034439897537231444,0.007447957992553711,2.162595862691535,NN,60,60
transportation,pytorch,1,1.623195259013529e-16,0.0,0.0036172866821289062,1.0046958923339844e-05,0.003627333641052246,0.007586956024169922,2.0916068867514035,NN,60,60
transportation,pytorch,1,2.0636397835467154e-16,0.0,0.003086566925048828,1.0046958923339844e-05,0.003096613883972168,0.0076618194580078125,2.4742572839528987,NN,60,60
transportation,pytorch,1,2.0636397835467154e-16,0.0,0.003255605697631836,1.0046958923339844e-05,0.0032656526565551756,0.0075910091400146484,2.3244998590946726,NN,60,60
transportation,pytorch,1,1.656832022500186e-16,0.0,0.003330707550048828,1.0046958923339844e-05,0.003340754508972168,0.0060350894927978516,1.8065049307243577,NN,60,60
transportation,pytorch,1,2.0636397835467154e-16,-3.6047033589139937e-16,0.0031778812408447266,1.0046958923339844e-05,0.0031879281997680663,0.007121086120605469,2.2337661560644793,NN,60,60
transportation,pytorch,1,8.28696922255644e-17,0.0,0.003285646438598633,1.0046958923339844e-05,0.0032956933975219725,0.0071010589599609375,2.1546479309332036,NN,60,60
transportation,pytorch,1,2.1676999125205565e-16,0.0,0.003205537796020508,1.0046958923339844e-05,0.0032155847549438475,0.006384134292602539,1.9853727328403206,NN,60,60
transportation,pytorch,1,0.0,0.0,0.0031588077545166016,1.0046958923339844e-05,0.0031688547134399413,0.0076100826263427734,2.4015246246747837,NN,60,60
transportation,pytorch,1,0.0,0.0,0.0033359527587890625,1.0046958923339844e-05,0.003345999717712402,0.007128000259399414,2.1303050988518,NN,60,60
transportation,pytorch,1,8.415972975497244e-17,0.0,0.003343820571899414,1.0046958923339844e-05,0.0033538675308227538,0.0074961185455322266,2.2350669716801,NN,60,60
transportation,pytorch,1,8.341237522728708e-17,0.0,0.0034003257751464844,1.0046958923339844e-05,0.003410372734069824,0.006465911865234375,1.8959545977598096,NN,60,60
transportation,pytorch,1,0.0,0.0,0.0032906532287597656,1.0046958923339844e-05,0.0033007001876831053,0.006357908248901367,1.9262301594754172,NN,60,60
transportation,pytorch,1,0.0,1.2192630661674986e-16,0.003309965133666992,1.0046958923339844e-05,0.003320012092590332,0.007508039474487305,2.261449436055939,NN,60,60
transportation,pytorch,1,1.661860785108853e-16,0.0,0.0031347274780273438,1.0046958923339844e-05,0.0031447744369506835,0.007661104202270508,2.436137903009369,NN,60,60
transportation,pytorch,1,1.644277142116365e-16,0.0,0.003142118453979492,1.0046958923339844e-05,0.003152165412902832,0.0059549808502197266,1.8891714330231735,NN,60,60
transportation,pytorch,1,8.528673369753265e-17,0.0,0.0032591819763183594,1.0046958923339844e-05,0.003269228935241699,0.006150007247924805,1.8811797429139434,NN,60,60
transportation,pytorch,1,8.24805091895978e-17,0.0,0.003165006637573242,1.0046958923339844e-05,0.003175053596496582,0.0076029300689697266,2.394583221322296,NN,60,60
transportation,pytorch,1,2.0636397835467154e-16,2.4561914493787986e-16,0.0035071372985839844,1.0046958923339844e-05,0.003517184257507324,0.007400035858154297,2.103965933078184,NN,60,60
transportation,pytorch,1,0.0,2.4067514559192877e-16,0.003161191940307617,1.0046958923339844e-05,0.003171238899230957,0.007216215133666992,2.2755192412078964,NN,60,60
transportation,pytorch,1,2.0636397835467154e-16,0.0,0.003358602523803711,1.0046958923339844e-05,0.0033686494827270506,0.00603485107421875,1.7914749234560632,NN,60,60
transportation,pytorch,1,8.284064751542523e-17,0.0,0.003059864044189453,1.0046958923339844e-05,0.003069911003112793,0.006418943405151367,2.090921658198808,NN,60,60
transportation,pytorch,1,2.0636397835467154e-16,0.0,0.0032744407653808594,1.0046958923339844e-05,0.003284487724304199,0.007729053497314453,2.3531990818908635,NN,60,60
transportation,pytorch,1,2.1676999125205565e-16,-1.216918674388482e-16,0.0030989646911621094,1.0046958923339844e-05,0.003109011650085449,0.007117033004760742,2.2891625396659854,NN,60,60
transportation,pytorch,1,1.6423629425198896e-16,0.0,0.003381967544555664,1.0046958923339844e-05,0.0033920145034790038,0.007534027099609375,2.221106982851086,NN,60,60
transportation,pytorch,1,8.264820028102058e-17,0.0,0.003441333770751953,1.0046958923339844e-05,0.003451380729675293,0.0061490535736083984,1.7816213438112647,NN,60,60
transportation,pytorch,1,2.1676999125205565e-16,0.0,0.003398895263671875,1.0046958923339844e-05,0.0034089422225952147,0.007192850112915039,2.109994726586815,NN,60,60
transportation,optimaltree,1,8.247739378427553e-17,0.0,0.00424647331237793,0.00016797304153442382,0.004414446353912353,0.006593942642211914,1.493719056381319,OCT,60,60
transportation,optimaltree,1,8.535639992668199e-17,0.0,0.003632068634033203,0.00016797304153442382,0.003800041675567627,0.009678840637207031,2.547035391595084,OCT,60,60
transportation,optimaltree,1,1.241735428544779e-16,0.0,0.0037279129028320312,0.00016797304153442382,0.0038958859443664552,0.00671696662902832,1.7241178835692599,OCT,60,60
transportation,optimaltree,0,0.018591889163771996,-1.7677018366848502e-05,0.003323793411254883,0.00016797304153442382,0.003491766452789307,0.011507987976074219,3.295749624629494,OCT,60,60
transportation,optimaltree,1,8.324811934426941e-17,0.0,0.0033028125762939453,0.00016797304153442382,0.0034707856178283693,0.0065419673919677734,1.884866457427874,OCT,60,60
transportation,optimaltree,1,8.152272288270069e-17,0.0,0.0033490657806396484,0.00016797304153442382,0.0035170388221740724,0.006527900695800781,1.8560786576036519,OCT,60,60
transportation,optimaltree,1,8.331235058645326e-17,0.0,0.003305196762084961,0.00016797304153442382,0.003473169803619385,0.005918979644775391,1.704201055360792,OCT,60,60
transportation,optimaltree,1,8.175104668926538e-17,0.0,0.0033063888549804688,0.00016797304153442382,0.0034743618965148927,0.006667137145996094,1.9189529889456394,OCT,60,60
transportation,optimaltree,1,8.049503364640234e-17,0.0,0.0036478042602539062,0.00016797304153442382,0.0038157773017883302,0.006452083587646484,1.6908962649949733,OCT,60,60
transportation,optimaltree,1,8.373478942655325e-17,0.0,0.003292083740234375,0.00016797304153442382,0.003460056781768799,0.006642818450927734,1.9198582190700035,OCT,60,60
transportation,optimaltree,1,1.6156653929868899e-16,0.0,0.003312826156616211,0.00016797304153442382,0.003480799198150635,0.0062618255615234375,1.7989620213801403,OCT,60,60
transportation,optimaltree,1,8.384522821870337e-17,-1.2209840106805036e-16,0.0031948089599609375,0.00016797304153442382,0.0033627820014953615,0.006442070007324219,1.915696588259233,OCT,60,60
transportation,optimaltree,1,1.241735428544779e-16,0.0,0.0033888816833496094,0.00016797304153442382,0.0035568547248840334,0.006346225738525391,1.7842240488841727,OCT,60,60
transportation,optimaltree,1,8.270294072314585e-17,0.0,0.0034508705139160156,0.00016797304153442382,0.0036188435554504396,0.006328105926513672,1.7486541845620096,OCT,60,60
transportation,optimaltree,1,8.237001643217247e-17,0.0,0.0038471221923828125,0.00016797304153442382,0.004015095233917236,0.006476879119873047,1.6131321282643718,OCT,60,60
transportation,optimaltree,1,8.32624653890658e-17,0.0,0.003896474838256836,0.00016797304153442382,0.0040644478797912595,0.006348133087158203,1.5618684935588911,OCT,60,60
transportation,optimaltree,1,1.6400020781196968e-16,0.0,0.0035583972930908203,0.00016797304153442382,0.0037263703346252443,0.0066509246826171875,1.7848265430886276,OCT,60,60
transportation,optimaltree,1,8.583820598379226e-17,-1.2126663794868097e-16,0.003938198089599609,0.00016797304153442382,0.004106171131134033,0.006170988082885742,1.5028570134585337,OCT,60,60
transportation,optimaltree,1,8.585074762760868e-17,2.431523252686197e-16,0.0033371448516845703,0.00016797304153442382,0.0035051178932189943,0.006339073181152344,1.8085192493570397,OCT,60,60
transportation,optimaltree,1,8.422697429806506e-17,0.0,0.0033006668090820312,0.00016797304153442382,0.0034686398506164552,0.006247043609619141,1.8010066996459435,OCT,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.003295421600341797,0.00016797304153442382,0.003463394641876221,0.006082057952880859,1.7560972923334064,OCT,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.003638029098510742,0.00016797304153442382,0.003806002140045166,0.006292104721069336,1.6532057759154772,OCT,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.003214120864868164,0.00016797304153442382,0.003382093906402588,0.006025075912475586,1.78146322343966,OCT,60,60
transportation,optimaltree,1,8.473156720673166e-17,0.0,0.0033006668090820312,0.00016797304153442382,0.0034686398506164552,0.0061681270599365234,1.7782552601534312,OCT,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0034437179565429688,0.00016797304153442382,0.0036116909980773927,0.00609588623046875,1.6878205344016877,OCT,60,60
transportation,optimaltree,1,8.528596968943887e-17,0.0,0.0036573410034179688,0.00016797304153442382,0.0038253140449523927,0.005861043930053711,1.5321732702671875,OCT,60,60
transportation,optimaltree,0,0.00906046449028189,-8.20929773117498e-05,0.003914356231689453,0.00016797304153442382,0.004082329273223877,0.005979061126708984,1.464620006506048,OCT,60,60
transportation,optimaltree,1,4.1598954534170083e-17,0.0,0.0036611557006835938,0.00016797304153442382,0.0038291287422180177,0.007058858871459961,1.84346344734576,OCT,60,60
transportation,optimaltree,1,0.0,0.0,0.003156423568725586,0.00016797304153442382,0.00332439661026001,0.006299018859863281,1.894785610243604,OCT,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0036339759826660156,0.00016797304153442382,0.0038019490242004396,0.006344795227050781,1.6688270112682821,OCT,60,60
transportation,optimaltree,1,8.226945729195708e-17,2.4271548036871556e-16,0.0035779476165771484,0.00016797304153442382,0.0037459206581115724,0.006079912185668945,1.6230755375192614,OCT,60,60
transportation,optimaltree,1,2.1676999125205565e-16,-2.4446355407594676e-16,0.003330707550048828,0.00016797304153442382,0.003498680591583252,0.006963014602661133,1.9901829905284871,OCT,60,60
transportation,optimaltree,1,8.404749407622699e-17,2.451204008631025e-16,0.0035681724548339844,0.00016797304153442382,0.0037361454963684084,0.006268978118896484,1.6779266559586687,OCT,60,60
transportation,optimaltree,1,8.248503347102445e-17,0.0,0.0037343502044677734,0.00016797304153442382,0.0039023232460021974,0.005846977233886719,1.498332369025748,OCT,60,60
transportation,optimaltree,1,8.253060828045614e-17,0.0,0.0037622451782226562,0.00016797304153442382,0.00393021821975708,0.007524967193603516,1.9146436082800058,OCT,60,60
transportation,optimaltree,1,8.411509002350003e-17,0.0,0.0035398006439208984,0.00016797304153442382,0.0037077736854553224,0.007394075393676758,1.9942089299252228,OCT,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0033833980560302734,0.00016797304153442382,0.0035513710975646974,0.00627899169921875,1.7680471926812942,OCT,60,60
transportation,optimaltree,1,4.126693081801736e-17,0.0,0.0035712718963623047,0.00016797304153442382,0.0037392449378967287,0.006072044372558594,1.6238691162002432,OCT,60,60
transportation,optimaltree,1,1.7006240440801746e-16,0.0,0.0034728050231933594,0.00016797304153442382,0.0036407780647277834,0.005956172943115234,1.6359615547070074,OCT,60,60
transportation,optimaltree,1,0.0,-2.4389037516855876e-16,0.003606557846069336,0.00016797304153442382,0.00377453088760376,0.007061004638671875,1.8706972730999467,OCT,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0034470558166503906,0.00016797304153442382,0.0036150288581848146,0.0062220096588134766,1.7211507578220784,OCT,60,60
transportation,optimaltree,1,1.6850786979374503e-16,1.225097858444592e-16,0.003655672073364258,0.00016797304153442382,0.003823645114898682,0.006146907806396484,1.6076041634840277,OCT,60,60
transportation,optimaltree,1,8.281272349544361e-17,0.0,0.003785371780395508,0.00016797304153442382,0.003953344821929931,0.007085084915161133,1.7921747872482214,OCT,60,60
transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.0037412643432617188,0.00016797304153442382,0.003909237384796142,0.007437944412231445,1.9026586722922474,OCT,60,60
transportation,optimaltree,1,8.317090002381439e-17,0.0,0.004055976867675781,0.00016797304153442382,0.004223949909210205,0.006041049957275391,1.4301897719248635,OCT,60,60
transportation,optimaltree,1,8.000038848794958e-17,1.217797707161456e-16,0.0034761428833007812,0.00016797304153442382,0.0036441159248352052,0.00606083869934082,1.6631849327391812,OCT,60,60
transportation,optimaltree,1,2.0636397835467154e-16,-2.441193051527403e-16,0.0037870407104492188,0.00016797304153442382,0.003955013751983642,0.006001949310302734,1.5175545994732507,OCT,60,60
transportation,optimaltree,1,8.318267206116091e-17,0.0,0.003294229507446289,0.00016797304153442382,0.003462202548980713,0.0061969757080078125,1.7898940400908168,OCT,60,60
transportation,optimaltree,1,5.902015305387621e-05,-8.590593244621576e-07,0.0032629966735839844,0.00016797304153442382,0.0034309697151184084,0.0070269107818603516,2.048083010146256,OCT,60,60
transportation,optimaltree,1,1.241735428544779e-16,0.0,0.0036237239837646484,0.00016797304153442382,0.0037916970252990724,0.0062181949615478516,1.6399503757970715,OCT,60,60
transportation,optimaltree,1,8.27764910671784e-17,0.0,0.003922462463378906,0.00016797304153442382,0.00409043550491333,0.0070781707763671875,1.7304198459711844,OCT,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0038318634033203125,0.00016797304153442382,0.003999836444854736,0.007245063781738281,1.811340008929141,OCT,60,60
transportation,optimaltree,1,8.142499836170638e-17,0.0,0.003551006317138672,0.00016797304153442382,0.003718979358673096,0.0070400238037109375,1.8929988915622176,OCT,60,60
transportation,optimaltree,1,1.4792576776348185e-16,0.0,0.003647327423095703,0.00016797304153442382,0.003815300464630127,0.0060498714447021484,1.5856867632805562,OCT,60,60
transportation,optimaltree,1,1.6819315052409905e-16,0.0,0.0037009716033935547,0.00016797304153442382,0.0038689446449279787,0.007082939147949219,1.8307160732409675,OCT,60,60
transportation,optimaltree,1,8.253170589619562e-17,0.0,0.003264188766479492,0.00016797304153442382,0.003432161808013916,0.007386922836303711,2.1522653212490264,OCT,60,60
transportation,optimaltree,1,0.0,2.436135852226429e-16,0.003920078277587891,0.00016797304153442382,0.004088051319122314,0.00741887092590332,1.8147695189638955,OCT,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0037627220153808594,0.00016797304153442382,0.003930695056915283,0.0074651241302490234,1.8991867906709297,OCT,60,60
transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.004124164581298828,0.00016797304153442382,0.004292137622833252,0.007350921630859375,1.712648166674351,OCT,60,60
transportation,optimaltree,1,8.370556248803173e-17,0.0,0.004396677017211914,0.00016797304153442382,0.004564650058746338,0.0060160160064697266,1.3179577687324404,OCT,60,60
transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.003591775894165039,0.00016797304153442382,0.003759748935699463,0.0071408748626708984,1.8992956670236842,OCT,60,60
transportation,optimaltree,1,8.407959384718642e-17,0.0,0.003876924514770508,0.00016797304153442382,0.004044897556304931,0.006294965744018555,1.5562732198758307,OCT,60,60
transportation,optimaltree,1,1.6719114261727423e-16,0.0,0.0034275054931640625,0.00016797304153442382,0.0035954785346984865,0.007484912872314453,2.0817570735246043,OCT,60,60
transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.003438711166381836,0.00016797304153442382,0.00360668420791626,0.005999088287353516,1.6633250768631758,OCT,60,60
transportation,optimaltree,1,8.163323056698073e-17,0.0,0.0035429000854492188,0.00016797304153442382,0.0037108731269836427,0.006140947341918945,1.6548524112196128,OCT,60,60
transportation,optimaltree,1,8.133643366653276e-17,-1.2131944984476084e-16,0.0040013790130615234,0.00016797304153442382,0.004169352054595947,0.007397890090942383,1.7743500654466355,OCT,60,60
transportation,optimaltree,1,1.6506718729822962e-16,0.0,0.0038318634033203125,0.00016797304153442382,0.003999836444854736,0.005984067916870117,1.4960781520374,OCT,60,60
transportation,optimaltree,1,8.154657874882974e-17,0.0,0.003346681594848633,0.00016797304153442382,0.003514654636383057,0.006046772003173828,1.7204455711177875,OCT,60,60
transportation,optimaltree,1,1.6796353884042274e-16,-1.2210186433994984e-16,0.0033135414123535156,0.00016797304153442382,0.0034815144538879396,0.005935192108154297,1.704773076994192,OCT,60,60
transportation,optimaltree,1,4.2087436557766246e-17,0.0,0.003767251968383789,0.00016797304153442382,0.003935225009918213,0.007187843322753906,1.8265393477216425,OCT,60,60
transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.0032303333282470703,0.00016797304153442382,0.0033983063697814943,0.006226062774658203,1.8321075551109094,OCT,60,60
transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.0034737586975097656,0.00016797304153442382,0.0036417317390441896,0.0070111751556396484,1.925231087306778,OCT,60,60
transportation,optimaltree,1,8.365135559527691e-17,0.0,0.003543853759765625,0.00016797304153442382,0.003711826801300049,0.006031036376953125,1.6248162157891592,OCT,60,60
transportation,optimaltree,0,0.027200046680806184,0.00015532382649657736,0.004012346267700195,0.00016797304153442382,0.004180319309234619,0.007248878479003906,1.7340489907052374,OCT,60,60
transportation,optimaltree,1,1.623195259013529e-16,0.0,0.0037374496459960938,0.00016797304153442382,0.0039054226875305177,0.006236076354980469,1.5967737307645111,OCT,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.003427743911743164,0.00016797304153442382,0.003595716953277588,0.00712895393371582,1.9826237788871552,OCT,60,60
transportation,optimaltree,0,0.013532364688580953,-0.0001093902822694941,0.0036149024963378906,0.00016797304153442382,0.0037828755378723146,0.007299900054931641,1.9297225039123236,OCT,60,60
transportation,optimaltree,1,1.656832022500186e-16,0.0,0.003290414810180664,0.00016797304153442382,0.003458387851715088,0.006376981735229492,1.843917457686827,OCT,60,60
transportation,optimaltree,1,2.0636397835467154e-16,-3.6047033589139937e-16,0.0032966136932373047,0.00016797304153442382,0.0034645867347717287,0.0071108341217041016,2.0524335703122794,OCT,60,60
transportation,optimaltree,1,8.28696922255644e-17,0.0,0.0033578872680664062,0.00016797304153442382,0.0035258603096008302,0.0074269771575927734,2.1064297803770895,OCT,60,60
transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.0036945343017578125,0.00016797304153442382,0.0038625073432922365,0.007298946380615234,1.8896912631870686,OCT,60,60
transportation,optimaltree,1,0.0,0.0,0.003457784652709961,0.00016797304153442382,0.003625757694244385,0.005980968475341797,1.6495775448083942,OCT,60,60
transportation,optimaltree,0,0.005998025073167817,-8.798789185808917e-05,0.0037665367126464844,0.00016797304153442382,0.003934509754180908,0.006108999252319336,1.552671014686839,OCT,60,60
transportation,optimaltree,1,8.415972975497244e-17,0.0,0.003459453582763672,0.00016797304153442382,0.003627426624298096,0.00709986686706543,1.957273737670503,OCT,60,60
transportation,optimaltree,1,8.341237522728708e-17,0.0,0.0033636093139648438,0.00016797304153442382,0.0035315823554992677,0.007171154022216797,2.0305781659176385,OCT,60,60
transportation,optimaltree,1,0.0,0.0,0.00322723388671875,0.00016797304153442382,0.003395206928253174,0.006315946578979492,1.860253796733689,OCT,60,60
transportation,optimaltree,1,0.0,1.2192630661674986e-16,0.003335714340209961,0.00016797304153442382,0.003503687381744385,0.005966901779174805,1.703034868425977,OCT,60,60
transportation,optimaltree,1,1.661860785108853e-16,0.0,0.0032274723052978516,0.00016797304153442382,0.0033954453468322755,0.00719904899597168,2.1202075900552817,OCT,60,60
transportation,optimaltree,1,1.644277142116365e-16,0.0,0.003225088119506836,0.00016797304153442382,0.00339306116104126,0.007411003112792969,2.1841643168373324,OCT,60,60
transportation,optimaltree,1,8.528673369753265e-17,0.0,0.0036017894744873047,0.00016797304153442382,0.0037697625160217287,0.0060520172119140625,1.6054107350775035,OCT,60,60
transportation,optimaltree,1,8.24805091895978e-17,0.0,0.0036118030548095703,0.00016797304153442382,0.0037797760963439943,0.007132053375244141,1.8868983753145199,OCT,60,60
transportation,optimaltree,1,2.0636397835467154e-16,2.4561914493787986e-16,0.003565549850463867,0.00016797304153442382,0.003733522891998291,0.007327079772949219,1.9625110076739212,OCT,60,60
transportation,optimaltree,1,0.0,2.4067514559192877e-16,0.003600597381591797,0.00016797304153442382,0.003768570423126221,0.0071659088134765625,1.9014926109652148,OCT,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.003587484359741211,0.00016797304153442382,0.003755457401275635,0.0072629451751708984,1.9339708587038846,OCT,60,60
transportation,optimaltree,1,8.284064751542523e-17,0.0,0.003070831298828125,0.00016797304153442382,0.003238804340362549,0.0060579776763916016,1.8704364449855828,OCT,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.003125429153442383,0.00016797304153442382,0.003293402194976807,0.007014036178588867,2.129723539167758,OCT,60,60
transportation,optimaltree,1,2.1676999125205565e-16,-1.216918674388482e-16,0.0030455589294433594,0.00016797304153442382,0.0032135319709777834,0.0070650577545166016,2.1985335196048825,OCT,60,60
transportation,optimaltree,1,1.6423629425198896e-16,0.0,0.0031890869140625,0.00016797304153442382,0.003357059955596924,0.006202220916748047,1.8475156830034096,OCT,60,60
transportation,optimaltree,1,8.264820028102058e-17,0.0,0.003476381301879883,0.00016797304153442382,0.003644354343414307,0.0069789886474609375,1.9150137417544566,OCT,60,60
transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.0033397674560546875,0.00016797304153442382,0.0035077404975891115,0.007066011428833008,2.0144054081792864,OCT,60,60
transportation,optimaltree,1,8.247739378427553e-17,0.0,0.003863811492919922,0.00016964673995971679,0.0040334582328796385,0.010322093963623047,2.5591176027261633,OCT-H,60,60
transportation,optimaltree,1,8.535639992668199e-17,0.0,0.0035562515258789062,0.00016964673995971679,0.003725898265838623,0.010684013366699219,2.867500023996084,OCT-H,60,60
transportation,optimaltree,1,1.241735428544779e-16,0.0,0.003668069839477539,0.00016964673995971679,0.0038377165794372557,0.010686874389648438,2.7846960994747323,OCT-H,60,60
transportation,optimaltree,1,0.0,0.0,0.003199338912963867,0.00016964673995971679,0.003368985652923584,0.010434865951538086,3.0973316679110154,OCT-H,60,60
transportation,optimaltree,1,8.324811934426941e-17,0.0,0.003498077392578125,0.00016964673995971679,0.0036677241325378416,0.010333776473999023,2.8174901111902,OCT-H,60,60
transportation,optimaltree,1,8.152272288270069e-17,0.0,0.003482818603515625,0.00016964673995971679,0.0036524653434753416,0.010320901870727539,2.8257357428906205,OCT-H,60,60
transportation,optimaltree,1,8.331235058645326e-17,0.0,0.0035283565521240234,0.00016964673995971679,0.00369800329208374,0.010740041732788086,2.9042812795162005,OCT-H,60,60
transportation,optimaltree,1,8.175104668926538e-17,0.0,0.003756284713745117,0.00016964673995971679,0.003925931453704834,0.010460138320922852,2.664371103843853,OCT-H,60,60
transportation,optimaltree,1,8.049503364640234e-17,0.0,0.0031402111053466797,0.00016964673995971679,0.0033098578453063963,0.010812044143676758,3.26661888485905,OCT-H,60,60
transportation,optimaltree,1,8.373478942655325e-17,0.0,0.0036172866821289062,0.00016964673995971679,0.003786933422088623,0.00725102424621582,1.914748277305766,OCT-H,60,60
transportation,optimaltree,1,1.6156653929868899e-16,0.0,0.003085613250732422,0.00016964673995971679,0.0032552599906921385,0.005850076675415039,1.7971150360162742,OCT-H,60,60
transportation,optimaltree,1,8.384522821870337e-17,-1.2209840106805036e-16,0.0033731460571289062,0.00016964673995971679,0.003542792797088623,0.005898952484130859,1.665057151798002,OCT-H,60,60
transportation,optimaltree,1,1.241735428544779e-16,0.0,0.003049612045288086,0.00016964673995971679,0.0032192587852478026,0.006003141403198242,1.8647588788784342,OCT-H,60,60
transportation,optimaltree,1,8.270294072314585e-17,0.0,0.003248929977416992,0.00016964673995971679,0.003418576717376709,0.00599980354309082,1.755058914604336,OCT-H,60,60
transportation,optimaltree,1,8.237001643217247e-17,0.0,0.002981901168823242,0.00016964673995971679,0.003151547908782959,0.006000995635986328,1.9041422848950906,OCT-H,60,60
transportation,optimaltree,1,8.32624653890658e-17,0.0,0.003190755844116211,0.00016964673995971679,0.0033604025840759276,0.005872964859008789,1.747696804793342,OCT-H,60,60
transportation,optimaltree,1,1.6400020781196968e-16,0.0,0.003009319305419922,0.00016964673995971679,0.0031789660453796385,0.006360054016113281,2.0006674891533014,OCT-H,60,60
transportation,optimaltree,1,8.583820598379226e-17,-1.2126663794868097e-16,0.0028018951416015625,0.00016964673995971679,0.002971541881561279,0.006070137023925781,2.0427566784744315,OCT-H,60,60
transportation,optimaltree,1,8.585074762760868e-17,2.431523252686197e-16,0.003238201141357422,0.00016964673995971679,0.0034078478813171385,0.0059490203857421875,1.745682493152506,OCT-H,60,60
transportation,optimaltree,1,8.422697429806506e-17,0.0,0.003055572509765625,0.00016964673995971679,0.0032252192497253416,0.006039142608642578,1.872475060155017,OCT-H,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0031964778900146484,0.00016964673995971679,0.003366124629974365,0.0063130855560302734,1.8754758810217764,OCT-H,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0033316612243652344,0.00016964673995971679,0.003501307964324951,0.006104946136474609,1.7436187272522992,OCT-H,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.003226757049560547,0.00016964673995971679,0.0033964037895202635,0.006213188171386719,1.829343198402308,OCT-H,60,60
transportation,optimaltree,1,8.473156720673166e-17,0.0,0.003103017807006836,0.00016964673995971679,0.0032726645469665526,0.006049156188964844,1.8483887065577294,OCT-H,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0029070377349853516,0.00016964673995971679,0.003076684474945068,0.007135868072509766,2.3193369780426285,OCT-H,60,60
transportation,optimaltree,1,8.528596968943887e-17,0.0,0.0031652450561523438,0.00016964673995971679,0.0033348917961120604,0.007178783416748047,2.1526285875653706,OCT-H,60,60
transportation,optimaltree,1,1.689983409376192e-16,0.0,0.0036368370056152344,0.00016964673995971679,0.003806483745574951,0.0060770511627197266,1.596499963984955,OCT-H,60,60
transportation,optimaltree,1,4.1598954534170083e-17,0.0,0.0034949779510498047,0.00016964673995971679,0.0036646246910095213,0.006091117858886719,1.6621396111394844,OCT-H,60,60
transportation,optimaltree,1,0.0,0.0,0.0033254623413085938,0.00016964673995971679,0.0034951090812683104,0.007078886032104492,2.0253691279745967,OCT-H,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0032012462615966797,0.00016964673995971679,0.0033708930015563963,0.00738215446472168,2.1899699757047224,OCT-H,60,60
transportation,optimaltree,1,8.226945729195708e-17,2.4271548036871556e-16,0.0031745433807373047,0.00016964673995971679,0.0033441901206970213,0.007134914398193359,2.133525350139557,OCT-H,60,60
transportation,optimaltree,1,2.1676999125205565e-16,-2.4446355407594676e-16,0.003203868865966797,0.00016964673995971679,0.0033735156059265135,0.006248950958251953,1.8523557286274124,OCT-H,60,60
transportation,optimaltree,1,8.404749407622699e-17,2.451204008631025e-16,0.002916097640991211,0.00016964673995971679,0.0030857443809509276,0.007615089416503906,2.4678289826966093,OCT-H,60,60
transportation,optimaltree,1,8.248503347102445e-17,0.0,0.0033195018768310547,0.00016964673995971679,0.0034891486167907713,0.0074999332427978516,2.1495023762261227,OCT-H,60,60
transportation,optimaltree,1,8.253060828045614e-17,0.0,0.0037658214569091797,0.00016964673995971679,0.003935468196868896,0.0075299739837646484,1.9133616655206571,OCT-H,60,60
transportation,optimaltree,1,8.411509002350003e-17,0.0,0.003439188003540039,0.00016964673995971679,0.0036088347434997557,0.007463932037353516,2.068238799462229,OCT-H,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0033884048461914062,0.00016964673995971679,0.003558051586151123,0.0065691471099853516,1.846276522677245,OCT-H,60,60
transportation,optimaltree,1,4.126693081801736e-17,0.0,0.0031092166900634766,0.00016964673995971679,0.003278863430023193,0.007447004318237305,2.2712151564618925,OCT-H,60,60
transportation,optimaltree,1,1.7006240440801746e-16,0.0,0.0028302669525146484,0.00016964673995971679,0.002999913692474365,0.006422996520996094,2.1410604368748785,OCT-H,60,60
transportation,optimaltree,1,0.0,-2.4389037516855876e-16,0.0032663345336914062,0.00016964673995971679,0.003435981273651123,0.006019115447998047,1.7517893633925568,OCT-H,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.003060579299926758,0.00016964673995971679,0.0032302260398864744,0.0062749385833740234,1.9425695000572019,OCT-H,60,60
transportation,optimaltree,1,1.6850786979374503e-16,1.225097858444592e-16,0.0029599666595458984,0.00016964673995971679,0.003129613399505615,0.006056070327758789,1.9350857613005703,OCT-H,60,60
transportation,optimaltree,1,8.281272349544361e-17,0.0,0.0036644935607910156,0.00016964673995971679,0.0038341403007507322,0.007055997848510742,1.8403076817844053,OCT-H,60,60
transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.0031507015228271484,0.00016964673995971679,0.003320348262786865,0.007091999053955078,2.1359202386807934,OCT-H,60,60
transportation,optimaltree,1,8.317090002381439e-17,0.0,0.0032334327697753906,0.00016964673995971679,0.0034030795097351072,0.00703883171081543,2.0683712180922056,OCT-H,60,60
transportation,optimaltree,1,8.000038848794958e-17,1.217797707161456e-16,0.0030367374420166016,0.00016964673995971679,0.003206384181976318,0.007191896438598633,2.242992738994167,OCT-H,60,60
transportation,optimaltree,1,2.0636397835467154e-16,-2.441193051527403e-16,0.0038840770721435547,0.00016964673995971679,0.004053723812103271,0.007019996643066406,1.7317402389641554,OCT-H,60,60
transportation,optimaltree,1,8.318267206116091e-17,0.0,0.0031108856201171875,0.00016964673995971679,0.003280532360076904,0.007230997085571289,2.2042145273646305,OCT-H,60,60
transportation,optimaltree,1,5.1704063539725705e-05,-6.373452094300784e-06,0.003359079360961914,0.00016964673995971679,0.0035287261009216307,0.00706791877746582,2.0029661059893047,OCT-H,60,60
transportation,optimaltree,1,1.241735428544779e-16,0.0,0.0029811859130859375,0.00016964673995971679,0.003150832653045654,0.007169008255004883,2.275274203495125,OCT-H,60,60
transportation,optimaltree,1,8.27764910671784e-17,0.0,0.0035898685455322266,0.00016964673995971679,0.003759515285491943,0.007070064544677734,1.8805787469361483,OCT-H,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.00296783447265625,0.00016964673995971679,0.0031374812126159666,0.0071790218353271484,2.288148150962609,OCT-H,60,60
transportation,optimaltree,1,8.142499836170638e-17,0.0,0.003069162368774414,0.00016964673995971679,0.0032388091087341307,0.007121086120605469,2.1986742291794723,OCT-H,60,60
transportation,optimaltree,1,1.4792576776348185e-16,0.0,0.0034132003784179688,0.00016964673995971679,0.0035828471183776854,0.0071790218353271484,2.0037198345705054,OCT-H,60,60
transportation,optimaltree,1,1.6819315052409905e-16,0.0,0.0036153793334960938,0.00016964673995971679,0.0037850260734558104,0.007066965103149414,1.8670849198925392,OCT-H,60,60
transportation,optimaltree,1,8.253170589619562e-17,0.0,0.0032753944396972656,0.00016964673995971679,0.0034450411796569822,0.007100105285644531,2.0609638362440355,OCT-H,60,60
transportation,optimaltree,1,0.0,2.436135852226429e-16,0.0033409595489501953,0.00016964673995971679,0.003510606288909912,0.007219076156616211,2.056361654515758,OCT-H,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0029883384704589844,0.00016964673995971679,0.003157985210418701,0.00716400146484375,2.2685354704032674,OCT-H,60,60
transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.0033426284790039062,0.00016964673995971679,0.003512275218963623,0.007108211517333984,2.0238196252261305,OCT-H,60,60
transportation,optimaltree,1,8.370556248803173e-17,0.0,0.0028829574584960938,0.00016964673995971679,0.0030526041984558104,0.007016181945800781,2.298425046178599,OCT-H,60,60
transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.002981901168823242,0.00016964673995971679,0.003151547908782959,0.007216215133666992,2.2897367714310572,OCT-H,60,60
transportation,optimaltree,1,8.407959384718642e-17,0.0,0.003114461898803711,0.00016964673995971679,0.0032841086387634276,0.007091999053955078,2.1594897836952933,OCT-H,60,60
transportation,optimaltree,1,1.6719114261727423e-16,0.0,0.0035762786865234375,0.00016964673995971679,0.003745925426483154,0.0072650909423828125,1.9394649159376383,OCT-H,60,60
transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.003377676010131836,0.00016964673995971679,0.0035473227500915526,0.007073163986206055,1.9939443023681744,OCT-H,60,60
transportation,optimaltree,1,8.163323056698073e-17,0.0,0.003543853759765625,0.00016964673995971679,0.0037135004997253416,0.0071010589599609375,1.9122278186003063,OCT-H,60,60
transportation,optimaltree,1,8.133643366653276e-17,-1.2131944984476084e-16,0.003092050552368164,0.00016964673995971679,0.0032616972923278807,0.00710606575012207,2.1786404786357276,OCT-H,60,60
transportation,optimaltree,1,1.6506718729822962e-16,0.0,0.003007650375366211,0.00016964673995971679,0.0031772971153259276,0.007039070129394531,2.2154270985363804,OCT-H,60,60
transportation,optimaltree,1,8.154657874882974e-17,0.0,0.002993345260620117,0.00016964673995971679,0.003162992000579834,0.007128000259399414,2.253562531328793,OCT-H,60,60
transportation,optimaltree,1,1.6796353884042274e-16,-1.2210186433994984e-16,0.002942323684692383,0.00016964673995971679,0.0031119704246520994,0.006036996841430664,1.93992744712719,OCT-H,60,60
transportation,optimaltree,1,4.2087436557766246e-17,0.0,0.003299236297607422,0.00016964673995971679,0.0034688830375671385,0.007112026214599609,2.050235230642872,OCT-H,60,60
transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.0032160282135009766,0.00016964673995971679,0.003385674953460693,0.007460117340087891,2.203435782416878,OCT-H,60,60
transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.0037937164306640625,0.00016964673995971679,0.003963363170623779,0.006886959075927734,1.7376553142980893,OCT-H,60,60
transportation,optimaltree,1,8.365135559527691e-17,0.0,0.003437519073486328,0.00016964673995971679,0.0036071658134460447,0.005928993225097656,1.6436708296016735,OCT-H,60,60
transportation,optimaltree,1,1.6607899579827679e-16,0.0,0.0034384727478027344,0.00016964673995971679,0.003608119487762451,0.007112979888916016,1.9713814670054284,OCT-H,60,60
transportation,optimaltree,1,1.623195259013529e-16,0.0,0.0032308101654052734,0.00016964673995971679,0.00340045690536499,0.007142066955566406,2.1003256780870183,OCT-H,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0027854442596435547,0.00016964673995971679,0.0029550909996032713,0.007153034210205078,2.4205800129895803,OCT-H,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0035419464111328125,0.00016964673995971679,0.003711593151092529,0.0071659088134765625,1.9306827342773911,OCT-H,60,60
transportation,optimaltree,1,1.656832022500186e-16,0.0,0.0028688907623291016,0.00016964673995971679,0.003038537502288818,0.007194995880126953,2.367914127999812,OCT-H,60,60
transportation,optimaltree,1,2.0636397835467154e-16,-3.6047033589139937e-16,0.002829313278198242,0.00016964673995971679,0.002998960018157959,0.0070688724517822266,2.357107933744351,OCT-H,60,60
transportation,optimaltree,1,8.28696922255644e-17,0.0,0.0034224987030029297,0.00016964673995971679,0.0035921454429626463,0.0075550079345703125,2.1032021265651393,OCT-H,60,60
transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.003369569778442383,0.00016964673995971679,0.0035392165184020994,0.0070760250091552734,1.9993196156165058,OCT-H,60,60
transportation,optimaltree,1,0.0,0.0,0.003515005111694336,0.00016964673995971679,0.0036846518516540526,0.0075321197509765625,2.0441876340624607,OCT-H,60,60
transportation,optimaltree,1,0.0,0.0,0.0033843517303466797,0.00016964673995971679,0.0035539984703063963,0.007480144500732422,2.1047123579902793,OCT-H,60,60
transportation,optimaltree,1,8.415972975497244e-17,0.0,0.0034525394439697266,0.00016964673995971679,0.003622186183929443,0.007440805435180664,2.0542305274624737,OCT-H,60,60
transportation,optimaltree,1,8.341237522728708e-17,0.0,0.0030069351196289062,0.00016964673995971679,0.003176581859588623,0.0076198577880859375,2.398760090216196,OCT-H,60,60
transportation,optimaltree,1,0.0,0.0,0.0029630661010742188,0.00016964673995971679,0.0031327128410339354,0.007595062255859375,2.424436148878767,OCT-H,60,60
transportation,optimaltree,1,0.0,1.2192630661674986e-16,0.0029954910278320312,0.00016964673995971679,0.003165137767791748,0.007153987884521484,2.2602453382345744,OCT-H,60,60
transportation,optimaltree,1,1.661860785108853e-16,0.0,0.002885103225708008,0.00016964673995971679,0.0030547499656677244,0.007690906524658203,2.5176877358527383,OCT-H,60,60
transportation,optimaltree,1,1.644277142116365e-16,0.0,0.0028929710388183594,0.00016964673995971679,0.003062617778778076,0.00710296630859375,2.319246743035526,OCT-H,60,60
transportation,optimaltree,1,8.528673369753265e-17,0.0,0.0032608509063720703,0.00016964673995971679,0.003430497646331787,0.007086038589477539,2.065600772836735,OCT-H,60,60
transportation,optimaltree,1,8.24805091895978e-17,0.0,0.0033881664276123047,0.00016964673995971679,0.0035578131675720213,0.007133007049560547,2.004885224040127,OCT-H,60,60
transportation,optimaltree,1,2.0636397835467154e-16,2.4561914493787986e-16,0.003725290298461914,0.00016964673995971679,0.0038949370384216307,0.0073969364166259766,1.8991157863808454,OCT-H,60,60
transportation,optimaltree,1,0.0,2.4067514559192877e-16,0.003189563751220703,0.00016964673995971679,0.0033592104911804197,0.007328033447265625,2.1814749229038544,OCT-H,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.003366231918334961,0.00016964673995971679,0.0035358786582946776,0.007046222686767578,1.9927784202204235,OCT-H,60,60
transportation,optimaltree,1,8.284064751542523e-17,0.0,0.003228902816772461,0.00016964673995971679,0.0033985495567321776,0.006045103073120117,1.7787303001497767,OCT-H,60,60
transportation,optimaltree,1,2.0636397835467154e-16,0.0,0.0030536651611328125,0.00016964673995971679,0.003223311901092529,0.006999015808105469,2.17137404721311,OCT-H,60,60
transportation,optimaltree,1,2.1676999125205565e-16,-1.216918674388482e-16,0.0031070709228515625,0.00016964673995971679,0.003276717662811279,0.0061910152435302734,1.8893953891098008,OCT-H,60,60
transportation,optimaltree,1,1.6423629425198896e-16,0.0,0.0030765533447265625,0.00016964673995971679,0.003246200084686279,0.007147789001464844,2.2018941577828293,OCT-H,60,60
transportation,optimaltree,1,8.264820028102058e-17,0.0,0.0033087730407714844,0.00016964673995971679,0.003478419780731201,0.0065021514892578125,1.8692831512966475,OCT-H,60,60
transportation,optimaltree,1,2.1676999125205565e-16,0.0,0.0034008026123046875,0.00016964673995971679,0.003570449352264404,0.007606983184814453,2.1305394459635876,OCT-H,60,60


==> data/benchmarks/transportation/transportation_n60_m60_general.csv <==
accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,m,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
99.0,0.00018650909316837955,-8.677366912489569e-09,2.044370950903137,0.0015,0.00160084,pytorch,60.0,0.018591889163771996,2.4561914493787986e-16,2.2755569121597508,1.0046958923339844e-05,0.003324141502380371,0.006816318035125732,0.0033341884613037097,60.0,10.0,3720.0,99.0,1.0,43.0,100.0,60.0,10000.0,3600.0,NN,transportation,0.001849819617889809,0.0,0.00019164487420929115,8.590154982600873e-08,0.0006359617448229711,0.0001916448742092912
95.0,0.0007444181024967428,-9.042729729857553e-09,1.8025150053890218,0.0015,0.00160084,optimaltree,60.0,0.027200046680806184,0.00015532382649657736,2.5211106717860514,0.0001679730415344238,0.0035416793823242186,0.006686704158782959,0.0037096524238586425,60.0,10.0,3720.0,95.0,5.0,43.0,100.0,60.0,10000.0,3600.0,OCT,transportation,0.0036486733890343775,2.710505431213761e-20,0.00026229852113770157,8.767251754794448e-08,0.0007757936441967979,0.00026229852113770146
100.0,5.170406355182213e-07,-6.373452094175094e-08,2.109531497697329,0.0015,0.00160084,optimaltree,60.0,5.1704063539725705e-05,2.4561914493787986e-16,2.6671881570705573,0.00016964673995971684,0.0032533860206604005,0.007220995426177978,0.003423032760620117,60.0,10.0,3720.0,100.0,0.0,43.0,100.0,60.0,10000.0,3600.0,OCT-H,transportation,5.144489366926793e-06,5.421010862427522e-20,0.0002594256644057841,6.341504764831421e-07,0.0011622897575448916,0.0002594256644057841


==> data/benchmarks/transportation/transportation_n80_m40_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,n,m
transportation,pytorch,1,1.9791857923970203e-16,1.591327747036747e-16,0.0031752586364746094,1.743316650390625e-05,0.003192691802978516,0.005304813385009766,1.6615488472958198,NN,80,40
transportation,pytorch,1,1.0001021136943515e-16,0.0,0.002568960189819336,1.743316650390625e-05,0.0025863933563232424,0.0050029754638671875,1.934344384096046,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0025882720947265625,1.743316650390625e-05,0.002605705261230469,0.004739046096801758,1.8187191649464916,NN,80,40
transportation,pytorch,1,1.9791857923970203e-16,1.5714961921809487e-16,0.002250194549560547,1.743316650390625e-05,0.0022676277160644533,0.004703998565673828,2.0744139491458418,NN,80,40
transportation,pytorch,1,1.974400463565215e-16,0.0,0.0022330284118652344,1.743316650390625e-05,0.002250461578369141,0.004972934722900391,2.2097398910067887,NN,80,40
transportation,pytorch,1,2.0176411282663042e-16,0.0,0.002163410186767578,1.743316650390625e-05,0.0021808433532714846,0.005002021789550781,2.2936181005606135,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.002387523651123047,1.743316650390625e-05,0.0024049568176269533,0.004659891128540039,1.9376194592708325,NN,80,40
transportation,pytorch,1,1.9791857923970203e-16,0.0,0.0025637149810791016,1.743316650390625e-05,0.002581148147583008,0.004923105239868164,1.907331527823449,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,-1.6106322565380652e-16,0.002331972122192383,1.743316650390625e-05,0.0023494052886962893,0.0050449371337890625,2.1473251797217814,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.002625703811645508,1.743316650390625e-05,0.0026431369781494143,0.00489497184753418,1.85195541812645,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,1.5617745265679362e-16,0.00238800048828125,1.743316650390625e-05,0.0024054336547851564,0.004848957061767578,2.01583487955342,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0025255680084228516,1.743316650390625e-05,0.002543001174926758,0.006412982940673828,2.5218167431080842,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,1.5849872571437293e-16,0.002241849899291992,1.743316650390625e-05,0.0022592830657958986,0.004922151565551758,2.1786342933605733,NN,80,40
transportation,pytorch,1,2.0228857993872645e-16,0.0,0.002454042434692383,1.743316650390625e-05,0.0024714756011962893,0.0064890384674072266,2.6255725382303114,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0023446083068847656,1.743316650390625e-05,0.002362041473388672,0.004873991012573242,2.0634654672599098,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.002387523651123047,1.743316650390625e-05,0.0024049568176269533,0.006371974945068359,2.649517404373101,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,1.5755169728340604e-16,0.0025281906127929688,1.743316650390625e-05,0.002545623779296875,0.005185127258300781,2.0368788587184556,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.002341032028198242,1.743316650390625e-05,0.0023584651947021486,0.0047969818115234375,2.033942168109566,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0023183822631835938,1.743316650390625e-05,0.0023358154296875,0.004912137985229492,2.1029649529657695,NN,80,40
transportation,pytorch,1,1.974400463565215e-16,0.0,0.0025937557220458984,1.743316650390625e-05,0.002611188888549805,0.006504058837890625,2.4908419557126837,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0023164749145507812,1.743316650390625e-05,0.0023339080810546877,0.004869937896728516,2.086602268641103,NN,80,40
transportation,pytorch,1,2.0278879124677184e-16,0.0,0.0022323131561279297,1.743316650390625e-05,0.002249746322631836,0.004792213439941406,2.1301128006002465,NN,80,40
transportation,pytorch,1,1.0291081436251454e-16,0.0,0.0022199153900146484,1.743316650390625e-05,0.002237348556518555,0.004975795745849609,2.2239698554579435,NN,80,40
transportation,pytorch,1,1.974400463565215e-16,1.5605669514293412e-16,0.0023114681243896484,1.743316650390625e-05,0.002328901290893555,0.005033969879150391,2.1615213572314835,NN,80,40
transportation,pytorch,1,0.0,0.0,0.0023183822631835938,1.743316650390625e-05,0.0023358154296875,0.004868030548095703,2.0840818526260776,NN,80,40
transportation,pytorch,1,1.974400463565215e-16,0.0,0.002493619918823242,1.743316650390625e-05,0.0025110530853271486,0.004734992980957031,1.8856602469398371,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,-1.598926642347287e-16,0.002288341522216797,1.743316650390625e-05,0.0023057746887207033,0.006528139114379883,2.8312129308704677,NN,80,40
transportation,pytorch,1,1.9791857923970203e-16,0.0,0.002504110336303711,1.743316650390625e-05,0.0025215435028076174,0.006651878356933594,2.6380184793667243,NN,80,40
transportation,pytorch,1,1.9791857923970203e-16,0.0,0.002384662628173828,1.743316650390625e-05,0.0024020957946777346,0.004914045333862305,2.0457324577771776,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0022902488708496094,1.743316650390625e-05,0.002307682037353516,0.004645824432373047,2.0131995470662623,NN,80,40
transportation,pytorch,1,1.974400463565215e-16,0.0,0.0024819374084472656,1.743316650390625e-05,0.002499370574951172,0.006474971771240234,2.5906409542197357,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0027430057525634766,1.743316650390625e-05,0.002760438919067383,0.0047419071197509766,1.717809108905418,NN,80,40
transportation,pytorch,1,1.974400463565215e-16,-1.5685924994784403e-16,0.002299785614013672,1.743316650390625e-05,0.0023172187805175783,0.004628896713256836,1.9976088370140506,NN,80,40
transportation,pytorch,1,2.4448583265791954e-17,0.0,0.0022263526916503906,1.743316650390625e-05,0.002243785858154297,0.00669407844543457,2.9833856119144158,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,1.5768442995751732e-16,0.002363920211791992,1.743316650390625e-05,0.0023813533782958986,0.006315946578979492,2.6522508740383572,NN,80,40
transportation,pytorch,1,1.974400463565215e-16,-1.5750009757737345e-16,0.0022907257080078125,1.743316650390625e-05,0.002308158874511719,0.004806041717529297,2.082197101161849,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0023353099822998047,1.743316650390625e-05,0.002352743148803711,0.004870176315307617,2.069999148774032,NN,80,40
transportation,pytorch,1,4.9389120854143685e-17,1.6070870424085318e-16,0.0024704933166503906,1.743316650390625e-05,0.002487926483154297,0.006412029266357422,2.5772583353138248,NN,80,40
transportation,pytorch,1,1.974400463565215e-16,1.5989711118219755e-16,0.0028221607208251953,1.743316650390625e-05,0.0028395938873291018,0.006560802459716797,2.3104721027160093,NN,80,40
transportation,pytorch,1,0.0,0.0,0.0025110244750976562,1.743316650390625e-05,0.0025284576416015627,0.00489497184753418,1.9359516912585617,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.002213001251220703,1.743316650390625e-05,0.0022304344177246096,0.004839897155761719,2.1699347523067583,NN,80,40
transportation,pytorch,1,1.9791857923970203e-16,0.0,0.0023021697998046875,1.743316650390625e-05,0.002319602966308594,0.006500959396362305,2.8026172973506336,NN,80,40
transportation,pytorch,1,1.974400463565215e-16,0.0,0.0022232532501220703,1.743316650390625e-05,0.0022406864166259768,0.0049970149993896484,2.2301268764391176,NN,80,40
transportation,pytorch,1,1.974400463565215e-16,0.0,0.002187967300415039,1.743316650390625e-05,0.0022054004669189455,0.006492137908935547,2.943745594651745,NN,80,40
transportation,pytorch,1,1.974400463565215e-16,1.5588894588749805e-16,0.0026645660400390625,1.743316650390625e-05,0.002681999206542969,0.0049250125885009766,1.8363214189198798,NN,80,40
transportation,pytorch,1,1.9791857923970203e-16,0.0,0.0024034976959228516,1.743316650390625e-05,0.002420930862426758,0.004805803298950195,1.9851055532138677,NN,80,40
transportation,pytorch,1,2.0345436544148486e-16,0.0,0.00238800048828125,1.743316650390625e-05,0.0024054336547851564,0.006451129913330078,2.681898916853006,NN,80,40
transportation,pytorch,1,1.974400463565215e-16,0.0,0.002588033676147461,1.743316650390625e-05,0.0026054668426513674,0.00640106201171875,2.4567812212896634,NN,80,40
transportation,pytorch,1,2.0176411282663042e-16,0.0,0.0023756027221679688,1.743316650390625e-05,0.002393035888671875,0.006433963775634766,2.6886198431422557,NN,80,40
transportation,pytorch,1,0.0,1.6050853394835233e-16,0.002399444580078125,1.743316650390625e-05,0.0024168777465820314,0.006393909454345703,2.6455245671354386,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,-1.5973957461461047e-16,0.002237081527709961,1.743316650390625e-05,0.0022545146942138674,0.006443023681640625,2.8578317534041444,NN,80,40
transportation,pytorch,1,2.0176411282663042e-16,0.0,0.0022933483123779297,1.743316650390625e-05,0.002310781478881836,0.006407022476196289,2.772664803985093,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0024034976959228516,1.743316650390625e-05,0.002420930862426758,0.006429195404052734,2.6556708016056536,NN,80,40
transportation,pytorch,1,1.0097773599592297e-16,0.0,0.002428770065307617,1.743316650390625e-05,0.0024462032318115236,0.006545066833496094,2.675602234671719,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,1.5812258963787004e-16,0.0025644302368164062,1.743316650390625e-05,0.0025818634033203127,0.00648808479309082,2.5129465736828105,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0024242401123046875,1.743316650390625e-05,0.002441673278808594,0.0064580440521240234,2.6449255550174198,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.002385377883911133,1.743316650390625e-05,0.0024028110504150393,0.006356000900268555,2.6452354208919915,NN,80,40
transportation,pytorch,1,2.0176411282663042e-16,0.0,0.0022194385528564453,1.743316650390625e-05,0.0022368717193603518,0.005736112594604492,2.5643457981778104,NN,80,40
transportation,pytorch,1,2.1041052813001341e-16,-1.6154345271915668e-16,0.0025293827056884766,1.743316650390625e-05,0.002546815872192383,0.00647282600402832,2.541536698707747,NN,80,40
transportation,pytorch,1,0.0,0.0,0.002277374267578125,1.743316650390625e-05,0.0022948074340820314,0.006482839584350586,2.8250037402131087,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0023345947265625,1.743316650390625e-05,0.0023520278930664064,0.006428956985473633,2.7333676630390706,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0025968551635742188,1.743316650390625e-05,0.002614288330078125,0.006484031677246094,2.4802282145567034,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,3.206316761375371e-16,0.002354145050048828,1.743316650390625e-05,0.0023715782165527346,0.006257057189941406,2.6383516032781347,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0024788379669189453,1.743316650390625e-05,0.0024962711334228518,0.00490880012512207,1.9664531065546524,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.002346038818359375,1.743316650390625e-05,0.0023634719848632814,0.006417036056518555,2.7150886905434413,NN,80,40
transportation,pytorch,1,1.9791857923970203e-16,0.0,0.0023899078369140625,1.743316650390625e-05,0.002407341003417969,0.006399869918823242,2.6584808341388433,NN,80,40
transportation,pytorch,1,0.0,0.0,0.002414226531982422,1.743316650390625e-05,0.0024316596984863283,0.004948139190673828,2.034881440751751,NN,80,40
transportation,pytorch,1,1.9384463198282345e-16,0.0,0.002298593521118164,1.743316650390625e-05,0.0023160266876220705,0.006021976470947266,2.600132590497132,NN,80,40
transportation,pytorch,1,1.974400463565215e-16,0.0,0.002381563186645508,1.743316650390625e-05,0.0023989963531494143,0.00510406494140625,2.1275834515986687,NN,80,40
transportation,pytorch,1,1.974400463565215e-16,1.6072274100519896e-16,0.0021822452545166016,1.743316650390625e-05,0.002199678421020508,0.0064220428466796875,2.9195371402062835,NN,80,40
transportation,pytorch,1,1.0593099677372845e-16,3.2318731095032843e-16,0.002197265625,1.743316650390625e-05,0.0022146987915039064,0.0049970149993896484,2.2562955371445303,NN,80,40
transportation,pytorch,1,1.9791857923970203e-16,0.0,0.0022575855255126953,1.743316650390625e-05,0.0022750186920166018,0.006680965423583984,2.9366639698515633,NN,80,40
transportation,pytorch,1,0.0,0.0,0.0022187232971191406,1.743316650390625e-05,0.002236156463623047,0.005107879638671875,2.2842228268750158,NN,80,40
transportation,pytorch,1,0.0,0.0,0.0024046897888183594,1.743316650390625e-05,0.002422122955322266,0.0065000057220458984,2.683598579404515,NN,80,40
transportation,pytorch,1,1.974400463565215e-16,1.585461964555237e-16,0.002299070358276367,1.743316650390625e-05,0.0023165035247802736,0.006551027297973633,2.8279807165823394,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0024170875549316406,1.743316650390625e-05,0.002434520721435547,0.006392002105712891,2.6255689875351576,NN,80,40
transportation,pytorch,1,1.9791857923970203e-16,0.0,0.002205371856689453,1.743316650390625e-05,0.0022228050231933596,0.005021095275878906,2.2589004539252953,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.002317667007446289,1.743316650390625e-05,0.0023351001739501955,0.006467103958129883,2.7695188541696445,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0024580955505371094,1.743316650390625e-05,0.002475528717041016,0.0063970088958740234,2.584098036043116,NN,80,40
transportation,pytorch,1,1.9791857923970203e-16,0.0,0.0024330615997314453,1.743316650390625e-05,0.0024504947662353518,0.0063629150390625,2.5965838110471564,NN,80,40
transportation,pytorch,1,1.9791857923970203e-16,0.0,0.0025908946990966797,1.743316650390625e-05,0.002608327865600586,0.006254911422729492,2.3980541346895645,NN,80,40
transportation,pytorch,1,0.0,0.0,0.0024640560150146484,1.743316650390625e-05,0.002481489181518555,0.006376981735229492,2.5698204863126097,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0024785995483398438,1.743316650390625e-05,0.00249603271484375,0.0062389373779296875,2.4995415087419,NN,80,40
transportation,pytorch,1,0.0,0.0,0.002496480941772461,1.743316650390625e-05,0.0025139141082763674,0.006248950958251953,2.4857456098754565,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.002667665481567383,1.743316650390625e-05,0.0026850986480712893,0.00629115104675293,2.3429869331884228,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0023651123046875,1.743316650390625e-05,0.0023825454711914064,0.006354808807373047,2.667235057719711,NN,80,40
transportation,pytorch,1,4.936312798914694e-17,0.0,0.002572774887084961,1.743316650390625e-05,0.0025902080535888674,0.006283998489379883,2.426059358696332,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.0022890567779541016,1.743316650390625e-05,0.002306489944458008,0.006226062774658203,2.6993669708459267,NN,80,40
transportation,pytorch,1,1.974400463565215e-16,0.0,0.002407550811767578,1.743316650390625e-05,0.0024249839782714846,0.006479024887084961,2.6717804922171795,NN,80,40
transportation,pytorch,1,1.9791857923970203e-16,0.0,0.002590179443359375,1.743316650390625e-05,0.0026076126098632814,0.0065000057220458984,2.492703746507307,NN,80,40
transportation,pytorch,1,0.0,1.5812878274311706e-16,0.002295255661010742,1.743316650390625e-05,0.0023126888275146486,0.00634002685546875,2.7414093846261696,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.00229644775390625,1.743316650390625e-05,0.0023138809204101564,0.006376028060913086,2.755555830324612,NN,80,40
transportation,pytorch,1,1.1944145677186737e-16,0.0,0.002307891845703125,1.743316650390625e-05,0.0023253250122070314,0.004935026168823242,2.122295224502518,NN,80,40
transportation,pytorch,1,9.73851507952951e-17,1.5641686134377018e-16,0.002372264862060547,1.743316650390625e-05,0.0023896980285644533,0.006590127944946289,2.7577241417841947,NN,80,40
transportation,pytorch,1,9.802831590973563e-17,0.0,0.002244710922241211,1.743316650390625e-05,0.0022621440887451174,0.006357908248901367,2.8105673199748735,NN,80,40
transportation,pytorch,1,1.9791857923970203e-16,0.0,0.0024068355560302734,1.743316650390625e-05,0.00242426872253418,0.006440877914428711,2.6568333182535215,NN,80,40
transportation,pytorch,1,1.974400463565215e-16,0.0,0.0025506019592285156,1.743316650390625e-05,0.002568035125732422,0.0052411556243896484,2.0409205356546023,NN,80,40
transportation,pytorch,1,2.0164537075414092e-16,0.0,0.0024428367614746094,1.743316650390625e-05,0.002460269927978516,0.00660395622253418,2.684240516633201,NN,80,40
transportation,pytorch,1,9.923498749475252e-17,0.0,0.002457141876220703,1.743316650390625e-05,0.0024745750427246096,0.006593942642211914,2.6646767741388477,NN,80,40
transportation,pytorch,1,1.004674248508155e-16,-1.6036864477293578e-16,0.0022814273834228516,1.743316650390625e-05,0.002298860549926758,0.006330013275146484,2.7535438264614003,NN,80,40
transportation,optimaltree,1,1.9791857923970203e-16,1.591327747036747e-16,0.003731966018676758,6.395101547241211e-05,0.00379591703414917,0.00801706314086914,2.112022752010994,OCT,80,40
transportation,optimaltree,1,1.0001021136943515e-16,0.0,0.002713441848754883,6.395101547241211e-05,0.002777392864227295,0.009329080581665039,3.3589344531784504,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0026772022247314453,6.395101547241211e-05,0.0027411532402038573,0.007910013198852539,2.8856515873823523,OCT,80,40
transportation,optimaltree,1,1.9791857923970203e-16,1.5714961921809487e-16,0.002762317657470703,6.395101547241211e-05,0.002826268672943115,0.005846977233886719,2.0687973828751427,OCT,80,40
transportation,optimaltree,1,1.974400463565215e-16,0.0,0.002712249755859375,6.395101547241211e-05,0.002776200771331787,0.005787849426269531,2.084809386279728,OCT,80,40
transportation,optimaltree,1,2.0176411282663042e-16,0.0,0.0026504993438720703,6.395101547241211e-05,0.0027144503593444823,0.005751848220825195,2.118973441906751,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0027489662170410156,6.395101547241211e-05,0.0028129172325134276,0.0058062076568603516,2.0641231777987037,OCT,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0028030872344970703,6.395101547241211e-05,0.0028670382499694823,0.005778074264526367,2.0153460682248907,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,-1.6106322565380652e-16,0.002737283706665039,6.395101547241211e-05,0.002801234722137451,0.00574493408203125,2.0508578008941862,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002695322036743164,6.395101547241211e-05,0.002759273052215576,0.00521087646484375,1.888496124245349,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,1.5617745265679362e-16,0.0027475357055664062,6.395101547241211e-05,0.0028114867210388183,0.005173921585083008,1.8402795739228288,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0027163028717041016,6.395101547241211e-05,0.0027802538871765136,0.005753040313720703,2.069249984778621,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,1.5849872571437293e-16,0.0027205944061279297,6.395101547241211e-05,0.0027845454216003417,0.008419036865234375,3.0234869935774875,OCT,80,40
transportation,optimaltree,1,2.0228857993872645e-16,0.0,0.0027816295623779297,6.395101547241211e-05,0.0028455805778503417,0.00506591796875,1.7802757047832343,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0029001235961914062,6.395101547241211e-05,0.0029640746116638183,0.005003929138183594,1.688192705572532,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.003011941909790039,6.395101547241211e-05,0.003075892925262451,0.005321979522705078,1.7302226221840864,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,1.5755169728340604e-16,0.0028476715087890625,6.395101547241211e-05,0.0029116225242614745,0.004972934722900391,1.7079599712746976,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002885580062866211,6.395101547241211e-05,0.002949531078338623,0.00557708740234375,1.8908386635767018,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002737760543823242,6.395101547241211e-05,0.002801711559295654,0.004969120025634766,1.7736015719205565,OCT,80,40
transportation,optimaltree,1,1.974400463565215e-16,0.0,0.0028791427612304688,6.395101547241211e-05,0.0029430937767028808,0.0048329830169677734,1.6421437384105773,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002727031707763672,6.395101547241211e-05,0.002790982723236084,0.0056438446044921875,2.0221711003457132,OCT,80,40
transportation,optimaltree,1,2.0278879124677184e-16,0.0,0.0026755332946777344,6.395101547241211e-05,0.0027394843101501464,0.005196094512939453,1.8967418406768186,OCT,80,40
transportation,optimaltree,1,1.0291081436251454e-16,0.0,0.0025887489318847656,6.395101547241211e-05,0.0026526999473571776,0.0053348541259765625,2.0111034914791444,OCT,80,40
transportation,optimaltree,1,1.974400463565215e-16,1.5605669514293412e-16,0.0028488636016845703,6.395101547241211e-05,0.0029128146171569823,0.006294965744018555,2.161128177172731,OCT,80,40
transportation,optimaltree,1,0.0,0.0,0.002924203872680664,6.395101547241211e-05,0.002988154888153076,0.006164073944091797,2.0628361563619277,OCT,80,40
transportation,optimaltree,1,1.974400463565215e-16,0.0,0.0030357837677001953,6.395101547241211e-05,0.0030997347831726073,0.006408214569091797,2.067342859098716,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,-1.598926642347287e-16,0.003205537796020508,6.395101547241211e-05,0.00326948881149292,0.0060808658599853516,1.859882755557954,OCT,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.002813100814819336,6.395101547241211e-05,0.002877051830291748,0.005285978317260742,1.837289916575718,OCT,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0027680397033691406,6.395101547241211e-05,0.0028319907188415526,0.0065801143646240234,2.3234943253329834,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002685070037841797,6.395101547241211e-05,0.002749021053314209,0.006338834762573242,2.3058516612417965,OCT,80,40
transportation,optimaltree,1,1.974400463565215e-16,0.0,0.0028793811798095703,6.395101547241211e-05,0.0029433321952819823,0.0061490535736083984,2.0891469822757456,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002665281295776367,6.395101547241211e-05,0.002729232311248779,0.006417036056518555,2.3512238331893394,OCT,80,40
transportation,optimaltree,1,1.974400463565215e-16,-1.5685924994784403e-16,0.002747058868408203,6.395101547241211e-05,0.002811009883880615,0.0061931610107421875,2.203180090634364,OCT,80,40
transportation,optimaltree,1,2.4448583265791954e-17,0.0,0.0028514862060546875,6.395101547241211e-05,0.0029154372215270995,0.0062711238861083984,2.151006318984841,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,1.5768442995751732e-16,0.0028328895568847656,6.395101547241211e-05,0.0028968405723571776,0.0062639713287353516,2.162345897978886,OCT,80,40
transportation,optimaltree,1,1.974400463565215e-16,-1.5750009757737345e-16,0.002908945083618164,6.395101547241211e-05,0.002972896099090576,0.006170988082885742,2.07574966537629,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0030088424682617188,6.395101547241211e-05,0.0030727934837341308,0.006345033645629883,2.0649072836223437,OCT,80,40
transportation,optimaltree,1,4.9389120854143685e-17,1.6070870424085318e-16,0.002947568893432617,6.395101547241211e-05,0.003011519908905029,0.0063550472259521484,2.1102457955401017,OCT,80,40
transportation,optimaltree,1,1.974400463565215e-16,1.5989711118219755e-16,0.0026776790618896484,6.395101547241211e-05,0.0027416300773620604,0.006475925445556641,2.362071199549883,OCT,80,40
transportation,optimaltree,1,0.0,0.0,0.0030553340911865234,6.395101547241211e-05,0.0031192851066589354,0.006259918212890625,2.0068438757095914,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002848386764526367,6.395101547241211e-05,0.002912337779998779,0.006292819976806641,2.160745233614103,OCT,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.002699613571166992,6.395101547241211e-05,0.002763564586639404,0.0060307979583740234,2.182253307026088,OCT,80,40
transportation,optimaltree,1,1.974400463565215e-16,0.0,0.002813100814819336,6.395101547241211e-05,0.002877051830291748,0.006445884704589844,2.240447890692396,OCT,80,40
transportation,optimaltree,1,1.974400463565215e-16,0.0,0.003079652786254883,6.395101547241211e-05,0.003143603801727295,0.006267070770263672,1.9935943476147175,OCT,80,40
transportation,optimaltree,1,1.974400463565215e-16,1.5588894588749805e-16,0.0027861595153808594,6.395101547241211e-05,0.0028501105308532714,0.006369113922119141,2.234690147336968,OCT,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0027060508728027344,6.395101547241211e-05,0.0027700018882751464,0.005279064178466797,1.9057980432475516,OCT,80,40
transportation,optimaltree,1,2.0345436544148486e-16,0.0,0.0028007030487060547,6.395101547241211e-05,0.0028646540641784667,0.006150960922241211,2.147191522759032,OCT,80,40
transportation,optimaltree,1,1.974400463565215e-16,0.0,0.002734661102294922,6.395101547241211e-05,0.002798612117767334,0.0066301822662353516,2.3690965332933502,OCT,80,40
transportation,optimaltree,1,2.0176411282663042e-16,0.0,0.0027256011962890625,6.395101547241211e-05,0.0027895522117614745,0.005373954772949219,1.9264578559566778,OCT,80,40
transportation,optimaltree,1,0.0,1.6050853394835233e-16,0.0027239322662353516,6.395101547241211e-05,0.0027878832817077636,0.009405136108398438,3.3735759922621895,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,-1.5973957461461047e-16,0.0026702880859375,6.395101547241211e-05,0.002734239101409912,0.006318807601928711,2.310993065189659,OCT,80,40
transportation,optimaltree,1,2.0176411282663042e-16,0.0,0.0026993751525878906,6.395101547241211e-05,0.0027633261680603026,0.005279064178466797,1.9104021231675299,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0029642581939697266,6.395101547241211e-05,0.0030282092094421386,0.0052738189697265625,1.7415636123430567,OCT,80,40
transportation,optimaltree,1,1.0097773599592297e-16,0.0,0.0030040740966796875,6.395101547241211e-05,0.0030680251121520995,0.006273031234741211,2.0446479430349007,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,1.5812258963787004e-16,0.0031120777130126953,6.395101547241211e-05,0.0031760287284851073,0.005313873291015625,1.6731187735667052,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002876758575439453,6.395101547241211e-05,0.002940709590911865,0.0064239501953125,2.184489830333957,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0027239322662353516,6.395101547241211e-05,0.0027878832817077636,0.0062580108642578125,2.2447176699680074,OCT,80,40
transportation,optimaltree,1,2.0176411282663042e-16,0.0,0.0028591156005859375,6.395101547241211e-05,0.0029230666160583495,0.0051081180572509766,1.7475202341228508,OCT,80,40
transportation,optimaltree,1,2.1041052813001341e-16,-1.6154345271915668e-16,0.002848386764526367,6.395101547241211e-05,0.002912337779998779,0.005159139633178711,1.771477082298082,OCT,80,40
transportation,optimaltree,1,0.0,0.0,0.0026230812072753906,6.395101547241211e-05,0.0026870322227478026,0.006528139114379883,2.429497889572795,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002655506134033203,6.395101547241211e-05,0.002719457149505615,0.006394863128662109,2.3515219314357156,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002907276153564453,6.395101547241211e-05,0.002971227169036865,0.00634002685546875,2.133807512780618,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,3.206316761375371e-16,0.003249645233154297,6.395101547241211e-05,0.003313596248626709,0.006062030792236328,1.829441590763716,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002766132354736328,6.395101547241211e-05,0.00283008337020874,0.0063629150390625,2.248313638404648,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0028972625732421875,6.395101547241211e-05,0.0029612135887145995,0.006356000900268555,2.146417578418435,OCT,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0026831626892089844,6.395101547241211e-05,0.0027471137046813964,0.006237983703613281,2.2707409937138907,OCT,80,40
transportation,optimaltree,1,0.0,0.0,0.0026712417602539062,6.395101547241211e-05,0.0027351927757263183,0.0063359737396240234,2.3164633205575553,OCT,80,40
transportation,optimaltree,1,1.9384463198282345e-16,0.0,0.0027391910552978516,6.395101547241211e-05,0.0028031420707702636,0.00631403923034668,2.2524863424463075,OCT,80,40
transportation,optimaltree,1,1.974400463565215e-16,0.0,0.0026586055755615234,6.395101547241211e-05,0.0027225565910339354,0.006066083908081055,2.2280836798978565,OCT,80,40
transportation,optimaltree,1,1.974400463565215e-16,1.6072274100519896e-16,0.0026137828826904297,6.395101547241211e-05,0.0026777338981628417,0.006262063980102539,2.3385684381853102,OCT,80,40
transportation,optimaltree,1,1.0593099677372845e-16,3.2318731095032843e-16,0.002798318862915039,6.395101547241211e-05,0.002862269878387451,0.006381988525390625,2.2296948913098706,OCT,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.002805471420288086,6.395101547241211e-05,0.002869422435760498,0.006140947341918945,2.140133591132035,OCT,80,40
transportation,optimaltree,1,0.0,0.0,0.0029032230377197266,6.395101547241211e-05,0.0029671740531921386,0.006376981735229492,2.1491768332124037,OCT,80,40
transportation,optimaltree,1,0.0,0.0,0.002995014190673828,6.395101547241211e-05,0.00305896520614624,0.006293058395385742,2.057250727383687,OCT,80,40
transportation,optimaltree,1,1.974400463565215e-16,1.585461964555237e-16,0.002765655517578125,6.395101547241211e-05,0.002829606533050537,0.00651097297668457,2.3010170851087315,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002836942672729492,6.395101547241211e-05,0.002900893688201904,0.006339073181152344,2.1852138900965956,OCT,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0026340484619140625,6.395101547241211e-05,0.0026979994773864745,0.005227088928222656,1.9373943442294828,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0029535293579101562,6.395101547241211e-05,0.0030174803733825683,0.006277799606323242,2.0804773617420036,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0028276443481445312,6.395101547241211e-05,0.0028915953636169433,0.005416154861450195,1.8730680404312914,OCT,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0027284622192382812,6.395101547241211e-05,0.0027924132347106933,0.006688117980957031,2.3951032382390034,OCT,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.002971172332763672,6.395101547241211e-05,0.003035123348236084,0.006325960159301758,2.084251423579935,OCT,80,40
transportation,optimaltree,1,0.0,0.0,0.0029065608978271484,6.395101547241211e-05,0.0029705119132995604,0.00634312629699707,2.1353647055235356,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002862215042114258,6.395101547241211e-05,0.00292616605758667,0.006354093551635742,2.1714740129533956,OCT,80,40
transportation,optimaltree,1,0.0,0.0,0.002912759780883789,6.395101547241211e-05,0.002976710796356201,0.006585836410522461,2.2124542359251693,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0028002262115478516,6.395101547241211e-05,0.0028641772270202636,0.006346940994262695,2.215973555821374,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0026388168334960938,6.395101547241211e-05,0.0027027678489685058,0.006335020065307617,2.3439009264984922,OCT,80,40
transportation,optimaltree,1,4.936312798914694e-17,0.0,0.0027701854705810547,6.395101547241211e-05,0.0028341364860534667,0.006309032440185547,2.2260863127911215,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002771615982055664,6.395101547241211e-05,0.002835566997528076,0.006378889083862305,2.249599141696579,OCT,80,40
transportation,optimaltree,1,1.974400463565215e-16,0.0,0.0025644302368164062,6.395101547241211e-05,0.0026283812522888183,0.00636601448059082,2.4220285679816187,OCT,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0026924610137939453,6.395101547241211e-05,0.0027564120292663573,0.006260871887207031,2.2713846191105964,OCT,80,40
transportation,optimaltree,1,0.0,1.5812878274311706e-16,0.0030624866485595703,6.395101547241211e-05,0.0031264376640319823,0.005320072174072266,1.7016402518677702,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0028090476989746094,6.395101547241211e-05,0.0028729987144470214,0.006280183792114258,2.185933380524687,OCT,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0027768611907958984,6.395101547241211e-05,0.0028408122062683104,0.005339860916137695,1.8796951464638114,OCT,80,40
transportation,optimaltree,1,9.73851507952951e-17,1.5641686134377018e-16,0.0027806758880615234,6.395101547241211e-05,0.0028446269035339354,0.006300926208496094,2.2150272855355233,OCT,80,40
transportation,optimaltree,1,9.802831590973563e-17,0.0,0.0026171207427978516,6.395101547241211e-05,0.0026810717582702636,0.005182027816772461,1.9328195154745613,OCT,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0026633739471435547,6.395101547241211e-05,0.0027273249626159667,0.006335020065307617,2.322796202191931,OCT,80,40
transportation,optimaltree,1,1.974400463565215e-16,0.0,0.002701997756958008,6.395101547241211e-05,0.00276594877243042,0.006351947784423828,2.296480631795077,OCT,80,40
transportation,optimaltree,1,2.0164537075414092e-16,0.0,0.0025806427001953125,6.395101547241211e-05,0.0026445937156677245,0.006451845169067383,2.4396356728989574,OCT,80,40
transportation,optimaltree,1,9.923498749475252e-17,0.0,0.0027811527252197266,6.395101547241211e-05,0.0028451037406921386,0.0052759647369384766,1.854401532527237,OCT,80,40
transportation,optimaltree,1,1.004674248508155e-16,-1.6036864477293578e-16,0.0029213428497314453,6.395101547241211e-05,0.0029852938652038573,0.006345033645629883,2.125430169400291,OCT,80,40
transportation,optimaltree,1,1.9791857923970203e-16,1.591327747036747e-16,0.0027036666870117188,5.615234375e-05,0.002759819030761719,0.005511045455932617,1.9968865329592105,OCT-H,80,40
transportation,optimaltree,1,1.0001021136943515e-16,0.0,0.002296924591064453,5.615234375e-05,0.0023530769348144532,0.008858919143676758,3.7648234159310685,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0025043487548828125,5.615234375e-05,0.0025605010986328126,0.008708000183105469,3.4008968743482018,OCT-H,80,40
transportation,optimaltree,1,1.9791857923970203e-16,1.5714961921809487e-16,0.0022058486938476562,5.615234375e-05,0.0022620010375976564,0.008683919906616211,3.839043290554328,OCT-H,80,40
transportation,optimaltree,1,1.974400463565215e-16,0.0,0.0022516250610351562,5.615234375e-05,0.0023077774047851564,0.008932828903198242,3.8707497892457474,OCT-H,80,40
transportation,optimaltree,1,2.0176411282663042e-16,0.0,0.002565145492553711,5.615234375e-05,0.002621297836303711,0.00885009765625,3.37622742966496,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002577543258666992,5.615234375e-05,0.0026336956024169923,0.009005069732666016,3.4191763559926565,OCT-H,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0026464462280273438,5.615234375e-05,0.002702598571777344,0.009023904800415039,3.338973421598656,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,-1.6106322565380652e-16,0.0024099349975585938,5.615234375e-05,0.002466087341308594,0.008576154708862305,3.477636239887388,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002407073974609375,5.615234375e-05,0.002463226318359375,0.00854802131652832,3.47025413491916,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,1.5617745265679362e-16,0.0023980140686035156,5.615234375e-05,0.0024541664123535157,0.0044231414794921875,1.8022989220402739,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002323627471923828,5.615234375e-05,0.0023797798156738282,0.004656076431274414,1.9565156409043913,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,1.5849872571437293e-16,0.002483844757080078,5.615234375e-05,0.0025399971008300782,0.00431513786315918,1.6988751135774842,OCT-H,80,40
transportation,optimaltree,1,2.0228857993872645e-16,0.0,0.0023255348205566406,5.615234375e-05,0.0023816871643066407,0.004503965377807617,1.8910818537827643,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0023696422576904297,5.615234375e-05,0.00242579460144043,0.0044460296630859375,1.832813734701981,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0023517608642578125,5.615234375e-05,0.0024079132080078126,0.004628896713256836,1.9223685878140742,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,1.5755169728340604e-16,0.0024459362030029297,5.615234375e-05,0.00250208854675293,0.004338979721069336,1.7341431528073699,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002386331558227539,5.615234375e-05,0.002442483901977539,0.004456996917724609,1.8247804679965482,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0024030208587646484,5.615234375e-05,0.0024591732025146485,0.004389047622680664,1.784765553801825,OCT-H,80,40
transportation,optimaltree,1,1.974400463565215e-16,0.0,0.002435922622680664,5.615234375e-05,0.002492074966430664,0.004498958587646484,1.8053062802080264,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0025207996368408203,5.615234375e-05,0.0025769519805908204,0.006323099136352539,2.453712441666389,OCT-H,80,40
transportation,optimaltree,1,2.0278879124677184e-16,0.0,0.0025527477264404297,5.615234375e-05,0.00260890007019043,0.006419181823730469,2.460493560898221,OCT-H,80,40
transportation,optimaltree,1,1.0291081436251454e-16,0.0,0.002601146697998047,5.615234375e-05,0.002657299041748047,0.0049250125885009766,1.8533904205456542,OCT-H,80,40
transportation,optimaltree,1,1.974400463565215e-16,1.5605669514293412e-16,0.0028688907623291016,5.615234375e-05,0.0029250431060791017,0.0047719478607177734,1.6314111237541284,OCT-H,80,40
transportation,optimaltree,1,0.0,0.0,0.0023872852325439453,5.615234375e-05,0.0024434375762939454,0.006521940231323242,2.6691658893186525,OCT-H,80,40
transportation,optimaltree,1,1.974400463565215e-16,0.0,0.0022547245025634766,5.615234375e-05,0.0023108768463134767,0.005015850067138672,2.170539756430732,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,-1.598926642347287e-16,0.002466440200805664,5.615234375e-05,0.002522592544555664,0.006347179412841797,2.5161334225539007,OCT-H,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0027348995208740234,5.615234375e-05,0.0027910518646240235,0.0046710968017578125,1.6735972774146373,OCT-H,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.002352476119995117,5.615234375e-05,0.0024086284637451173,0.006251096725463867,2.5952930555940497,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002620697021484375,5.615234375e-05,0.002676849365234375,0.004765987396240234,1.7804466168842272,OCT-H,80,40
transportation,optimaltree,1,1.974400463565215e-16,0.0,0.002407073974609375,5.615234375e-05,0.002463226318359375,0.0048580169677734375,1.9722170600260174,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0027818679809570312,5.615234375e-05,0.0028380203247070314,0.006450176239013672,2.272773095689342,OCT-H,80,40
transportation,optimaltree,1,1.974400463565215e-16,-1.5685924994784403e-16,0.0026040077209472656,5.615234375e-05,0.0026601600646972657,0.004719972610473633,1.7743190242993065,OCT-H,80,40
transportation,optimaltree,1,2.4448583265791954e-17,0.0,0.0024785995483398438,5.615234375e-05,0.002534751892089844,0.004652976989746094,1.8356735443285626,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,1.5768442995751732e-16,0.002583742141723633,5.615234375e-05,0.002639894485473633,0.006200075149536133,2.348607182466141,OCT-H,80,40
transportation,optimaltree,1,1.974400463565215e-16,-1.5750009757737345e-16,0.0023872852325439453,5.615234375e-05,0.0024434375762939454,0.004822969436645508,1.9738459797121926,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0023360252380371094,5.615234375e-05,0.0023921775817871095,0.006189107894897461,2.5872276130410863,OCT-H,80,40
transportation,optimaltree,1,4.9389120854143685e-17,1.6070870424085318e-16,0.002105712890625,5.615234375e-05,0.002161865234375,0.006219148635864258,2.876751305759458,OCT-H,80,40
transportation,optimaltree,1,1.974400463565215e-16,1.5989711118219755e-16,0.002110719680786133,5.615234375e-05,0.002166872024536133,0.004878997802734375,2.2516317288183334,OCT-H,80,40
transportation,optimaltree,1,0.0,0.0,0.0020186901092529297,5.615234375e-05,0.00207484245300293,0.004642009735107422,2.2372829938914243,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0022220611572265625,5.615234375e-05,0.0022782135009765626,0.004656791687011719,2.0440541174106692,OCT-H,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.002218484878540039,5.615234375e-05,0.002274637222290039,0.004687070846557617,2.060579507196673,OCT-H,80,40
transportation,optimaltree,1,1.974400463565215e-16,0.0,0.0022869110107421875,5.615234375e-05,0.0023430633544921876,0.006150960922241211,2.6251790889257918,OCT-H,80,40
transportation,optimaltree,1,1.974400463565215e-16,0.0,0.00211334228515625,5.615234375e-05,0.00216949462890625,0.004719972610473633,2.175609262906175,OCT-H,80,40
transportation,optimaltree,1,1.974400463565215e-16,1.5588894588749805e-16,0.0022280216217041016,5.615234375e-05,0.0022841739654541017,0.004755973815917969,2.08214167915729,OCT-H,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0019271373748779297,5.615234375e-05,0.00198328971862793,0.006350994110107422,3.2022523237306633,OCT-H,80,40
transportation,optimaltree,1,2.0345436544148486e-16,0.0,0.0020220279693603516,5.615234375e-05,0.0020781803131103517,0.006306886672973633,3.0348120580231557,OCT-H,80,40
transportation,optimaltree,1,1.974400463565215e-16,0.0,0.0021457672119140625,5.615234375e-05,0.0022019195556640626,0.0048160552978515625,2.187207650462562,OCT-H,80,40
transportation,optimaltree,1,2.0176411282663042e-16,0.0,0.0023195743560791016,5.615234375e-05,0.0023757266998291017,0.004901885986328125,2.063320661707739,OCT-H,80,40
transportation,optimaltree,1,0.0,1.6050853394835233e-16,0.002323627471923828,5.615234375e-05,0.0023797798156738282,0.006359100341796875,2.672138111229552,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,-1.5973957461461047e-16,0.0021843910217285156,5.615234375e-05,0.0022405433654785157,0.004628896713256836,2.0659705964977992,OCT-H,80,40
transportation,optimaltree,1,2.0176411282663042e-16,0.0,0.0022072792053222656,5.615234375e-05,0.0022634315490722657,0.004881143569946289,2.1565236076818715,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0021622180938720703,5.615234375e-05,0.0022183704376220704,0.006289958953857422,2.8353961300529202,OCT-H,80,40
transportation,optimaltree,1,1.0097773599592297e-16,0.0,0.0022106170654296875,5.615234375e-05,0.0022667694091796876,0.00487208366394043,2.1493512503786474,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,1.5812258963787004e-16,0.002274751663208008,5.615234375e-05,0.002330904006958008,0.006752967834472656,2.8971454055226196,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0024750232696533203,5.615234375e-05,0.0025311756134033204,0.0065000057220458984,2.5679789610908283,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0023679733276367188,5.615234375e-05,0.002424125671386719,0.0064508914947509766,2.6611209026389915,OCT-H,80,40
transportation,optimaltree,1,2.0176411282663042e-16,0.0,0.0022864341735839844,5.615234375e-05,0.0023425865173339845,0.005027055740356445,2.1459424030483882,OCT-H,80,40
transportation,optimaltree,1,2.1041052813001341e-16,-1.6154345271915668e-16,0.002197265625,5.615234375e-05,0.00225341796875,0.006404876708984375,2.842294149512459,OCT-H,80,40
transportation,optimaltree,1,0.0,0.0,0.0022268295288085938,5.615234375e-05,0.002282981872558594,0.00474095344543457,2.0766496232058413,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0021059513092041016,5.615234375e-05,0.0021621036529541017,0.006220102310180664,2.8768751681641547,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0020406246185302734,5.615234375e-05,0.0020967769622802735,0.0047550201416015625,2.267775842229024,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,3.206316761375371e-16,0.002435445785522461,5.615234375e-05,0.002491598129272461,0.006371021270751953,2.557001948228413,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002249002456665039,5.615234375e-05,0.002305154800415039,0.0061168670654296875,2.6535602139727694,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0024738311767578125,5.615234375e-05,0.0025299835205078126,0.004542112350463867,1.7953130183046349,OCT-H,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0023212432861328125,5.615234375e-05,0.0023773956298828126,0.006181001663208008,2.599904528096017,OCT-H,80,40
transportation,optimaltree,1,0.0,0.0,0.0022020339965820312,5.615234375e-05,0.0022581863403320314,0.0046689510345458984,2.067566768586246,OCT-H,80,40
transportation,optimaltree,1,1.9384463198282345e-16,0.0,0.002160310745239258,5.615234375e-05,0.002216463088989258,0.004617929458618164,2.0834677922491425,OCT-H,80,40
transportation,optimaltree,1,1.974400463565215e-16,0.0,0.0021860599517822266,5.615234375e-05,0.0022422122955322267,0.006172895431518555,2.7530379009242365,OCT-H,80,40
transportation,optimaltree,1,1.974400463565215e-16,1.6072274100519896e-16,0.0023043155670166016,5.615234375e-05,0.0023604679107666017,0.004669189453125,1.9780779191396007,OCT-H,80,40
transportation,optimaltree,1,1.0593099677372845e-16,3.2318731095032843e-16,0.002187490463256836,5.615234375e-05,0.002243642807006836,0.0045969486236572266,2.048877214011553,OCT-H,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.002057790756225586,5.615234375e-05,0.002113943099975586,0.006209850311279297,2.9375673883327393,OCT-H,80,40
transportation,optimaltree,1,0.0,0.0,0.0023560523986816406,5.615234375e-05,0.0024122047424316407,0.0063440799713134766,2.629992330136239,OCT-H,80,40
transportation,optimaltree,1,0.0,0.0,0.0026292800903320312,5.615234375e-05,0.0026854324340820314,0.004488229751586914,1.6713247723624585,OCT-H,80,40
transportation,optimaltree,1,1.974400463565215e-16,1.585461964555237e-16,0.002434253692626953,5.615234375e-05,0.0024904060363769532,0.006345033645629883,2.5477908232428828,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0023589134216308594,5.615234375e-05,0.0024150657653808595,0.00473785400390625,1.9617908844644167,OCT-H,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.002209186553955078,5.615234375e-05,0.0022653388977050782,0.0065729618072509766,2.901535754279315,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0023441314697265625,5.615234375e-05,0.0024002838134765626,0.006272077560424805,2.6130566415562124,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002326488494873047,5.615234375e-05,0.002382640838623047,0.006338834762573242,2.6604239547226602,OCT-H,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0023806095123291016,5.615234375e-05,0.0024367618560791017,0.004785060882568359,1.9636965633842505,OCT-H,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0022635459899902344,5.615234375e-05,0.0023196983337402345,0.0064220428466796875,2.7684818983875874,OCT-H,80,40
transportation,optimaltree,1,0.0,0.0,0.0021784305572509766,5.615234375e-05,0.0022345829010009767,0.006448984146118164,2.8859901072497043,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0022652149200439453,5.615234375e-05,0.0023213672637939454,0.006451129913330078,2.7790216627706816,OCT-H,80,40
transportation,optimaltree,1,0.0,0.0,0.002410411834716797,5.615234375e-05,0.002466564178466797,0.005036115646362305,2.0417533386432,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002419710159301758,5.615234375e-05,0.002475862503051758,0.006700038909912109,2.706143374946555,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002592802047729492,5.615234375e-05,0.0026489543914794923,0.0062901973724365234,2.3745963285246776,OCT-H,80,40
transportation,optimaltree,1,4.936312798914694e-17,0.0,0.0022923946380615234,5.615234375e-05,0.0023485469818115235,0.004830121994018555,2.0566426950049337,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.0022935867309570312,5.615234375e-05,0.0023497390747070314,0.006425142288208008,2.7344067081189016,OCT-H,80,40
transportation,optimaltree,1,1.974400463565215e-16,0.0,0.0023026466369628906,5.615234375e-05,0.0023587989807128907,0.006319999694824219,2.679329500521553,OCT-H,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0023758411407470703,5.615234375e-05,0.0024319934844970704,0.004709959030151367,1.936665973891527,OCT-H,80,40
transportation,optimaltree,1,0.0,1.5812878274311706e-16,0.0024161338806152344,5.615234375e-05,0.0024722862243652345,0.0060770511627197266,2.4580694188352017,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002247333526611328,5.615234375e-05,0.0023034858703613282,0.00615692138671875,2.6728713494356993,OCT-H,80,40
transportation,optimaltree,1,1.1944145677186737e-16,0.0,0.002369403839111328,5.615234375e-05,0.0024255561828613282,0.006150007247924805,2.5355039357076015,OCT-H,80,40
transportation,optimaltree,1,9.73851507952951e-17,1.5641686134377018e-16,0.002249002456665039,5.615234375e-05,0.002305154800415039,0.006156206130981445,2.670625907584615,OCT-H,80,40
transportation,optimaltree,1,9.802831590973563e-17,0.0,0.002370595932006836,5.615234375e-05,0.002426748275756836,0.004942893981933594,2.0368383615692656,OCT-H,80,40
transportation,optimaltree,1,1.9791857923970203e-16,0.0,0.0026154518127441406,5.615234375e-05,0.0026716041564941407,0.0063169002532958984,2.3644596591679816,OCT-H,80,40
transportation,optimaltree,1,1.974400463565215e-16,0.0,0.002771615982055664,5.615234375e-05,0.002827768325805664,0.006561994552612305,2.3205559284078605,OCT-H,80,40
transportation,optimaltree,1,2.0164537075414092e-16,0.0,0.0030171871185302734,5.615234375e-05,0.0030733394622802735,0.004694938659667969,1.527634261457257,OCT-H,80,40
transportation,optimaltree,1,9.923498749475252e-17,0.0,0.002799510955810547,5.615234375e-05,0.002855663299560547,0.004662990570068359,1.6328922848803424,OCT-H,80,40
transportation,optimaltree,1,1.004674248508155e-16,-1.6036864477293578e-16,0.002701282501220703,5.615234375e-05,0.0027574348449707032,0.006234169006347656,2.260858136944988,OCT-H,80,40


==> data/benchmarks/transportation/transportation_n80_m40_general.csv <==
accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,m,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
100.0,1.3615751443209418e-16,2.0580439386885848e-17,2.3992539631972276,0.0001,0.00020296000000000018,pytorch,40.0,2.1041052813001341e-16,3.2318731095032843e-16,2.096687954405606,1.743316650390625e-05,0.002399871349334717,0.005799727439880371,0.0024173045158386226,80.0,10.0,3320.0,100.0,0.0,14.0,100.0,40.0,10000.0,3200.0,NN,transportation,6.282040613032422e-17,0.0,0.00015483615965349905,8.623356253827203e-17,0.0007546346854115568,0.00015483615965349907
100.0,1.3615751443209418e-16,2.0580439386885848e-17,2.1268876341265526,0.0001,0.00020296000000000018,optimaltree,40.0,2.1041052813001341e-16,3.2318731095032843e-16,2.4776980170501903,6.395101547241211e-05,0.002812814712524414,0.006118557453155518,0.0028767657279968255,80.0,10.0,3320.0,100.0,0.0,14.0,100.0,40.0,10000.0,3200.0,OCT,transportation,6.282040613032422e-17,0.0,0.00016330570684970066,8.623356253827203e-17,0.0007664620817454344,0.00016330570684970066
100.0,1.3615751443209418e-16,2.0580439386885848e-17,2.3839053077507923,0.0001,0.00020296000000000018,optimaltree,40.0,2.1041052813001341e-16,3.2318731095032843e-16,2.936188765076971,5.615234375000001e-05,0.0023678088188171386,0.0057784938812255856,0.0024239611625671395,80.0,10.0,3320.0,100.0,0.0,14.0,100.0,40.0,10000.0,3200.0,OCT-H,transportation,6.282040613032422e-17,6.776263578034403e-21,0.00019627544118625795,8.623356253827203e-17,0.0012365939223351193,0.00019627544118625795


==> data/benchmarks/transportation/transportation_n80_m80_detail.csv <==
problem,learner,correct,infeas,subopt,solve_time_pred,pred_time_pred,time_pred,time_full,time_improvement,predictor,n,m
transportation,pytorch,1,1.519122080205135e-16,0.0,0.007066249847412109,1.7852783203125e-05,0.007084102630615235,0.010684013366699219,1.508167501770276,NN,80,80
transportation,pytorch,1,1.5146729257779398e-16,0.0,0.005247592926025391,1.7852783203125e-05,0.005265445709228516,0.01034998893737793,1.9656434628578465,NN,80,80
transportation,pytorch,1,1.5385768632973552e-16,-2.184365852028659e-16,0.005945920944213867,1.7852783203125e-05,0.005963773727416992,0.010468006134033203,1.7552654766073874,NN,80,80
transportation,pytorch,1,1.5626661105132204e-16,0.0,0.0060656070709228516,1.7852783203125e-05,0.006083459854125977,0.013885021209716797,2.2824217702857985,NN,80,80
transportation,pytorch,1,1.5180858962101776e-16,2.193089933885486e-16,0.005567789077758789,1.7852783203125e-05,0.005585641860961914,0.01085209846496582,1.942856118436666,NN,80,80
transportation,pytorch,1,1.5110716279642728e-16,0.0,0.00537872314453125,1.7852783203125e-05,0.005396575927734375,0.010801076889038086,2.00146852998558,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.005207061767578125,1.7852783203125e-05,0.00522491455078125,0.01060795783996582,2.0302643683196075,NN,80,80
transportation,pytorch,1,1.55907422456996e-16,0.0,0.005288839340209961,1.7852783203125e-05,0.005306692123413086,0.010535001754760742,1.9852295007431076,NN,80,80
transportation,pytorch,1,1.6033999565135385e-16,2.1916851934962657e-16,0.005134105682373047,1.7852783203125e-05,0.005151958465576172,0.010660886764526367,2.0692881815253727,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.005306720733642578,1.7852783203125e-05,0.005324573516845703,0.010670900344848633,2.0040854560629886,NN,80,80
transportation,pytorch,1,1.7964058069476754e-16,-2.1702274755294267e-16,0.005758762359619141,1.7852783203125e-05,0.005776615142822266,0.01036691665649414,1.7946351626653811,NN,80,80
transportation,pytorch,1,1.7964058069476754e-16,0.0,0.005689859390258789,1.7852783203125e-05,0.005707712173461914,0.012444019317626953,2.180211429631226,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.0058705806732177734,1.7852783203125e-05,0.005888433456420899,0.010410070419311523,1.7678845309799869,NN,80,80
transportation,pytorch,1,1.541239088572197e-16,0.0,0.005298137664794922,1.7852783203125e-05,0.005315990447998047,0.012467145919799805,2.345216012285127,NN,80,80
transportation,pytorch,1,1.9884945748529271e-16,2.1995615585506774e-16,0.005265712738037109,1.7852783203125e-05,0.005283565521240235,0.012468814849853516,2.3599243351347057,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,-2.177550733689551e-16,0.005077362060546875,1.7852783203125e-05,0.00509521484375,0.010555028915405273,2.0715571843555343,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.0052013397216796875,1.7852783203125e-05,0.005219192504882813,0.011008977890014648,2.109325892791884,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.005673885345458984,1.7852783203125e-05,0.00569173812866211,0.010625839233398438,1.8668882849492814,NN,80,80
transportation,pytorch,1,1.7945586644981382e-16,0.0,0.005927324295043945,1.7852783203125e-05,0.0059451770782470706,0.010926961898803711,1.8379539843791355,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,-2.2000681897854435e-16,0.005764007568359375,1.7852783203125e-05,0.0057818603515625,0.010541915893554688,1.8232740420141453,NN,80,80
transportation,pytorch,1,1.7964058069476754e-16,0.0,0.0052051544189453125,1.7852783203125e-05,0.005223007202148438,0.010854959487915039,2.078296863816299,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.0051422119140625,1.7852783203125e-05,0.005160064697265625,0.010539054870605469,2.042426885885797,NN,80,80
transportation,pytorch,1,1.5409632292572215e-16,0.0,0.0051076412200927734,1.7852783203125e-05,0.005125494003295899,0.017477989196777344,3.410010661516391,NN,80,80
transportation,pytorch,1,1.7945586644981382e-16,0.0,0.005143880844116211,1.7852783203125e-05,0.005161733627319336,0.010484933853149414,2.0312814666871133,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.005767822265625,1.7852783203125e-05,0.005785675048828125,0.010944128036499023,1.8915905134899913,NN,80,80
transportation,pytorch,1,1.5520884651709388e-16,0.0,0.005602836608886719,1.7852783203125e-05,0.005620689392089844,0.010827064514160156,1.9262876417610608,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.00572657585144043,1.7852783203125e-05,0.005744428634643555,0.010669946670532227,1.8574426368853834,NN,80,80
transportation,pytorch,1,1.5660178106882722e-16,0.0,0.005190849304199219,1.7852783203125e-05,0.005208702087402344,0.011369943618774414,2.182874625575826,NN,80,80
transportation,pytorch,1,1.7964058069476754e-16,0.0,0.0054035186767578125,1.7852783203125e-05,0.005421371459960938,0.010859012603759766,2.0030010273153294,NN,80,80
transportation,pytorch,1,1.7964058069476754e-16,0.0,0.005395174026489258,1.7852783203125e-05,0.005413026809692383,0.012452840805053711,2.3005318914652473,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.0051555633544921875,1.7852783203125e-05,0.005173416137695313,0.010939836502075195,2.114625270981728,NN,80,80
transportation,pytorch,1,1.5455646517780948e-16,0.0,0.005513668060302734,1.7852783203125e-05,0.00553152084350586,0.011385917663574219,2.0583701997510437,NN,80,80
transportation,pytorch,1,1.7945586644981382e-16,0.0,0.005791664123535156,1.7852783203125e-05,0.0058095169067382815,0.013215065002441406,2.274727006494061,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.005543947219848633,1.7852783203125e-05,0.005561800003051758,0.011018037796020508,1.9810201355631116,NN,80,80
transportation,pytorch,1,1.552418111583723e-16,0.0,0.00534367561340332,1.7852783203125e-05,0.0053615283966064456,0.012408018112182617,2.314268841704954,NN,80,80
transportation,pytorch,1,1.366900321649207e-16,0.0,0.005276679992675781,1.7852783203125e-05,0.0052945327758789065,0.010397911071777344,1.9638958737112102,NN,80,80
transportation,pytorch,1,1.5324915011630216e-16,0.0,0.005259513854980469,1.7852783203125e-05,0.005277366638183594,0.010418176651000977,1.9741240973522332,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.005202054977416992,1.7852783203125e-05,0.005219907760620117,0.010390043258666992,1.9904649153096663,NN,80,80
transportation,pytorch,1,1.366900321649207e-16,2.1710327799331017e-16,0.005336284637451172,1.7852783203125e-05,0.005354137420654297,0.010766029357910156,2.0107868947066554,NN,80,80
transportation,pytorch,1,1.7964058069476754e-16,0.0,0.005627632141113281,1.7852783203125e-05,0.0056454849243164065,0.010788202285766602,1.9109434229997364,NN,80,80
transportation,pytorch,1,1.591457492424286e-16,0.0,0.0058672428131103516,1.7852783203125e-05,0.005885095596313477,0.010243892669677734,1.740650173311489,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.005405426025390625,1.7852783203125e-05,0.00542327880859375,0.010476827621459961,1.931825375611952,NN,80,80
transportation,pytorch,1,1.5712084571916544e-16,-2.1907980936631697e-16,0.005102872848510742,1.7852783203125e-05,0.005120725631713867,0.010291099548339844,2.009695556544687,NN,80,80
transportation,pytorch,1,1.7945586644981382e-16,0.0,0.005547761917114258,1.7852783203125e-05,0.005565614700317383,0.012120962142944336,2.177829906596504,NN,80,80
transportation,pytorch,1,1.7964058069476754e-16,-2.2104869043125788e-16,0.0052068233489990234,1.7852783203125e-05,0.005224676132202149,0.012753009796142578,2.4409187236582475,NN,80,80
transportation,pytorch,1,1.5603365748329444e-16,-2.1941149698396699e-16,0.0052449703216552734,1.7852783203125e-05,0.005262823104858399,0.01230001449584961,2.3371514205930266,NN,80,80
transportation,pytorch,1,1.7945586644981382e-16,0.0,0.0056650638580322266,1.7852783203125e-05,0.005682916641235352,0.010304927825927734,1.81331673091155,NN,80,80
transportation,pytorch,1,1.519736022459823e-16,0.0,0.0056362152099609375,1.7852783203125e-05,0.005654067993164063,0.0106658935546875,1.8864105574221754,NN,80,80
transportation,pytorch,1,1.366900321649207e-16,0.0,0.0056705474853515625,1.7852783203125e-05,0.005688400268554688,0.010525941848754883,1.8504221489022117,NN,80,80
transportation,pytorch,1,1.7964058069476754e-16,0.0,0.0053768157958984375,1.7852783203125e-05,0.005394668579101563,0.01067495346069336,1.9787968999703007,NN,80,80
transportation,pytorch,1,1.5193241739126134e-16,0.0,0.005406379699707031,1.7852783203125e-05,0.0054242324829101565,0.01093602180480957,2.016141793196571,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.0050160884857177734,1.7852783203125e-05,0.005033941268920899,0.010607004165649414,2.107097321761798,NN,80,80
transportation,pytorch,1,1.7222125557508543e-16,0.0,0.005089521408081055,1.7852783203125e-05,0.00510737419128418,0.010660886764526367,2.0873518103919917,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.005889177322387695,1.7852783203125e-05,0.0059070301055908206,0.010869979858398438,1.8401768171302089,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.005667448043823242,1.7852783203125e-05,0.005685300827026367,0.010779857635498047,1.89609274222633,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,2.1939819067667215e-16,0.005843400955200195,1.7852783203125e-05,0.0058612537384033206,0.01040196418762207,1.7746995185462995,NN,80,80
transportation,pytorch,1,1.5593626700598412e-16,0.0,0.005171298980712891,1.7852783203125e-05,0.005189151763916016,0.012421131134033203,2.3936727425099518,NN,80,80
transportation,pytorch,1,1.7945586644981382e-16,0.0,0.0052111148834228516,1.7852783203125e-05,0.005228967666625977,0.010410070419311523,1.990846201967182,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.005301237106323242,1.7852783203125e-05,0.005319089889526367,0.012694120407104492,2.386521128755511,NN,80,80
transportation,pytorch,1,1.5574416625240288e-16,0.0,0.0050809383392333984,1.7852783203125e-05,0.005098791122436524,0.010602951049804688,2.079502924359437,NN,80,80
transportation,pytorch,1,1.5422341087241071e-16,0.0,0.005703926086425781,1.7852783203125e-05,0.0057217788696289065,0.010526895523071289,1.8397941903955517,NN,80,80
transportation,pytorch,1,1.523976394451916e-16,-2.1940098751865648e-16,0.0055713653564453125,1.7852783203125e-05,0.005589218139648438,0.011178970336914062,2.000095551399828,NN,80,80
transportation,pytorch,1,1.7964058069476754e-16,2.186504773492339e-16,0.00554347038269043,1.7852783203125e-05,0.005561323165893555,0.011008024215698242,1.9793894163907213,NN,80,80
transportation,pytorch,1,1.5521633687265359e-16,2.1767246975058242e-16,0.005543231964111328,1.7852783203125e-05,0.005561084747314453,0.01279902458190918,2.3015338128213307,NN,80,80
transportation,pytorch,1,1.5097072197279275e-16,0.0,0.005192756652832031,1.7852783203125e-05,0.0052106094360351565,0.010742902755737305,2.0617363261660553,NN,80,80
transportation,pytorch,1,1.366900321649207e-16,0.0,0.005466461181640625,1.7852783203125e-05,0.00548431396484375,0.010734081268310547,1.9572331812364363,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.0052831172943115234,1.7852783203125e-05,0.005300970077514649,0.012588977813720703,2.374844156755366,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.00586700439453125,1.7852783203125e-05,0.005884857177734375,0.012307167053222656,2.0913280784090023,NN,80,80
transportation,pytorch,1,1.5861808995771442e-16,-2.2078040460274282e-16,0.005618095397949219,1.7852783203125e-05,0.005635948181152344,0.011124849319458008,1.973909085371219,NN,80,80
transportation,pytorch,1,1.5276832885258534e-16,0.0,0.005867481231689453,1.7852783203125e-05,0.005885334014892578,0.01225900650024414,2.082975489449412,NN,80,80
transportation,pytorch,1,1.7964058069476754e-16,0.0,0.005231142044067383,1.7852783203125e-05,0.005248994827270508,0.010334968566894531,1.9689424179274233,NN,80,80
transportation,pytorch,1,1.5663115354900572e-16,0.0,0.005232572555541992,1.7852783203125e-05,0.005250425338745117,0.010394096374511719,1.9796674943283679,NN,80,80
transportation,pytorch,1,1.5651262327504674e-16,0.0,0.005133152008056641,1.7852783203125e-05,0.005151004791259766,0.012198925018310547,2.368261244681757,NN,80,80
transportation,pytorch,1,1.5473890939146333e-16,0.0,0.005057811737060547,1.7852783203125e-05,0.005075664520263672,0.010380983352661133,2.0452461566789797,NN,80,80
transportation,pytorch,1,1.7945586644981382e-16,0.0,0.00555419921875,1.7852783203125e-05,0.005572052001953125,0.010689973831176758,1.9184985760056958,NN,80,80
transportation,pytorch,1,1.366900321649207e-16,0.0,0.005391836166381836,1.7852783203125e-05,0.005409688949584961,0.010512113571166992,1.9432011099221327,NN,80,80
transportation,pytorch,1,1.5441886062546694e-16,2.1993550814193093e-16,0.005593776702880859,1.7852783203125e-05,0.005611629486083985,0.010593891143798828,1.8878457977437961,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.005278587341308594,1.7852783203125e-05,0.005296440124511719,0.010631084442138672,2.007213183235741,NN,80,80
transportation,pytorch,1,1.5326808980661136e-16,0.0,0.005265712738037109,1.7852783203125e-05,0.005283565521240235,0.010627985000610352,2.0115175931641702,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.004983425140380859,1.7852783203125e-05,0.005001277923583985,0.010745048522949219,2.1484605908981695,NN,80,80
transportation,pytorch,1,1.5503559568606112e-16,0.0,0.0050852298736572266,1.7852783203125e-05,0.005103082656860352,0.010702133178710938,2.097189855297264,NN,80,80
transportation,pytorch,1,1.7964058069476754e-16,0.0,0.005366086959838867,1.7852783203125e-05,0.005383939743041992,0.010725021362304688,1.9920396353182286,NN,80,80
transportation,pytorch,1,1.5490023421870932e-16,0.0,0.00565648078918457,1.7852783203125e-05,0.0056743335723876956,0.010636091232299805,1.874421215569154,NN,80,80
transportation,pytorch,1,1.5154947214696262e-16,0.0,0.0057370662689208984,1.7852783203125e-05,0.005754919052124024,0.01046895980834961,1.8191324175942543,NN,80,80
transportation,pytorch,1,1.366900321649207e-16,0.0,0.005254983901977539,1.7852783203125e-05,0.005272836685180664,0.010631799697875977,2.0163339645539766,NN,80,80
transportation,pytorch,1,1.7945586644981382e-16,0.0,0.00516963005065918,1.7852783203125e-05,0.005187482833862305,0.012354850769042969,2.3816658608283525,NN,80,80
transportation,pytorch,1,1.7964058069476754e-16,-2.192955275393582e-16,0.004996538162231445,1.7852783203125e-05,0.0050143909454345706,0.01240396499633789,2.4736732997715847,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.005079030990600586,1.7852783203125e-05,0.005096883773803711,0.011230945587158203,2.2034925820521023,NN,80,80
transportation,pytorch,1,1.7964058069476754e-16,0.0,0.005308866500854492,1.7852783203125e-05,0.005326719284057617,0.010731935501098633,2.0147364501107337,NN,80,80
transportation,pytorch,1,1.5240446816868269e-16,0.0,0.005591392517089844,1.7852783203125e-05,0.005609245300292969,0.01238393783569336,2.2077725563270607,NN,80,80
transportation,pytorch,1,1.366900321649207e-16,0.0,0.0055694580078125,1.7852783203125e-05,0.005587310791015625,0.010583877563476562,1.8942704208427779,NN,80,80
transportation,pytorch,1,1.519469966406345e-16,0.0,0.005246400833129883,1.7852783203125e-05,0.005264253616333008,0.011240005493164062,2.1351565316478167,NN,80,80
transportation,pytorch,1,1.529448566677022e-16,0.0,0.005578517913818359,1.7852783203125e-05,0.005596370697021485,0.01111292839050293,1.9857384351643257,NN,80,80
transportation,pytorch,1,1.5321356021453396e-16,2.1906884273320423e-16,0.005023002624511719,1.7852783203125e-05,0.005040855407714844,0.010825157165527344,2.147484164881984,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.005169391632080078,1.7852783203125e-05,0.005187244415283203,0.010961055755615234,2.113078713492008,NN,80,80
transportation,pytorch,1,1.366900321649207e-16,0.0,0.004888296127319336,1.7852783203125e-05,0.004906148910522461,0.010592937469482422,2.159114544355395,NN,80,80
transportation,pytorch,1,1.475292978377893e-16,0.0,0.005202770233154297,1.7852783203125e-05,0.005220623016357422,0.010569095611572266,2.024489333640226,NN,80,80
transportation,pytorch,1,1.5296224095671188e-16,0.0,0.005259037017822266,1.7852783203125e-05,0.005276889801025391,0.010695934295654297,2.026939105981689,NN,80,80
transportation,pytorch,1,1.7945586644981382e-16,0.0,0.005569934844970703,1.7852783203125e-05,0.005587787628173828,0.011039018630981445,1.9755615935226873,NN,80,80
transportation,pytorch,1,1.5349561271456618e-16,0.0,0.005435943603515625,1.7852783203125e-05,0.00545379638671875,0.010126829147338867,1.8568403418946897,NN,80,80
transportation,optimaltree,1,1.519122080205135e-16,0.0,0.00766754150390625,0.0001617574691772461,0.007829298973083496,0.017696857452392578,2.2603374214259744,OCT,80,80
transportation,optimaltree,1,1.5146729257779398e-16,0.0,0.005082845687866211,0.0001617574691772461,0.005244603157043457,0.01739978790283203,3.317655765711132,OCT,80,80
transportation,optimaltree,1,1.5385768632973552e-16,-2.184365852028659e-16,0.005452632904052734,0.0001617574691772461,0.00561439037322998,0.017573118209838867,3.1300135974921504,OCT,80,80
transportation,optimaltree,1,1.5626661105132204e-16,0.0,0.004622936248779297,0.0001617574691772461,0.004784693717956543,0.017706871032714844,3.700732393018697,OCT,80,80
transportation,optimaltree,1,1.5180858962101776e-16,2.193089933885486e-16,0.004580020904541016,0.0001617574691772461,0.0047417783737182615,0.0172121524810791,3.629893918382821,OCT,80,80
transportation,optimaltree,1,1.5110716279642728e-16,0.0,0.005307435989379883,0.0001617574691772461,0.005469193458557129,0.01783299446105957,3.2606260129924594,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.0045833587646484375,0.0001617574691772461,0.004745116233825683,0.017448902130126953,3.6772338695819515,OCT,80,80
transportation,optimaltree,1,1.55907422456996e-16,0.0,0.004957914352416992,0.0001617574691772461,0.005119671821594238,0.017414093017578125,3.40140806372145,OCT,80,80
transportation,optimaltree,1,1.6033999565135385e-16,2.1916851934962657e-16,0.005911588668823242,0.0001617574691772461,0.006073346138000488,0.0176088809967041,2.899370560575595,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.0053768157958984375,0.0001617574691772461,0.005538573265075683,0.017786026000976562,3.211301024603043,OCT,80,80
transportation,optimaltree,1,1.7964058069476754e-16,-2.1702274755294267e-16,0.005376577377319336,0.0001617574691772461,0.005538334846496582,0.010210990905761719,1.843693310132909,OCT,80,80
transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.005410671234130859,0.0001617574691772461,0.005572428703308105,0.010207176208496094,1.8317284530597122,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.009432554244995117,0.0001617574691772461,0.009594311714172363,0.010885000228881836,1.134526431198073,OCT,80,80
transportation,optimaltree,1,1.541239088572197e-16,0.0,0.0059359073638916016,0.0001617574691772461,0.0060976648330688474,0.010272979736328125,1.6847399812163693,OCT,80,80
transportation,optimaltree,1,1.9884945748529271e-16,2.1995615585506774e-16,0.005185365676879883,0.0001617574691772461,0.005347123146057129,0.010220050811767578,1.9113176436386465,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,-2.177550733689551e-16,0.005381107330322266,0.0001617574691772461,0.0055428647994995115,0.010126829147338867,1.8270027348048001,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004889249801635742,0.0001617574691772461,0.005051007270812988,0.010189056396484375,2.01723257366137,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.00624847412109375,0.0001617574691772461,0.006410231590270996,0.010306835174560547,1.6078725127815265,OCT,80,80
transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.005375862121582031,0.0001617574691772461,0.005537619590759277,0.01035618782043457,1.8701515426802018,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,-2.2000681897854435e-16,0.005226612091064453,0.0001617574691772461,0.005388369560241699,0.010874032974243164,2.0180562696511486,OCT,80,80
transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.006232023239135742,0.0001617574691772461,0.006393780708312988,0.012562036514282227,1.9647274574102096,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.005167722702026367,0.0001617574691772461,0.005329480171203613,0.011327028274536133,2.125353301010224,OCT,80,80
transportation,optimaltree,1,1.5409632292572215e-16,0.0,0.005489349365234375,0.0001617574691772461,0.005651106834411621,0.01141500473022461,2.019959109729539,OCT,80,80
transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.005303382873535156,0.0001617574691772461,0.005465140342712402,0.011456012725830078,2.0961973540361725,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.005844593048095703,0.0001617574691772461,0.006006350517272949,0.013125896453857422,2.1853364062104297,OCT,80,80
transportation,optimaltree,1,1.5520884651709388e-16,0.0,0.005466938018798828,0.0001617574691772461,0.005628695487976074,0.010805845260620117,1.9197779101220496,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.005919694900512695,0.0001617574691772461,0.006081452369689941,0.012692928314208984,2.0871541109934113,OCT,80,80
transportation,optimaltree,1,1.5660178106882722e-16,0.0,0.005270719528198242,0.0001617574691772461,0.005432476997375488,0.010956048965454102,2.0167685883892625,OCT,80,80
transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.005293846130371094,0.0001617574691772461,0.00545560359954834,0.01140284538269043,2.0901161850605225,OCT,80,80
transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.005510091781616211,0.0001617574691772461,0.005671849250793457,0.012787818908691406,2.2546119163696865,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.005655050277709961,0.0001617574691772461,0.005816807746887207,0.012969970703125,2.2297403090321697,OCT,80,80
transportation,optimaltree,1,1.5455646517780948e-16,0.0,0.005572319030761719,0.0001617574691772461,0.005734076499938965,0.011262178421020508,1.9640788575353654,OCT,80,80
transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.005510568618774414,0.0001617574691772461,0.00567232608795166,0.011643171310424805,2.0526272872703064,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.005087852478027344,0.0001617574691772461,0.00524960994720459,0.010754823684692383,2.0486900537094783,OCT,80,80
transportation,optimaltree,1,1.552418111583723e-16,0.0,0.005196571350097656,0.0001617574691772461,0.005358328819274902,0.012679815292358398,2.3663749874301763,OCT,80,80
transportation,optimaltree,1,1.366900321649207e-16,0.0,0.005177974700927734,0.0001617574691772461,0.00533973217010498,0.011062860488891602,2.071800632778573,OCT,80,80
transportation,optimaltree,1,1.5324915011630216e-16,0.0,0.0058324337005615234,0.0001617574691772461,0.005994191169738769,0.012784004211425781,2.1327321484114288,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.006083488464355469,0.0001617574691772461,0.006245245933532715,0.010705947875976562,1.7142556097739752,OCT,80,80
transportation,optimaltree,1,1.366900321649207e-16,2.1710327799331017e-16,0.0059566497802734375,0.0001617574691772461,0.006118407249450683,0.011250019073486328,1.8387169429587031,OCT,80,80
transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.0052106380462646484,0.0001617574691772461,0.005372395515441894,0.012637853622436523,2.352368433431883,OCT,80,80
transportation,optimaltree,1,1.591457492424286e-16,0.0,0.0052585601806640625,0.0001617574691772461,0.005420317649841308,0.010635852813720703,1.9622194677155298,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.005803108215332031,0.0001617574691772461,0.005964865684509277,0.012411832809448242,2.0808235199128964,OCT,80,80
transportation,optimaltree,1,1.5712084571916544e-16,-2.1907980936631697e-16,0.0049703121185302734,0.0001617574691772461,0.005132069587707519,0.010487079620361328,2.043440651210241,OCT,80,80
transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.005433797836303711,0.0001617574691772461,0.005595555305480957,0.012738943099975586,2.2766182093665557,OCT,80,80
transportation,optimaltree,1,1.7964058069476754e-16,-2.2104869043125788e-16,0.006186962127685547,0.0001617574691772461,0.006348719596862793,0.010915040969848633,1.7192507565214061,OCT,80,80
transportation,optimaltree,1,1.5603365748329444e-16,-2.1941149698396699e-16,0.00559687614440918,0.0001617574691772461,0.005758633613586426,0.010734081268310547,1.8639979530882946,OCT,80,80
transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.0053904056549072266,0.0001617574691772461,0.0055521631240844724,0.012668132781982422,2.2816571665608874,OCT,80,80
transportation,optimaltree,1,1.519736022459823e-16,0.0,0.0049932003021240234,0.0001617574691772461,0.005154957771301269,0.01091313362121582,2.1170170747026336,OCT,80,80
transportation,optimaltree,1,1.366900321649207e-16,0.0,0.00521540641784668,0.0001617574691772461,0.005377163887023926,0.011216163635253906,2.085888373668608,OCT,80,80
transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.005100250244140625,0.0001617574691772461,0.005262007713317871,0.012521982192993164,2.379696662416642,OCT,80,80
transportation,optimaltree,1,1.5193241739126134e-16,0.0,0.005457878112792969,0.0001617574691772461,0.005619635581970215,0.01254582405090332,2.2324977959700405,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.006246328353881836,0.0001617574691772461,0.006408085823059082,0.012725114822387695,1.9857903239368602,OCT,80,80
transportation,optimaltree,1,1.7222125557508543e-16,0.0,0.006028175354003906,0.0001617574691772461,0.006189932823181152,0.010978937149047852,1.7736763003197695,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.005574941635131836,0.0001617574691772461,0.005736699104309082,0.010644912719726562,1.8555814983795664,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.00545191764831543,0.0001617574691772461,0.005613675117492676,0.010643959045410156,1.896076780831634,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,2.1939819067667215e-16,0.005373954772949219,0.0001617574691772461,0.005535712242126465,0.010636091232299805,1.9213591254544875,OCT,80,80
transportation,optimaltree,1,1.5593626700598412e-16,0.0,0.00518035888671875,0.0001617574691772461,0.005342116355895996,0.010889053344726562,2.0383407285220425,OCT,80,80
transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.006127119064331055,0.0001617574691772461,0.006288876533508301,0.01076507568359375,1.7117645140965052,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.0059511661529541016,0.0001617574691772461,0.0061129236221313474,0.010677099227905273,1.7466436500612728,OCT,80,80
transportation,optimaltree,1,1.5574416625240288e-16,0.0,0.00599360466003418,0.0001617574691772461,0.006155362129211426,0.012890815734863281,2.0942416488686337,OCT,80,80
transportation,optimaltree,1,1.5422341087241071e-16,0.0,0.005242347717285156,0.0001617574691772461,0.005404105186462402,0.01081991195678711,2.002165313860215,OCT,80,80
transportation,optimaltree,1,1.523976394451916e-16,-2.1940098751865648e-16,0.005273580551147461,0.0001617574691772461,0.005435338020324707,0.012636899948120117,2.3249519902655824,OCT,80,80
transportation,optimaltree,1,1.7964058069476754e-16,2.186504773492339e-16,0.004749298095703125,0.0001617574691772461,0.004911055564880371,0.010745048522949219,2.187930554031709,OCT,80,80
transportation,optimaltree,1,1.5521633687265359e-16,2.1767246975058242e-16,0.0052337646484375,0.0001617574691772461,0.005395522117614746,0.010762929916381836,1.9947893237698218,OCT,80,80
transportation,optimaltree,1,1.5097072197279275e-16,0.0,0.005066871643066406,0.0001617574691772461,0.005228629112243652,0.010834932327270508,2.0722319550068717,OCT,80,80
transportation,optimaltree,1,1.366900321649207e-16,0.0,0.0056955814361572266,0.0001617574691772461,0.0058573389053344724,0.01063394546508789,1.8154908973088795,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.006557464599609375,0.0001617574691772461,0.006719222068786621,0.012301921844482422,1.8308550779456443,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.006371736526489258,0.0001617574691772461,0.006533493995666504,0.010603904724121094,1.623006729807112,OCT,80,80
transportation,optimaltree,1,1.5861808995771442e-16,-2.2078040460274282e-16,0.005955696105957031,0.0001617574691772461,0.006117453575134277,0.01070094108581543,1.7492476165755857,OCT,80,80
transportation,optimaltree,1,1.5276832885258534e-16,0.0,0.00511932373046875,0.0001617574691772461,0.005281081199645996,0.012350082397460938,2.338551885604182,OCT,80,80
transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.004677772521972656,0.0001617574691772461,0.004839529991149902,0.010679006576538086,2.2066206007746403,OCT,80,80
transportation,optimaltree,1,1.5663115354900572e-16,0.0,0.004744529724121094,0.0001617574691772461,0.00490628719329834,0.012907981872558594,2.630906297167038,OCT,80,80
transportation,optimaltree,1,1.5651262327504674e-16,0.0,0.004651069641113281,0.0001617574691772461,0.004812827110290527,0.010859012603759766,2.256264842869924,OCT,80,80
transportation,optimaltree,1,1.5473890939146333e-16,0.0,0.005471706390380859,0.0001617574691772461,0.005633463859558105,0.010482072830200195,1.8606798750320588,OCT,80,80
transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.005820274353027344,0.0001617574691772461,0.00598203182220459,0.012861967086791992,2.150100077878206,OCT,80,80
transportation,optimaltree,1,1.366900321649207e-16,0.0,0.0052301883697509766,0.0001617574691772461,0.0053919458389282224,0.012874126434326172,2.3876587078043072,OCT,80,80
transportation,optimaltree,1,1.5441886062546694e-16,2.1993550814193093e-16,0.004797697067260742,0.0001617574691772461,0.004959454536437988,0.01270294189453125,2.5613586738623155,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.0051801204681396484,0.0001617574691772461,0.005341877937316894,0.012555837631225586,2.3504538625852804,OCT,80,80
transportation,optimaltree,1,1.5326808980661136e-16,0.0,0.004961967468261719,0.0001617574691772461,0.005123724937438965,0.012824058532714844,2.5028780212243014,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.0050318241119384766,0.0001617574691772461,0.0051935815811157224,0.012817144393920898,2.4678815945676216,OCT,80,80
transportation,optimaltree,1,1.5503559568606112e-16,0.0,0.004904985427856445,0.0001617574691772461,0.005066742897033691,0.010519981384277344,2.0762808767021186,OCT,80,80
transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.005862712860107422,0.0001617574691772461,0.006024470329284668,0.010242938995361328,1.7002223325046324,OCT,80,80
transportation,optimaltree,1,1.5490023421870932e-16,0.0,0.005979061126708984,0.0001617574691772461,0.00614081859588623,0.010193109512329102,1.6598942556546978,OCT,80,80
transportation,optimaltree,1,1.5154947214696262e-16,0.0,0.006192684173583984,0.0001617574691772461,0.00635444164276123,0.01051783561706543,1.6551943047658642,OCT,80,80
transportation,optimaltree,1,1.366900321649207e-16,0.0,0.005295515060424805,0.0001617574691772461,0.005457272529602051,0.01049494743347168,1.923112209724476,OCT,80,80
transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.004944562911987305,0.0001617574691772461,0.005106320381164551,0.010177850723266602,1.99318686716352,OCT,80,80
transportation,optimaltree,1,1.7964058069476754e-16,-2.192955275393582e-16,0.00465703010559082,0.0001617574691772461,0.004818787574768066,0.010277032852172852,2.132700952825773,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.005223512649536133,0.0001617574691772461,0.005385270118713379,0.01061701774597168,1.971492146527321,OCT,80,80
transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.005626201629638672,0.0001617574691772461,0.005787959098815918,0.010573863983154297,1.8268726165182239,OCT,80,80
transportation,optimaltree,1,1.5240446816868269e-16,0.0,0.005322694778442383,0.0001617574691772461,0.005484452247619629,0.01046299934387207,1.907756485328729,OCT,80,80
transportation,optimaltree,1,1.366900321649207e-16,0.0,0.005133152008056641,0.0001617574691772461,0.0052949094772338865,0.009952068328857422,1.8795540077970287,OCT,80,80
transportation,optimaltree,1,1.519469966406345e-16,0.0,0.005053520202636719,0.0001617574691772461,0.005215277671813965,0.01223301887512207,2.345612188826604,OCT,80,80
transportation,optimaltree,1,1.529448566677022e-16,0.0,0.004769086837768555,0.0001617574691772461,0.004930844306945801,0.010390043258666992,2.1071529766273756,OCT,80,80
transportation,optimaltree,1,1.5321356021453396e-16,2.1906884273320423e-16,0.0047647953033447266,0.0001617574691772461,0.0049265527725219724,0.010600090026855469,2.151624171363363,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.0056989192962646484,0.0001617574691772461,0.005860676765441894,0.010782003402709961,1.8397198539061554,OCT,80,80
transportation,optimaltree,1,1.366900321649207e-16,0.0,0.0051424503326416016,0.0001617574691772461,0.0053042078018188474,0.010787010192871094,2.033670360571499,OCT,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.005865335464477539,0.0001617574691772461,0.006027092933654785,0.010731935501098633,1.7806155669464458,OCT,80,80
transportation,optimaltree,1,1.5296224095671188e-16,0.0,0.005568742752075195,0.0001617574691772461,0.005730500221252441,0.010837078094482422,1.891122533123976,OCT,80,80
transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.004780292510986328,0.0001617574691772461,0.004942049980163574,0.010612964630126953,2.147482253867388,OCT,80,80
transportation,optimaltree,1,1.5349561271456618e-16,0.0,0.005354166030883789,0.0001617574691772461,0.005515923500061035,0.010030031204223633,1.8183775036243066,OCT,80,80
transportation,optimaltree,1,1.519122080205135e-16,0.0,0.005305290222167969,0.00013578653335571288,0.005441076755523681,0.01632094383239746,2.9995797827753004,OCT-H,80,80
transportation,optimaltree,1,1.5146729257779398e-16,0.0,0.004111766815185547,0.00013578653335571288,0.0042475533485412595,0.016186952590942383,3.810888589898813,OCT-H,80,80
transportation,optimaltree,1,1.5385768632973552e-16,-2.184365852028659e-16,0.003978729248046875,0.00013578653335571288,0.004114515781402588,0.016416072845458984,3.9897945998065776,OCT-H,80,80
transportation,optimaltree,1,1.5626661105132204e-16,0.0,0.004197120666503906,0.00013578653335571288,0.004332907199859619,0.016601085662841797,3.8313965421137226,OCT-H,80,80
transportation,optimaltree,1,1.5180858962101776e-16,2.193089933885486e-16,0.004826784133911133,0.00013578653335571288,0.004962570667266845,0.01653289794921875,3.331518895694498,OCT-H,80,80
transportation,optimaltree,1,1.5110716279642728e-16,0.0,0.004805326461791992,0.00013578653335571288,0.004941112995147705,0.01641988754272461,3.3231151683536373,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004069805145263672,0.00013578653335571288,0.0042055916786193845,0.016283035278320312,3.8717584878962197,OCT-H,80,80
transportation,optimaltree,1,1.55907422456996e-16,0.0,0.004149198532104492,0.00013578653335571288,0.004284985065460205,0.016356945037841797,3.8172700226401073,OCT-H,80,80
transportation,optimaltree,1,1.6033999565135385e-16,2.1916851934962657e-16,0.00444340705871582,0.00013578653335571288,0.004579193592071533,0.016781091690063477,3.6646390576538295,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.0042972564697265625,0.00013578653335571288,0.004433043003082275,0.016653060913085938,3.7565755399862213,OCT-H,80,80
transportation,optimaltree,1,1.7964058069476754e-16,-2.1702274755294267e-16,0.004105329513549805,0.00013578653335571288,0.004241116046905517,0.00908207893371582,2.1414360826892387,OCT-H,80,80
transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.004116535186767578,0.00013578653335571288,0.004252321720123291,0.009251117706298828,2.1755451057523945,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.00391077995300293,0.00013578653335571288,0.004046566486358642,0.008986949920654297,2.2208828029763388,OCT-H,80,80
transportation,optimaltree,1,1.541239088572197e-16,0.0,0.005238056182861328,0.00013578653335571288,0.005373842716217041,0.008782148361206055,1.634239933130815,OCT-H,80,80
transportation,optimaltree,1,1.9884945748529271e-16,2.1995615585506774e-16,0.004056215286254883,0.00013578653335571288,0.004192001819610595,0.008833885192871094,2.1073190263289754,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,-2.177550733689551e-16,0.0041005611419677734,0.00013578653335571288,0.004236347675323486,0.008846044540405273,2.0881299691083055,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004162788391113281,0.00013578653335571288,0.004298574924468994,0.008664846420288086,2.015748607978134,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.0038764476776123047,0.00013578653335571288,0.004012234210968017,0.008747100830078125,2.180107234559406,OCT-H,80,80
transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.004072427749633789,0.00013578653335571288,0.004208214282989502,0.008661031723022461,2.0581251667796945,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,-2.2000681897854435e-16,0.004036903381347656,0.00013578653335571288,0.004172689914703369,0.008773088455200195,2.102501895548561,OCT-H,80,80
transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.003995656967163086,0.00013578653335571288,0.0041314435005187986,0.012412786483764648,3.0044671994681607,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004024505615234375,0.00013578653335571288,0.004160292148590088,0.009958982467651367,2.393818056990647,OCT-H,80,80
transportation,optimaltree,1,1.5409632292572215e-16,0.0,0.0045909881591796875,0.00013578653335571288,0.0047267746925354,0.009641170501708984,2.039693264190163,OCT-H,80,80
transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.0040438175201416016,0.00013578653335571288,0.004179604053497314,0.009263038635253906,2.2162478829790087,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.0038726329803466797,0.00013578653335571288,0.004008419513702392,0.012809038162231445,3.1955333313903385,OCT-H,80,80
transportation,optimaltree,1,1.5520884651709388e-16,0.0,0.004005908966064453,0.00013578653335571288,0.004141695499420166,0.009684085845947266,2.338193584560485,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004410266876220703,0.00013578653335571288,0.004546053409576416,0.012592077255249023,2.769892062579684,OCT-H,80,80
transportation,optimaltree,1,1.5660178106882722e-16,0.0,0.0038919448852539062,0.00013578653335571288,0.004027731418609619,0.00989985466003418,2.4579232404358358,OCT-H,80,80
transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.0039560794830322266,0.00013578653335571288,0.004091866016387939,0.01267099380493164,3.096629692708476,OCT-H,80,80
transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.003797292709350586,0.00013578653335571288,0.0039330792427062986,0.009849071502685547,2.5041629967029433,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.003884553909301758,0.00013578653335571288,0.00402034044265747,0.009646892547607422,2.3995213055217692,OCT-H,80,80
transportation,optimaltree,1,1.5455646517780948e-16,0.0,0.004002571105957031,0.00013578653335571288,0.004138357639312744,0.009404897689819336,2.272615977042817,OCT-H,80,80
transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.0038421154022216797,0.00013578653335571288,0.003977901935577392,0.009449005126953125,2.3753740740674147,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.003882884979248047,0.00013578653335571288,0.0040186715126037595,0.009299039840698242,2.313958682996026,OCT-H,80,80
transportation,optimaltree,1,1.552418111583723e-16,0.0,0.003902912139892578,0.00013578653335571288,0.004038698673248291,0.009784221649169922,2.422617392572285,OCT-H,80,80
transportation,optimaltree,1,1.366900321649207e-16,0.0,0.004244089126586914,0.00013578653335571288,0.004379875659942627,0.009513139724731445,2.1720113682076674,OCT-H,80,80
transportation,optimaltree,1,1.5324915011630216e-16,0.0,0.004082202911376953,0.00013578653335571288,0.004217989444732666,0.012686014175415039,3.0075974209127194,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004202127456665039,0.00013578653335571288,0.004337913990020752,0.009588956832885742,2.2104995292541223,OCT-H,80,80
transportation,optimaltree,1,1.366900321649207e-16,2.1710327799331017e-16,0.004293918609619141,0.00013578653335571288,0.004429705142974853,0.012661933898925781,2.858414610057413,OCT-H,80,80
transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.004315376281738281,0.00013578653335571288,0.004451162815093994,0.009683847427368164,2.1755769963143154,OCT-H,80,80
transportation,optimaltree,1,1.591457492424286e-16,0.0,0.0041599273681640625,0.00013578653335571288,0.004295713901519775,0.012345075607299805,2.8738123372071533,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004020214080810547,0.00013578653335571288,0.0041560006141662595,0.009680032730102539,2.32917018758537,OCT-H,80,80
transportation,optimaltree,1,1.5712084571916544e-16,-2.1907980936631697e-16,0.003987550735473633,0.00013578653335571288,0.004123337268829345,0.009244918823242188,2.2420962003593043,OCT-H,80,80
transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.0048520565032958984,0.00013578653335571288,0.004987843036651611,0.009903192520141602,1.985465951388421,OCT-H,80,80
transportation,optimaltree,1,1.7964058069476754e-16,-2.2104869043125788e-16,0.004168987274169922,0.00013578653335571288,0.0043047738075256345,0.009803056716918945,2.2772524539573196,OCT-H,80,80
transportation,optimaltree,1,1.5603365748329444e-16,-2.1941149698396699e-16,0.004115581512451172,0.00013578653335571288,0.0042513680458068845,0.009480953216552734,2.2300946693861943,OCT-H,80,80
transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.0041925907135009766,0.00013578653335571288,0.004328377246856689,0.009696006774902344,2.2401020571725074,OCT-H,80,80
transportation,optimaltree,1,1.519736022459823e-16,0.0,0.004007101058959961,0.00013578653335571288,0.0041428875923156736,0.009747982025146484,2.3529438846536106,OCT-H,80,80
transportation,optimaltree,1,1.366900321649207e-16,0.0,0.003922939300537109,0.00013578653335571288,0.004058725833892822,0.009473085403442383,2.33400475694524,OCT-H,80,80
transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.004647731781005859,0.00013578653335571288,0.004783518314361572,0.00941610336303711,1.9684472273822204,OCT-H,80,80
transportation,optimaltree,1,1.5193241739126134e-16,0.0,0.004284381866455078,0.00013578653335571288,0.004420168399810791,0.010158061981201172,2.298116511044239,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.003972768783569336,0.00013578653335571288,0.0041085553169250486,0.012490034103393555,3.0400063136405393,OCT-H,80,80
transportation,optimaltree,1,1.7222125557508543e-16,0.0,0.004031658172607422,0.00013578653335571288,0.0041674447059631345,0.009484052658081055,2.2757476888680648,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004382610321044922,0.00013578653335571288,0.0045183968544006345,0.009397029876708984,2.0797265445059057,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004221439361572266,0.00013578653335571288,0.004357225894927978,0.009274959564208984,2.1286386769631305,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,2.1939819067667215e-16,0.005292654037475586,0.00013578653335571288,0.0054284405708312986,0.00993800163269043,1.8307286416821815,OCT-H,80,80
transportation,optimaltree,1,1.5593626700598412e-16,0.0,0.004294633865356445,0.00013578653335571288,0.004430420398712158,0.009557962417602539,2.157348864767069,OCT-H,80,80
transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.005011558532714844,0.00013578653335571288,0.005147345066070556,0.012356042861938477,2.4004691162799747,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004576921463012695,0.00013578653335571288,0.004712707996368408,0.00979304313659668,2.078007621975127,OCT-H,80,80
transportation,optimaltree,1,1.5574416625240288e-16,0.0,0.004357099533081055,0.00013578653335571288,0.004492886066436767,0.012527942657470703,2.7883953592899373,OCT-H,80,80
transportation,optimaltree,1,1.5422341087241071e-16,0.0,0.00476384162902832,0.00013578653335571288,0.004899628162384033,0.009621143341064453,1.9636476528829185,OCT-H,80,80
transportation,optimaltree,1,1.523976394451916e-16,-2.1940098751865648e-16,0.0039408206939697266,0.00013578653335571288,0.004076607227325439,0.013257980346679688,3.2522094004572324,OCT-H,80,80
transportation,optimaltree,1,1.7964058069476754e-16,2.186504773492339e-16,0.004221200942993164,0.00013578653335571288,0.004356987476348877,0.009534835815429688,2.1884010149645436,OCT-H,80,80
transportation,optimaltree,1,1.5521633687265359e-16,2.1767246975058242e-16,0.004126548767089844,0.00013578653335571288,0.004262335300445556,0.00975799560546875,2.2893542899941997,OCT-H,80,80
transportation,optimaltree,1,1.5097072197279275e-16,0.0,0.004277706146240234,0.00013578653335571288,0.004413492679595947,0.012412071228027344,2.812301306266959,OCT-H,80,80
transportation,optimaltree,1,1.366900321649207e-16,0.0,0.004091501235961914,0.00013578653335571288,0.004227287769317627,0.009347915649414062,2.2113270161692857,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004675626754760742,0.00013578653335571288,0.004811413288116455,0.009649991989135742,2.005646036055545,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.005583286285400391,0.00013578653335571288,0.005719072818756103,0.00899505615234375,1.5728172096084925,OCT-H,80,80
transportation,optimaltree,1,1.5861808995771442e-16,-2.2078040460274282e-16,0.004173755645751953,0.00013578653335571288,0.004309542179107666,0.009855031967163086,2.2867932503223973,OCT-H,80,80
transportation,optimaltree,1,1.5276832885258534e-16,0.0,0.004092216491699219,0.00013578653335571288,0.004228003025054931,0.010020017623901367,2.3699173261048423,OCT-H,80,80
transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.00418400764465332,0.00013578653335571288,0.004319794178009033,0.009268045425415039,2.1454831048655714,OCT-H,80,80
transportation,optimaltree,1,1.5663115354900572e-16,0.0,0.004706621170043945,0.00013578653335571288,0.004842407703399658,0.009361982345581055,1.9333321188565735,OCT-H,80,80
transportation,optimaltree,1,1.5651262327504674e-16,0.0,0.0045795440673828125,0.00013578653335571288,0.004715330600738525,0.009243965148925781,1.9604065826217936,OCT-H,80,80
transportation,optimaltree,1,1.5473890939146333e-16,0.0,0.004255771636962891,0.00013578653335571288,0.004391558170318603,0.009659051895141602,2.1994589438492733,OCT-H,80,80
transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.004431247711181641,0.00013578653335571288,0.004567034244537353,0.009485006332397461,2.076841517828011,OCT-H,80,80
transportation,optimaltree,1,1.366900321649207e-16,0.0,0.004084587097167969,0.00013578653335571288,0.004220373630523681,0.009370803833007812,2.2203730412003937,OCT-H,80,80
transportation,optimaltree,1,1.5441886062546694e-16,2.1993550814193093e-16,0.0041408538818359375,0.00013578653335571288,0.00427664041519165,0.009245872497558594,2.161947603711325,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004007101058959961,0.00013578653335571288,0.0041428875923156736,0.009711980819702148,2.344254002381373,OCT-H,80,80
transportation,optimaltree,1,1.5326808980661136e-16,0.0,0.004140615463256836,0.00013578653335571288,0.0042764019966125486,0.009618043899536133,2.249097233411368,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004241228103637695,0.00013578653335571288,0.004377014636993408,0.009099960327148438,2.079033560965938,OCT-H,80,80
transportation,optimaltree,1,1.5503559568606112e-16,0.0,0.004052400588989258,0.00013578653335571288,0.00418818712234497,0.009608983993530273,2.294306274489043,OCT-H,80,80
transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.004046916961669922,0.00013578653335571288,0.0041827034950256345,0.012798070907592773,3.059760492899662,OCT-H,80,80
transportation,optimaltree,1,1.5490023421870932e-16,0.0,0.004145145416259766,0.00013578653335571288,0.004280931949615478,0.012276887893676758,2.867807299478211,OCT-H,80,80
transportation,optimaltree,1,1.5154947214696262e-16,0.0,0.003923177719116211,0.00013578653335571288,0.0040589642524719236,0.009790897369384766,2.4121664445362074,OCT-H,80,80
transportation,optimaltree,1,1.366900321649207e-16,0.0,0.004132270812988281,0.00013578653335571288,0.004268057346343994,0.009374856948852539,2.196516163702209,OCT-H,80,80
transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.0038852691650390625,0.00013578653335571288,0.004021055698394775,0.009657859802246094,2.4018219409647963,OCT-H,80,80
transportation,optimaltree,1,1.7964058069476754e-16,-2.192955275393582e-16,0.004301548004150391,0.00013578653335571288,0.004437334537506103,0.009329080581665039,2.1024064115094245,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004122734069824219,0.00013578653335571288,0.004258520603179931,0.00911092758178711,2.139458377865726,OCT-H,80,80
transportation,optimaltree,1,1.7964058069476754e-16,0.0,0.00426483154296875,0.00013578653335571288,0.004400618076324463,0.009279012680053711,2.1085703233314534,OCT-H,80,80
transportation,optimaltree,1,1.5240446816868269e-16,0.0,0.004180192947387695,0.00013578653335571288,0.004315979480743408,0.009385108947753906,2.174502680012131,OCT-H,80,80
transportation,optimaltree,1,1.366900321649207e-16,0.0,0.004232645034790039,0.00013578653335571288,0.004368431568145752,0.009207010269165039,2.1076237833967255,OCT-H,80,80
transportation,optimaltree,1,1.519469966406345e-16,0.0,0.004129886627197266,0.00013578653335571288,0.004265673160552978,0.009251117706298828,2.1687357090198547,OCT-H,80,80
transportation,optimaltree,1,1.529448566677022e-16,0.0,0.0039348602294921875,0.00013578653335571288,0.0040706467628479,0.009248018264770508,2.271879336024829,OCT-H,80,80
transportation,optimaltree,1,1.5321356021453396e-16,2.1906884273320423e-16,0.004156351089477539,0.00013578653335571288,0.004292137622833252,0.009330987930297852,2.1739722139054902,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.003945827484130859,0.00013578653335571288,0.004081614017486572,0.00949406623840332,2.326056848523295,OCT-H,80,80
transportation,optimaltree,1,1.366900321649207e-16,0.0,0.004189968109130859,0.00013578653335571288,0.004325754642486572,0.01239013671875,2.8642717266154936,OCT-H,80,80
transportation,optimaltree,1,1.475292978377893e-16,0.0,0.004900217056274414,0.00013578653335571288,0.005036003589630127,0.009429931640625,1.8725029624765595,OCT-H,80,80
transportation,optimaltree,1,1.5296224095671188e-16,0.0,0.004494667053222656,0.00013578653335571288,0.004630453586578369,0.00902414321899414,1.9488680860879655,OCT-H,80,80
transportation,optimaltree,1,1.7945586644981382e-16,0.0,0.004987955093383789,0.00013578653335571288,0.005123741626739502,0.012231826782226562,2.387284073496559,OCT-H,80,80
transportation,optimaltree,1,1.5349561271456618e-16,0.0,0.004209756851196289,0.00013578653335571288,0.004345543384552002,0.008826971054077148,2.0312698028642866,OCT-H,80,80


==> data/benchmarks/transportation/transportation_n80_m80_general.csv <==
accuracy,avg_infeas,avg_subopt,avg_time_improv,good_turing,good_turing_smooth,learner,m,max_infeas,max_subopt,max_time_improv,mean_pred_time_pred,mean_solve_time_pred,mean_time_full,mean_time_pred,n,n_best,n_constr,n_correct,n_infeas,n_strategies,n_test,n_theta,n_train,n_var,predictor,problem,std_infeas,std_pred_time_pred,std_solve_time_pred,std_subopt,std_time_full,std_time_pred
100.0,1.5732632222945104e-16,-2.219757063074307e-18,2.0445132924801244,0.0011,0.0012068200000000004,pytorch,80.0,1.9884945748529271e-16,2.1995615585506774e-16,2.4672128719935595,1.7852783203125e-05,0.005424394607543946,0.011126747131347656,0.005442247390747069,80.0,10.0,6560.0,100.0,0.0,36.0,100.0,80.0,10000.0,6400.0,NN,transportation,1.3895655148365712e-17,0.0,0.0003122266325717938,9.5469663266235e-17,0.0010213854198918592,0.0003122266325717938
100.0,1.5732632222945104e-16,-2.219757063074307e-18,2.1150678658203055,0.0011,0.0012068200000000004,optimaltree,80.0,1.9884945748529271e-16,2.1995615585506774e-16,1.8587049277039154,0.00016175746917724616,0.005460939407348633,0.011892385482788086,0.005622696876525878,80.0,10.0,6560.0,100.0,0.0,36.0,100.0,80.0,10000.0,6400.0,OCT,transportation,1.3895655148365712e-17,5.421010862427522e-20,0.0006406436922757174,9.5469663266235e-17,0.002102028672390334,0.0006406436922757174
100.0,1.5732632222945104e-16,-2.219757063074307e-18,2.4262071082132497,0.0011,0.0012068200000000004,optimaltree,80.0,1.9884945748529271e-16,2.1995615585506774e-16,2.934232911850449,0.00013578653335571283,0.004245576858520508,0.0106300950050354,0.004381363391876221,80.0,10.0,6560.0,100.0,0.0,36.0,100.0,80.0,10000.0,6400.0,OCT-H,transportation,1.3895655148365712e-17,5.421010862427522e-20,0.0003488198551514174,9.5469663266235e-17,0.0022712802197956,0.0003488198551514174


==> data/benchmarks_old/control/P_des.csv <==
,P,t
0,0.05,0
1,0.3,1
2,0.55,2
3,0.8,3
4,1.05,4
5,1.3,5
6,1.55,6
7,1.8,7
8,1.95,8
9,1.6999999999999997,9
10,1.4499999999999995,10
11,1.1999999999999993,11
12,1.0199999999999991,12
13,1.1199999999999992,13
14,1.2199999999999993,14
15,1.3199999999999994,15
16,1.4199999999999995,16
17,1.5199999999999996,17
18,1.6199999999999997,18
19,1.7199999999999998,19
20,1.7299999999999998,20
21,1.3799999999999994,21
22,1.0299999999999991,22
23,0.6799999999999988,23
24,0.3299999999999985,24
25,-0.020000000000001794,25
26,-0.3700000000000021,26
27,-0.7200000000000022,27
28,-0.9400000000000024,28
29,-0.6400000000000021,29
30,-0.34000000000000186,30
31,-0.04000000000000159,31
32,0.17999999999999863,32
33,0.07999999999999868,33
34,-0.020000000000001267,34
35,-0.12000000000000119,35
36,-0.22000000000000117,36
37,-0.3200000000000012,37
38,-0.42000000000000104,38
39,-0.520000000000001,39


==> data/benchmarks_old/control/control_general.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,good_turing,good_turing_smooth,n_correct,n_strategies,accuracy,n_infeas,avg_infeas,avg_subopt,max_infeas,max_subopt,avg_time_improv,max_time_improv,predictor,T
0,control,pytorch,3,21,43,100,10000,6,0.0002,0.00029998000000000015,99,10,99.0,0,5.826526229358955e-16,2.841283721365774e-05,9.432448004227394e-15,0.002841283721364859,97.67374344496515,99.92192094199623,NN,5
0,control,optimaltree,3,21,43,100,10000,6,0.0002,0.00029998000000000015,97,10,97.0,0,5.641169729686076e-16,0.001131813824598683,9.432448004227394e-15,0.09833654199939322,99.43907002194896,99.94741507585442,OCT,5
0,control,optimaltree,3,21,43,100,10000,6,0.0002,0.00029998000000000015,100,10,100.0,0,6.170039023493524e-16,1.6261999240661097e-17,9.432448004227394e-15,1.1996650116554115e-15,98.98603944255859,99.91150082925651,OCT-H,5
0,control,pytorch,3,41,83,100,10000,11,0.0003,0.0004029400000000002,100,14,100.0,0,5.240047707352794e-16,2.0857218209435084e-15,1.1689028438955087e-14,3.805637402167132e-15,98.40241069898424,99.51260244694295,NN,10
0,control,optimaltree,3,41,83,100,10000,11,0.0003,0.0004029400000000002,100,14,100.0,0,5.240047707352794e-16,2.0889662606032088e-15,1.1689028438955087e-14,3.5338061591551935e-15,95.99482924290811,98.9322367496134,OCT,10
0,control,optimaltree,3,41,83,100,10000,11,0.0003,0.0004029400000000002,100,14,100.0,0,5.240047707352794e-16,2.097538732023771e-15,1.1689028438955087e-14,3.5294426933402062e-15,95.51602324108599,99.23682868315167,OCT-H,10
0,control,pytorch,3,81,163,100,10000,21,0.0006,0.0007019200000000001,99,14,99.0,1,3.971543502348622e-06,-2.7561199745200456e-06,0.0002916896262010631,6.264547680343154e-15,92.63174795409016,99.14349174639891,NN,20
0,control,optimaltree,3,81,163,100,10000,21,0.0006,0.0007019200000000001,99,14,99.0,1,2.1267012608330703e-06,-7.389192507304331e-10,0.00015091639346962368,6.334074542726881e-15,94.5574306405846,98.58895650962384,OCT,20
0,control,optimaltree,3,81,163,100,10000,21,0.0006,0.0007019200000000001,100,14,100.0,0,6.175373261368333e-07,-7.315300318101295e-10,6.175373253278404e-05,6.334074542726881e-15,93.93797402170966,99.00178577710274,OCT-H,20
0,control,pytorch,3,121,243,100,10000,31,0.0002,0.00029998000000000015,94,22,94.0,2,2.7827709984053238e-05,2.0154254758963197e-05,0.002337955049039431,0.0009856885452747153,99.61152145457271,99.89674088543946,NN,30
0,control,optimaltree,3,121,243,100,10000,31,0.0002,0.00029998000000000015,83,22,83.0,3,0.00011888817945616423,4.9029680606485654e-05,0.006418617949372158,0.0005312623114674172,99.42501974352554,99.81482658206666,OCT,30
0,control,optimaltree,3,121,243,100,10000,31,0.0002,0.00029998000000000015,94,22,94.0,0,3.576444473307415e-15,2.174714832208585e-05,1.548196564810179e-13,0.00052291757836621,99.6763192451561,99.9200626654498,OCT-H,30
0,control,pytorch,3,161,323,100,10000,41,0.0001,0.00020098000000000018,91,34,91.0,7,8.770616976793734e-05,8.083582946155239e-06,0.0037759875494167154,0.00042406356720406466,99.98471921717494,99.99259706473369,NN,40
0,control,optimaltree,3,161,323,100,10000,41,0.0001,0.00020098000000000018,65,34,65.0,14,0.001351637350829892,0.00013701605971968726,0.025910761773063284,0.00196677374199452,99.98452800244328,99.99295778782319,OCT,40
0,control,optimaltree,3,161,323,100,10000,41,0.0001,0.00020098000000000018,80,34,80.0,8,0.00035132273840624223,5.692593547131359e-05,0.01067795733169489,0.0006191520087343864,99.98393760147806,99.99312464518555,OCT-H,40


==> data/benchmarks_old/facility/facility_general.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,good_turing,good_turing_smooth,n_correct,n_strategies,accuracy,n_infeas,avg_infeas,avg_subopt,max_infeas,max_subopt,avg_time_improv,max_time_improv,predictor,n,m
0,facility,pytorch,3,420,480,100,10000,20,0.0,0.00010198000000000019,100,3,100.0,0,3.4273603031410345e-18,5.179964465138911e-09,1.1424534343803449e-16,1.1863538318713139e-07,99.62342400635299,99.94587727990424,NN,20,20
0,facility,optimaltree,3,420,480,100,10000,20,0.0,0.00010198000000000019,100,3,100.0,0,3.4273603031410345e-18,3.7302024469381465e-09,1.1424534343803449e-16,8.557267410647415e-08,99.81075171225498,99.94604152106908,OCT,20,20
0,facility,optimaltree,3,420,480,100,10000,20,0.0,0.00010198000000000019,100,3,100.0,0,3.4273603031410345e-18,3.752429027364813e-09,1.1424534343803449e-16,8.571119183463683e-08,99.76811156993826,99.9373049818267,OCT-H,20,20
0,facility,pytorch,1,220,270,100,10000,10,0.0,0.00010000000000000018,100,1,100.0,0,0.0,1.604599683292119e-20,0.0,1.215128558743193e-16,99.87259667197957,99.97130705896726,NN,20,10
0,facility,optimaltree,1,220,270,100,10000,10,0.0,0.00010000000000000018,100,1,100.0,0,0.0,0.0,0.0,0.0,99.80149234366377,99.95794526701832,OCT,20,10
0,facility,optimaltree,1,220,270,100,10000,10,0.0,0.00010000000000000018,100,1,100.0,0,0.0,1.2119469860768316e-18,0.0,1.215128558743193e-16,99.88624267356415,99.96722248145893,OCT-H,20,10
0,facility,pytorch,3,1640,1760,100,10000,40,0.0,0.00010198000000000019,95,12,95.0,5,0.0004209494109190796,-1.2843440880077956e-09,0.015269551455127574,2.0168511351564562e-16,99.08716930514021,99.66001623224636,NN,40,40
0,facility,optimaltree,3,1640,1760,100,10000,40,0.0,0.00010198000000000019,93,12,93.0,7,0.0005529239125632184,-1.311964386662192e-09,0.0200764132719728,2.0168511351564562e-16,98.6127532476432,99.6264239205,OCT,40,40
0,facility,optimaltree,3,1640,1760,100,10000,40,0.0,0.00010198000000000019,99,12,99.0,1,2.816619442064504e-05,-1.2324513935311497e-09,0.00277894384671266,2.0168511351564562e-16,98.52086277856156,99.53396868671969,OCT-H,40,40
0,facility,pytorch,2,840,940,100,10000,20,0.0,0.00010000000000000018,100,2,100.0,0,4.4829516412279856e-17,1.3131622497709822e-09,2.535053233840483e-16,4.8559756585533066e-08,99.79988540514583,99.97173052785297,NN,40,20
0,facility,optimaltree,2,840,940,100,10000,20,0.0,0.00010000000000000018,100,2,100.0,0,4.4829516412279856e-17,6.816089477569785e-10,2.535053233840483e-16,4.582168888838657e-08,99.8444884245846,99.96805828110926,OCT,40,20
0,facility,optimaltree,2,840,940,100,10000,20,0.0,0.00010000000000000018,100,2,100.0,0,4.4829516412279856e-17,1.0932647220111717e-10,2.535053233840483e-16,1.0932646882238345e-08,99.85100291682697,99.97645880945785,OCT-H,40,20
0,facility,pytorch,3,3660,3840,100,10000,60,0.0008,0.0009038800000000001,100,28,100.0,0,1.0633119673955408e-06,-1.3230630072293454e-08,8.2772120322489e-05,2.2480884590493396e-16,99.57843469453141,99.89674376054525,NN,60,60
0,facility,optimaltree,3,3660,3840,100,10000,60,0.0008,0.0009038800000000001,100,28,100.0,0,1.309122940907525e-16,1.1283738937947052e-18,2.736230068748118e-16,2.24893939792121e-16,99.56094176238227,99.91361730503637,OCT,60,60
0,facility,optimaltree,3,3660,3840,100,10000,60,0.0008,0.0009038800000000001,100,28,100.0,0,1.309122940907525e-16,1.234724756816679e-17,2.736230068748118e-16,2.24893939792121e-16,99.66846404428888,99.89536764508934,OCT-H,60,60
0,facility,pytorch,2,1860,2010,100,10000,30,0.0,0.00010000000000000018,100,2,100.0,0,1.3275331290146994e-17,1.3983279681326365e-18,1.8964758985924278e-16,1.3983279681326366e-16,99.61068383436822,99.81943734657584,NN,60,30
0,facility,optimaltree,2,1860,2010,100,10000,30,0.0,0.00010000000000000018,100,2,100.0,0,1.3275331290146994e-17,-1.629679521166654e-21,1.8964758985924278e-16,1.3983279681326366e-16,99.50989839527497,99.80887247650445,OCT,60,30
0,facility,optimaltree,2,1860,2010,100,10000,30,0.0,0.00010000000000000018,100,2,100.0,0,1.3275331290146994e-17,7.505850993847946e-22,1.8964758985924278e-16,1.3963721790893297e-16,99.24474047200019,99.83484965156292,OCT-H,60,30
0,facility,pytorch,3,6480,6720,100,10000,80,0.0005,0.0005989600000000002,64,25,64.0,26,0.002044975650531347,0.0007229278041151469,0.0272451753277152,0.00563136560499704,99.37479604978923,99.83102578806655,NN,80,80
0,facility,optimaltree,3,6480,6720,100,10000,80,0.0005,0.0005989600000000002,66,25,66.0,25,0.0018570610379882633,0.0006410233009482521,0.0272451753277152,0.005453569575011706,99.11273894354416,99.76579252035944,OCT,80,80
0,facility,optimaltree,3,6480,6720,100,10000,80,0.0005,0.0005989600000000002,88,25,88.0,8,0.00016699560469475214,0.00022844063731157317,0.005458115350382692,0.005389553291125811,99.08598999418652,99.80279310808163,OCT-H,80,80
0,facility,pytorch,3,3280,3480,100,10000,40,0.0001,0.00020098000000000018,98,10,98.0,1,4.267080529666417e-05,6.328139133042939e-06,0.0042670805296562645,0.0006264836802485532,99.50117461298589,99.78695657270855,NN,80,40
0,facility,optimaltree,3,3280,3480,100,10000,40,0.0001,0.00020098000000000018,93,10,93.0,2,5.085797925448777e-05,4.583785077041822e-05,0.004412036029095068,0.0026487706970648502,99.01390529747353,99.63210681473596,OCT,80,40
0,facility,optimaltree,3,3280,3480,100,10000,40,0.0001,0.00020098000000000018,99,10,99.0,0,1.015246473105743e-16,6.2648485767561384e-06,3.4730332677973566e-16,0.0006264836802485532,99.56083087320694,99.78123527673614,OCT-H,80,40


==> data/benchmarks_old/portfolio/portfolio_general.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,good_turing,good_turing_smooth,n_correct,n_strategies,accuracy,n_infeas,avg_infeas,avg_subopt,max_infeas,max_subopt,avg_time_improv,max_time_improv,predictor,p
0,portfolio,pytorch,3,100,101,100,10000,100,0.0004,0.0004979800000000002,100,12,100.0,0,4.227729277772586e-15,1.7837794577619518e-08,1.8540724511240117e-14,1.8187003629033116e-06,87.00420522904008,98.5930067683655,NN,10
1,portfolio,optimaltree,3,100,101,100,10000,100,0.0004,0.0004979800000000002,100,12,100.0,0,5.888979206436185e-07,-1.1013584454882847e-09,5.888979164691799e-05,1.5282650185638113e-12,75.19664457240717,88.56905441684064,OCT,10
2,portfolio,optimaltree,3,100,101,100,10000,100,0.0004,0.0004979800000000002,100,12,100.0,0,5.888979206436185e-07,-1.1013584454882847e-09,5.888979164691799e-05,1.5282650185638113e-12,71.67074708255943,86.79848758679731,OCT-H,10
0,portfolio,pytorch,2,200,201,100,10000,200,0.0,0.00010000000000000018,100,2,100.0,0,9.849536045602114e-07,-1.6880309869126589e-09,7.529530091035985e-05,4.2120787564276604e-11,98.74528220284687,99.69342747509278,NN,20
1,portfolio,optimaltree,2,200,201,100,10000,200,0.0,0.00010000000000000018,100,2,100.0,0,9.849536045602114e-07,-1.6880309869126589e-09,7.529530091035985e-05,4.2120787564276604e-11,98.61534912642708,99.63828990536207,OCT,20
2,portfolio,optimaltree,2,200,201,100,10000,200,0.0,0.00010000000000000018,100,2,100.0,0,9.849536045602114e-07,-1.6880309869126589e-09,7.529530091035985e-05,4.2120787564276604e-11,98.4704352585273,99.58653706010323,OCT-H,20
0,portfolio,pytorch,3,300,301,100,10000,300,0.0002,0.0003019600000000002,100,14,100.0,0,9.263700917472254e-15,3.0236622073250607e-07,2.686739719592806e-14,1.0244947628152374e-05,96.14988563342615,98.70451549143313,NN,30
1,portfolio,optimaltree,3,300,301,100,10000,300,0.0002,0.0003019600000000002,100,14,100.0,0,9.21374088136412e-15,2.026455084670782e-07,2.686739719592806e-14,1.0244947628152374e-05,93.28410965419228,98.3559658248694,OCT,30
2,portfolio,optimaltree,3,300,301,100,10000,300,0.0002,0.0003019600000000002,100,14,100.0,0,9.133664464393032e-07,8.226282748101598e-08,9.133664371611692e-05,7.103303092805932e-06,95.28797700746073,98.75219418798642,OCT-H,30
0,portfolio,pytorch,2,400,401,100,10000,400,0.0,0.00010000000000000018,100,2,100.0,0,8.71525074330743e-15,-2.285352869631823e-09,3.019806626980335e-14,2.2367075854016232e-12,94.05140829356323,97.8475635066335,NN,40
1,portfolio,optimaltree,2,400,401,100,10000,400,0.0,0.00010000000000000018,100,2,100.0,0,8.71525074330743e-15,-2.285352869631823e-09,3.019806626980335e-14,2.2367075854016232e-12,93.83681852050596,98.51866404321952,OCT,40
2,portfolio,optimaltree,2,400,401,100,10000,400,0.0,0.00010000000000000018,100,2,100.0,0,8.71525074330743e-15,-2.285352869631823e-09,3.019806626980335e-14,2.2367075854016232e-12,93.90346415002244,97.95994123740759,OCT-H,40
0,portfolio,pytorch,3,500,501,100,10000,500,0.0,0.00010000000000000018,100,4,100.0,0,6.851414574780394e-07,-9.250240609331588e-10,6.851414393814041e-05,4.4236630996177625e-11,89.60487099644504,96.3431908883898,NN,50
0,portfolio,optimaltree,3,500,501,100,10000,500,0.0,0.00010000000000000018,100,4,100.0,0,6.851414574780394e-07,-9.250240609331588e-10,6.851414393814041e-05,4.4236630996177625e-11,86.28581146613342,94.0642489752582,OCT,50
0,portfolio,optimaltree,3,500,501,100,10000,500,0.0,0.00010000000000000018,100,4,100.0,0,6.851414574780394e-07,-9.250240609331588e-10,6.851414393814041e-05,4.4236630996177625e-11,86.10899445200869,93.35255381441607,OCT-H,50


==> data/benchmarks_old/transportation/transportation_detail.csv <==
,problem,learner,correct,infeas,subopt,time_improvement,n,m
0,transportation,pytorch,1,0.0,0.0,0.3780802292263611,20,20
1,transportation,pytorch,1,0.0,0.0,-0.5292143703118832,20,20
2,transportation,pytorch,1,4.440892098500626e-16,0.0,-1.2262969588550985,20,20
3,transportation,pytorch,1,0.0,0.0,-1.742397137745975,20,20
4,transportation,pytorch,1,0.0,0.0,-1.1213720316622693,20,20
5,transportation,pytorch,1,0.0,0.0,-0.5878057685286602,20,20
6,transportation,pytorch,1,0.0,0.0,-2.354122170012815,20,20
7,transportation,pytorch,1,0.0,0.0,0.1753581661891117,20,20
8,transportation,pytorch,1,0.0,0.0,-0.06482155863073569,20,20
9,transportation,pytorch,1,0.0,0.0,-2.2578697714532128,20,20
10,transportation,pytorch,1,0.0,0.0,-0.8788403288619646,20,20
11,transportation,pytorch,1,0.0,0.0,-2.1215469613259668,20,20
12,transportation,pytorch,1,0.0,0.0,-0.8769230769230769,20,20
13,transportation,pytorch,1,0.0,0.0,-2.215058416270013,20,20
14,transportation,pytorch,1,0.0,0.0,-0.8816362053959965,20,20
15,transportation,pytorch,1,0.0,0.0,-1.589041095890411,20,20
16,transportation,pytorch,1,0.0,0.0,-0.17033626901521215,20,20
17,transportation,pytorch,1,0.0,0.0,0.10323637853338796,20,20
18,transportation,pytorch,1,0.0,0.0,-2.206763698630137,20,20
19,transportation,pytorch,1,0.0,0.0,-1.177710843373494,20,20
20,transportation,pytorch,1,4.440892098500626e-16,0.0,-0.8765432098765431,20,20
21,transportation,pytorch,1,4.440892098500626e-16,0.0,-2.159913793103448,20,20
22,transportation,pytorch,1,0.0,0.0,-0.8465811965811967,20,20
23,transportation,pytorch,1,0.0,0.0,-1.5406555981268624,20,20
24,transportation,pytorch,1,0.0,0.0,-1.5131977498918219,20,20
25,transportation,pytorch,1,0.0,0.0,0.12426752879369574,20,20
26,transportation,pytorch,1,0.0,0.0,-0.5324595535531436,20,20
27,transportation,pytorch,1,0.0,0.0,-0.8781549173194081,20,20
28,transportation,pytorch,1,0.0,0.0,0.0803571428571429,20,20
29,transportation,pytorch,1,0.0,0.0,-0.9017094017094016,20,20
30,transportation,pytorch,1,0.0,0.0,-0.8637334472447671,20,20
31,transportation,pytorch,1,0.0,0.0,-1.1390728476821192,20,20
32,transportation,pytorch,1,0.0,0.0,-1.3585880327163151,20,20
33,transportation,pytorch,1,0.0,0.0,-0.8807775377969762,20,20
34,transportation,pytorch,1,0.0,0.0,-1.981818181818182,20,20
35,transportation,pytorch,1,0.0,0.0,-0.8489516474112109,20,20
36,transportation,pytorch,1,0.0,0.0,0.1749480445871906,20,20
37,transportation,pytorch,1,0.0,0.0,-0.6165791276547157,20,20
38,transportation,pytorch,1,0.0,0.0,-0.7660346914078258,20,20
39,transportation,pytorch,1,0.0,0.0,-1.0213861386138614,20,20
40,transportation,pytorch,1,0.0,0.0,-1.1764000000000001,20,20
41,transportation,pytorch,1,0.0,0.0,-0.555982905982906,20,20
42,transportation,pytorch,1,0.0,0.0,-1.9602704987320374,20,20
43,transportation,pytorch,1,0.0,0.0,-0.8612542955326461,20,20
44,transportation,pytorch,1,0.0,0.0,-0.8518041237113403,20,20
45,transportation,pytorch,1,0.0,0.0,-0.4623000761614624,20,20
46,transportation,pytorch,1,4.440892098500626e-16,0.0,0.11553378240457235,20,20
47,transportation,pytorch,1,0.0,0.0,-1.6151187904967603,20,20
48,transportation,pytorch,1,0.0,0.0,-1.4626865671641789,20,20
49,transportation,pytorch,1,0.0,0.0,-0.8396266440390328,20,20
50,transportation,pytorch,1,0.0,0.0,-2.093064091308165,20,20
51,transportation,pytorch,1,0.0,0.0,-0.8816644993498048,20,20
52,transportation,pytorch,1,0.0,0.0,-2.0531088082901556,20,20
53,transportation,pytorch,1,0.0,0.0,-1.23407917383821,20,20
54,transportation,pytorch,1,0.0,0.0,-0.17172100075815022,20,20
55,transportation,pytorch,1,0.0,0.0,-0.031208372978116072,20,20
56,transportation,pytorch,1,0.0,0.0,-0.8342588637334472,20,20
57,transportation,pytorch,1,0.0,0.0,-1.5753375977256576,20,20
58,transportation,pytorch,1,0.0,0.0,-0.8156662409535973,20,20
59,transportation,pytorch,1,0.0,0.0,-0.500418410041841,20,20
60,transportation,pytorch,1,0.0,0.0,-2.1194539249146755,20,20
61,transportation,pytorch,1,0.0,0.0,-0.8361558001693481,20,20
62,transportation,pytorch,1,0.0,0.0,-0.328747433264887,20,20
63,transportation,pytorch,1,0.0,0.0,-0.04514889529298749,20,20
64,transportation,pytorch,1,0.0,0.0,-0.8842060451255853,20,20
65,transportation,pytorch,1,0.0,0.0,-2.142109851787271,20,20
66,transportation,pytorch,1,0.0,0.0,-0.8975588491717523,20,20
67,transportation,pytorch,1,0.0,0.0,-0.857687420584498,20,20
68,transportation,pytorch,1,0.0,0.0,-2.019472090004327,20,20
69,transportation,pytorch,1,4.440892098500626e-16,0.0,-2.1623459413514663,20,20
70,transportation,pytorch,1,0.0,0.0,-1.2202072538860103,20,20
71,transportation,pytorch,1,0.0,0.0,-0.7516226741670273,20,20
72,transportation,pytorch,1,4.440892098500626e-16,0.0,-0.3411573320938879,20,20
73,transportation,pytorch,1,0.0,0.0,-0.8987889273356402,20,20
74,transportation,pytorch,1,0.0,0.0,-2.3522284725227176,20,20
75,transportation,pytorch,1,0.0,0.0,-0.8165060745705908,20,20
76,transportation,pytorch,1,0.0,0.0,-0.8996960486322187,20,20
77,transportation,pytorch,1,0.0,0.0,-2.196305841924399,20,20
78,transportation,pytorch,1,0.0,0.0,-0.8624946785866325,20,20
79,transportation,pytorch,1,0.0,0.0,-2.3465562336530077,20,20
80,transportation,pytorch,1,0.0,0.0,0.11900893582453287,20,20
81,transportation,pytorch,1,0.0,0.0,0.17604424947549113,20,20
82,transportation,pytorch,1,0.0,0.0,-2.2758620689655173,20,20
83,transportation,pytorch,1,0.0,0.0,-0.5782735918068764,20,20
84,transportation,pytorch,1,4.440892098500626e-16,0.0,-1.3591002044989775,20,20
85,transportation,pytorch,1,0.0,0.0,-1.4397641112047177,20,20
86,transportation,pytorch,1,0.0,0.0,-0.8987836663770634,20,20
87,transportation,pytorch,1,0.0,0.0,-0.5982142857142858,20,20
88,transportation,pytorch,1,0.0,0.0,-0.011384758364312297,20,20
89,transportation,pytorch,1,0.0,0.0,-2.075601374570447,20,20
90,transportation,pytorch,1,0.0,0.0,-0.826722338204593,20,20
91,transportation,pytorch,1,0.0,0.0,-1.567241379310345,20,20
92,transportation,pytorch,1,0.0,0.0,-1.3838120104438643,20,20
93,transportation,pytorch,1,0.0,0.0,-0.8344709897610922,20,20
94,transportation,pytorch,1,0.0,0.0,-2.094256904866287,20,20
95,transportation,pytorch,1,0.0,0.0,-0.8298684768773865,20,20
96,transportation,pytorch,1,0.0,0.0,0.05250189537528427,20,20
97,transportation,pytorch,1,0.0,0.0,-0.42471590909090917,20,20
98,transportation,pytorch,1,0.0,0.0,-0.8580617495711835,20,20
99,transportation,pytorch,1,0.0,0.0,-1.5929432013769365,20,20
0,transportation,optimaltree,1,0.0,0.0,-0.39802130898021315,20,20
1,transportation,optimaltree,1,0.0,0.0,0.06845493562231764,20,20
2,transportation,optimaltree,1,4.440892098500626e-16,0.0,-0.3383042181508309,20,20
3,transportation,optimaltree,1,0.0,0.0,-0.19397006114273663,20,20
4,transportation,optimaltree,1,0.0,0.0,-0.0941400465411466,20,20
5,transportation,optimaltree,1,0.0,0.0,-0.6687299893276415,20,20
6,transportation,optimaltree,1,0.0,0.0,0.1147762345679012,20,20
7,transportation,optimaltree,1,0.0,0.0,0.02651839178785287,20,20
8,transportation,optimaltree,1,0.0,0.0,-0.25948566610455304,20,20
9,transportation,optimaltree,1,0.0,0.0,0.031183708103521446,20,20
10,transportation,optimaltree,1,0.0,0.0,-0.28243470935130577,20,20
11,transportation,optimaltree,1,0.0,0.0,-0.14671960673095108,20,20
12,transportation,optimaltree,1,0.0,0.0,-0.7113641155386885,20,20
13,transportation,optimaltree,1,0.0,0.0,-0.17307288384793118,20,20
14,transportation,optimaltree,1,0.0,0.0,-0.6433476394849786,20,20
15,transportation,optimaltree,1,0.0,0.0,-0.012172088142707205,20,20
16,transportation,optimaltree,1,0.0,0.0,0.16616957818491696,20,20
17,transportation,optimaltree,1,0.0,0.0,-0.5830578512396694,20,20
18,transportation,optimaltree,1,0.0,0.0,-0.03601108033241007,20,20
19,transportation,optimaltree,1,0.0,0.0,-0.19167455061494798,20,20
20,transportation,optimaltree,1,4.440892098500626e-16,0.0,0.014966273187183798,20,20
21,transportation,optimaltree,1,4.440892098500626e-16,0.0,-0.12778730703259011,20,20
22,transportation,optimaltree,1,0.0,0.0,-0.06447425356988323,20,20
23,transportation,optimaltree,1,0.0,0.0,0.09775880469583775,20,20
24,transportation,optimaltree,1,0.0,0.0,-0.7585152838427947,20,20
25,transportation,optimaltree,1,0.0,0.0,0.05203570650990641,20,20
26,transportation,optimaltree,1,0.0,0.0,-0.03951965065502194,20,20
27,transportation,optimaltree,1,0.0,0.0,-0.5504121750158528,20,20
28,transportation,optimaltree,1,0.0,0.0,-0.685614224137931,20,20
29,transportation,optimaltree,1,0.0,0.0,-0.7840875480627034,20,20
30,transportation,optimaltree,1,0.0,0.0,-0.5354715955422669,20,20
31,transportation,optimaltree,1,0.0,0.0,-1.4474474474474475,20,20
32,transportation,optimaltree,1,0.0,0.0,-0.4309220738900963,20,20
33,transportation,optimaltree,1,0.0,0.0,-0.8602896801448401,20,20
34,transportation,optimaltree,1,0.0,0.0,-0.7341107871720116,20,20
35,transportation,optimaltree,1,0.0,0.0,-0.2785796766743649,20,20
36,transportation,optimaltree,1,0.0,0.0,-0.9350043719032353,20,20
37,transportation,optimaltree,1,0.0,0.0,-0.2882109004739337,20,20
38,transportation,optimaltree,1,0.0,0.0,-0.445684086905461,20,20
39,transportation,optimaltree,1,0.0,0.0,-0.8321616871704745,20,20
40,transportation,optimaltree,1,0.0,0.0,-0.34783904619970185,20,20
41,transportation,optimaltree,1,0.0,0.0,-0.6336336336336337,20,20
42,transportation,optimaltree,1,0.0,0.0,-0.6495150862068966,20,20
43,transportation,optimaltree,1,0.0,0.0,-0.3226939970717424,20,20
44,transportation,optimaltree,1,0.0,0.0,-1.2565845369583686,20,20
45,transportation,optimaltree,1,0.0,0.0,-0.2888321995464853,20,20
46,transportation,optimaltree,1,4.440892098500626e-16,0.0,-0.2500709622480841,20,20
47,transportation,optimaltree,1,0.0,0.0,-1.374153498871332,20,20
48,transportation,optimaltree,1,0.0,0.0,-1.132502831257078,20,20
49,transportation,optimaltree,1,0.0,0.0,-0.16482386217536638,20,20
50,transportation,optimaltree,1,0.0,0.0,-0.3115190997927155,20,20
51,transportation,optimaltree,1,0.0,0.0,-1.0677966101694913,20,20
52,transportation,optimaltree,1,0.0,0.0,-0.23873873873873874,20,20
53,transportation,optimaltree,1,0.0,0.0,-0.8344786375858979,20,20
54,transportation,optimaltree,1,0.0,0.0,-0.5492674518816432,20,20
55,transportation,optimaltree,1,0.0,0.0,-0.3462365591397849,20,20
56,transportation,optimaltree,1,0.0,0.0,-1.2690807799442898,20,20
57,transportation,optimaltree,1,0.0,0.0,-0.20631522611720632,20,20
58,transportation,optimaltree,1,0.0,0.0,-0.2767295597484276,20,20
59,transportation,optimaltree,1,0.0,0.0,-0.7402597402597402,20,20
60,transportation,optimaltree,1,0.0,0.0,-0.3609984399375974,20,20
61,transportation,optimaltree,1,0.0,0.0,-0.8350387596899225,20,20
62,transportation,optimaltree,1,0.0,0.0,-0.731585518102372,20,20
63,transportation,optimaltree,1,0.0,0.0,-0.358863495985176,20,20
64,transportation,optimaltree,1,0.0,0.0,-1.4524028160391795,20,20
65,transportation,optimaltree,1,0.0,0.0,-0.4004199160167967,20,20
66,transportation,optimaltree,1,0.0,0.0,-0.34765506807866875,20,20
67,transportation,optimaltree,1,0.0,0.0,-1.1864095500459135,20,20
68,transportation,optimaltree,1,0.0,0.0,-1.1147199046483909,20,20
69,transportation,optimaltree,1,4.440892098500626e-16,0.0,-0.008840075006697035,20,20
70,transportation,optimaltree,1,0.0,0.0,-0.17102828443034634,20,20
71,transportation,optimaltree,1,0.0,0.0,-1.3552183338494892,20,20
72,transportation,optimaltree,1,4.440892098500626e-16,0.0,-0.469471224072451,20,20
73,transportation,optimaltree,1,0.0,0.0,-1.2324386065105655,20,20
74,transportation,optimaltree,1,0.0,0.0,-0.30086705202312136,20,20
75,transportation,optimaltree,1,0.0,0.0,-0.3047619047619048,20,20
76,transportation,optimaltree,1,0.0,0.0,-1.1889994148624927,20,20
77,transportation,optimaltree,1,0.0,0.0,-0.3570319776466935,20,20
78,transportation,optimaltree,1,0.0,0.0,-0.904143475572047,20,20
79,transportation,optimaltree,1,0.0,0.0,-0.5399615490249932,20,20
80,transportation,optimaltree,1,0.0,0.0,-0.17393631255017383,20,20
81,transportation,optimaltree,1,0.0,0.0,-1.5725831520049738,20,20
82,transportation,optimaltree,1,0.0,0.0,-0.20010715242432364,20,20
83,transportation,optimaltree,1,0.0,0.0,-0.3379120879120878,20,20
84,transportation,optimaltree,1,4.440892098500626e-16,0.0,-1.1102479832685987,20,20
85,transportation,optimaltree,1,0.0,0.0,-0.3370281605751948,20,20
86,transportation,optimaltree,1,0.0,0.0,-0.9530256977065488,20,20
87,transportation,optimaltree,1,0.0,0.0,-0.27689125295508266,20,20
88,transportation,optimaltree,1,0.0,0.0,-0.33272283272283265,20,20
89,transportation,optimaltree,1,0.0,0.0,-1.5257797581158496,20,20
90,transportation,optimaltree,1,0.0,0.0,-0.5062479974367191,20,20
91,transportation,optimaltree,1,0.0,0.0,-0.8639370078740158,20,20
92,transportation,optimaltree,1,0.0,0.0,-0.7857142857142858,20,20
93,transportation,optimaltree,1,0.0,0.0,-0.3843967150979153,20,20
94,transportation,optimaltree,1,0.0,0.0,-1.140361630401471,20,20
95,transportation,optimaltree,1,0.0,0.0,-0.32686383240911887,20,20
96,transportation,optimaltree,1,0.0,0.0,-1.3108841366102775,20,20
97,transportation,optimaltree,1,0.0,0.0,-1.032238065716057,20,20
98,transportation,optimaltree,1,0.0,0.0,-0.6614220877458397,20,20
99,transportation,optimaltree,1,0.0,0.0,-1.6795272853667016,20,20
0,transportation,pytorch,1,0.0,0.0,0.5982711555959963,20,10
1,transportation,pytorch,1,0.0,0.0,0.6326319420489824,20,10
2,transportation,pytorch,1,0.0,0.0,0.635685210312076,20,10
3,transportation,pytorch,1,0.0,0.0,0.2538720538720539,20,10
4,transportation,pytorch,1,0.0,0.0,0.3304635761589404,20,10
5,transportation,pytorch,1,0.0,0.0,0.30942622950819676,20,10
6,transportation,pytorch,1,0.0,0.0,0.32916392363396973,20,10
7,transportation,pytorch,1,0.0,0.0,0.33135704874835314,20,10
8,transportation,pytorch,1,0.0,0.0,0.2748344370860927,20,10
9,transportation,pytorch,1,0.0,0.0,0.243885394828791,20,10
10,transportation,pytorch,1,0.0,0.0,0.35494433529796987,20,10
11,transportation,pytorch,1,0.0,0.0,0.7240174672489084,20,10
12,transportation,pytorch,1,0.0,0.0,0.6349500185116623,20,10
13,transportation,pytorch,1,0.0,0.0,0.29439252336448596,20,10
14,transportation,pytorch,1,0.0,0.0,-0.5986531986531987,20,10
15,transportation,pytorch,1,0.0,0.0,-0.5917431192660549,20,10
16,transportation,pytorch,1,0.0,0.0,0.2444143534190928,20,10
17,transportation,pytorch,1,0.0,0.0,0.24599303135888506,20,10
18,transportation,pytorch,1,0.0,0.0,0.346435709526982,20,10
19,transportation,pytorch,1,0.0,0.0,0.31480241125251174,20,10
20,transportation,pytorch,1,0.0,0.0,0.3198675496688742,20,10
21,transportation,pytorch,1,0.0,0.0,0.707871554418869,20,10
22,transportation,pytorch,1,0.0,0.0,0.18899963086009597,20,10
23,transportation,pytorch,1,0.0,0.0,-0.47756195579370386,20,10
24,transportation,pytorch,1,0.0,0.0,0.2656675749318801,20,10
25,transportation,pytorch,1,0.0,0.0,0.2588699080157687,20,10
26,transportation,pytorch,1,0.0,0.0,0.26445743989603643,20,10
27,transportation,pytorch,1,0.0,0.0,0.27278521351179097,20,10
28,transportation,pytorch,1,0.0,0.0,0.3510230179028133,20,10
29,transportation,pytorch,1,0.0,0.0,0.40543959519291584,20,10
30,transportation,pytorch,1,0.0,0.0,-0.6307692307692307,20,10
31,transportation,pytorch,1,0.0,0.0,0.3953811908736784,20,10
32,transportation,pytorch,1,0.0,0.0,0.5337759815242494,20,10
33,transportation,pytorch,1,0.0,0.0,0.17740817740817738,20,10
34,transportation,pytorch,1,0.0,0.0,0.2816519972918077,20,10
35,transportation,pytorch,1,0.0,0.0,0.6818046011353451,20,10
36,transportation,pytorch,1,0.0,0.0,0.713923337091319,20,10
37,transportation,pytorch,1,0.0,0.0,0.2491649966599866,20,10
38,transportation,pytorch,1,0.0,0.0,-0.5385135135135135,20,10
39,transportation,pytorch,1,0.0,0.0,-0.7289784572619875,20,10
40,transportation,pytorch,1,0.0,0.0,0.21756756756756757,20,10
41,transportation,pytorch,1,0.0,0.0,0.2280334728033473,20,10
42,transportation,pytorch,1,0.0,0.0,0.3451910408432147,20,10
43,transportation,pytorch,1,0.0,0.0,0.3195804195804196,20,10
44,transportation,pytorch,1,0.0,0.0,0.19930069930069927,20,10
45,transportation,pytorch,1,0.0,0.0,0.6753360607831678,20,10
46,transportation,pytorch,1,0.0,0.0,0.30645632486123286,20,10
47,transportation,pytorch,1,0.0,0.0,-0.7763801537386443,20,10
48,transportation,pytorch,1,0.0,0.0,-0.7112336319779462,20,10
49,transportation,pytorch,1,0.0,0.0,0.28431372549019607,20,10
50,transportation,pytorch,1,0.0,0.0,0.28940027894002784,20,10
51,transportation,pytorch,1,0.0,0.0,0.18419243986254297,20,10
52,transportation,pytorch,1,0.0,0.0,0.26195426195426197,20,10
53,transportation,pytorch,1,0.0,0.0,0.3529411764705882,20,10
54,transportation,pytorch,1,0.0,0.0,0.3622228620788943,20,10
55,transportation,pytorch,1,0.0,0.0,0.6278586278586278,20,10
56,transportation,pytorch,1,0.0,0.0,-0.4869039623908664,20,10
57,transportation,pytorch,1,0.0,0.0,0.28759528759528763,20,10
58,transportation,pytorch,1,0.0,0.0,0.3901345291479821,20,10
59,transportation,pytorch,1,0.0,0.0,0.3403214535290007,20,10
60,transportation,pytorch,1,0.0,0.0,0.3248199083169614,20,10
61,transportation,pytorch,1,0.0,0.0,0.2764823451032645,20,10
62,transportation,pytorch,1,0.0,0.0,0.3168384879725086,20,10
63,transportation,pytorch,1,0.0,0.0,0.3092425295343989,20,10
64,transportation,pytorch,1,0.0,0.0,0.3731632935957859,20,10
65,transportation,pytorch,1,0.0,0.0,0.23329871928002766,20,10
66,transportation,pytorch,1,0.0,0.0,0.32384823848238486,20,10
67,transportation,pytorch,1,0.0,0.0,0.5444015444015444,20,10
68,transportation,pytorch,1,0.0,0.0,-0.16745442268737332,20,10
69,transportation,pytorch,1,0.0,0.0,0.19307589880159792,20,10
70,transportation,pytorch,1,0.0,0.0,0.25136239782016345,20,10
71,transportation,pytorch,1,0.0,0.0,0.32058636073932445,20,10
72,transportation,pytorch,1,0.0,0.0,-0.5842391304347827,20,10
73,transportation,pytorch,1,0.0,0.0,0.3421426541631145,20,10
74,transportation,pytorch,1,0.0,0.0,0.7036500579374276,20,10
75,transportation,pytorch,1,0.0,0.0,0.32785808147174766,20,10
76,transportation,pytorch,1,0.0,0.0,0.3119513841998649,20,10
77,transportation,pytorch,1,0.0,0.0,0.3289290681502086,20,10
78,transportation,pytorch,1,0.0,0.0,0.3688630490956072,20,10
79,transportation,pytorch,1,0.0,0.0,0.35769230769230764,20,10
80,transportation,pytorch,1,0.0,0.0,-0.3348329048843188,20,10
81,transportation,pytorch,1,0.0,0.0,-0.18256130790190728,20,10
82,transportation,pytorch,1,0.0,0.0,0.7252525252525253,20,10
83,transportation,pytorch,1,0.0,0.0,0.34510869565217395,20,10
84,transportation,pytorch,1,0.0,0.0,0.3144654088050315,20,10
85,transportation,pytorch,1,0.0,0.0,0.33627717391304346,20,10
86,transportation,pytorch,1,0.0,0.0,0.37476099426386233,20,10
87,transportation,pytorch,1,0.0,0.0,0.32644628099173556,20,10
88,transportation,pytorch,1,0.0,0.0,-0.4530848329048842,20,10
89,transportation,pytorch,1,0.0,0.0,0.30811808118081185,20,10
90,transportation,pytorch,1,0.0,0.0,0.34928229665071775,20,10
91,transportation,pytorch,1,0.0,0.0,0.7187044061861687,20,10
92,transportation,pytorch,1,0.0,0.0,0.6498329001113999,20,10
93,transportation,pytorch,1,0.0,0.0,0.32614742698191934,20,10
94,transportation,pytorch,1,0.0,0.0,0.40281173594132025,20,10
95,transportation,pytorch,1,0.0,0.0,0.36070959264126146,20,10
96,transportation,pytorch,1,0.0,0.0,-0.582748948106592,20,10
97,transportation,pytorch,1,0.0,0.0,0.5171321623956233,20,10
98,transportation,pytorch,1,0.0,0.0,0.7310970580148475,20,10
99,transportation,pytorch,1,0.0,0.0,0.31833445265278715,20,10
0,transportation,optimaltree,1,0.0,0.0,-0.11305850407306828,20,10
1,transportation,optimaltree,1,0.0,0.0,0.619979402677652,20,10
2,transportation,optimaltree,1,0.0,0.0,0.638269282450954,20,10
3,transportation,optimaltree,1,0.0,0.0,0.6246688254342067,20,10
4,transportation,optimaltree,1,0.0,0.0,0.6225165562913908,20,10
5,transportation,optimaltree,1,0.0,0.0,0.25097218067603944,20,10
6,transportation,optimaltree,1,0.0,0.0,0.41959280023605783,20,10
7,transportation,optimaltree,1,0.0,0.0,0.6343547436652917,20,10
8,transportation,optimaltree,1,0.0,0.0,0.650042992261393,20,10
9,transportation,optimaltree,1,0.0,0.0,0.7031518624641834,20,10
10,transportation,optimaltree,1,0.0,0.0,0.6957415565345081,20,10
11,transportation,optimaltree,1,0.0,0.0,0.7116883116883117,20,10
12,transportation,optimaltree,1,0.0,0.0,0.6994323274574246,20,10
13,transportation,optimaltree,1,0.0,0.0,0.45344619105199513,20,10
14,transportation,optimaltree,1,0.0,0.0,0.4020483193277311,20,10
15,transportation,optimaltree,1,0.0,0.0,0.7001187648456058,20,10
16,transportation,optimaltree,1,0.0,0.0,0.697214734950584,20,10
17,transportation,optimaltree,1,0.0,0.0,0.7064995628096764,20,10
18,transportation,optimaltree,1,0.0,0.0,0.6999109528049867,20,10
19,transportation,optimaltree,1,0.0,0.0,0.7069876688197299,20,10
20,transportation,optimaltree,1,0.0,0.0,0.6996476805637111,20,10
21,transportation,optimaltree,1,0.0,0.0,0.34883720930232553,20,10
22,transportation,optimaltree,1,0.0,0.0,0.36814921090387376,20,10
23,transportation,optimaltree,1,0.0,0.0,0.7007826610475617,20,10
24,transportation,optimaltree,1,0.0,0.0,0.6923986986098787,20,10
25,transportation,optimaltree,1,0.0,0.0,0.7091227047508015,20,10
26,transportation,optimaltree,1,0.0,0.0,0.6962589073634204,20,10
27,transportation,optimaltree,1,0.0,0.0,0.7326923076923078,20,10
28,transportation,optimaltree,1,0.0,0.0,0.6178217821782178,20,10
29,transportation,optimaltree,1,0.0,0.0,0.11805555555555558,20,10
30,transportation,optimaltree,1,0.0,0.0,0.2505380972879897,20,10
31,transportation,optimaltree,1,0.0,0.0,0.5626924769027717,20,10
32,transportation,optimaltree,1,0.0,0.0,0.5721784776902887,20,10
33,transportation,optimaltree,1,0.0,0.0,0.2890829694323144,20,10
34,transportation,optimaltree,1,0.0,0.0,0.48975044563279857,20,10
35,transportation,optimaltree,1,0.0,0.0,0.5335352661185634,20,10
36,transportation,optimaltree,1,0.0,0.0,0.5305425032037591,20,10
37,transportation,optimaltree,1,0.0,0.0,0.022727272727272707,20,10
38,transportation,optimaltree,1,0.0,0.0,0.19538188277087032,20,10
39,transportation,optimaltree,1,0.0,0.0,0.5325077399380804,20,10
40,transportation,optimaltree,1,0.0,0.0,0.5350177304964538,20,10
41,transportation,optimaltree,1,0.0,0.0,0.572544184134813,20,10
42,transportation,optimaltree,1,0.0,0.0,0.5853269537480064,20,10
43,transportation,optimaltree,1,0.0,0.0,0.6194000779119595,20,10
44,transportation,optimaltree,1,0.0,0.0,0.5820446735395188,20,10
45,transportation,optimaltree,1,0.0,0.0,0.5758500435919791,20,10
46,transportation,optimaltree,1,0.0,0.0,0.008718395815169977,20,10
47,transportation,optimaltree,1,0.0,0.0,0.016652059596844904,20,10
48,transportation,optimaltree,1,0.0,0.0,0.5804225959465287,20,10
49,transportation,optimaltree,1,0.0,0.0,0.6276310753922694,20,10
50,transportation,optimaltree,1,0.0,0.0,0.5699779249448124,20,10
51,transportation,optimaltree,1,0.0,0.0,0.5703831252690487,20,10
52,transportation,optimaltree,1,0.0,0.0,0.5843603909902253,20,10
53,transportation,optimaltree,1,0.0,0.0,0.574106364428945,20,10
54,transportation,optimaltree,1,0.0,0.0,0.052854122621564525,20,10
55,transportation,optimaltree,1,0.0,0.0,0.19948074426655127,20,10
56,transportation,optimaltree,1,0.0,0.0,0.5425138632162662,20,10
57,transportation,optimaltree,1,0.0,0.0,0.6066219944816713,20,10
58,transportation,optimaltree,1,0.0,0.0,0.5681818181818181,20,10
59,transportation,optimaltree,1,0.0,0.0,0.6095505617977528,20,10
60,transportation,optimaltree,1,0.0,0.0,0.5648854961832062,20,10
61,transportation,optimaltree,1,0.0,0.0,0.5427917620137299,20,10
62,transportation,optimaltree,1,0.0,0.0,-0.04178403755868554,20,10
63,transportation,optimaltree,1,0.0,0.0,0.19783325482807346,20,10
64,transportation,optimaltree,1,0.0,0.0,0.5407271053842614,20,10
65,transportation,optimaltree,1,0.0,0.0,0.2424931756141947,20,10
66,transportation,optimaltree,1,0.0,0.0,0.44506778868630203,20,10
67,transportation,optimaltree,1,0.0,0.0,0.5617128463476071,20,10
68,transportation,optimaltree,1,0.0,0.0,0.512972234865726,20,10
69,transportation,optimaltree,1,0.0,0.0,0.5268225584594223,20,10
70,transportation,optimaltree,1,0.0,0.0,0.10134357005758154,20,10
71,transportation,optimaltree,1,0.0,0.0,0.22161709258483453,20,10
72,transportation,optimaltree,1,0.0,0.0,0.6088755171116962,20,10
73,transportation,optimaltree,1,0.0,0.0,0.536541889483066,20,10
74,transportation,optimaltree,1,0.0,0.0,0.5306302335830763,20,10
75,transportation,optimaltree,1,0.0,0.0,0.5489841986455982,20,10
76,transportation,optimaltree,1,0.0,0.0,0.5600539811066128,20,10
77,transportation,optimaltree,1,0.0,0.0,0.5504828797190517,20,10
78,transportation,optimaltree,1,0.0,0.0,0.016710642040457357,20,10
79,transportation,optimaltree,1,0.0,0.0,0.242,20,10
80,transportation,optimaltree,1,0.0,0.0,0.5754509458864936,20,10
81,transportation,optimaltree,1,0.0,0.0,0.5388170055452866,20,10
82,transportation,optimaltree,1,0.0,0.0,0.5520403484640073,20,10
83,transportation,optimaltree,1,0.0,0.0,0.5362453531598512,20,10
84,transportation,optimaltree,1,0.0,0.0,0.7388079470198676,20,10
85,transportation,optimaltree,1,0.0,0.0,0.6047928513403737,20,10
86,transportation,optimaltree,1,0.0,0.0,-1.089517625231911,20,10
87,transportation,optimaltree,1,0.0,0.0,0.1453667105841019,20,10
88,transportation,optimaltree,1,0.0,0.0,0.5193423597678917,20,10
89,transportation,optimaltree,1,0.0,0.0,0.46073298429319376,20,10
90,transportation,optimaltree,1,0.0,0.0,0.5700164744645799,20,10
91,transportation,optimaltree,1,0.0,0.0,0.5318100358422939,20,10
92,transportation,optimaltree,1,0.0,0.0,-0.13718070009460748,20,10
93,transportation,optimaltree,1,0.0,0.0,0.15675165250236067,20,10
94,transportation,optimaltree,1,0.0,0.0,0.5281264528126453,20,10
95,transportation,optimaltree,1,0.0,0.0,0.5372388737511353,20,10
96,transportation,optimaltree,1,0.0,0.0,0.5654044750430293,20,10
97,transportation,optimaltree,1,0.0,0.0,0.5927469779074614,20,10
98,transportation,optimaltree,1,0.0,0.0,0.4884072580645161,20,10
99,transportation,optimaltree,1,0.0,0.0,0.5202702702702703,20,10
0,transportation,pytorch,1,0.0,0.0,0.13059105431309903,20,40
1,transportation,pytorch,1,0.0,0.0,-1.277111111111111,20,40
2,transportation,pytorch,1,0.0,0.0,-0.21938088829071334,20,40
3,transportation,pytorch,1,0.0,0.0,-1.4544638851502918,20,40
4,transportation,pytorch,1,0.0,0.0,-0.563461967432523,20,40
5,transportation,pytorch,1,0.0,0.0,-1.0424624513257927,20,40
6,transportation,pytorch,1,0.0,0.0,-0.025657071339173942,20,40
7,transportation,pytorch,1,0.0,0.0,0.010532615200478768,20,40
8,transportation,pytorch,1,0.0,0.0,-0.6107730448501238,20,40
9,transportation,pytorch,1,0.0,0.0,-0.8385941347660621,20,40
10,transportation,pytorch,1,0.0,0.0,-0.6140894993354009,20,40
11,transportation,pytorch,1,0.0,0.0,-1.746434231378764,20,40
12,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.7744039586144849,20,40
13,transportation,pytorch,1,0.0,0.0,-0.8926981300089047,20,40
14,transportation,pytorch,1,0.0,0.0,0.2720169661792611,20,40
15,transportation,pytorch,1,0.0,0.0,-0.46490654816363874,20,40
16,transportation,pytorch,1,0.0,0.0,-0.9792595896520964,20,40
17,transportation,pytorch,1,0.0,0.0,-1.5559930008748908,20,40
18,transportation,pytorch,1,0.0,0.0,-0.5210667861945315,20,40
19,transportation,pytorch,1,0.0,0.0,-1.3062722419928825,20,40
20,transportation,pytorch,1,0.0,0.0,-0.5103650292924742,20,40
21,transportation,pytorch,1,0.0,0.0,-1.9500783523617642,20,40
22,transportation,pytorch,1,1.7763568394002505e-15,0.0,0.14521534069753006,20,40
23,transportation,pytorch,1,0.0,0.0,-0.27410231185440237,20,40
24,transportation,pytorch,1,0.0,0.0,-0.2644483362521892,20,40
25,transportation,pytorch,1,0.0,0.0,-1.3487484089944846,20,40
26,transportation,pytorch,1,0.0,0.0,-0.6156575737414061,20,40
27,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.7418664383561644,20,40
28,transportation,pytorch,1,0.0,0.0,-0.5510746731664082,20,40
29,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.38856806128461985,20,40
30,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.07438463619150659,20,40
31,transportation,pytorch,1,8.881784197001252e-16,0.0,-1.457303370786517,20,40
32,transportation,pytorch,1,0.0,0.0,-0.6578177727784027,20,40
33,transportation,pytorch,1,0.0,0.0,-1.3562415502478595,20,40
34,transportation,pytorch,1,0.0,0.0,-0.3651330626973388,20,40
35,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.3746071653048397,20,40
36,transportation,pytorch,1,0.0,0.0,-1.5510020265705924,20,40
37,transportation,pytorch,1,8.881784197001252e-16,0.0,0.23905723905723908,20,40
38,transportation,pytorch,1,0.0,0.0,-0.1840678437369665,20,40
39,transportation,pytorch,1,0.0,0.0,-0.25612514134941566,20,40
40,transportation,pytorch,1,0.0,0.0,-0.292374457532548,20,40
41,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.08208107084227811,20,40
42,transportation,pytorch,1,0.0,0.0,-0.8209090909090908,20,40
43,transportation,pytorch,1,0.0,0.0,-0.3918376449598573,20,40
44,transportation,pytorch,1,0.0,0.0,-0.9548656979304271,20,40
45,transportation,pytorch,1,0.0,0.0,-1.2018389773491815,20,40
46,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.823437149899171,20,40
47,transportation,pytorch,1,0.0,0.0,-0.42409203699526277,20,40
48,transportation,pytorch,1,0.0,0.0,0.18654613759098382,20,40
49,transportation,pytorch,1,0.0,0.0,-0.24237348965187233,20,40
50,transportation,pytorch,1,0.0,0.0,-0.6377358490566039,20,40
51,transportation,pytorch,1,0.0,0.0,-0.606364428945074,20,40
52,transportation,pytorch,1,0.0,0.0,-0.5261780104712042,20,40
53,transportation,pytorch,1,8.881784197001252e-16,0.0,-1.6176470588235294,20,40
54,transportation,pytorch,1,0.0,0.0,-0.30640732265446213,20,40
55,transportation,pytorch,1,0.0,0.0,-0.2859657947686116,20,40
56,transportation,pytorch,1,0.0,0.0,0.26423770781747435,20,40
57,transportation,pytorch,1,8.881784197001252e-16,0.0,-1.3467865760035096,20,40
58,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.641614629794826,20,40
59,transportation,pytorch,1,0.0,0.0,-0.7404103479036575,20,40
60,transportation,pytorch,1,0.0,0.0,-0.565901934322987,20,40
61,transportation,pytorch,1,0.0,0.0,-0.7434519811954332,20,40
62,transportation,pytorch,1,0.0,0.0,0.012516235683079469,20,40
63,transportation,pytorch,1,4.440892098500626e-16,0.0,-0.008601062484189237,20,40
64,transportation,pytorch,1,0.0,0.0,-0.5844096986177203,20,40
65,transportation,pytorch,1,0.0,0.0,-1.0071764969724155,20,40
66,transportation,pytorch,1,4.440892098500626e-16,0.0,-0.86002722323049,20,40
67,transportation,pytorch,1,8.881784197001252e-16,0.0,-1.0311258278145696,20,40
68,transportation,pytorch,1,0.0,0.0,-0.8564113980409618,20,40
69,transportation,pytorch,1,0.0,0.0,-1.3210015790660954,20,40
70,transportation,pytorch,1,0.0,0.0,-0.26222587076345727,20,40
71,transportation,pytorch,1,0.0,0.0,-0.10470347648261757,20,40
72,transportation,pytorch,1,0.0,0.0,-0.23250478011472286,20,40
73,transportation,pytorch,1,0.0,0.0,-0.2801058667842964,20,40
74,transportation,pytorch,1,0.0,0.0,-1.2025786713286712,20,40
75,transportation,pytorch,1,0.0,0.0,-1.4239327883742052,20,40
76,transportation,pytorch,1,0.0,0.0,-0.31390728476821184,20,40
77,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.22231493622601017,20,40
78,transportation,pytorch,1,0.0,0.0,-0.6447922937989163,20,40
79,transportation,pytorch,1,0.0,0.0,-1.1188983430362742,20,40
80,transportation,pytorch,1,0.0,0.0,-0.5910112359550561,20,40
81,transportation,pytorch,1,0.0,0.0,-0.8058010423748017,20,40
82,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.28008066323101044,20,40
83,transportation,pytorch,1,8.881784197001252e-16,0.0,-1.2730359972832237,20,40
84,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.5320569902048085,20,40
85,transportation,pytorch,1,0.0,0.0,-0.3188459177409453,20,40
86,transportation,pytorch,1,0.0,0.0,-0.2990457479651978,20,40
87,transportation,pytorch,1,0.0,0.0,-0.8403829029385574,20,40
88,transportation,pytorch,1,0.0,0.0,-0.7922202965530523,20,40
89,transportation,pytorch,1,0.0,0.0,-0.5348478164975738,20,40
90,transportation,pytorch,1,8.881784197001252e-16,0.0,-1.0597680642283676,20,40
91,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.8698211455739189,20,40
92,transportation,pytorch,1,0.0,0.0,-0.08670181605155247,20,40
93,transportation,pytorch,1,0.0,0.0,-0.124084084084084,20,40
94,transportation,pytorch,1,0.0,0.0,-1.0961278703286808,20,40
95,transportation,pytorch,1,0.0,0.0,-0.908716540837337,20,40
96,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.9500976350618355,20,40
97,transportation,pytorch,1,0.0,0.0,-0.35950866418074146,20,40
98,transportation,pytorch,1,0.0,0.0,-1.1488608714886088,20,40
99,transportation,pytorch,1,0.0,0.0,0.22907541138865872,20,40
0,transportation,optimaltree,1,0.0,0.0,0.3077255444175596,20,40
1,transportation,optimaltree,1,0.0,0.0,-0.07372336827866088,20,40
2,transportation,optimaltree,1,0.0,0.0,0.49746459171183777,20,40
3,transportation,optimaltree,1,0.0,0.0,-0.0191045928213045,20,40
4,transportation,optimaltree,1,0.0,0.0,0.3058125741399763,20,40
5,transportation,optimaltree,1,0.0,0.0,-0.21188169301376858,20,40
6,transportation,optimaltree,1,0.0,0.0,0.44644586480728254,20,40
7,transportation,optimaltree,1,0.0,0.0,-0.10481138468488815,20,40
8,transportation,optimaltree,1,0.0,0.0,0.3609035471957399,20,40
9,transportation,optimaltree,1,0.0,0.0,0.18186103516545682,20,40
10,transportation,optimaltree,1,0.0,0.0,0.5088726513569937,20,40
11,transportation,optimaltree,1,0.0,0.0,-0.10431841831425603,20,40
12,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.3374800273910066,20,40
13,transportation,optimaltree,1,0.0,0.0,-0.13795871559633022,20,40
14,transportation,optimaltree,1,0.0,0.0,0.2738155241935484,20,40
15,transportation,optimaltree,1,0.0,0.0,0.09099153567110041,20,40
16,transportation,optimaltree,1,0.0,0.0,0.29691532505837537,20,40
17,transportation,optimaltree,1,0.0,0.0,0.027748872702046512,20,40
18,transportation,optimaltree,1,0.0,0.0,0.11137800252844499,20,40
19,transportation,optimaltree,1,0.0,0.0,-0.07819087773093147,20,40
20,transportation,optimaltree,1,0.0,0.0,0.27954805128856164,20,40
21,transportation,optimaltree,1,0.0,0.0,-0.07279593697095965,20,40
22,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.09095567512170122,20,40
23,transportation,optimaltree,1,0.0,0.0,-0.0074378045652732094,20,40
24,transportation,optimaltree,1,0.0,0.0,0.3550194374571233,20,40
25,transportation,optimaltree,1,0.0,0.0,-0.01155725008936015,20,40
26,transportation,optimaltree,1,0.0,0.0,0.2761560320330664,20,40
27,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.1353901070882203,20,40
28,transportation,optimaltree,1,0.0,0.0,0.09682988072818577,20,40
29,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.3086751849361129,20,40
30,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.06630470549522871,20,40
31,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.2856908434525762,20,40
32,transportation,optimaltree,1,0.0,0.0,-0.1587088096839273,20,40
33,transportation,optimaltree,1,0.0,0.0,-0.3351242444593687,20,40
34,transportation,optimaltree,1,0.0,0.0,0.05814536340852128,20,40
35,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.23265110329389183,20,40
36,transportation,optimaltree,1,0.0,0.0,0.13460663938153705,20,40
37,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.360128617363344,20,40
38,transportation,optimaltree,1,0.0,0.0,0.08383040464291469,20,40
39,transportation,optimaltree,1,0.0,0.0,-0.5110183639398997,20,40
40,transportation,optimaltree,1,0.0,0.0,0.08900770561409022,20,40
41,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.5041736227045075,20,40
42,transportation,optimaltree,1,0.0,0.0,-0.06291919514532096,20,40
43,transportation,optimaltree,1,0.0,0.0,-0.4468187660668381,20,40
44,transportation,optimaltree,1,0.0,0.0,0.06532828698370907,20,40
45,transportation,optimaltree,1,0.0,0.0,-0.30545876887340295,20,40
46,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.252013422818792,20,40
47,transportation,optimaltree,1,0.0,0.0,-0.07834315854793661,20,40
48,transportation,optimaltree,1,0.0,0.0,-0.7946577629382303,20,40
49,transportation,optimaltree,1,0.0,0.0,-0.23909045310148813,20,40
50,transportation,optimaltree,1,0.0,0.0,-0.6048053024026512,20,40
51,transportation,optimaltree,1,0.0,0.0,0.05678180286436396,20,40
52,transportation,optimaltree,1,0.0,0.0,-0.738664468260511,20,40
53,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.06088104273222239,20,40
54,transportation,optimaltree,1,0.0,0.0,-0.5102136285669734,20,40
55,transportation,optimaltree,1,0.0,0.0,0.1263173972811975,20,40
56,transportation,optimaltree,1,0.0,0.0,-0.4935514312676943,20,40
57,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.08469107920632357,20,40
58,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.22833193629505444,20,40
59,transportation,optimaltree,1,0.0,0.0,0.025719120135363815,20,40
60,transportation,optimaltree,1,0.0,0.0,-0.5200680272108844,20,40
61,transportation,optimaltree,1,0.0,0.0,-0.10146797870624291,20,40
62,transportation,optimaltree,1,0.0,0.0,-0.6447684391080617,20,40
63,transportation,optimaltree,1,4.440892098500626e-16,0.0,-0.23964046313223641,20,40
64,transportation,optimaltree,1,0.0,0.0,0.017315329626687803,20,40
65,transportation,optimaltree,1,0.0,0.0,0.06512845688103419,20,40
66,transportation,optimaltree,1,4.440892098500626e-16,0.0,-0.5040268456375838,20,40
67,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.07796610169491525,20,40
68,transportation,optimaltree,1,0.0,0.0,-0.4287607687210073,20,40
69,transportation,optimaltree,1,0.0,0.0,0.07081403044341494,20,40
70,transportation,optimaltree,1,0.0,0.0,-0.2970198675496689,20,40
71,transportation,optimaltree,1,0.0,0.0,-0.10116542570411147,20,40
72,transportation,optimaltree,1,0.0,0.0,-0.4335652750165673,20,40
73,transportation,optimaltree,1,0.0,0.0,0.04342039594077529,20,40
74,transportation,optimaltree,1,0.0,0.0,-0.2404701397712834,20,40
75,transportation,optimaltree,1,0.0,0.0,0.10111642743221694,20,40
76,transportation,optimaltree,1,0.0,0.0,-0.4508480158076733,20,40
77,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.09386912325285901,20,40
78,transportation,optimaltree,1,0.0,0.0,-0.30311052283256124,20,40
79,transportation,optimaltree,1,0.0,0.0,-0.3233372424191656,20,40
80,transportation,optimaltree,1,0.0,0.0,0.06201163757273487,20,40
81,transportation,optimaltree,1,0.0,0.0,-0.4166400511018844,20,40
82,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.04748417194268573,20,40
83,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.34200867534200863,20,40
84,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.23002536461636014,20,40
85,transportation,optimaltree,1,0.0,0.0,-0.21688034188034178,20,40
86,transportation,optimaltree,1,0.0,0.0,-0.08115140673280208,20,40
87,transportation,optimaltree,1,0.0,0.0,-0.31282833418064726,20,40
88,transportation,optimaltree,1,0.0,0.0,0.026756430174348367,20,40
89,transportation,optimaltree,1,0.0,0.0,-0.3630540166204985,20,40
90,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.11429953248428182,20,40
91,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.3841059602649006,20,40
92,transportation,optimaltree,1,0.0,0.0,0.080553295362083,20,40
93,transportation,optimaltree,1,0.0,0.0,-0.3162379157791251,20,40
94,transportation,optimaltree,1,0.0,0.0,0.04406779661016946,20,40
95,transportation,optimaltree,1,0.0,0.0,-0.3958504857566276,20,40
96,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.2854233836755473,20,40
97,transportation,optimaltree,1,0.0,0.0,-0.777321000342583,20,40
98,transportation,optimaltree,1,0.0,0.0,-0.13604025681068888,20,40
99,transportation,optimaltree,1,0.0,0.0,-0.3203703703703704,20,40
0,transportation,pytorch,1,0.0,0.0,-0.15756630265210614,40,40
1,transportation,pytorch,1,0.0,0.0,-0.2661498708010337,40,40
2,transportation,pytorch,1,0.0,0.0,-0.548907388137357,40,40
3,transportation,pytorch,1,0.0,0.0,0.08470568364158437,40,40
4,transportation,pytorch,1,0.0,0.0,-0.06313917296576266,40,40
5,transportation,pytorch,1,0.0,0.0,-0.5364247496227192,40,40
6,transportation,pytorch,1,0.0,0.0,-0.7818763919821827,40,40
7,transportation,pytorch,1,0.0,0.0,-0.3022874327895744,40,40
8,transportation,pytorch,1,0.0,0.0,-0.1538600942370425,40,40
9,transportation,pytorch,1,0.0,0.0,-0.9277932960893855,40,40
10,transportation,pytorch,1,0.0,0.0,-0.713768115942029,40,40
11,transportation,pytorch,1,0.0,0.0,-0.2386941396842388,40,40
12,transportation,pytorch,1,0.0,0.0,-0.31441249884441147,40,40
13,transportation,pytorch,1,0.0,0.0,-0.9711578654033719,40,40
14,transportation,pytorch,1,0.0,0.0,-0.7709030100334449,40,40
15,transportation,pytorch,1,0.0,0.0,-0.5764475582114157,40,40
16,transportation,pytorch,1,0.0,0.0,-0.3059879143014099,40,40
17,transportation,pytorch,1,0.0,0.0,-0.6031898309149779,40,40
18,transportation,pytorch,1,0.0,0.0,-0.6935398464389728,40,40
19,transportation,pytorch,1,0.0,0.0,-0.38309726156751656,40,40
20,transportation,pytorch,1,0.0,0.0,-0.40839452452180214,40,40
21,transportation,pytorch,1,0.0,0.0,-0.6511269774604509,40,40
22,transportation,pytorch,1,0.0,0.0,-1.005185704274702,40,40
23,transportation,pytorch,1,0.0,0.0,-0.3885512111040552,40,40
24,transportation,pytorch,1,0.0,0.0,-0.2727573651108903,40,40
25,transportation,pytorch,1,0.0,0.0,-0.5147201105736006,40,40
26,transportation,pytorch,1,0.0,0.0,-0.7240813233994192,40,40
27,transportation,pytorch,1,0.0,0.0,-0.1459152867990119,40,40
28,transportation,pytorch,1,0.0,0.0,-0.5098718068681576,40,40
29,transportation,pytorch,1,0.0,0.0,-1.052859739896518,40,40
30,transportation,pytorch,1,0.0,0.0,-0.7793479781726598,40,40
31,transportation,pytorch,1,0.0,0.0,-0.3664705882352941,40,40
32,transportation,pytorch,1,0.0,0.0,-0.22717822717822722,40,40
33,transportation,pytorch,1,0.0,0.0,-0.8593203747727591,40,40
34,transportation,pytorch,1,0.0,0.0,-0.5147449336128582,40,40
35,transportation,pytorch,1,0.0,0.0,-0.9540692007797271,40,40
36,transportation,pytorch,1,0.0,0.0,0.056525205989191085,40,40
37,transportation,pytorch,1,0.0,0.0,-1.0273839310536559,40,40
38,transportation,pytorch,1,0.0,0.0,-0.8300390434358222,40,40
39,transportation,pytorch,1,0.0,0.0,-0.37303877366997296,40,40
40,transportation,pytorch,1,0.0,0.0,-0.3275720164609053,40,40
41,transportation,pytorch,1,0.0,0.0,-0.5345233153452331,40,40
42,transportation,pytorch,1,0.0,0.0,-0.6679950529064176,40,40
43,transportation,pytorch,1,0.0,0.0,-0.3145519077196095,40,40
44,transportation,pytorch,1,0.0,0.0,-0.48614775725593673,40,40
45,transportation,pytorch,1,0.0,0.0,-0.3133634918694217,40,40
46,transportation,pytorch,1,0.0,0.0,-0.6785028790786949,40,40
47,transportation,pytorch,1,0.0,0.0,-0.051690391459074725,40,40
48,transportation,pytorch,1,0.0,0.0,-0.21855331569825776,40,40
49,transportation,pytorch,1,0.0,0.0,-0.8066031219781737,40,40
50,transportation,pytorch,1,0.0,0.0,-0.4962332589285714,40,40
51,transportation,pytorch,1,0.0,0.0,-0.35783109767617605,40,40
52,transportation,pytorch,1,0.0,0.0,-0.265631813028691,40,40
53,transportation,pytorch,1,0.0,0.0,-0.9772411878989731,40,40
54,transportation,pytorch,1,0.0,0.0,-0.5264206209724662,40,40
55,transportation,pytorch,1,0.0,0.0,-0.45919117647058827,40,40
56,transportation,pytorch,1,0.0,0.0,-0.9525329632199862,40,40
57,transportation,pytorch,1,0.0,0.0,-1.444305901911887,40,40
58,transportation,pytorch,1,0.0,0.0,-0.7883111537933873,40,40
59,transportation,pytorch,1,0.0,0.0,-0.1730423620025674,40,40
60,transportation,pytorch,1,0.0,0.0,-0.3141511176796601,40,40
61,transportation,pytorch,1,0.0,0.0,-1.037649589888396,40,40
62,transportation,pytorch,1,0.0,0.0,-0.5885475919605612,40,40
63,transportation,pytorch,1,0.0,0.0,-0.12038119212442688,40,40
64,transportation,pytorch,1,0.0,0.0,-0.40137236962488565,40,40
65,transportation,pytorch,1,0.0,0.0,-0.9125683060109289,40,40
66,transportation,pytorch,1,0.0,0.0,-0.7378313253012048,40,40
67,transportation,pytorch,1,0.0,0.0,-0.19788942846469926,40,40
68,transportation,pytorch,1,0.0,0.0,-0.4008752735229759,40,40
69,transportation,pytorch,1,0.0,0.0,-0.9730543017371085,40,40
70,transportation,pytorch,1,0.0,0.0,-0.09564706745944362,40,40
71,transportation,pytorch,1,0.0,0.0,-0.8173925027563396,40,40
72,transportation,pytorch,1,0.0,0.0,-0.17954583968818838,40,40
73,transportation,pytorch,1,0.0,0.0,-0.8081672576109549,40,40
74,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.0435865504358657,40,40
75,transportation,pytorch,1,0.0,0.0,-0.247023010117289,40,40
76,transportation,pytorch,1,0.0,0.0,-0.18022207459428685,40,40
77,transportation,pytorch,1,0.0,0.0,-1.212377128616918,40,40
78,transportation,pytorch,1,0.0,0.0,-1.0200194633671624,40,40
79,transportation,pytorch,1,0.0,0.0,-0.28134642356241235,40,40
80,transportation,pytorch,1,0.0,0.0,-0.09702391192155524,40,40
81,transportation,pytorch,1,0.0,0.0,-0.39597193110361806,40,40
82,transportation,pytorch,1,0.0,0.0,-0.0029732408325073845,40,40
83,transportation,pytorch,1,0.0,0.0,-0.8693911362695015,40,40
84,transportation,pytorch,1,0.0,0.0,-1.2420909708078751,40,40
85,transportation,pytorch,1,0.0,0.0,0.008180147058823528,40,40
86,transportation,pytorch,1,0.0,0.0,-0.436983375127705,40,40
87,transportation,pytorch,1,0.0,0.0,-0.7062995912478962,40,40
88,transportation,pytorch,1,0.0,0.0,-0.8339032088374541,40,40
89,transportation,pytorch,1,0.0,0.0,-1.0366086009798585,40,40
90,transportation,pytorch,1,0.0,0.0,-1.1613796924781825,40,40
91,transportation,pytorch,1,0.0,0.0,-0.7449431975616514,40,40
92,transportation,pytorch,1,0.0,0.0,-1.0858008538768766,40,40
93,transportation,pytorch,1,0.0,0.0,-0.29121174154286744,40,40
94,transportation,pytorch,1,0.0,0.0,-0.1744327039667417,40,40
95,transportation,pytorch,1,0.0,0.0,-0.7482843810046664,40,40
96,transportation,pytorch,1,0.0,0.0,-1.0052733832917014,40,40
97,transportation,pytorch,1,0.0,0.0,-0.3601546029515108,40,40
98,transportation,pytorch,1,0.0,0.0,-0.19018860912385027,40,40
99,transportation,pytorch,1,0.0,0.0,-0.8455464745809669,40,40
0,transportation,optimaltree,1,0.0,0.0,0.04241127611376794,40,40
1,transportation,optimaltree,1,0.0,0.0,-0.08373093206101734,40,40
2,transportation,optimaltree,1,0.0,0.0,0.14774221832529588,40,40
3,transportation,optimaltree,1,0.0,0.0,0.111645410830023,40,40
4,transportation,optimaltree,1,0.0,0.0,0.13734085995676193,40,40
5,transportation,optimaltree,1,0.0,0.0,-0.07561139780121162,40,40
6,transportation,optimaltree,1,0.0,0.0,-0.03453809656712248,40,40
7,transportation,optimaltree,1,0.0,0.0,0.02317460317460318,40,40
8,transportation,optimaltree,1,0.0,0.0,0.09024441194902866,40,40
9,transportation,optimaltree,1,0.0,0.0,0.09331516281738628,40,40
10,transportation,optimaltree,1,0.0,0.0,-0.11206956041681049,40,40
11,transportation,optimaltree,1,0.0,0.0,-0.0625945400849961,40,40
12,transportation,optimaltree,1,0.0,0.0,-0.21602917100759034,40,40
13,transportation,optimaltree,1,0.0,0.0,0.04282875855471335,40,40
14,transportation,optimaltree,1,0.0,0.0,-0.19983515660122886,40,40
15,transportation,optimaltree,1,0.0,0.0,0.08566768314303952,40,40
16,transportation,optimaltree,1,0.0,0.0,-0.09540859309182803,40,40
17,transportation,optimaltree,1,0.0,0.0,-0.03260714794247477,40,40
18,transportation,optimaltree,1,0.0,0.0,0.041539876866463765,40,40
19,transportation,optimaltree,1,0.0,0.0,0.11311681070532476,40,40
20,transportation,optimaltree,1,0.0,0.0,-0.1100612291178471,40,40
21,transportation,optimaltree,1,0.0,0.0,-0.16660353057049782,40,40
22,transportation,optimaltree,1,0.0,0.0,0.07947261072261069,40,40
23,transportation,optimaltree,1,0.0,0.0,0.016194625998547596,40,40
24,transportation,optimaltree,1,0.0,0.0,0.04739609594468053,40,40
25,transportation,optimaltree,1,0.0,0.0,-0.06590683845391476,40,40
26,transportation,optimaltree,1,0.0,0.0,-0.005403868031854442,40,40
27,transportation,optimaltree,1,0.0,0.0,0.057170677423841965,40,40
28,transportation,optimaltree,1,0.0,0.0,-0.29105691056910565,40,40
29,transportation,optimaltree,1,0.0,0.0,-0.5386664036299074,40,40
30,transportation,optimaltree,1,0.0,0.0,-0.4905050083472453,40,40
31,transportation,optimaltree,1,0.0,0.0,-0.3620418023316878,40,40
32,transportation,optimaltree,1,0.0,0.0,-0.3410691262521075,40,40
33,transportation,optimaltree,1,0.0,0.0,-0.5214461439726175,40,40
34,transportation,optimaltree,1,0.0,0.0,-0.6655893126481363,40,40
35,transportation,optimaltree,1,0.0,0.0,-0.3641844721810874,40,40
36,transportation,optimaltree,1,0.0,0.0,-0.22199551112017946,40,40
37,transportation,optimaltree,1,0.0,0.0,-0.5039842698954775,40,40
38,transportation,optimaltree,1,0.0,0.0,-0.5920596575989916,40,40
39,transportation,optimaltree,1,0.0,0.0,-0.11538069513811022,40,40
40,transportation,optimaltree,1,0.0,0.0,-0.6497657470067673,40,40
41,transportation,optimaltree,1,0.0,0.0,-0.5416842105263158,40,40
42,transportation,optimaltree,1,0.0,0.0,-0.25484199796126394,40,40
43,transportation,optimaltree,1,0.0,0.0,-0.21330902461257972,40,40
44,transportation,optimaltree,1,0.0,0.0,-0.42014814814814816,40,40
45,transportation,optimaltree,1,0.0,0.0,-0.5542230422304224,40,40
46,transportation,optimaltree,1,0.0,0.0,-0.2976906042391647,40,40
47,transportation,optimaltree,1,0.0,0.0,-0.44581561754640675,40,40
48,transportation,optimaltree,1,0.0,0.0,-0.09704513256425829,40,40
49,transportation,optimaltree,1,0.0,0.0,-0.2696641156462585,40,40
50,transportation,optimaltree,1,0.0,0.0,-0.13607594936708867,40,40
51,transportation,optimaltree,1,0.0,0.0,-0.23800104112441445,40,40
52,transportation,optimaltree,1,0.0,0.0,-0.08155570989185446,40,40
53,transportation,optimaltree,1,0.0,0.0,-0.3284303641226085,40,40
54,transportation,optimaltree,1,0.0,0.0,-0.2962365048935527,40,40
55,transportation,optimaltree,1,0.0,0.0,-0.576875,40,40
56,transportation,optimaltree,1,0.0,0.0,-0.5201691942639017,40,40
57,transportation,optimaltree,1,0.0,0.0,-0.476749013909072,40,40
58,transportation,optimaltree,1,0.0,0.0,-0.4446826758147513,40,40
59,transportation,optimaltree,1,0.0,0.0,-0.37056390158937513,40,40
60,transportation,optimaltree,1,0.0,0.0,-0.47480536332179923,40,40
61,transportation,optimaltree,1,0.0,0.0,-0.4182555780933064,40,40
62,transportation,optimaltree,1,0.0,0.0,-0.4858367304275113,40,40
63,transportation,optimaltree,1,0.0,0.0,-0.3197894736842106,40,40
64,transportation,optimaltree,1,0.0,0.0,-0.16817496229260942,40,40
65,transportation,optimaltree,1,0.0,0.0,-0.5946111451316596,40,40
66,transportation,optimaltree,1,0.0,0.0,-0.3148660144619311,40,40
67,transportation,optimaltree,1,0.0,0.0,-0.43249675465166604,40,40
68,transportation,optimaltree,1,0.0,0.0,-0.2975925336727119,40,40
69,transportation,optimaltree,1,0.0,0.0,-0.4997968305566842,40,40
70,transportation,optimaltree,1,0.0,0.0,-0.45047337880484584,40,40
71,transportation,optimaltree,1,0.0,0.0,-0.38618255168935955,40,40
72,transportation,optimaltree,1,0.0,0.0,-0.25352255448555505,40,40
73,transportation,optimaltree,1,0.0,0.0,-0.384180220224265,40,40
74,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.43873477326236054,40,40
75,transportation,optimaltree,1,0.0,0.0,-0.4822183280074219,40,40
76,transportation,optimaltree,1,0.0,0.0,-0.3698005093378607,40,40
77,transportation,optimaltree,1,0.0,0.0,-0.25421568627450974,40,40
78,transportation,optimaltree,1,0.0,0.0,-0.6101694915254237,40,40
79,transportation,optimaltree,1,0.0,0.0,-0.032748428263113416,40,40
80,transportation,optimaltree,0,0.007625617002469998,-2.128517785132808e-06,-0.5536506655909641,40,40
81,transportation,optimaltree,1,0.0,0.0,-0.20516717325227973,40,40
82,transportation,optimaltree,1,0.0,0.0,-0.3447510613662679,40,40
83,transportation,optimaltree,1,0.0,0.0,-0.4707391690516136,40,40
84,transportation,optimaltree,1,0.0,0.0,-0.6228177019894439,40,40
85,transportation,optimaltree,1,0.0,0.0,-0.4294532627865961,40,40
86,transportation,optimaltree,1,0.0,0.0,-0.49089322717853645,40,40
87,transportation,optimaltree,1,0.0,0.0,-0.5280816154816996,40,40
88,transportation,optimaltree,1,0.0,0.0,-0.20898288455249103,40,40
89,transportation,optimaltree,1,0.0,0.0,-0.4677735382076931,40,40
90,transportation,optimaltree,1,0.0,0.0,-0.29984431759211216,40,40
91,transportation,optimaltree,1,0.0,0.0,-0.7020759717314489,40,40
92,transportation,optimaltree,1,0.0,0.0,-0.6194318558638223,40,40
93,transportation,optimaltree,1,0.0,0.0,-0.5282997887245635,40,40
94,transportation,optimaltree,1,0.0,0.0,-0.4672221004165753,40,40
95,transportation,optimaltree,1,0.0,0.0,-0.7742400710006656,40,40
96,transportation,optimaltree,1,0.0,0.0,-0.5819843629556216,40,40
97,transportation,optimaltree,1,0.0,0.0,-0.3565188543624904,40,40
98,transportation,optimaltree,1,0.0,0.0,-0.41102449888641424,40,40
99,transportation,optimaltree,1,0.0,0.0,-0.3704442810629136,40,40
0,transportation,pytorch,1,0.0,0.0,0.055725370326828116,40,20
1,transportation,pytorch,1,0.0,0.0,-0.9967813815300817,40,20
2,transportation,pytorch,1,0.0,0.0,-1.0862540392741735,40,20
3,transportation,pytorch,1,0.0,0.0,0.08412170800306829,40,20
4,transportation,pytorch,1,0.0,0.0,-0.14689265536723162,40,20
5,transportation,pytorch,1,0.0,0.0,-1.4617466174661748,40,20
6,transportation,pytorch,1,0.0,0.0,-0.6989194499017681,40,20
7,transportation,pytorch,1,0.0,0.0,-0.5115694164989939,40,20
8,transportation,pytorch,1,0.0,0.0,-0.2128047072008965,40,20
9,transportation,pytorch,1,0.0,0.0,-0.04574468085106376,40,20
10,transportation,pytorch,1,0.0,0.0,-0.9930812947862615,40,20
11,transportation,pytorch,1,0.0,0.0,-1.2493784186971655,40,20
12,transportation,pytorch,1,0.0,0.0,0.18556819487533038,40,20
13,transportation,pytorch,1,0.0,0.0,-0.46808510638297873,40,20
14,transportation,pytorch,1,0.0,0.0,-1.1888422611700813,40,20
15,transportation,pytorch,1,0.0,0.0,-0.8502874281429642,40,20
16,transportation,pytorch,1,0.0,0.0,-0.7905236907730673,40,20
17,transportation,pytorch,1,0.0,0.0,0.03345986222409669,40,20
18,transportation,pytorch,1,0.0,0.0,-0.09177036199095023,40,20
19,transportation,pytorch,1,0.0,0.0,-1.1519620094976255,40,20
20,transportation,pytorch,1,0.0,0.0,-0.9590040241448692,40,20
21,transportation,pytorch,1,0.0,0.0,-0.5233644859813085,40,20
22,transportation,pytorch,1,0.0,0.0,-0.119140625,40,20
23,transportation,pytorch,1,0.0,0.0,-0.28303495311167937,40,20
24,transportation,pytorch,1,0.0,0.0,-0.7540160642570282,40,20
25,transportation,pytorch,1,0.0,0.0,-0.6381227758007118,40,20
26,transportation,pytorch,1,0.0,0.0,-1.4392570281124497,40,20
27,transportation,pytorch,1,0.0,0.0,-1.3018108651911469,40,20
28,transportation,pytorch,1,0.0,0.0,-1.2207001522070016,40,20
29,transportation,pytorch,1,0.0,0.0,-0.8465221774193548,40,20
30,transportation,pytorch,1,0.0,0.0,-0.5073084677419355,40,20
31,transportation,pytorch,1,0.0,0.0,-0.9391155735953856,40,20
32,transportation,pytorch,1,0.0,0.0,-0.33164841336703166,40,20
33,transportation,pytorch,1,0.0,0.0,-0.03328591749644372,40,20
34,transportation,pytorch,1,0.0,0.0,-0.782795156407669,40,20
35,transportation,pytorch,1,0.0,0.0,-1.0977519575650416,40,20
36,transportation,pytorch,1,0.0,0.0,-1.2479879275653922,40,20
37,transportation,pytorch,1,0.0,0.0,-0.009092142760211752,40,20
38,transportation,pytorch,1,0.0,0.0,0.2222354481609332,40,20
39,transportation,pytorch,1,0.0,0.0,-1.1323787992966592,40,20
40,transportation,pytorch,1,0.0,0.0,-1.0115328161040051,40,20
41,transportation,pytorch,1,0.0,0.0,-0.04679905568671017,40,20
42,transportation,pytorch,1,0.0,0.0,-0.1475903614457832,40,20
43,transportation,pytorch,1,0.0,0.0,-1.13479008102136,40,20
44,transportation,pytorch,1,0.0,0.0,-0.41654247391952315,40,20
45,transportation,pytorch,1,0.0,0.0,-0.31016571852584707,40,20
46,transportation,pytorch,1,0.0,0.0,-0.18493513370399794,40,20
47,transportation,pytorch,1,0.0,0.0,0.29712257573836987,40,20
48,transportation,pytorch,1,0.0,0.0,-0.955832113225964,40,20
49,transportation,pytorch,1,0.0,0.0,-1.3153712441023093,40,20
50,transportation,pytorch,1,0.0,0.0,0.05944688550012922,40,20
51,transportation,pytorch,1,0.0,0.0,0.21302662832854102,40,20
52,transportation,pytorch,1,0.0,0.0,-1.2073232323232324,40,20
53,transportation,pytorch,1,0.0,0.0,-1.1018518518518516,40,20
54,transportation,pytorch,1,0.0,0.0,-0.8292620865139948,40,20
55,transportation,pytorch,1,0.0,0.0,-0.16380718954248374,40,20
56,transportation,pytorch,1,0.0,0.0,-0.11416262789445342,40,20
57,transportation,pytorch,1,0.0,0.0,-0.930232558139535,40,20
58,transportation,pytorch,1,0.0,0.0,-0.9474346076458753,40,20
59,transportation,pytorch,1,0.0,0.0,0.15779220779220782,40,20
60,transportation,pytorch,1,0.0,0.0,-0.20722763035071345,40,20
61,transportation,pytorch,1,0.0,0.0,-0.9512442864398172,40,20
62,transportation,pytorch,1,0.0,0.0,-0.6941627225602884,40,20
63,transportation,pytorch,1,0.0,0.0,-0.016018003706645523,40,20
64,transportation,pytorch,1,0.0,0.0,-0.9339643903538426,40,20
65,transportation,pytorch,1,0.0,0.0,-0.8857856494096277,40,20
66,transportation,pytorch,1,0.0,0.0,-0.47085308056872033,40,20
67,transportation,pytorch,1,0.0,0.0,-0.517981820576999,40,20
68,transportation,pytorch,1,0.0,0.0,-0.27506318449873635,40,20
69,transportation,pytorch,1,0.0,0.0,-0.4996826740004232,40,20
70,transportation,pytorch,1,0.0,0.0,-0.6410380790686394,40,20
71,transportation,pytorch,1,0.0,0.0,-0.021604938271605034,40,20
72,transportation,pytorch,1,0.0,0.0,-0.08578637510513043,40,20
73,transportation,pytorch,1,0.0,0.0,-0.9395232120451693,40,20
74,transportation,pytorch,1,0.0,0.0,-0.5693106004447739,40,20
75,transportation,pytorch,1,0.0,0.0,-0.9934127185203951,40,20
76,transportation,pytorch,1,0.0,0.0,-0.21793594306049813,40,20
77,transportation,pytorch,1,0.0,0.0,-0.1269818998175951,40,20
78,transportation,pytorch,1,0.0,0.0,-0.5857668180834956,40,20
79,transportation,pytorch,1,0.0,0.0,-1.3677545056015585,40,20
80,transportation,pytorch,1,0.0,0.0,-0.8564757925780291,40,20
81,transportation,pytorch,1,0.0,0.0,0.1445086705202312,40,20
82,transportation,pytorch,1,0.0,0.0,-0.1806677436725903,40,20
83,transportation,pytorch,1,0.0,0.0,-1.3107938893062858,40,20
84,transportation,pytorch,1,0.0,0.0,-0.8137550200803212,40,20
85,transportation,pytorch,1,0.0,0.0,-0.8970736629667002,40,20
86,transportation,pytorch,1,0.0,0.0,-0.0429347139790377,40,20
87,transportation,pytorch,1,0.0,0.0,-0.18261225603930664,40,20
88,transportation,pytorch,1,0.0,0.0,-1.0488165680473371,40,20
89,transportation,pytorch,1,0.0,0.0,-0.8299524167292762,40,20
90,transportation,pytorch,1,0.0,0.0,-1.2222222222222223,40,20
91,transportation,pytorch,1,0.0,0.0,-0.25347400926402464,40,20
92,transportation,pytorch,1,0.0,0.0,-0.2757142857142858,40,20
93,transportation,pytorch,1,0.0,0.0,-0.7930416986441544,40,20
94,transportation,pytorch,1,0.0,0.0,-0.681063122923588,40,20
95,transportation,pytorch,1,0.0,0.0,-1.1807044410413474,40,20
96,transportation,pytorch,1,0.0,0.0,-0.3219664677465188,40,20
97,transportation,pytorch,1,0.0,0.0,-0.09643165822941113,40,20
98,transportation,pytorch,1,0.0,0.0,-1.1000491642084564,40,20
99,transportation,pytorch,1,0.0,0.0,-1.382793017456359,40,20
0,transportation,optimaltree,1,0.0,0.0,-0.35516438001553197,40,20
1,transportation,optimaltree,1,0.0,0.0,0.1626636167238531,40,20
2,transportation,optimaltree,1,0.0,0.0,-0.07796080658903715,40,20
3,transportation,optimaltree,1,0.0,0.0,-0.38620493088214336,40,20
4,transportation,optimaltree,1,0.0,0.0,-0.03353225348110267,40,20
5,transportation,optimaltree,1,0.0,0.0,0.13976800801947586,40,20
6,transportation,optimaltree,1,0.0,0.0,-0.19271523178807937,40,20
7,transportation,optimaltree,1,0.0,0.0,-0.2765591397849463,40,20
8,transportation,optimaltree,1,0.0,0.0,0.007289879931389409,40,20
9,transportation,optimaltree,1,0.0,0.0,-0.053169734151329306,40,20
10,transportation,optimaltree,1,0.0,0.0,-0.12122084653037724,40,20
11,transportation,optimaltree,1,0.0,0.0,-0.32120069605568435,40,20
12,transportation,optimaltree,1,0.0,0.0,-0.19991383024558385,40,20
13,transportation,optimaltree,1,0.0,0.0,0.4318573310365792,40,20
14,transportation,optimaltree,1,0.0,0.0,-0.10672983140588,40,20
15,transportation,optimaltree,1,0.0,0.0,-0.4263405196241017,40,20
16,transportation,optimaltree,1,0.0,0.0,-0.03908013544018063,40,20
17,transportation,optimaltree,1,0.0,0.0,0.15815829739880372,40,20
18,transportation,optimaltree,1,0.0,0.0,-0.21528165086447304,40,20
19,transportation,optimaltree,1,0.0,0.0,-0.22889433551198257,40,20
20,transportation,optimaltree,1,0.0,0.0,0.0175217269414073,40,20
21,transportation,optimaltree,1,0.0,0.0,0.004682900722504657,40,20
22,transportation,optimaltree,1,0.0,0.0,-0.06911532385466024,40,20
23,transportation,optimaltree,1,0.0,0.0,-0.12539422227828934,40,20
24,transportation,optimaltree,1,0.0,0.0,-0.18555434188967768,40,20
25,transportation,optimaltree,1,0.0,0.0,0.20372511239563262,40,20
26,transportation,optimaltree,1,0.0,0.0,0.023683887593569763,40,20
27,transportation,optimaltree,1,0.0,0.0,-0.33015094826474,40,20
28,transportation,optimaltree,1,0.0,0.0,0.045974123853787185,40,20
29,transportation,optimaltree,1,0.0,0.0,0.03496062992125981,40,20
30,transportation,optimaltree,1,0.0,0.0,-0.49136309218402596,40,20
31,transportation,optimaltree,1,0.0,0.0,-0.481952211489578,40,20
32,transportation,optimaltree,1,0.0,0.0,-0.28147512864493995,40,20
33,transportation,optimaltree,1,0.0,0.0,-0.2582427067150008,40,20
34,transportation,optimaltree,1,0.0,0.0,-0.3541091160220995,40,20
35,transportation,optimaltree,1,0.0,0.0,-0.34109730848861286,40,20
36,transportation,optimaltree,1,0.0,0.0,-0.7208859664301783,40,20
37,transportation,optimaltree,1,0.0,0.0,-0.33454987834549876,40,20
38,transportation,optimaltree,1,0.0,0.0,0.07959009393680616,40,20
39,transportation,optimaltree,1,0.0,0.0,-0.5084976206662135,40,20
40,transportation,optimaltree,1,0.0,0.0,-0.5071672354948806,40,20
41,transportation,optimaltree,1,0.0,0.0,-0.2303699983257994,40,20
42,transportation,optimaltree,1,0.0,0.0,-0.16628327308577062,40,20
43,transportation,optimaltree,1,0.0,0.0,-0.3995640509725016,40,20
44,transportation,optimaltree,1,0.0,0.0,-0.5107432755053318,40,20
45,transportation,optimaltree,1,0.0,0.0,-0.4246528953606501,40,20
46,transportation,optimaltree,1,0.0,0.0,-0.07134261646897033,40,20
47,transportation,optimaltree,1,0.0,0.0,-0.3612456747404844,40,20
48,transportation,optimaltree,1,0.0,0.0,-0.7008936098465688,40,20
49,transportation,optimaltree,1,0.0,0.0,-0.16488845780795347,40,20
50,transportation,optimaltree,1,0.0,0.0,0.013417394115745274,40,20
51,transportation,optimaltree,1,0.0,0.0,-0.5540218132242671,40,20
52,transportation,optimaltree,1,0.0,0.0,-0.5129107981220657,40,20
53,transportation,optimaltree,1,0.0,0.0,-0.20125572713388773,40,20
54,transportation,optimaltree,1,0.0,0.0,-0.3953567192001355,40,20
55,transportation,optimaltree,1,0.0,0.0,-0.40440689198144475,40,20
56,transportation,optimaltree,1,0.0,0.0,0.1293348142663211,40,20
57,transportation,optimaltree,1,0.0,0.0,-0.47651006711409405,40,20
58,transportation,optimaltree,1,0.0,0.0,-0.5015354776143526,40,20
59,transportation,optimaltree,1,0.0,0.0,-0.4915454852891443,40,20
60,transportation,optimaltree,1,0.0,0.0,-0.45578231292517013,40,20
61,transportation,optimaltree,1,0.0,0.0,-0.21671662846058903,40,20
62,transportation,optimaltree,1,0.0,0.0,-0.6559012512681772,40,20
63,transportation,optimaltree,1,0.0,0.0,-0.7154322019729142,40,20
64,transportation,optimaltree,1,0.0,0.0,-0.2440435670524166,40,20
65,transportation,optimaltree,1,0.0,0.0,-0.2548036758563075,40,20
66,transportation,optimaltree,1,0.0,0.0,-0.4136010799865002,40,20
67,transportation,optimaltree,1,0.0,0.0,-0.625425459496256,40,20
68,transportation,optimaltree,1,0.0,0.0,-0.16118371638876372,40,20
69,transportation,optimaltree,1,0.0,0.0,-0.3154450261780104,40,20
70,transportation,optimaltree,1,0.0,0.0,0.14862914862914867,40,20
71,transportation,optimaltree,1,0.0,0.0,-0.6072399728076139,40,20
72,transportation,optimaltree,1,0.0,0.0,-0.6822478991596639,40,20
73,transportation,optimaltree,1,0.0,0.0,0.06947111188689126,40,20
74,transportation,optimaltree,1,0.0,0.0,-0.108599592114208,40,20
75,transportation,optimaltree,1,0.0,0.0,-0.47615815374172743,40,20
76,transportation,optimaltree,1,0.0,0.0,0.09930023325558146,40,20
77,transportation,optimaltree,1,0.0,0.0,-0.03630522088353416,40,20
78,transportation,optimaltree,1,0.0,0.0,-0.6377860026917901,40,20
79,transportation,optimaltree,1,0.0,0.0,-0.2098311319177395,40,20
80,transportation,optimaltree,1,0.0,0.0,-0.22870556673373565,40,20
81,transportation,optimaltree,1,0.0,0.0,-0.34834983498349836,40,20
82,transportation,optimaltree,1,0.0,0.0,-0.46918955123911577,40,20
83,transportation,optimaltree,1,0.0,0.0,-0.2313944223107569,40,20
84,transportation,optimaltree,1,0.0,0.0,-0.03270951993490634,40,20
85,transportation,optimaltree,1,0.0,0.0,-0.29282503745630106,40,20
86,transportation,optimaltree,1,0.0,0.0,-0.20735294117647052,40,20
87,transportation,optimaltree,1,0.0,0.0,-0.5839681440443214,40,20
88,transportation,optimaltree,1,0.0,0.0,-0.3843679031037093,40,20
89,transportation,optimaltree,1,0.0,0.0,-0.2171321525885559,40,20
90,transportation,optimaltree,1,0.0,0.0,-0.4528634361233481,40,20
91,transportation,optimaltree,1,0.0,0.0,-0.663560111835974,40,20
92,transportation,optimaltree,1,0.0,0.0,-0.2945275322909586,40,20
93,transportation,optimaltree,1,0.0,0.0,0.007140369209334696,40,20
94,transportation,optimaltree,1,0.0,0.0,-0.46408944476028036,40,20
95,transportation,optimaltree,1,0.0,0.0,-0.7500882456759619,40,20
96,transportation,optimaltree,1,0.0,0.0,-0.324556689951639,40,20
97,transportation,optimaltree,1,0.0,0.0,-0.13364398881640271,40,20
98,transportation,optimaltree,1,0.0,0.0,-0.755661274976213,40,20
99,transportation,optimaltree,1,0.0,0.0,-0.7621892464829447,40,20
0,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.25683691144821785,40,80
1,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.5291015753740689,40,80
2,transportation,pytorch,1,0.0,0.0,-0.4879619989588755,40,80
3,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.375116186429425,40,80
4,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.29566404916353695,40,80
5,transportation,pytorch,0,0.011034017707581611,-7.340459207106192e-06,-0.47555240610706684,40,80
6,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.518530644316396,40,80
7,transportation,pytorch,1,0.0,0.0,-0.465062775258003,40,80
8,transportation,pytorch,0,0.028454654669595403,-5.159841008844905e-06,-0.5632502308402585,40,80
9,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.3553954326224651,40,80
10,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.5119078947368421,40,80
11,transportation,pytorch,1,0.0,0.0,-0.4659405940594059,40,80
12,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.7136318407960198,40,80
13,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.6206623565114131,40,80
14,transportation,pytorch,1,4.440892098500626e-16,0.0,-0.32456452186277995,40,80
15,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.650583453520388,40,80
16,transportation,pytorch,1,4.440892098500626e-16,0.0,-0.7867671359640425,40,80
17,transportation,pytorch,0,0.011190789495347353,-8.974132870352645e-06,-0.7663843335135461,40,80
18,transportation,pytorch,0,0.09262113880535328,-7.858895123921058e-05,-0.4127092976741529,40,80
19,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.8534699400734584,40,80
20,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.691997887230952,40,80
21,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.37446472099611294,40,80
22,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.49065789473684207,40,80
23,transportation,pytorch,0,0.04052452064575096,-3.458551294594861e-05,-0.35265530768780384,40,80
24,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.4857290790240114,40,80
25,transportation,pytorch,0,0.10116014073885449,-6.732564189639783e-05,-0.36795681937862024,40,80
26,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.5292561983471074,40,80
27,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.5038212815990595,40,80
28,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.24103265718874556,40,80
29,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.4828458395486088,40,80
30,transportation,pytorch,0,0.02467528813032782,-4.483556682431195e-06,-0.5134438792363083,40,80
31,transportation,pytorch,1,0.0,0.0,-0.5508339952343129,40,80
32,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.3888042398145082,40,80
33,transportation,pytorch,0,0.007938170850654291,-1.4298583059198938e-06,-0.3553972666203382,40,80
34,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.5889009654114188,40,80
35,transportation,pytorch,0,0.0038346410803384856,-3.252312965440074e-06,-0.6366629354052808,40,80
36,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.4286655683690279,40,80
37,transportation,pytorch,1,0.0,0.0,-0.4384707287933094,40,80
38,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.6026563006154844,40,80
39,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.5093061534565713,40,80
40,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.4834650455927052,40,80
41,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.6091237081881,40,80
42,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.5568823529411764,40,80
43,transportation,pytorch,0,0.044058858844715054,-4.4079300847448566e-05,-0.7007067366919535,40,80
44,transportation,pytorch,1,0.0,0.0,-0.8192213629453369,40,80
45,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.7225444828260446,40,80
46,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.5918232336596982,40,80
47,transportation,pytorch,1,0.0,0.0,-0.6906601123595506,40,80
48,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.7687315634218288,40,80
49,transportation,pytorch,1,0.0,0.0,-0.6271598449510545,40,80
50,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.6319858481294633,40,80
51,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.0594551600715847,40,80
52,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.6591234774301409,40,80
53,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.5391162029459902,40,80
54,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.3998412278380523,40,80
55,transportation,pytorch,0,0.013009406465613438,-5.8003823642112775e-06,-0.393175884888592,40,80
56,transportation,pytorch,0,0.24213065110124266,-0.00020390058856144562,-0.3834013442150743,40,80
57,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.5438642468715194,40,80
58,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.9166666666666667,40,80
59,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.9374794123460044,40,80
60,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.8073679538393252,40,80
61,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.6080241434404403,40,80
62,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.596160062059603,40,80
63,transportation,pytorch,0,0.11610405965543613,-0.0004514959647737038,-0.7233536101560434,40,80
64,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.7114528795811519,40,80
65,transportation,pytorch,0,0.04271399791739139,-7.783870430366146e-06,-0.5873983739837398,40,80
66,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.6132958263964636,40,80
67,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.5607731223245558,40,80
68,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.5633564980190946,40,80
69,transportation,pytorch,0,0.03667275113263191,-6.683777514609031e-06,-0.44332045858623026,40,80
70,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.5012437810945274,40,80
71,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.3394435930684898,40,80
72,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.4875720819248359,40,80
73,transportation,pytorch,1,0.0,0.0,-0.5077024793388429,40,80
74,transportation,pytorch,1,0.0,0.0,-0.5080291970802919,40,80
75,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.22241186510505573,40,80
76,transportation,pytorch,0,0.14804704813770453,-0.00046068675898168547,-0.48005493068271,40,80
77,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.5040499269685301,40,80
78,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.501090332386176,40,80
79,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.40006624710168937,40,80
80,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.3892348221769848,40,80
81,transportation,pytorch,1,0.0,0.0,-0.6558072729646798,40,80
82,transportation,pytorch,0,0.009367214181346561,-8.863857569387982e-06,-0.4072260455267338,40,80
83,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.5644959504839666,40,80
84,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.5924719026401544,40,80
85,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.5108078027063441,40,80
86,transportation,pytorch,0,0.06155185317902134,-9.633370009252327e-05,-0.5829784488321075,40,80
87,transportation,pytorch,1,8.881784197001252e-16,0.0,-1.1030250762903013,40,80
88,transportation,pytorch,1,0.0,0.0,-0.7718791229503048,40,80
89,transportation,pytorch,1,0.0,0.0,-0.9338571520577059,40,80
90,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.17437448728465954,40,80
91,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.629839927514346,40,80
92,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.40483081032947466,40,80
93,transportation,pytorch,0,0.027955376826258593,-2.369190754924755e-05,-0.5510565691035569,40,80
94,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.4452062754212667,40,80
95,transportation,pytorch,0,0.014375285842238128,-5.7218849596835695e-06,-0.8143615643615643,40,80
96,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.7240519616848182,40,80
97,transportation,pytorch,0,0.04411780406780563,-8.0162029453388e-06,-0.609105849412624,40,80
98,transportation,pytorch,1,0.0,0.0,-0.8271336235325155,40,80
99,transportation,pytorch,0,0.018169928538017466,-1.5330075313343402e-05,-0.5805132460143425,40,80
0,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.1632626736036462,40,80
1,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.11543139968961036,40,80
2,transportation,optimaltree,1,0.0,0.0,-4.234775980349603e-05,40,80
3,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.07882391005419387,40,80
4,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.125548836053351,40,80
5,transportation,optimaltree,0,0.011034017707581611,-7.340459207106192e-06,0.009969455285932516,40,80
6,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.032983508245877036,40,80
7,transportation,optimaltree,1,0.0,0.0,-0.39489110436010444,40,80
8,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.06744807731852764,40,80
9,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.05771004611991182,40,80
10,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.04250159540523302,40,80
11,transportation,optimaltree,1,0.0,0.0,0.1587021122801382,40,80
12,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.027590255356618743,40,80
13,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.039016150296638075,40,80
14,transportation,optimaltree,1,4.440892098500626e-16,0.0,0.0671805273833671,40,80
15,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.12982670744138636,40,80
16,transportation,optimaltree,1,4.440892098500626e-16,0.0,0.1063628806770951,40,80
17,transportation,optimaltree,0,0.010399259621099333,-6.939550392569374e-06,0.04850716718143655,40,80
18,transportation,optimaltree,0,0.0547503609090807,-0.00018139036512536936,0.0038469668146269287,40,80
19,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.12373371924746746,40,80
20,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.043066545596056605,40,80
21,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.03290692545213947,40,80
22,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.08304173423231198,40,80
23,transportation,optimaltree,1,0.0,0.0,-0.009833134684147815,40,80
24,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.002072882550474775,40,80
25,transportation,optimaltree,0,0.10116014073885449,-6.732564189639783e-05,0.09436603289396939,40,80
26,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.10043795620437956,40,80
27,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.06847869112020066,40,80
28,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.22262978246472054,40,80
29,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.08680284838089292,40,80
30,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.22257640153815017,40,80
31,transportation,optimaltree,1,0.0,0.0,-0.25114155251141557,40,80
32,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.1835115910137659,40,80
33,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.10912933656374046,40,80
34,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.23740566999796053,40,80
35,transportation,optimaltree,0,0.0038346410803384856,-1.2836194053134602e-05,-0.2785371452420702,40,80
36,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.21947368421052627,40,80
37,transportation,optimaltree,1,0.0,0.0,-0.12139084055592586,40,80
38,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.22201340918325885,40,80
39,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.13718181372308602,40,80
40,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.11725179706219402,40,80
41,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.21194168255113088,40,80
42,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.22847026970738304,40,80
43,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.21614042376402165,40,80
44,transportation,optimaltree,1,0.0,0.0,-0.11355101189234307,40,80
45,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.23882856546251818,40,80
46,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.2013676260461319,40,80
47,transportation,optimaltree,1,0.0,0.0,-0.04827484081149125,40,80
48,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.37988422575976855,40,80
49,transportation,optimaltree,1,0.0,0.0,-0.15946827188362178,40,80
50,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.2117328331770345,40,80
51,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.06355615373112,40,80
52,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.1764821166095052,40,80
53,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.21155600608210845,40,80
54,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.2133978259738909,40,80
55,transportation,optimaltree,0,0.014976536169655219,-5.441667476654388e-06,-0.09273601619843075,40,80
56,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.195100266719352,40,80
57,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.16761578390364362,40,80
58,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.15776161871640848,40,80
59,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.26555764871164467,40,80
60,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.05081530513400068,40,80
61,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.2304669591983758,40,80
62,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.11315240083507305,40,80
63,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.18747873426335482,40,80
64,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.2517484710679002,40,80
65,transportation,optimaltree,1,0.0,0.0,-0.08603958493466557,40,80
66,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.14649430108057437,40,80
67,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.019179474152165588,40,80
68,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.248874639722789,40,80
69,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.5210231957040041,40,80
70,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.1023379532409352,40,80
71,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.08530787368095549,40,80
72,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.06347239432741292,40,80
73,transportation,optimaltree,1,0.0,0.0,0.2745471229990144,40,80
74,transportation,optimaltree,1,0.0,0.0,-0.13827422939414435,40,80
75,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.1677872183228667,40,80
76,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.13662323037323032,40,80
77,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.09550361846007827,40,80
78,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.24554494437333862,40,80
79,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.2864334099807345,40,80
80,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.2874601148691768,40,80
81,transportation,optimaltree,1,0.0,0.0,0.25851593303600284,40,80
82,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.38315508021390365,40,80
83,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.2411944392494233,40,80
84,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.294318563020341,40,80
85,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.03664210136275681,40,80
86,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.009071936624217347,40,80
87,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.01632294460371775,40,80
88,transportation,optimaltree,1,0.0,0.0,-0.1670103092783506,40,80
89,transportation,optimaltree,1,0.0,0.0,-0.042576320318869376,40,80
90,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.1184820252670602,40,80
91,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.041969551501851554,40,80
92,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.20252969304334423,40,80
93,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.132192534774342,40,80
94,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.0024760725679728868,40,80
95,transportation,optimaltree,0,0.01531981702433427,-5.550148268036779e-06,-0.09612223189246683,40,80
96,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.25212145997341784,40,80
97,transportation,optimaltree,1,0.0,0.0,-0.08554254698784369,40,80
98,transportation,optimaltree,1,0.0,0.0,0.003932400168531469,40,80
99,transportation,optimaltree,0,0.018169928538017466,-1.5330075313343402e-05,-0.17311018414894708,40,80
0,transportation,pytorch,1,0.0,0.0,0.0970091728975565,60,60
1,transportation,pytorch,1,0.0,0.0,0.06884517766497467,60,60
2,transportation,pytorch,1,0.0,0.0,-0.25199701778677186,60,60
3,transportation,pytorch,1,0.0,0.0,-0.3095740194010965,60,60
4,transportation,pytorch,1,0.0,0.0,-0.01741176470588246,60,60
5,transportation,pytorch,1,0.0,0.0,-0.4379870852816745,60,60
6,transportation,pytorch,1,0.0,0.0,-0.3913898601398602,60,60
7,transportation,pytorch,1,0.0,0.0,-0.5454328926997738,60,60
8,transportation,pytorch,1,0.0,0.0,-0.4509553364975052,60,60
9,transportation,pytorch,1,0.0,0.0,-0.049260369331915355,60,60
10,transportation,pytorch,1,0.0,0.0,-0.43982402217802696,60,60
11,transportation,pytorch,1,0.0,0.0,0.04746074975969239,60,60
12,transportation,pytorch,1,0.0,0.0,-0.4440574139691309,60,60
13,transportation,pytorch,1,0.0,0.0,-0.3775288231455296,60,60
14,transportation,pytorch,1,0.0,0.0,-0.42929171668667476,60,60
15,transportation,pytorch,1,0.0,0.0,-0.377814607383701,60,60
16,transportation,pytorch,1,0.0,0.0,-0.16528350377469625,60,60
17,transportation,pytorch,1,0.0,0.0,-0.4329534432589719,60,60
18,transportation,pytorch,1,0.0,0.0,-0.46384970961242145,60,60
19,transportation,pytorch,1,0.0,0.0,-0.4910398710237489,60,60
20,transportation,pytorch,1,0.0,0.0,0.09810865797603796,60,60
21,transportation,pytorch,1,0.0,0.0,-0.311470911086718,60,60
22,transportation,pytorch,1,0.0,0.0,-0.3311233885819522,60,60
23,transportation,pytorch,1,0.0,0.0,-0.25306334371754935,60,60
24,transportation,pytorch,1,0.0,0.0,-0.39364972888367156,60,60
25,transportation,pytorch,1,0.0,0.0,-0.47837998808814763,60,60
26,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.501644022582046,60,60
27,transportation,pytorch,1,0.0,0.0,-0.3007044474818632,60,60
28,transportation,pytorch,1,0.0,0.0,-0.5682926829268293,60,60
29,transportation,pytorch,1,0.0,0.0,-0.3428953445970584,60,60
30,transportation,pytorch,1,0.0,0.0,-0.24368259261188974,60,60
31,transportation,pytorch,1,0.0,0.0,-0.5071655573544402,60,60
32,transportation,pytorch,1,0.0,0.0,-0.39326702371843925,60,60
33,transportation,pytorch,1,0.0,0.0,-0.4475520269457476,60,60
34,transportation,pytorch,1,0.0,0.0,-0.29932454515742446,60,60
35,transportation,pytorch,1,0.0,0.0,-0.31179741327209,60,60
36,transportation,pytorch,1,0.0,0.0,-0.4763492651599357,60,60
37,transportation,pytorch,1,0.0,0.0,-0.237376608610264,60,60
38,transportation,pytorch,1,0.0,0.0,-0.43628483717570576,60,60
39,transportation,pytorch,1,0.0,0.0,-0.594406895268804,60,60
40,transportation,pytorch,1,0.0,0.0,-0.38753163860459994,60,60
41,transportation,pytorch,1,0.0,0.0,-0.46178361151623193,60,60
42,transportation,pytorch,1,0.0,0.0,-0.5553225903073145,60,60
43,transportation,pytorch,1,0.0,0.0,-0.7514678288239212,60,60
44,transportation,pytorch,1,0.0,0.0,-0.7936181785217864,60,60
45,transportation,pytorch,1,0.0,0.0,-0.44258526675932863,60,60
46,transportation,pytorch,1,0.0,0.0,-0.906081647312343,60,60
47,transportation,pytorch,1,0.0,0.0,-0.6795894391887713,60,60
48,transportation,pytorch,1,0.0,0.0,-0.5393638496371869,60,60
49,transportation,pytorch,1,0.0,0.0,-0.6359062258100188,60,60
50,transportation,pytorch,1,0.0,0.0,-0.7819839401074684,60,60
51,transportation,pytorch,1,0.0,0.0,-0.9032731722239218,60,60
52,transportation,pytorch,1,0.0,0.0,-0.7970691480470273,60,60
53,transportation,pytorch,1,0.0,0.0,-1.09956815278876,60,60
54,transportation,pytorch,0,0.009169472355389452,-2.3660880188142044e-05,-0.9492775899169996,60,60
55,transportation,pytorch,1,0.0,0.0,-0.7088300339824154,60,60
56,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.5726267169077428,60,60
57,transportation,pytorch,1,0.0,0.0,-0.5591289384679285,60,60
58,transportation,pytorch,1,0.0,0.0,-0.9624815179891573,60,60
59,transportation,pytorch,1,0.0,0.0,-0.6766552044102396,60,60
60,transportation,pytorch,1,0.0,0.0,-0.9361533296710005,60,60
61,transportation,pytorch,1,0.0,0.0,-0.9012551305692702,60,60
62,transportation,pytorch,1,0.0,0.0,-0.5930930930930931,60,60
63,transportation,pytorch,1,0.0,0.0,-0.5417608499095841,60,60
64,transportation,pytorch,1,0.0,0.0,-0.6906719416455462,60,60
65,transportation,pytorch,1,0.0,0.0,-0.6070844049567454,60,60
66,transportation,pytorch,1,0.0,0.0,-0.4912590133319501,60,60
67,transportation,pytorch,1,0.0,0.0,-0.7444569934018903,60,60
68,transportation,pytorch,1,0.0,0.0,-0.5383238890545781,60,60
69,transportation,pytorch,1,0.0,0.0,-0.4221471276319211,60,60
70,transportation,pytorch,1,0.0,0.0,-0.6114543726235742,60,60
71,transportation,pytorch,1,0.0,0.0,-0.7470336391437309,60,60
72,transportation,pytorch,1,0.0,0.0,-0.7100536937604147,60,60
73,transportation,pytorch,1,0.0,0.0,-0.4182540997184032,60,60
74,transportation,pytorch,1,0.0,0.0,-0.4292901739710251,60,60
75,transportation,pytorch,1,0.0,0.0,-0.6844654242275625,60,60
76,transportation,pytorch,1,0.0,0.0,-0.5193577833861354,60,60
77,transportation,pytorch,1,0.0,0.0,-0.8866597345403389,60,60
78,transportation,pytorch,1,0.0,0.0,-0.6915712187958885,60,60
79,transportation,pytorch,1,0.0,0.0,-0.7594960049170252,60,60
80,transportation,pytorch,1,0.0,0.0,-0.5073536768384193,60,60
81,transportation,pytorch,1,0.0,0.0,-0.8003795298726739,60,60
82,transportation,pytorch,1,0.0,0.0,-0.7810090462024164,60,60
83,transportation,pytorch,1,0.0,0.0,-0.7818400481058327,60,60
84,transportation,pytorch,1,0.0,0.0,-0.6705613825335579,60,60
85,transportation,pytorch,1,0.0,0.0,-0.7521200658898175,60,60
86,transportation,pytorch,1,0.0,0.0,-0.7962641181581234,60,60
87,transportation,pytorch,1,0.0,0.0,-0.5524140930839496,60,60
88,transportation,pytorch,1,0.0,0.0,-0.6343551670458627,60,60
89,transportation,pytorch,1,0.0,0.0,-0.6999877195136928,60,60
90,transportation,pytorch,1,0.0,0.0,-0.6205801792828685,60,60
91,transportation,pytorch,1,0.0,0.0,-0.4182156133828996,60,60
92,transportation,pytorch,1,0.0,0.0,-0.7054782137045743,60,60
93,transportation,pytorch,1,0.0,0.0,-0.7240029817368616,60,60
94,transportation,pytorch,1,0.0,0.0,-0.5770572207084468,60,60
95,transportation,pytorch,1,0.0,0.0,-0.7927824457474459,60,60
96,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.7959980478282089,60,60
97,transportation,pytorch,1,0.0,0.0,-0.6668308601687087,60,60
98,transportation,pytorch,1,0.0,0.0,-0.38089238845144346,60,60
99,transportation,pytorch,1,0.0,0.0,-0.5759406927485671,60,60
0,transportation,optimaltree,1,0.0,0.0,0.04485083776052312,60,60
1,transportation,optimaltree,1,0.0,0.0,0.17418579818473034,60,60
2,transportation,optimaltree,1,0.0,0.0,0.16110610159302674,60,60
3,transportation,optimaltree,1,0.0,0.0,0.4608709093318023,60,60
4,transportation,optimaltree,1,0.0,0.0,0.43521257140276803,60,60
5,transportation,optimaltree,1,0.0,0.0,0.46637088051563913,60,60
6,transportation,optimaltree,1,0.0,0.0,0.42536333589894504,60,60
7,transportation,optimaltree,1,0.0,0.0,0.25451906583982054,60,60
8,transportation,optimaltree,1,0.0,0.0,0.4749950713018335,60,60
9,transportation,optimaltree,1,0.0,0.0,0.14926571438129332,60,60
10,transportation,optimaltree,1,0.0,0.0,0.46134461147390105,60,60
11,transportation,optimaltree,1,0.0,0.0,0.4671091542353947,60,60
12,transportation,optimaltree,1,0.0,0.0,0.22408236067215326,60,60
13,transportation,optimaltree,1,0.0,0.0,0.19450114825210518,60,60
14,transportation,optimaltree,1,0.0,0.0,0.19053872053872056,60,60
15,transportation,optimaltree,1,0.0,0.0,0.44922720074938105,60,60
16,transportation,optimaltree,1,0.0,0.0,0.4536303229651869,60,60
17,transportation,optimaltree,1,0.0,0.0,0.13031031314059516,60,60
18,transportation,optimaltree,1,0.0,0.0,0.19154170176916596,60,60
19,transportation,optimaltree,1,0.0,0.0,0.16251938768629037,60,60
20,transportation,optimaltree,1,0.0,0.0,0.24367792838357272,60,60
21,transportation,optimaltree,1,0.0,0.0,0.1474311243484736,60,60
22,transportation,optimaltree,1,0.0,0.0,0.16313756825143166,60,60
23,transportation,optimaltree,0,0.10750897359284828,-0.00045639320943125866,0.12951258703802893,60,60
24,transportation,optimaltree,1,0.0,0.0,0.20685028011674322,60,60
25,transportation,optimaltree,1,0.0,0.0,0.17598266580898536,60,60
26,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.3019319814785246,60,60
27,transportation,optimaltree,1,0.0,0.0,0.20822674027198063,60,60
28,transportation,optimaltree,1,0.0,0.0,-0.07131874095513746,60,60
29,transportation,optimaltree,0,0.0014710673274729302,-4.621558670263929e-06,-0.0061386823448037475,60,60
30,transportation,optimaltree,1,0.0,0.0,-0.04767580452920139,60,60
31,transportation,optimaltree,1,0.0,0.0,0.2254353042515228,60,60
32,transportation,optimaltree,1,0.0,0.0,-0.05409502360431384,60,60
33,transportation,optimaltree,1,0.0,0.0,-0.004914337240757405,60,60
34,transportation,optimaltree,1,0.0,0.0,-0.11980261354290422,60,60
35,transportation,optimaltree,1,0.0,0.0,-0.11912154141174325,60,60
36,transportation,optimaltree,1,0.0,0.0,-0.10251292751519547,60,60
37,transportation,optimaltree,1,0.0,0.0,-0.12545603794235682,60,60
38,transportation,optimaltree,1,0.0,0.0,-0.18324843348510123,60,60
39,transportation,optimaltree,1,0.0,0.0,0.0038663229935116394,60,60
40,transportation,optimaltree,1,0.0,0.0,-0.08442768210114959,60,60
41,transportation,optimaltree,1,0.0,0.0,-0.09838353820523205,60,60
42,transportation,optimaltree,1,0.0,0.0,0.1584927648829756,60,60
43,transportation,optimaltree,1,0.0,0.0,-0.08596232156441586,60,60
44,transportation,optimaltree,1,0.0,0.0,-0.21727988284825184,60,60
45,transportation,optimaltree,1,0.0,0.0,-0.09105509703323666,60,60
46,transportation,optimaltree,1,0.0,0.0,0.04197230782586048,60,60
47,transportation,optimaltree,1,0.0,0.0,-0.1014545955123205,60,60
48,transportation,optimaltree,1,0.0,0.0,-0.054270221418888376,60,60
49,transportation,optimaltree,1,0.0,0.0,-0.08491807742931057,60,60
50,transportation,optimaltree,1,0.0,0.0,-0.06262443438914023,60,60
51,transportation,optimaltree,1,0.0,0.0,-0.07515629247078004,60,60
52,transportation,optimaltree,1,0.0,0.0,0.27911281418458145,60,60
53,transportation,optimaltree,1,0.0,0.0,-0.08921831658405721,60,60
54,transportation,optimaltree,1,0.0,0.0,0.049427934901634996,60,60
55,transportation,optimaltree,1,0.0,0.0,-0.07292620399194294,60,60
56,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.050423435879709544,60,60
57,transportation,optimaltree,1,0.0,0.0,0.01576379331915423,60,60
58,transportation,optimaltree,1,0.0,0.0,0.3096692768838023,60,60
59,transportation,optimaltree,1,0.0,0.0,0.10599646541449181,60,60
60,transportation,optimaltree,1,0.0,0.0,0.05292930891253611,60,60
61,transportation,optimaltree,0,0.023851361467106535,-6.239940054433859e-05,0.19839335370249578,60,60
62,transportation,optimaltree,1,0.0,0.0,0.37007497208486206,60,60
63,transportation,optimaltree,1,0.0,0.0,-0.07451468992403831,60,60
64,transportation,optimaltree,1,0.0,0.0,0.11042738867755653,60,60
65,transportation,optimaltree,1,0.0,0.0,0.10829151928929837,60,60
66,transportation,optimaltree,1,0.0,0.0,0.003836158891226349,60,60
67,transportation,optimaltree,1,0.0,0.0,0.006519286221739362,60,60
68,transportation,optimaltree,1,0.0,0.0,0.04719990309686273,60,60
69,transportation,optimaltree,1,0.0,0.0,-0.005866185338638807,60,60
70,transportation,optimaltree,1,0.0,0.0,0.0006187640188722865,60,60
71,transportation,optimaltree,1,0.0,0.0,0.49921936870686734,60,60
72,transportation,optimaltree,1,0.0,0.0,0.04677741948650971,60,60
73,transportation,optimaltree,1,0.0,0.0,0.03865612648221339,60,60
74,transportation,optimaltree,1,0.0,0.0,0.09453316237323695,60,60
75,transportation,optimaltree,1,0.0,0.0,0.23506861671284063,60,60
76,transportation,optimaltree,1,0.0,0.0,0.3590729379686435,60,60
77,transportation,optimaltree,1,0.0,0.0,0.058234540211470676,60,60
78,transportation,optimaltree,1,0.0,0.0,0.010168414362885292,60,60
79,transportation,optimaltree,1,0.0,0.0,0.06996049008261163,60,60
80,transportation,optimaltree,1,0.0,0.0,0.30374269005847954,60,60
81,transportation,optimaltree,1,0.0,0.0,0.30969793322734496,60,60
82,transportation,optimaltree,1,0.0,0.0,0.03849222177901879,60,60
83,transportation,optimaltree,1,0.0,0.0,0.02705703359513134,60,60
84,transportation,optimaltree,1,0.0,0.0,0.07007729427339116,60,60
85,transportation,optimaltree,1,0.0,0.0,0.28596991386631077,60,60
86,transportation,optimaltree,1,0.0,0.0,-0.1371360882044741,60,60
87,transportation,optimaltree,1,0.0,0.0,0.16493742646272325,60,60
88,transportation,optimaltree,1,0.0,0.0,-0.10590222303373342,60,60
89,transportation,optimaltree,1,0.0,0.0,-0.08773789226302942,60,60
90,transportation,optimaltree,1,0.0,0.0,-0.10638395310496418,60,60
91,transportation,optimaltree,1,0.0,0.0,0.17213378644249688,60,60
92,transportation,optimaltree,1,0.0,0.0,0.1440296626948414,60,60
93,transportation,optimaltree,1,0.0,0.0,-0.08471009626147308,60,60
94,transportation,optimaltree,1,0.0,0.0,0.14612397526247667,60,60
95,transportation,optimaltree,1,0.0,0.0,0.23755802157941652,60,60
96,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.05641972053783295,60,60
97,transportation,optimaltree,1,0.0,0.0,0.022007772586349894,60,60
98,transportation,optimaltree,1,0.0,0.0,0.12988517855261772,60,60
99,transportation,optimaltree,1,0.0,0.0,-0.08371947959365533,60,60
0,transportation,pytorch,1,0.0,0.0,-0.36266460108443077,60,30
1,transportation,pytorch,1,0.0,0.0,-1.0371951219512194,60,30
2,transportation,pytorch,1,0.0,0.0,-0.6260072522159548,60,30
3,transportation,pytorch,1,0.0,0.0,-0.12334726605817625,60,30
4,transportation,pytorch,1,0.0,0.0,-0.6141371626640257,60,30
5,transportation,pytorch,1,0.0,0.0,-0.2950664883153671,60,30
6,transportation,pytorch,1,0.0,0.0,-0.32993617459337043,60,30
7,transportation,pytorch,1,0.0,0.0,-0.24272234491066058,60,30
8,transportation,pytorch,1,0.0,0.0,-0.3338151517728085,60,30
9,transportation,pytorch,1,0.0,0.0,-0.1529554096094019,60,30
10,transportation,pytorch,1,0.0,0.0,-0.673913043478261,60,30
11,transportation,pytorch,1,0.0,0.0,-0.34900148251504315,60,30
12,transportation,pytorch,1,0.0,0.0,-0.23276993131126034,60,30
13,transportation,pytorch,1,0.0,0.0,-0.9473433971234992,60,30
14,transportation,pytorch,1,0.0,0.0,0.02454579162031889,60,30
15,transportation,pytorch,1,0.0,0.0,-0.3372814438804286,60,30
16,transportation,pytorch,1,0.0,0.0,-0.9736276849642005,60,30
17,transportation,pytorch,1,0.0,0.0,-0.6847918436703484,60,30
18,transportation,pytorch,1,0.0,0.0,-0.628489277584761,60,30
19,transportation,pytorch,1,0.0,0.0,-0.6590439119328548,60,30
20,transportation,pytorch,1,0.0,0.0,-1.3472068753836708,60,30
21,transportation,pytorch,1,0.0,0.0,-0.5614532019704435,60,30
22,transportation,pytorch,1,0.0,0.0,-0.6726742931146126,60,30
23,transportation,pytorch,1,0.0,0.0,-0.5442293555501103,60,30
24,transportation,pytorch,1,0.0,0.0,-1.0132829497309057,60,30
25,transportation,pytorch,1,0.0,0.0,-0.6206610713915657,60,30
26,transportation,pytorch,1,0.0,0.0,-0.3297834888223905,60,30
27,transportation,pytorch,1,0.0,0.0,-0.5689967017767847,60,30
28,transportation,pytorch,1,0.0,0.0,-0.8789473684210527,60,30
29,transportation,pytorch,1,0.0,0.0,-1.0714285714285716,60,30
30,transportation,pytorch,1,0.0,0.0,-0.662550434038391,60,30
31,transportation,pytorch,1,0.0,0.0,-0.16130773382681785,60,30
32,transportation,pytorch,1,0.0,0.0,-0.27548601232811754,60,30
33,transportation,pytorch,1,0.0,0.0,-0.6722141823444283,60,30
34,transportation,pytorch,1,0.0,0.0,-0.4688183328960027,60,30
35,transportation,pytorch,1,0.0,0.0,-0.2881737174496064,60,30
36,transportation,pytorch,1,0.0,0.0,-1.3037377374891346,60,30
37,transportation,pytorch,1,0.0,0.0,0.06237173849311051,60,30
38,transportation,pytorch,1,0.0,0.0,-0.2759675818723122,60,30
39,transportation,pytorch,1,0.0,0.0,-1.1081615014199282,60,30
40,transportation,pytorch,1,0.0,0.0,-0.3473867595818816,60,30
41,transportation,pytorch,1,0.0,0.0,-0.6196521391443424,60,30
42,transportation,pytorch,1,0.0,0.0,-1.0268080543309903,60,30
43,transportation,pytorch,1,0.0,0.0,-0.30924211248285327,60,30
44,transportation,pytorch,1,0.0,0.0,-0.28655720882503855,60,30
45,transportation,pytorch,1,0.0,0.0,-1.0155966630395357,60,30
46,transportation,pytorch,1,0.0,0.0,-0.24555340989938013,60,30
47,transportation,pytorch,1,0.0,0.0,-0.9585368759680686,60,30
48,transportation,pytorch,1,0.0,0.0,-0.8550867265346291,60,30
49,transportation,pytorch,1,0.0,0.0,-1.034868017188459,60,30
50,transportation,pytorch,1,0.0,0.0,-0.7721212121212122,60,30
51,transportation,pytorch,1,0.0,0.0,-0.5453904991948471,60,30
52,transportation,pytorch,1,0.0,0.0,0.02364574376612205,60,30
53,transportation,pytorch,1,0.0,0.0,-0.9495685988576983,60,30
54,transportation,pytorch,1,0.0,0.0,-0.37708206156797774,60,30
55,transportation,pytorch,1,0.0,0.0,-0.1394263994471321,60,30
56,transportation,pytorch,1,0.0,0.0,-0.4394986637176297,60,30
57,transportation,pytorch,1,0.0,0.0,-0.3923523163657161,60,30
58,transportation,pytorch,1,0.0,0.0,-0.4439446061568315,60,30
59,transportation,pytorch,1,0.0,0.0,-0.9275984783409008,60,30
60,transportation,pytorch,1,0.0,0.0,-0.45249175057111435,60,30
61,transportation,pytorch,1,0.0,0.0,0.04144027248398341,60,30
62,transportation,pytorch,1,0.0,0.0,-0.6740804106073568,60,30
63,transportation,pytorch,1,0.0,0.0,-0.43487937327517145,60,30
64,transportation,pytorch,1,0.0,0.0,-0.3494283201407211,60,30
65,transportation,pytorch,1,0.0,0.0,-0.32859067183027446,60,30
66,transportation,pytorch,1,0.0,0.0,-0.24484260705186167,60,30
67,transportation,pytorch,1,0.0,0.0,-0.5203101920236337,60,30
68,transportation,pytorch,1,0.0,0.0,-0.5010109890109891,60,30
69,transportation,pytorch,1,0.0,0.0,-0.14349467902505997,60,30
70,transportation,pytorch,1,0.0,0.0,-0.8220318237454101,60,30
71,transportation,pytorch,1,0.0,0.0,-0.24885258654220155,60,30
72,transportation,pytorch,1,0.0,0.0,-0.19931602946334626,60,30
73,transportation,pytorch,1,0.0,0.0,-0.9172498465316146,60,30
74,transportation,pytorch,1,0.0,0.0,-0.48118605860932884,60,30
75,transportation,pytorch,1,0.0,0.0,-0.20300553651463216,60,30
76,transportation,pytorch,1,0.0,0.0,-0.42260548866471415,60,30
77,transportation,pytorch,1,0.0,0.0,-0.35201676270298576,60,30
78,transportation,pytorch,1,0.0,0.0,-0.09603052195795114,60,30
79,transportation,pytorch,1,0.0,0.0,-0.6527180783817952,60,30
80,transportation,pytorch,1,0.0,0.0,-0.24226487860461043,60,30
81,transportation,pytorch,1,0.0,0.0,-0.12213976499690782,60,30
82,transportation,pytorch,1,0.0,0.0,-0.5495139045896451,60,30
83,transportation,pytorch,1,0.0,0.0,-0.42380832705034766,60,30
84,transportation,pytorch,1,0.0,0.0,-0.33135250772521996,60,30
85,transportation,pytorch,1,0.0,0.0,-0.6740433882045131,60,30
86,transportation,pytorch,1,0.0,0.0,-0.11144679422625048,60,30
87,transportation,pytorch,1,0.0,0.0,-0.17976609143698363,60,30
88,transportation,pytorch,1,0.0,0.0,-0.9737149532710281,60,30
89,transportation,pytorch,1,0.0,0.0,-0.17109504312222312,60,30
90,transportation,pytorch,1,0.0,0.0,-0.6654323676758875,60,30
91,transportation,pytorch,1,0.0,0.0,-0.8828581243558915,60,30
92,transportation,pytorch,1,0.0,0.0,-0.29677475290445643,60,30
93,transportation,pytorch,1,0.0,0.0,-0.3875623663578047,60,30
94,transportation,pytorch,1,0.0,0.0,-0.6864300100704934,60,30
95,transportation,pytorch,1,0.0,0.0,-0.7615923496052486,60,30
96,transportation,pytorch,1,0.0,0.0,-0.26735650482002304,60,30
97,transportation,pytorch,1,0.0,0.0,-1.1615403245337856,60,30
98,transportation,pytorch,1,0.0,0.0,-0.1748078791626182,60,30
99,transportation,pytorch,1,0.0,0.0,-0.27902521265997393,60,30
0,transportation,optimaltree,1,0.0,0.0,-0.39229024943310664,60,30
1,transportation,optimaltree,1,0.0,0.0,0.7093004382405453,60,30
2,transportation,optimaltree,1,0.0,0.0,-0.31451447341408345,60,30
3,transportation,optimaltree,1,0.0,0.0,-0.23764964909866526,60,30
4,transportation,optimaltree,1,0.0,0.0,0.7294366880967442,60,30
5,transportation,optimaltree,1,0.0,0.0,-0.03676310637372193,60,30
6,transportation,optimaltree,1,0.0,0.0,-0.18405712620227344,60,30
7,transportation,optimaltree,1,0.0,0.0,0.7857778685773491,60,30
8,transportation,optimaltree,1,0.0,0.0,-0.15468076227569894,60,30
9,transportation,optimaltree,1,0.0,0.0,0.6170518746789933,60,30
10,transportation,optimaltree,1,0.0,0.0,-0.07566745054641033,60,30
11,transportation,optimaltree,1,0.0,0.0,-0.048153175680502924,60,30
12,transportation,optimaltree,1,0.0,0.0,-0.2772997032640949,60,30
13,transportation,optimaltree,1,0.0,0.0,-0.03900915298561669,60,30
14,transportation,optimaltree,1,0.0,0.0,0.7786188852304798,60,30
15,transportation,optimaltree,1,0.0,0.0,0.7912397835846667,60,30
16,transportation,optimaltree,1,0.0,0.0,0.6219215076173423,60,30
17,transportation,optimaltree,1,0.0,0.0,0.09742425317533532,60,30
18,transportation,optimaltree,1,0.0,0.0,0.8123990186104961,60,30
19,transportation,optimaltree,1,0.0,0.0,0.04648093841642231,60,30
20,transportation,optimaltree,1,0.0,0.0,0.7870249211919348,60,30
21,transportation,optimaltree,1,0.0,0.0,0.12518781587214867,60,30
22,transportation,optimaltree,1,0.0,0.0,0.31983233170041914,60,30
23,transportation,optimaltree,1,0.0,0.0,0.1752794522151343,60,30
24,transportation,optimaltree,1,0.0,0.0,0.12767991260412404,60,30
25,transportation,optimaltree,1,0.0,0.0,-0.08475740006103138,60,30
26,transportation,optimaltree,1,0.0,0.0,0.22585365853658534,60,30
27,transportation,optimaltree,1,0.0,0.0,-0.03095152603231588,60,30
28,transportation,optimaltree,1,0.0,0.0,0.03327495621716292,60,30
29,transportation,optimaltree,1,0.0,0.0,-0.01861600671396957,60,30
30,transportation,optimaltree,1,0.0,0.0,-0.16409826060421118,60,30
31,transportation,optimaltree,1,0.0,0.0,-0.24010654490106553,60,30
32,transportation,optimaltree,1,0.0,0.0,-0.13812070282658517,60,30
33,transportation,optimaltree,1,0.0,0.0,-0.10046838407494141,60,30
34,transportation,optimaltree,1,0.0,0.0,0.11182898620084547,60,30
35,transportation,optimaltree,1,0.0,0.0,-1.090417428397319,60,30
36,transportation,optimaltree,1,0.0,0.0,-0.37337762669962915,60,30
37,transportation,optimaltree,1,0.0,0.0,0.013901165126556814,60,30
38,transportation,optimaltree,1,0.0,0.0,-0.2648860958366064,60,30
39,transportation,optimaltree,1,0.0,0.0,-0.28044510154851765,60,30
40,transportation,optimaltree,1,0.0,0.0,-0.5378950598343051,60,30
41,transportation,optimaltree,1,0.0,0.0,0.26359271594792166,60,30
42,transportation,optimaltree,1,0.0,0.0,-0.18243854312258478,60,30
43,transportation,optimaltree,1,0.0,0.0,-0.1619054972205065,60,30
44,transportation,optimaltree,1,0.0,0.0,-0.015594078999445982,60,30
45,transportation,optimaltree,1,0.0,0.0,-0.20523105205983128,60,30
46,transportation,optimaltree,1,0.0,0.0,0.009726112667289177,60,30
47,transportation,optimaltree,1,0.0,0.0,-0.1153136531365313,60,30
48,transportation,optimaltree,1,0.0,0.0,0.03761229115943243,60,30
49,transportation,optimaltree,1,0.0,0.0,-0.07165849172286931,60,30
50,transportation,optimaltree,1,0.0,0.0,-0.10996535225210358,60,30
51,transportation,optimaltree,1,0.0,0.0,-0.14935332399703438,60,30
52,transportation,optimaltree,1,0.0,0.0,-0.08384908859686302,60,30
53,transportation,optimaltree,1,0.0,0.0,-0.09464313602998597,60,30
54,transportation,optimaltree,1,0.0,0.0,0.047840113305531506,60,30
55,transportation,optimaltree,1,0.0,0.0,0.04323942556697791,60,30
56,transportation,optimaltree,1,0.0,0.0,-0.1959659688366313,60,30
57,transportation,optimaltree,1,0.0,0.0,-0.17419962335216566,60,30
58,transportation,optimaltree,1,0.0,0.0,-0.21123211232112316,60,30
59,transportation,optimaltree,1,0.0,0.0,-0.06011920186576836,60,30
60,transportation,optimaltree,1,0.0,0.0,-0.180402582605393,60,30
61,transportation,optimaltree,1,0.0,0.0,-0.02093200916730331,60,30
62,transportation,optimaltree,1,0.0,0.0,-0.0931364031277151,60,30
63,transportation,optimaltree,1,0.0,0.0,-0.24364062781887075,60,30
64,transportation,optimaltree,1,0.0,0.0,0.10313397427893622,60,30
65,transportation,optimaltree,1,0.0,0.0,-0.08885369930500575,60,30
66,transportation,optimaltree,1,0.0,0.0,-0.32400248822536204,60,30
67,transportation,optimaltree,1,0.0,0.0,-0.0919009958992385,60,30
68,transportation,optimaltree,1,0.0,0.0,-0.39961777353081707,60,30
69,transportation,optimaltree,1,0.0,0.0,-0.3628540695589817,60,30
70,transportation,optimaltree,1,0.0,0.0,-0.7627313704804835,60,30
71,transportation,optimaltree,1,0.0,0.0,-0.8565083043646196,60,30
72,transportation,optimaltree,1,0.0,0.0,-0.8026074182886522,60,30
73,transportation,optimaltree,1,0.0,0.0,-0.7978873903612185,60,30
74,transportation,optimaltree,1,0.0,0.0,-0.817121702915317,60,30
75,transportation,optimaltree,1,0.0,0.0,-0.2684785734828876,60,30
76,transportation,optimaltree,1,0.0,0.0,-0.809320425208808,60,30
77,transportation,optimaltree,1,0.0,0.0,0.391113526166193,60,30
78,transportation,optimaltree,1,0.0,0.0,-0.0061566877020162725,60,30
79,transportation,optimaltree,1,0.0,0.0,-0.4578616352201257,60,30
80,transportation,optimaltree,1,0.0,0.0,-0.3472717044815301,60,30
81,transportation,optimaltree,1,0.0,0.0,-0.29408965451603697,60,30
82,transportation,optimaltree,1,0.0,0.0,-0.060444693572496266,60,30
83,transportation,optimaltree,1,0.0,0.0,-0.36881236548620633,60,30
84,transportation,optimaltree,1,0.0,0.0,-0.19339035769828916,60,30
85,transportation,optimaltree,1,0.0,0.0,-0.11609044732098961,60,30
86,transportation,optimaltree,1,0.0,0.0,-0.1421592183245235,60,30
87,transportation,optimaltree,1,0.0,0.0,-0.2700009313588525,60,30
88,transportation,optimaltree,1,0.0,0.0,-0.05973359808058243,60,30
89,transportation,optimaltree,1,0.0,0.0,-0.08508140262993114,60,30
90,transportation,optimaltree,1,0.0,0.0,-0.2166469893742622,60,30
91,transportation,optimaltree,1,0.0,0.0,-0.09241090146750519,60,30
92,transportation,optimaltree,1,0.0,0.0,-0.3676148796498906,60,30
93,transportation,optimaltree,1,0.0,0.0,-0.584845780025786,60,30
94,transportation,optimaltree,1,0.0,0.0,-0.5046159703055106,60,30
95,transportation,optimaltree,1,0.0,0.0,-0.5136464461375254,60,30
96,transportation,optimaltree,1,0.0,0.0,-0.2058529072006161,60,30
97,transportation,optimaltree,1,0.0,0.0,-0.26358084217293465,60,30
98,transportation,optimaltree,1,0.0,0.0,-0.1950977144749917,60,30
99,transportation,optimaltree,1,0.0,0.0,-0.04936347103143679,60,30
0,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.21537253141831236,60,120
1,transportation,pytorch,0,0.0756498826029417,-1.4141478628474169e-05,0.00048049202383237954,60,120
2,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.19590271790916103,60,120
3,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.27958783832813294,60,120
4,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.3787203753987294,60,120
5,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.3673260223429333,60,120
6,transportation,pytorch,0,0.045393228150497844,-1.622628830736431e-05,-0.3835642232683254,60,120
7,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.3891454965357968,60,120
8,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.38616035563172835,60,120
9,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.38264926808008815,60,120
10,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.4139821423725134,60,120
11,transportation,pytorch,1,0.0,0.0,-0.4355938284894152,60,120
12,transportation,pytorch,0,0.02798491264041969,-1.937112451856497e-06,-0.5486286254728878,60,120
13,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.4424121897932889,60,120
14,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.39588998117548635,60,120
15,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.38098762821190646,60,120
16,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.45967848375260667,60,120
17,transportation,pytorch,1,0.0,0.0,-0.41509227014724837,60,120
18,transportation,pytorch,0,0.06966439233036903,-6.885440027260229e-06,-0.34555618236832664,60,120
19,transportation,pytorch,1,0.0,0.0,-0.37083689154568744,60,120
20,transportation,pytorch,0,0.020158504468155147,-2.0035997177850482e-06,-0.40831282471971564,60,120
21,transportation,pytorch,0,0.07888065844308767,-7.824766558156335e-06,-0.3503496149169032,60,120
22,transportation,pytorch,0,0.10934173384581625,-1.0816586264739921e-05,-0.40612910357024434,60,120
23,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.31882770870337485,60,120
24,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.38188631763225556,60,120
25,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.39813297969160355,60,120
26,transportation,pytorch,1,0.0,0.0,-0.40617445188540313,60,120
27,transportation,pytorch,0,0.09118259187553068,-2.575361747789659e-05,-0.38089597243161744,60,120
28,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.3511060100166945,60,120
29,transportation,pytorch,0,0.004604961606758717,-1.1965535051392608e-05,-0.3565705768053449,60,120
30,transportation,pytorch,0,0.04759569610958225,-1.847369677193495e-05,-0.4202383908616836,60,120
31,transportation,pytorch,0,0.04601386374829852,-0.00011715325331876968,-0.41384249500027015,60,120
32,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.34476733729026954,60,120
33,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.4090685873301687,60,120
34,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.3878186013949749,60,120
35,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.41928947723895726,60,120
36,transportation,pytorch,1,0.0,0.0,-0.4162286283406187,60,120
37,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.3647141045220408,60,120
38,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.43905064164481855,60,120
39,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.3909016893954813,60,120
40,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.4111193192700211,60,120
41,transportation,pytorch,1,0.0,0.0,-0.40465223399355144,60,120
42,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.42984525899912196,60,120
43,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.40551944648285976,60,120
44,transportation,pytorch,0,0.1024651627149804,-1.0156840570410849e-05,-0.47509015256588083,60,120
45,transportation,pytorch,0,0.09668990545111966,-4.0837841494123706e-05,-0.4178345699367958,60,120
46,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.37261932600618386,60,120
47,transportation,pytorch,1,0.0,0.0,-0.3764078086452858,60,120
48,transportation,pytorch,0,0.017632121032058024,-5.622304239807003e-06,-0.3820552543248128,60,120
49,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.5396406207459843,60,120
50,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.39330837622835757,60,120
51,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.45783726085885545,60,120
52,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.5670733394195921,60,120
53,transportation,pytorch,0,0.28508791650756526,-6.153319853369477e-05,-0.36650138885283345,60,120
54,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.46644920782851806,60,120
55,transportation,pytorch,1,0.0,0.0,-0.3758634070624758,60,120
56,transportation,pytorch,0,0.030255241988612624,-2.5614446109502786e-06,-0.4209833908896563,60,120
57,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.4047563474156488,60,120
58,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.4195147190980637,60,120
59,transportation,pytorch,0,0.03703859298747103,-9.400948036919054e-05,-0.39161546239402667,60,120
60,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.4267477864088218,60,120
61,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.3469892330187425,60,120
62,transportation,pytorch,0,0.015709996967428808,-3.994956385040407e-05,-0.4393241571703028,60,120
63,transportation,pytorch,0,0.014556831577215101,-8.687492932080909e-06,-0.4078546620358001,60,120
64,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.3869911572868596,60,120
65,transportation,pytorch,0,0.040587091364882255,-6.361969973245034e-06,-0.3582570851794562,60,120
66,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.40669603989130154,60,120
67,transportation,pytorch,0,0.37010576522572025,-6.998475588179517e-05,-0.42196390830759234,60,120
68,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.5253295054156335,60,120
69,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.29819616685456585,60,120
70,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.3770346871912216,60,120
71,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.3417750056361313,60,120
72,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.44901998515545527,60,120
73,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.39506741371811605,60,120
74,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.35877306992461655,60,120
75,transportation,pytorch,1,4.440892098500626e-16,0.0,-0.403938833459244,60,120
76,transportation,pytorch,0,0.0784268427096717,-3.1554886723443075e-05,-0.43840812114789296,60,120
77,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.4184437726393768,60,120
78,transportation,pytorch,0,0.01695004281142043,-1.680633781307027e-06,-0.3391194010912322,60,120
79,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.1332591025498273,60,120
80,transportation,pytorch,0,0.19419466108404082,-2.3937085027135087e-05,-0.38262302801977865,60,120
81,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.41536012089483765,60,120
82,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.41453653498579923,60,120
83,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.44350096180269305,60,120
84,transportation,pytorch,0,0.03759731563374569,-1.2195769508636218e-05,-0.42541931067168703,60,120
85,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.3818384223918576,60,120
86,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.38204610006554507,60,120
87,transportation,pytorch,0,0.0736969632507285,-7.303300076053302e-06,-0.37961876450494136,60,120
88,transportation,pytorch,0,0.018390434738243755,-1.275096841703745e-06,-0.3802642555367186,60,120
89,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.42505122950819674,60,120
90,transportation,pytorch,1,0.0,0.0,-0.36050181473883547,60,120
91,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.39096596978483134,60,120
92,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.43129953720942593,60,120
93,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.40983269512477194,60,120
94,transportation,pytorch,1,0.0,0.0,-0.43084568963163217,60,120
95,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.43228995057660624,60,120
96,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.4045070570334226,60,120
97,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.42408975790419645,60,120
98,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.3597817175650748,60,120
99,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.38746049600942745,60,120
0,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.04615330864370071,60,120
1,transportation,optimaltree,0,0.0756498826029417,-1.3892273948904989e-05,0.08062177265332104,60,120
2,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.07114292089319119,60,120
3,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.2653336897944252,60,120
4,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.050496745460774206,60,120
5,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.07022345463384772,60,120
6,transportation,optimaltree,1,0.0,0.0,0.06133290691683102,60,120
7,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.3876848621536221,60,120
8,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.10066568686781363,60,120
9,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.37483873994323647,60,120
10,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.35903900341094463,60,120
11,transportation,optimaltree,1,0.0,0.0,0.3574813650544164,60,120
12,transportation,optimaltree,0,0.02798491264041969,-9.697897886612e-06,0.3697958211798321,60,120
13,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.31218089840273544,60,120
14,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.07055306956260277,60,120
15,transportation,optimaltree,0,0.04878443601157301,-1.5857967490241077e-05,0.08996882969679798,60,120
16,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.0680187979223349,60,120
17,transportation,optimaltree,1,0.0,0.0,0.10156304272316774,60,120
18,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.07386462805878447,60,120
19,transportation,optimaltree,0,0.021101164066124944,-6.838138539012526e-06,0.07373263640269223,60,120
20,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.0951125850933845,60,120
21,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.06602163810630268,60,120
22,transportation,optimaltree,0,0.10934173384581625,-1.0816586264739921e-05,0.07223062550048942,60,120
23,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.07321444414870015,60,120
24,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.11432026256693728,60,120
25,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.06662430948977249,60,120
26,transportation,optimaltree,1,0.0,0.0,0.052965691877538856,60,120
27,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.0015641476274164123,60,120
28,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.1214775492147755,60,120
29,transportation,optimaltree,1,0.0,0.0,0.10420355549259863,60,120
30,transportation,optimaltree,0,0.02445223061550239,-4.506649197689369e-06,-0.0875659665004902,60,120
31,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.15868504677080075,60,120
32,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.2708352043107318,60,120
33,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.17612013566583373,60,120
34,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.0902410227180197,60,120
35,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.2097754234458813,60,120
36,transportation,optimaltree,1,0.0,0.0,-0.16426785593621185,60,120
37,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.1608943841519821,60,120
38,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.10692247279255018,60,120
39,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.10683012259194391,60,120
40,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.13231416860529532,60,120
41,transportation,optimaltree,1,0.0,0.0,-0.18154510257665435,60,120
42,transportation,optimaltree,0,0.029623073439629444,-9.616452938501935e-06,-0.1379515026271243,60,120
43,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.19817227213813404,60,120
44,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.10611270505267312,60,120
45,transportation,optimaltree,0,0.04197023581594328,-2.8957250492677024e-06,0.10757586376059991,60,120
46,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.07018742880811857,60,120
47,transportation,optimaltree,0,0.005990335462731089,-1.937037994408473e-06,-0.07415711501791589,60,120
48,transportation,optimaltree,0,0.017632121032058024,-5.622304239807003e-06,-0.09151157701686019,60,120
49,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.16268033409263483,60,120
50,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.01651737267092168,60,120
51,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.13395050895050886,60,120
52,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.08903352127485997,60,120
53,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.14278427110825254,60,120
54,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.1400309803053772,60,120
55,transportation,optimaltree,1,0.0,0.0,-0.11575981835001259,60,120
56,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.1649139155129571,60,120
57,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.1341538331179697,60,120
58,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.20600225648740123,60,120
59,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.16706574987368472,60,120
60,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.07965021552168627,60,120
61,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.10275128702844127,60,120
62,transportation,optimaltree,1,0.0,0.0,-0.09410143219543365,60,120
63,transportation,optimaltree,0,0.011592548622923582,-1.151573689627038e-06,0.14478015710048564,60,120
64,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.16182960499141297,60,120
65,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.13233539429439212,60,120
66,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.29473615464994785,60,120
67,transportation,optimaltree,0,0.37010576522572025,-6.831503877549445e-05,-0.01663185728793426,60,120
68,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.3032642743309337,60,120
69,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.0642093931903358,60,120
70,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.06662516674077368,60,120
71,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.3777905652179019,60,120
72,transportation,optimaltree,0,0.04312424468752862,-1.3949377236058842e-05,0.26122541775605324,60,120
73,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.03745250913805209,60,120
74,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.3487198701136506,60,120
75,transportation,optimaltree,1,4.440892098500626e-16,0.0,-0.013752494615582256,60,120
76,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.14650473367122496,60,120
77,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.011817159541517963,60,120
78,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.3173454985381591,60,120
79,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.2614494527349346,60,120
80,transportation,optimaltree,0,0.19419466108404082,-2.3937085027135087e-05,0.013770301202630564,60,120
81,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.08107718597517044,60,120
82,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.22700191712136852,60,120
83,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.008043507197322608,60,120
84,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.18884448601309423,60,120
85,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.04615798681200367,60,120
86,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.1408152110903158,60,120
87,transportation,optimaltree,0,0.0736969632507285,-7.303300076053302e-06,-0.14783562568559616,60,120
88,transportation,optimaltree,0,0.018390434738243755,-1.275096841703745e-06,-0.12612515843519723,60,120
89,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.13409196079256236,60,120
90,transportation,optimaltree,0,0.014406045201397433,-4.681316029918664e-06,-0.1904793786823782,60,120
91,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.11674842035251087,60,120
92,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.10517334665168354,60,120
93,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.16615645878488583,60,120
94,transportation,optimaltree,1,0.0,0.0,-0.1802541026998412,60,120
95,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.09339355109757386,60,120
96,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.2422722713595331,60,120
97,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.14587816768413187,60,120
98,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.09788473066712333,60,120
99,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.12244773199657666,60,120
0,transportation,pytorch,1,0.0,0.0,-0.07305114812259772,80,80
1,transportation,pytorch,1,0.0,0.0,-0.18470058092187425,80,80
2,transportation,pytorch,1,0.0,0.0,-0.2131568322085713,80,80
3,transportation,pytorch,1,0.0,0.0,-0.18186936936936937,80,80
4,transportation,pytorch,1,0.0,0.0,-0.17672137542842803,80,80
5,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.13931381118881125,80,80
6,transportation,pytorch,1,0.0,0.0,-0.29302863754700614,80,80
7,transportation,pytorch,1,0.0,0.0,-0.25168011738811447,80,80
8,transportation,pytorch,1,0.0,0.0,-0.08974486745066779,80,80
9,transportation,pytorch,1,0.0,0.0,-0.324708778156215,80,80
10,transportation,pytorch,1,0.0,0.0,-0.18022730384773378,80,80
11,transportation,pytorch,1,0.0,0.0,-0.2608268853216307,80,80
12,transportation,pytorch,1,0.0,0.0,-0.19971954047785978,80,80
13,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.18596166259717672,80,80
14,transportation,pytorch,1,0.0,0.0,-0.20874062440767926,80,80
15,transportation,pytorch,1,0.0,0.0,-0.24626887131560027,80,80
16,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.14513264811924875,80,80
17,transportation,pytorch,1,0.0,0.0,-0.5263023782559457,80,80
18,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.28043012016335167,80,80
19,transportation,pytorch,1,0.0,0.0,-0.23079508219676814,80,80
20,transportation,pytorch,1,0.0,0.0,-0.3134380966368042,80,80
21,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.224316655897969,80,80
22,transportation,pytorch,1,0.0,0.0,-0.31857915509428447,80,80
23,transportation,pytorch,1,0.0,0.0,-0.13174564990778603,80,80
24,transportation,pytorch,0,0.005066846094551991,-7.460683157411642e-05,-0.26016619519094775,80,80
25,transportation,pytorch,1,0.0,0.0,-0.2173431933498866,80,80
26,transportation,pytorch,1,0.0,0.0,-0.2997746706725213,80,80
27,transportation,pytorch,1,0.0,0.0,-0.14209373163041739,80,80
28,transportation,pytorch,1,0.0,0.0,-0.289985052316891,80,80
29,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.264501431158362,80,80
30,transportation,pytorch,1,0.0,0.0,-0.21255685966193072,80,80
31,transportation,pytorch,1,0.0,0.0,-0.2702617107649785,80,80
32,transportation,pytorch,1,0.0,0.0,-0.20533348210549796,80,80
33,transportation,pytorch,1,0.0,0.0,-0.3264824001889912,80,80
34,transportation,pytorch,1,0.0,0.0,-0.5718254841549295,80,80
35,transportation,pytorch,1,0.0,0.0,-0.2218362857473659,80,80
36,transportation,pytorch,1,0.0,0.0,-0.23318336741649626,80,80
37,transportation,pytorch,1,0.0,0.0,-0.2768356591886003,80,80
38,transportation,pytorch,0,0.02548966500921601,-2.5358301122528686e-05,-0.15547893545954095,80,80
39,transportation,pytorch,1,0.0,0.0,-0.26106474820143877,80,80
40,transportation,pytorch,1,0.0,0.0,-0.24008040552350995,80,80
41,transportation,pytorch,0,0.006258660262024485,-6.180143821196275e-06,-0.18765109622919396,80,80
42,transportation,pytorch,1,0.0,0.0,-0.21658895567664738,80,80
43,transportation,pytorch,1,0.0,0.0,-0.20618500423069563,80,80
44,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.3518781006378455,80,80
45,transportation,pytorch,1,0.0,0.0,-0.1801001320422535,80,80
46,transportation,pytorch,1,0.0,0.0,-0.22145724079336704,80,80
47,transportation,pytorch,1,0.0,0.0,-0.24623101803629188,80,80
48,transportation,pytorch,1,0.0,0.0,-0.24779401128308987,80,80
49,transportation,pytorch,1,0.0,0.0,-0.2296110783736005,80,80
50,transportation,pytorch,1,0.0,0.0,-0.2403266084906983,80,80
51,transportation,pytorch,1,0.0,0.0,-0.2817642219087917,80,80
52,transportation,pytorch,1,0.0,0.0,-0.24227351478231718,80,80
53,transportation,pytorch,1,0.0,0.0,-0.27465015045721475,80,80
54,transportation,pytorch,1,0.0,0.0,-0.19817190683332409,80,80
55,transportation,pytorch,1,0.0,0.0,-0.36750606445650913,80,80
56,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.1527281718775757,80,80
57,transportation,pytorch,1,0.0,0.0,-0.21065417317369417,80,80
58,transportation,pytorch,1,0.0,0.0,-0.21572820790471026,80,80
59,transportation,pytorch,1,0.0,0.0,-0.3041856969416661,80,80
60,transportation,pytorch,1,0.0,0.0,-0.2775377330571176,80,80
61,transportation,pytorch,1,0.0,0.0,-0.27133460994088754,80,80
62,transportation,pytorch,1,0.0,0.0,-0.16554889780660775,80,80
63,transportation,pytorch,1,0.0,0.0,-0.1845738378020887,80,80
64,transportation,pytorch,1,0.0,0.0,-0.27820692883895126,80,80
65,transportation,pytorch,1,0.0,0.0,-0.2420855068863681,80,80
66,transportation,pytorch,1,0.0,0.0,-0.06781861530108824,80,80
67,transportation,pytorch,1,0.0,0.0,-0.14139882483550403,80,80
68,transportation,pytorch,1,0.0,0.0,-0.1839187736862944,80,80
69,transportation,pytorch,1,0.0,0.0,-0.23091467090480622,80,80
70,transportation,pytorch,1,0.0,0.0,-0.20716930326489402,80,80
71,transportation,pytorch,1,0.0,0.0,-0.06251383321447013,80,80
72,transportation,pytorch,1,0.0,0.0,-0.2116439472112095,80,80
73,transportation,pytorch,1,0.0,0.0,-0.2580090365835883,80,80
74,transportation,pytorch,1,0.0,0.0,-0.18773023126990718,80,80
75,transportation,pytorch,1,0.0,0.0,-0.2702780829045499,80,80
76,transportation,pytorch,1,0.0,0.0,-0.20179979941994408,80,80
77,transportation,pytorch,1,0.0,0.0,-0.26637862871343043,80,80
78,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.1753379875886525,80,80
79,transportation,pytorch,1,0.0,0.0,-0.21227621483375958,80,80
80,transportation,pytorch,1,0.0,0.0,-0.2465387550419711,80,80
81,transportation,pytorch,1,0.0,0.0,-0.2759882447850639,80,80
82,transportation,pytorch,1,0.0,0.0,-0.20071469411092058,80,80
83,transportation,pytorch,1,0.0,0.0,-0.2366422986818708,80,80
84,transportation,pytorch,1,0.0,0.0,-0.25109151613731706,80,80
85,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.19689948140792235,80,80
86,transportation,pytorch,1,0.0,0.0,-0.2820816435274267,80,80
87,transportation,pytorch,1,0.0,0.0,-0.22908891328210768,80,80
88,transportation,pytorch,1,0.0,0.0,-0.29109481553342653,80,80
89,transportation,pytorch,1,0.0,0.0,-0.14005533854166674,80,80
90,transportation,pytorch,1,0.0,0.0,-0.23874789990273237,80,80
91,transportation,pytorch,1,0.0,0.0,-0.2759326529435506,80,80
92,transportation,pytorch,1,0.0,0.0,-0.2617646230533104,80,80
93,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.23965269425948188,80,80
94,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.23769299619601703,80,80
95,transportation,pytorch,1,0.0,0.0,-0.26536402726182473,80,80
96,transportation,pytorch,1,0.0,0.0,-0.18158426251279636,80,80
97,transportation,pytorch,1,0.0,0.0,-0.2553973227000854,80,80
98,transportation,pytorch,1,0.0,0.0,-0.1647473690010468,80,80
99,transportation,pytorch,1,0.0,0.0,-0.29819907448344973,80,80
0,transportation,optimaltree,1,0.0,0.0,-0.013259211959583794,80,80
1,transportation,optimaltree,1,0.0,0.0,0.31498753347492847,80,80
2,transportation,optimaltree,1,0.0,0.0,0.12240227381787305,80,80
3,transportation,optimaltree,1,0.0,0.0,0.13734325656983504,80,80
4,transportation,optimaltree,1,0.0,0.0,0.29902604508645214,80,80
5,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.10774654597427347,80,80
6,transportation,optimaltree,1,0.0,0.0,0.13808274012952926,80,80
7,transportation,optimaltree,1,0.0,0.0,0.0838641787398764,80,80
8,transportation,optimaltree,1,0.0,0.0,0.2724925226179197,80,80
9,transportation,optimaltree,1,0.0,0.0,0.16508483803647578,80,80
10,transportation,optimaltree,1,0.0,0.0,0.12819101102974917,80,80
11,transportation,optimaltree,1,0.0,0.0,0.14819014870228453,80,80
12,transportation,optimaltree,1,0.0,0.0,0.14881365846525063,80,80
13,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.1288062315977787,80,80
14,transportation,optimaltree,1,0.0,0.0,0.12211277496251594,80,80
15,transportation,optimaltree,1,0.0,0.0,0.09358008024899689,80,80
16,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.08985331270441232,80,80
17,transportation,optimaltree,1,0.0,0.0,0.13638095238095238,80,80
18,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.2696884384384385,80,80
19,transportation,optimaltree,1,0.0,0.0,0.2765865483998271,80,80
20,transportation,optimaltree,1,0.0,0.0,0.06965667791228414,80,80
21,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.07527423326617422,80,80
22,transportation,optimaltree,1,0.0,0.0,0.26317924546525784,80,80
23,transportation,optimaltree,1,0.0,0.0,0.11335148847273002,80,80
24,transportation,optimaltree,1,0.0,0.0,0.271250877329798,80,80
25,transportation,optimaltree,1,0.0,0.0,0.17721353192126332,80,80
26,transportation,optimaltree,1,0.0,0.0,0.08830001138131194,80,80
27,transportation,optimaltree,1,0.0,0.0,0.291885360419892,80,80
28,transportation,optimaltree,1,0.0,0.0,0.05316617084572883,80,80
29,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.4828264681979554,80,80
30,transportation,optimaltree,1,0.0,0.0,0.11383881453962086,80,80
31,transportation,optimaltree,1,0.0,0.0,-0.004158228120825669,80,80
32,transportation,optimaltree,1,0.0,0.0,0.151915954954274,80,80
33,transportation,optimaltree,1,0.0,0.0,0.23534341958222293,80,80
34,transportation,optimaltree,1,0.0,0.0,0.04678966789667893,80,80
35,transportation,optimaltree,1,0.0,0.0,0.06481227444442095,80,80
36,transportation,optimaltree,1,0.0,0.0,0.1837055945543501,80,80
37,transportation,optimaltree,1,0.0,0.0,0.09376641384961237,80,80
38,transportation,optimaltree,1,0.0,0.0,0.26113498106946864,80,80
39,transportation,optimaltree,1,0.0,0.0,0.00702526556350247,80,80
40,transportation,optimaltree,1,0.0,0.0,0.23248238124640708,80,80
41,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.278162392279237,80,80
42,transportation,optimaltree,1,0.0,0.0,0.07056680637706136,80,80
43,transportation,optimaltree,1,0.0,0.0,0.26731628599801394,80,80
44,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.04975073967494836,80,80
45,transportation,optimaltree,1,0.0,0.0,0.26776739398098626,80,80
46,transportation,optimaltree,1,0.0,0.0,0.28478737033516555,80,80
47,transportation,optimaltree,1,0.0,0.0,0.2444548642257196,80,80
48,transportation,optimaltree,1,0.0,0.0,-0.04458310166594592,80,80
49,transportation,optimaltree,1,0.0,0.0,0.29163307076846745,80,80
50,transportation,optimaltree,1,0.0,0.0,0.10100170330115987,80,80
51,transportation,optimaltree,1,0.0,0.0,0.1318957270408163,80,80
52,transportation,optimaltree,1,0.0,0.0,0.2264328154031484,80,80
53,transportation,optimaltree,1,0.0,0.0,0.2832976663609498,80,80
54,transportation,optimaltree,1,0.0,0.0,0.11180274858528694,80,80
55,transportation,optimaltree,1,0.0,0.0,0.023700964427541882,80,80
56,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.17143632171436318,80,80
57,transportation,optimaltree,1,0.0,0.0,0.49682456447008094,80,80
58,transportation,optimaltree,1,0.0,0.0,0.1753647463304976,80,80
59,transportation,optimaltree,1,0.0,0.0,0.30470445946784097,80,80
60,transportation,optimaltree,1,0.0,0.0,0.390927939477391,80,80
61,transportation,optimaltree,1,0.0,0.0,0.2576631578947368,80,80
62,transportation,optimaltree,1,0.0,0.0,0.040654491436560636,80,80
63,transportation,optimaltree,1,0.0,0.0,0.16742329539224077,80,80
64,transportation,optimaltree,1,0.0,0.0,0.1575948123403419,80,80
65,transportation,optimaltree,1,0.0,0.0,-0.003431318981532039,80,80
66,transportation,optimaltree,1,0.0,0.0,0.1469712672826302,80,80
67,transportation,optimaltree,1,0.0,0.0,0.2203335608257977,80,80
68,transportation,optimaltree,1,0.0,0.0,0.06634100220611405,80,80
69,transportation,optimaltree,1,0.0,0.0,0.06479375026827483,80,80
70,transportation,optimaltree,1,0.0,0.0,0.44815793776227586,80,80
71,transportation,optimaltree,1,0.0,0.0,0.21209149630134938,80,80
72,transportation,optimaltree,1,0.0,0.0,0.16756839137392365,80,80
73,transportation,optimaltree,1,0.0,0.0,0.10496666385348974,80,80
74,transportation,optimaltree,1,0.0,0.0,-0.33283279049109593,80,80
75,transportation,optimaltree,1,0.0,0.0,0.17532314461949472,80,80
76,transportation,optimaltree,1,0.0,0.0,0.09988651522089709,80,80
77,transportation,optimaltree,1,0.0,0.0,0.14196751836143584,80,80
78,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.3003132672932013,80,80
79,transportation,optimaltree,1,0.0,0.0,0.09917116223310807,80,80
80,transportation,optimaltree,1,0.0,0.0,0.32702979259317566,80,80
81,transportation,optimaltree,1,0.0,0.0,0.11176432998913666,80,80
82,transportation,optimaltree,1,0.0,0.0,0.2233780931032231,80,80
83,transportation,optimaltree,1,0.0,0.0,0.22076512416099947,80,80
84,transportation,optimaltree,1,0.0,0.0,0.26099060666145923,80,80
85,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.23922244523954972,80,80
86,transportation,optimaltree,1,0.0,0.0,-0.06622972619980527,80,80
87,transportation,optimaltree,1,0.0,0.0,-0.01570668727553759,80,80
88,transportation,optimaltree,1,0.0,0.0,-0.09536712229345601,80,80
89,transportation,optimaltree,1,0.0,0.0,-0.012770344682147217,80,80
90,transportation,optimaltree,1,0.0,0.0,0.16760569728657715,80,80
91,transportation,optimaltree,1,0.0,0.0,-0.05573550229132174,80,80
92,transportation,optimaltree,1,0.0,0.0,0.10472603854290163,80,80
93,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.2744695694997332,80,80
94,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.0218074514790203,80,80
95,transportation,optimaltree,1,0.0,0.0,0.13086140201905838,80,80
96,transportation,optimaltree,1,0.0,0.0,-0.07181976897137243,80,80
97,transportation,optimaltree,1,0.0,0.0,-0.07551814686298419,80,80
98,transportation,optimaltree,1,0.0,0.0,0.12937038005371615,80,80
99,transportation,optimaltree,1,0.0,0.0,-0.02591346711518394,80,80
0,transportation,pytorch,1,0.0,0.0,0.4608472400513479,80,40
1,transportation,pytorch,1,0.0,0.0,0.5938381937911571,80,40
2,transportation,pytorch,1,0.0,0.0,0.5554521895142535,80,40
3,transportation,pytorch,1,0.0,0.0,0.5465325936199723,80,40
4,transportation,pytorch,1,0.0,0.0,0.42528657668045855,80,40
5,transportation,pytorch,1,0.0,0.0,0.5892146660953663,80,40
6,transportation,pytorch,1,0.0,0.0,0.5428358915410102,80,40
7,transportation,pytorch,1,0.0,0.0,0.4243628391340093,80,40
8,transportation,pytorch,1,0.0,0.0,0.5780766559323104,80,40
9,transportation,pytorch,1,0.0,0.0,0.5379746835443038,80,40
10,transportation,pytorch,1,0.0,0.0,0.4133801362791658,80,40
11,transportation,pytorch,1,0.0,0.0,0.5733704242270974,80,40
12,transportation,pytorch,1,0.0,0.0,0.528628587196468,80,40
13,transportation,pytorch,1,0.0,0.0,0.4202878961951747,80,40
14,transportation,pytorch,1,0.0,0.0,0.5826872631885748,80,40
15,transportation,pytorch,1,0.0,0.0,0.5294078197304004,80,40
16,transportation,pytorch,1,0.0,0.0,0.5412407225878728,80,40
17,transportation,pytorch,1,0.0,0.0,0.47652968036529675,80,40
18,transportation,pytorch,1,0.0,0.0,0.5317323044172433,80,40
19,transportation,pytorch,1,0.0,0.0,0.5139041095890411,80,40
20,transportation,pytorch,1,0.0,0.0,0.4201918432130288,80,40
21,transportation,pytorch,1,0.0,0.0,0.586480385577451,80,40
22,transportation,pytorch,1,0.0,0.0,0.5357466063348416,80,40
23,transportation,pytorch,1,0.0,0.0,0.41224059092507914,80,40
24,transportation,pytorch,1,0.0,0.0,0.565426638917794,80,40
25,transportation,pytorch,1,0.0,0.0,0.5372820408440193,80,40
26,transportation,pytorch,1,0.0,0.0,0.4144057951206178,80,40
27,transportation,pytorch,1,0.0,0.0,0.5669441443731333,80,40
28,transportation,pytorch,1,0.0,0.0,0.6157814182869452,80,40
29,transportation,pytorch,1,0.0,0.0,0.4363896661677621,80,40
30,transportation,pytorch,1,0.0,0.0,0.5803298717165546,80,40
31,transportation,pytorch,1,0.0,0.0,0.5487901104681747,80,40
32,transportation,pytorch,1,0.0,0.0,0.253998053121958,80,40
33,transportation,pytorch,1,0.0,0.0,0.48941417057620595,80,40
34,transportation,pytorch,1,0.0,0.0,0.5159659208976934,80,40
35,transportation,pytorch,1,0.0,0.0,0.5290331607667553,80,40
36,transportation,pytorch,1,0.0,0.0,0.4667567899717341,80,40
37,transportation,pytorch,1,0.0,0.0,0.5252857045096831,80,40
38,transportation,pytorch,1,0.0,0.0,0.5351919247407815,80,40
39,transportation,pytorch,1,0.0,0.0,0.4199864498644986,80,40
40,transportation,pytorch,1,0.0,0.0,0.5753674237823394,80,40
41,transportation,pytorch,1,0.0,0.0,0.535756074058779,80,40
42,transportation,pytorch,1,0.0,0.0,0.38774936779994384,80,40
43,transportation,pytorch,1,0.0,0.0,0.547096362476069,80,40
44,transportation,pytorch,1,0.0,0.0,0.5271393643031785,80,40
45,transportation,pytorch,1,0.0,0.0,0.39497183679076797,80,40
46,transportation,pytorch,1,0.0,0.0,0.551775887943972,80,40
47,transportation,pytorch,1,0.0,0.0,0.5163142417028428,80,40
48,transportation,pytorch,1,0.0,0.0,0.5451794801265301,80,40
49,transportation,pytorch,1,0.0,0.0,0.4502971535814826,80,40
50,transportation,pytorch,1,0.0,0.0,0.5555555555555556,80,40
51,transportation,pytorch,1,0.0,0.0,0.399072086420608,80,40
52,transportation,pytorch,1,0.0,0.0,0.4457436278148973,80,40
53,transportation,pytorch,1,0.0,0.0,0.572482360487492,80,40
54,transportation,pytorch,1,0.0,0.0,0.570657475450348,80,40
55,transportation,pytorch,1,0.0,0.0,0.40431285067261546,80,40
56,transportation,pytorch,1,0.0,0.0,0.5731230283911672,80,40
57,transportation,pytorch,1,0.0,0.0,0.5341904492794575,80,40
58,transportation,pytorch,1,0.0,0.0,0.4168423916740358,80,40
59,transportation,pytorch,1,0.0,0.0,0.5677185853070037,80,40
60,transportation,pytorch,1,0.0,0.0,0.6871224470227251,80,40
61,transportation,pytorch,1,0.0,0.0,0.473401297497683,80,40
62,transportation,pytorch,1,0.0,0.0,0.5802913035529282,80,40
63,transportation,pytorch,1,0.0,0.0,0.6365781387181738,80,40
64,transportation,pytorch,1,0.0,0.0,0.5598893312639179,80,40
65,transportation,pytorch,1,0.0,0.0,0.4954804358593363,80,40
66,transportation,pytorch,1,0.0,0.0,0.5561984570364459,80,40
67,transportation,pytorch,1,0.0,0.0,0.5210060614505678,80,40
68,transportation,pytorch,1,0.0,0.0,0.4759600471493268,80,40
69,transportation,pytorch,1,0.0,0.0,0.5396318166029872,80,40
70,transportation,pytorch,1,0.0,0.0,0.5528103356419819,80,40
71,transportation,pytorch,1,0.0,0.0,0.4104186952288218,80,40
72,transportation,pytorch,1,0.0,0.0,0.5661681538268192,80,40
73,transportation,pytorch,1,0.0,0.0,0.5113204893826466,80,40
74,transportation,pytorch,1,0.0,0.0,0.39955106621773284,80,40
75,transportation,pytorch,1,0.0,0.0,0.5441869599371563,80,40
76,transportation,pytorch,1,0.0,0.0,0.5376081495953111,80,40
77,transportation,pytorch,1,0.0,0.0,0.5201220810561431,80,40
78,transportation,pytorch,1,0.0,0.0,0.48940754039497303,80,40
79,transportation,pytorch,1,0.0,0.0,0.5592197868489845,80,40
80,transportation,pytorch,1,0.0,0.0,0.5382448232145373,80,40
81,transportation,pytorch,1,0.0,0.0,0.4958375756123855,80,40
82,transportation,pytorch,1,0.0,0.0,0.5215839681559262,80,40
83,transportation,pytorch,1,0.0,0.0,0.12795039808356234,80,40
84,transportation,pytorch,1,0.0,0.0,0.503088326127239,80,40
85,transportation,pytorch,1,0.0,0.0,0.5640973493322486,80,40
86,transportation,pytorch,1,0.0,0.0,0.5197452229299363,80,40
87,transportation,pytorch,1,0.0,0.0,0.40625653173552567,80,40
88,transportation,pytorch,1,0.0,0.0,0.567260300979168,80,40
89,transportation,pytorch,1,0.0,0.0,0.5340757862296001,80,40
90,transportation,pytorch,1,0.0,0.0,0.40180205546951997,80,40
91,transportation,pytorch,1,0.0,0.0,0.5528150486714023,80,40
92,transportation,pytorch,1,0.0,0.0,0.5273885350318471,80,40
93,transportation,pytorch,1,0.0,0.0,0.5535315466219989,80,40
94,transportation,pytorch,1,0.0,0.0,0.47943843955770904,80,40
95,transportation,pytorch,1,0.0,0.0,0.541558714375744,80,40
96,transportation,pytorch,1,0.0,0.0,0.5388349514563107,80,40
97,transportation,pytorch,1,0.0,0.0,0.544415755644674,80,40
98,transportation,pytorch,1,0.0,0.0,0.5482289580887938,80,40
99,transportation,pytorch,1,0.0,0.0,0.5356559994323423,80,40
0,transportation,optimaltree,1,0.0,0.0,0.5190610018184825,80,40
1,transportation,optimaltree,1,0.0,0.0,0.8670273732470335,80,40
2,transportation,optimaltree,1,0.0,0.0,0.8826455758107219,80,40
3,transportation,optimaltree,1,0.0,0.0,0.8401840335709592,80,40
4,transportation,optimaltree,1,0.0,0.0,0.7190452319438554,80,40
5,transportation,optimaltree,1,0.0,0.0,0.8840093695758413,80,40
6,transportation,optimaltree,1,0.0,0.0,0.8427323272438443,80,40
7,transportation,optimaltree,1,0.0,0.0,0.7092678969783006,80,40
8,transportation,optimaltree,1,0.0,0.0,0.8876490644219318,80,40
9,transportation,optimaltree,1,0.0,0.0,0.7282772277227723,80,40
10,transportation,optimaltree,1,0.0,0.0,0.6731698253437384,80,40
11,transportation,optimaltree,1,0.0,0.0,0.885795435780574,80,40
12,transportation,optimaltree,1,0.0,0.0,0.729047619047619,80,40
13,transportation,optimaltree,1,0.0,0.0,0.6851799376593937,80,40
14,transportation,optimaltree,1,0.0,0.0,0.717151620658211,80,40
15,transportation,optimaltree,1,0.0,0.0,0.7428286710797922,80,40
16,transportation,optimaltree,1,0.0,0.0,0.5510058326389715,80,40
17,transportation,optimaltree,1,0.0,0.0,0.8521184417002114,80,40
18,transportation,optimaltree,1,0.0,0.0,0.711462290841484,80,40
19,transportation,optimaltree,1,0.0,0.0,0.6288112774213985,80,40
20,transportation,optimaltree,1,0.0,0.0,0.7135320819531346,80,40
21,transportation,optimaltree,1,0.0,0.0,0.8833469749676011,80,40
22,transportation,optimaltree,1,0.0,0.0,0.6283617627542059,80,40
23,transportation,optimaltree,1,0.0,0.0,0.7185537060301508,80,40
24,transportation,optimaltree,1,0.0,0.0,0.7477327059537813,80,40
25,transportation,optimaltree,1,0.0,0.0,0.7366813577669528,80,40
26,transportation,optimaltree,1,0.0,0.0,0.6405622489959839,80,40
27,transportation,optimaltree,1,0.0,0.0,0.8836660372268681,80,40
28,transportation,optimaltree,1,0.0,0.0,0.6492312487014336,80,40
29,transportation,optimaltree,1,0.0,0.0,0.5489883947827874,80,40
30,transportation,optimaltree,1,0.0,0.0,0.639479968161316,80,40
31,transportation,optimaltree,1,0.0,0.0,0.6609508573713943,80,40
32,transportation,optimaltree,1,0.0,0.0,0.5259017750866843,80,40
33,transportation,optimaltree,1,0.0,0.0,0.6289887882708064,80,40
34,transportation,optimaltree,1,0.0,0.0,0.6414299094598814,80,40
35,transportation,optimaltree,1,0.0,0.0,0.4901056470209685,80,40
36,transportation,optimaltree,1,0.0,0.0,0.6270203511786501,80,40
37,transportation,optimaltree,1,0.0,0.0,0.6306138719107095,80,40
38,transportation,optimaltree,1,0.0,0.0,0.5024385287543183,80,40
39,transportation,optimaltree,1,0.0,0.0,0.6222480333667705,80,40
40,transportation,optimaltree,1,0.0,0.0,0.6487976719252566,80,40
41,transportation,optimaltree,1,0.0,0.0,0.6557131028772512,80,40
42,transportation,optimaltree,1,0.0,0.0,0.5302706171783078,80,40
43,transportation,optimaltree,1,0.0,0.0,0.653336822821251,80,40
44,transportation,optimaltree,1,0.0,0.0,0.6721431001798474,80,40
45,transportation,optimaltree,1,0.0,0.0,0.5718462213126736,80,40
46,transportation,optimaltree,1,0.0,0.0,0.6579068931889339,80,40
47,transportation,optimaltree,1,0.0,0.0,0.6236198311322797,80,40
48,transportation,optimaltree,1,0.0,0.0,0.5110930735930737,80,40
49,transportation,optimaltree,1,0.0,0.0,0.6440279834550375,80,40
50,transportation,optimaltree,1,0.0,0.0,0.5851452956716114,80,40
51,transportation,optimaltree,1,0.0,0.0,0.5343223267932153,80,40
52,transportation,optimaltree,1,0.0,0.0,0.6550884201295855,80,40
53,transportation,optimaltree,1,0.0,0.0,0.6449371452819179,80,40
54,transportation,optimaltree,1,0.0,0.0,0.5018367346938776,80,40
55,transportation,optimaltree,1,0.0,0.0,0.6456894851055435,80,40
56,transportation,optimaltree,1,0.0,0.0,0.6473648961928804,80,40
57,transportation,optimaltree,1,0.0,0.0,0.6769031141868512,80,40
58,transportation,optimaltree,1,0.0,0.0,0.5471387402223138,80,40
59,transportation,optimaltree,1,0.0,0.0,0.7274967148488831,80,40
60,transportation,optimaltree,1,0.0,0.0,0.7539521686258613,80,40
61,transportation,optimaltree,1,0.0,0.0,0.6423599870508255,80,40
62,transportation,optimaltree,1,0.0,0.0,0.7507071746078395,80,40
63,transportation,optimaltree,1,0.0,0.0,0.6684190031152648,80,40
64,transportation,optimaltree,1,0.0,0.0,0.5421302877309936,80,40
65,transportation,optimaltree,1,0.0,0.0,0.6713163532492263,80,40
66,transportation,optimaltree,1,0.0,0.0,0.5717948717948718,80,40
67,transportation,optimaltree,1,0.0,0.0,0.6506698511027353,80,40
68,transportation,optimaltree,1,0.0,0.0,0.6796747363730877,80,40
69,transportation,optimaltree,1,0.0,0.0,0.7471926823826875,80,40
70,transportation,optimaltree,1,0.0,0.0,0.6337804128556451,80,40
71,transportation,optimaltree,1,0.0,0.0,0.6484493192133132,80,40
72,transportation,optimaltree,1,0.0,0.0,0.6626785025086839,80,40
73,transportation,optimaltree,1,0.0,0.0,0.8075259758494805,80,40
74,transportation,optimaltree,1,0.0,0.0,0.5333062962587448,80,40
75,transportation,optimaltree,1,0.0,0.0,0.7436610194958867,80,40
76,transportation,optimaltree,1,0.0,0.0,0.6670116301990933,80,40
77,transportation,optimaltree,1,0.0,0.0,0.5728928299008391,80,40
78,transportation,optimaltree,1,0.0,0.0,0.6526137413987881,80,40
79,transportation,optimaltree,1,0.0,0.0,0.12259326113116731,80,40
80,transportation,optimaltree,1,0.0,0.0,0.5355749024317022,80,40
81,transportation,optimaltree,1,0.0,0.0,0.6236638954869358,80,40
82,transportation,optimaltree,1,0.0,0.0,0.6448550428746427,80,40
83,transportation,optimaltree,1,0.0,0.0,0.5480955117822248,80,40
84,transportation,optimaltree,1,0.0,0.0,0.6039385159357659,80,40
85,transportation,optimaltree,1,0.0,0.0,0.6239818760450941,80,40
86,transportation,optimaltree,1,0.0,0.0,0.74307606054943,80,40
87,transportation,optimaltree,1,0.0,0.0,0.5810029924672376,80,40
88,transportation,optimaltree,1,0.0,0.0,0.6313976377952756,80,40
89,transportation,optimaltree,1,0.0,0.0,0.6414433536747148,80,40
90,transportation,optimaltree,1,0.0,0.0,0.5471719079897767,80,40
91,transportation,optimaltree,1,0.0,0.0,0.6131459555162111,80,40
92,transportation,optimaltree,1,0.0,0.0,0.6384639898024219,80,40
93,transportation,optimaltree,1,0.0,0.0,0.5695242109700195,80,40
94,transportation,optimaltree,1,0.0,0.0,0.640907159549607,80,40
95,transportation,optimaltree,1,0.0,0.0,0.6532645345866966,80,40
96,transportation,optimaltree,1,0.0,0.0,0.5463118530160966,80,40
97,transportation,optimaltree,1,0.0,0.0,0.6559036388481199,80,40
98,transportation,optimaltree,1,0.0,0.0,0.6601066010660106,80,40
99,transportation,optimaltree,1,0.0,0.0,0.55342175066313,80,40
0,transportation,pytorch,1,8.881784197001252e-16,0.0,0.04771483914485175,80,160
1,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.16374826373496476,80,160
2,transportation,pytorch,0,0.043424240349741794,-1.0493096013020886e-05,-0.00506663506643279,80,160
3,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.130204167267673,80,160
4,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.6066935601255952,80,160
5,transportation,pytorch,0,0.01635237446930793,-6.337559440041505e-06,-1.0270742730451095,80,160
6,transportation,pytorch,0,0.021186871489224046,-4.084108365457651e-06,-0.6304962215077106,80,160
7,transportation,pytorch,1,8.881784197001252e-16,0.0,-1.4380117408087338,80,160
8,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.5284937027046537,80,160
9,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.835510326441901,80,160
10,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.1341098123354278,80,160
11,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.0461321659479244,80,160
12,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.0797391840045867,80,160
13,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.6706947044985356,80,160
14,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.1882981939091666,80,160
15,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.6905281196448043,80,160
16,transportation,pytorch,0,0.0010163442374744314,-1.9545397050630857e-07,-1.4692949990660864,80,160
17,transportation,pytorch,1,0.0,0.0,-0.4615496245558315,80,160
18,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.161283048441474,80,160
19,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.12348615059761237,80,160
20,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.19867625329413374,80,160
21,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.2859680546034835,80,160
22,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.1489581018914794,80,160
23,transportation,pytorch,0,0.03174555247536359,-1.22464852201031e-05,-0.12687092671500122,80,160
24,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.060891878075916894,80,160
25,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.16991394706932939,80,160
26,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.2783626854813248,80,160
27,transportation,pytorch,1,0.0,0.0,-0.49157380421738384,80,160
28,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.5022765047217166,80,160
29,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.3699398477208082,80,160
30,transportation,pytorch,1,8.881784197001252e-16,0.0,-1.4726654478456034,80,160
31,transportation,pytorch,1,8.881784197001252e-16,0.0,-1.1726455362819,80,160
32,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.2323409553995925,80,160
33,transportation,pytorch,0,0.017302345494105253,-3.8052742017117196e-06,-1.2146483416310216,80,160
34,transportation,pytorch,0,0.01003109311557715,-3.366493453029883e-06,-1.3425831661526484,80,160
35,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.0971650785169351,80,160
36,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.3642249213022337,80,160
37,transportation,pytorch,0,0.008502749028581391,-1.8701293043697056e-06,-1.3982228555860594,80,160
38,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.7128233888468947,80,160
39,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.1582353943110202,80,160
40,transportation,pytorch,0,0.004929514863472928,-9.494302519277192e-07,-1.3861689151727963,80,160
41,transportation,pytorch,1,8.881784197001252e-16,0.0,-1.4225766525602732,80,160
42,transportation,pytorch,1,8.881784197001252e-16,0.0,-1.3385054055583856,80,160
43,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.3701174259520972,80,160
44,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.29068276600541,80,160
45,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.386979906712393,80,160
46,transportation,pytorch,0,0.030472067682959292,-4.493346275114973e-07,-1.2010680012022004,80,160
47,transportation,pytorch,0,0.0025895217127480663,-5.68294441157434e-07,-1.2859360198207388,80,160
48,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.297695423368023,80,160
49,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.2167097232878832,80,160
50,transportation,pytorch,0,0.014773141949235402,-4.964760679235753e-06,-1.289353471042526,80,160
51,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.3355318240068348,80,160
52,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.7015293106689224,80,160
53,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.3652877831414778,80,160
54,transportation,pytorch,0,0.002636725652886973,-5.805595057736471e-07,-1.2977884075513524,80,160
55,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.4536077720756735,80,160
56,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.34416982653603956,80,160
57,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.2159085364251585,80,160
58,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.3498383957739626,80,160
59,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.46131249659480966,80,160
60,transportation,pytorch,1,0.0,0.0,-0.33805835587246946,80,160
61,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.31662795670073707,80,160
62,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.3775136586521548,80,160
63,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.2543328811182415,80,160
64,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.5593289091528615,80,160
65,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.09754369173285227,80,160
66,transportation,pytorch,0,0.015397192734800669,-5.726407724181319e-06,-0.3050902510324347,80,160
67,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.3901137823527292,80,160
68,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.32146272009486476,80,160
69,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.167720326851554,80,160
70,transportation,pytorch,0,0.011938026119683087,-4.6286368078794974e-06,-1.0215581326196848,80,160
71,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.3120852737245161,80,160
72,transportation,pytorch,1,8.881784197001252e-16,0.0,-1.1665579232317622,80,160
73,transportation,pytorch,1,3.552713678800501e-15,0.0,-1.21764618633593,80,160
74,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.1593700003555303,80,160
75,transportation,pytorch,0,0.011696722119770797,-1.7258228195724654e-07,-1.7744296290035146,80,160
76,transportation,pytorch,1,8.881784197001252e-16,0.0,-2.1191939434424403,80,160
77,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.6215016627121905,80,160
78,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.5121852415983408,80,160
79,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.4942617736183892,80,160
80,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.10495066794726271,80,160
81,transportation,pytorch,0,0.09418185791022271,-3.239811412693217e-05,-0.2632321396109798,80,160
82,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.39509515088780955,80,160
83,transportation,pytorch,0,0.0457722880663729,-6.767886409353087e-07,-0.4161946667914931,80,160
84,transportation,pytorch,1,0.0,0.0,-0.6446008211354779,80,160
85,transportation,pytorch,0,0.003256655425737609,-1.2592535285010496e-06,-0.4304886503813219,80,160
86,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.12397504176563112,80,160
87,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.031759369276519234,80,160
88,transportation,pytorch,1,8.881784197001252e-16,0.0,-1.3310856185100701,80,160
89,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.0217692650763612,80,160
90,transportation,pytorch,1,8.881784197001252e-16,0.0,-0.3321767182365827,80,160
91,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.189213618559807,80,160
92,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.1196225519721112,80,160
93,transportation,pytorch,1,0.0,0.0,-1.354539226241244,80,160
94,transportation,pytorch,0,0.019721440233418708,-2.9157625771330407e-07,-0.5583627637417368,80,160
95,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.6826344131614654,80,160
96,transportation,pytorch,1,1.7763568394002505e-15,0.0,-0.5863517060367454,80,160
97,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.2977988289685154,80,160
98,transportation,pytorch,1,8.881784197001252e-16,0.0,-1.2682771728257451,80,160
99,transportation,pytorch,1,1.7763568394002505e-15,0.0,-1.4847843419483664,80,160
0,transportation,optimaltree,1,8.881784197001252e-16,0.0,-2.4671919284659296,80,160
1,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.11498481332654176,80,160
2,transportation,optimaltree,0,0.043424240349741794,-9.534680661030659e-06,0.1794539070712997,80,160
3,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.07686921883891407,80,160
4,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.3804382642775046,80,160
5,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.0018342708223932913,80,160
6,transportation,optimaltree,0,0.021186871489224046,-4.084108365457651e-06,-0.04773464255429105,80,160
7,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.35486529252694665,80,160
8,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.20382047350216936,80,160
9,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.029281277728482658,80,160
10,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.024750831061814194,80,160
11,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.009534891486667307,80,160
12,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.19353931550700942,80,160
13,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.07100862468009939,80,160
14,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.1318498133624577,80,160
15,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.07818713230221142,80,160
16,transportation,optimaltree,0,0.0010163442374744314,-1.9545397050630857e-07,0.3985408418002576,80,160
17,transportation,optimaltree,1,0.0,0.0,0.19488450852548667,80,160
18,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.991994945396369,80,160
19,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.4098567367784648,80,160
20,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.2550350244288033,80,160
21,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.22641615116964242,80,160
22,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.13989546663221697,80,160
23,transportation,optimaltree,0,0.03174555247536359,-1.22464852201031e-05,-0.17314293210123965,80,160
24,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.28446060399328643,80,160
25,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.2565483181957382,80,160
26,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.16970967545913906,80,160
27,transportation,optimaltree,1,0.0,0.0,-0.33246699851695216,80,160
28,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.08185505915613778,80,160
29,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.02896909849323226,80,160
30,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.6847043650811955,80,160
31,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.3143898488120951,80,160
32,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.06632706583648562,80,160
33,transportation,optimaltree,0,0.017302345494105253,-3.8052742017117196e-06,0.042852403255551175,80,160
34,transportation,optimaltree,0,0.01003109311557715,-3.366493453029883e-06,0.20225542885953773,80,160
35,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.21240005013159546,80,160
36,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.026835293021026052,80,160
37,transportation,optimaltree,0,0.008502749028581391,-1.8701293043697056e-06,0.363764654134925,80,160
38,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.3342608965931476,80,160
39,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.6845157548811135,80,160
40,transportation,optimaltree,0,0.004929514863472928,-9.494302519277192e-07,0.3367954931547916,80,160
41,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.1725763546022635,80,160
42,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.5227173931357516,80,160
43,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.13000982302242314,80,160
44,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-1.1562411743662802,80,160
45,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.025332580447832376,80,160
46,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.7407044683174847,80,160
47,transportation,optimaltree,0,0.0025895217127480663,-5.68294441157434e-07,-0.43648184373612997,80,160
48,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.14320745741210583,80,160
49,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.011303838248024167,80,160
50,transportation,optimaltree,0,0.014773141949235402,-4.964760679235753e-06,0.5632114720094228,80,160
51,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.3820169255253192,80,160
52,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.06945934542824417,80,160
53,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.3735101029736845,80,160
54,transportation,optimaltree,0,0.002636725652886973,-5.805595057736471e-07,-0.07139424377544157,80,160
55,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.5814702932987861,80,160
56,transportation,optimaltree,0,0.031259805407797714,-1.207482940606898e-05,-0.3184694151314613,80,160
57,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.49661886857191884,80,160
58,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.16669192692797608,80,160
59,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.1488718737251702,80,160
60,transportation,optimaltree,1,0.0,0.0,-0.15795590027997686,80,160
61,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.6875,80,160
62,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.33871288221658014,80,160
63,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.5069523899800139,80,160
64,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.7464657657579665,80,160
65,transportation,optimaltree,0,0.014480042701798368,-5.602191996532882e-06,0.08383195319440051,80,160
66,transportation,optimaltree,0,0.015397192734800669,-5.726407724181319e-06,-0.5940773134650685,80,160
67,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.2878607903873257,80,160
68,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.4726993797804028,80,160
69,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.1032760360764462,80,160
70,transportation,optimaltree,0,0.011938026119683087,-4.6286368078794974e-06,0.19817223408544504,80,160
71,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.35082544329362064,80,160
72,transportation,optimaltree,1,8.881784197001252e-16,0.0,-0.2846713201113329,80,160
73,transportation,optimaltree,1,3.552713678800501e-15,0.0,0.6525089296711417,80,160
74,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.3085239133730626,80,160
75,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.04958625424586249,80,160
76,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.7879447668693622,80,160
77,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.5608294387636754,80,160
78,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.42675792167140747,80,160
79,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.4844773603265089,80,160
80,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.6466168043178833,80,160
81,transportation,optimaltree,0,0.09418185791022271,-3.296550313810112e-05,0.7002247365568524,80,160
82,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.7687957539546364,80,160
83,transportation,optimaltree,0,0.0457722880663729,-6.767886409353087e-07,0.6776422647808494,80,160
84,transportation,optimaltree,1,0.0,0.0,0.5164896005622976,80,160
85,transportation,optimaltree,0,0.003256655425737609,-1.2592535285010496e-06,0.8112410915085148,80,160
86,transportation,optimaltree,0,0.017919424445263843,-6.949807160098007e-06,0.5382299652381863,80,160
87,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.20956703595650183,80,160
88,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.6149186710770301,80,160
89,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.7662409644441497,80,160
90,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.5395261226206604,80,160
91,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.2532960082346094,80,160
92,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.46311660032071955,80,160
93,transportation,optimaltree,1,0.0,0.0,0.7795740652265732,80,160
94,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.6833914086110879,80,160
95,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.5542069889221751,80,160
96,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.6766262898955853,80,160
97,transportation,optimaltree,1,1.7763568394002505e-15,0.0,-0.0035020311780833424,80,160
98,transportation,optimaltree,1,8.881784197001252e-16,0.0,0.10129769786931653,80,160
99,transportation,optimaltree,1,1.7763568394002505e-15,0.0,0.6760607226587789,80,160


==> data/benchmarks_old/transportation/transportation_general.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,good_turing,good_turing_smooth,n_correct,n_strategies,accuracy,n_infeas,avg_infeas,avg_subopt,max_infeas,max_subopt,avg_time_improv,max_time_improv,predictor,n,m
0,transportation,pytorch,3,400,440,100,10000,20,0.0001,0.00020296000000000016,100,10,100.0,0,8.884113289260458e-07,-1.5532194855561734e-07,8.884113289243065e-05,0.0,-39.66255556237208,84.75236044392909,NN,20,20
1,transportation,optimaltree,3,400,440,100,10000,20,0.0001,0.00020296000000000016,100,10,100.0,0,8.884113289260458e-07,-1.5532194855561734e-07,8.884113289243065e-05,0.0,-46.699651851221816,43.94660119686973,OCT,20,20
2,transportation,optimaltree,3,400,440,100,10000,20,0.0001,0.00020296000000000016,100,10,100.0,0,8.884113289260458e-07,-1.5532194855561734e-07,8.884113289243065e-05,0.0,-40.299618097891475,71.54450763627071,OCT-H,20,20
0,transportation,pytorch,3,200,230,100,10000,10,0.0004,0.0004999600000000001,100,9,100.0,0,0.0,0.0,0.0,0.0,-41.84586189677482,71.79293202204691,NN,20,10
1,transportation,optimaltree,3,200,230,100,10000,10,0.0004,0.0004999600000000001,99,9,99.0,1,0.01,0.0,1.0,0.0,-4.40173006727882,61.57037982764124,OCT,20,10
2,transportation,optimaltree,3,200,230,100,10000,10,0.0004,0.0004999600000000001,100,9,100.0,0,0.0,0.0,0.0,0.0,-23.6596990442046,50.69957248348232,OCT-H,20,10
0,transportation,pytorch,3,1600,1680,100,10000,40,0.0003,0.0004029400000000002,100,9,100.0,0,5.117102831744347e-17,0.0,1.2857841848612943e-16,0.0,-37.85713195404587,26.691765154403356,NN,40,40
1,transportation,optimaltree,3,1600,1680,100,10000,40,0.0003,0.0004029400000000002,100,9,100.0,0,5.117102831744347e-17,0.0,1.2857841848612943e-16,0.0,-33.1113611202001,61.00911854103344,OCT,40,40
2,transportation,optimaltree,3,1600,1680,100,10000,40,0.0003,0.0004029400000000002,100,9,100.0,0,5.117102831744347e-17,0.0,1.2857841848612943e-16,0.0,-27.000152597411407,50.168721392536156,OCT-H,40,40
0,transportation,pytorch,3,800,860,100,10000,20,0.0001,0.00020098000000000018,100,7,100.0,0,0.0,0.0,0.0,0.0,-23.607071437659922,64.37079233557742,NN,40,20
1,transportation,optimaltree,3,800,860,100,10000,20,0.0001,0.00020098000000000018,100,7,100.0,0,0.0,0.0,0.0,0.0,-28.409243263398967,57.08613317043372,OCT,40,20
2,transportation,optimaltree,3,800,860,100,10000,20,0.0001,0.00020098000000000018,100,7,100.0,0,0.0,0.0,0.0,0.0,3.142771074154329,69.5478874843412,OCT-H,40,20
0,transportation,pytorch,3,3600,3720,100,10000,60,0.0006,0.0006940000000000001,100,17,100.0,0,1.8645929776655212e-07,-8.32761251131941e-11,1.8645929772750885e-05,0.0,-4.3511497392380365,37.990239018896254,NN,60,60
1,transportation,optimaltree,3,3600,3720,100,10000,60,0.0006,0.0006940000000000001,100,17,100.0,0,3.904322020003453e-17,0.0,1.5898503720231412e-16,0.0,-5.862821694145922,45.75806138306139,OCT,60,60
2,transportation,optimaltree,3,3600,3720,100,10000,60,0.0006,0.0006940000000000001,100,17,100.0,0,3.904322020003453e-17,0.0,1.5898503720231412e-16,0.0,5.26381127338462,55.28610019646365,OCT-H,60,60
0,transportation,pytorch,3,1800,1890,100,10000,30,0.0001,0.0002049400000000002,100,13,100.0,0,0.0,0.0,0.0,0.0,-22.91419567147673,47.05966672639314,NN,60,30
1,transportation,optimaltree,3,1800,1890,100,10000,30,0.0001,0.0002049400000000002,100,13,100.0,0,0.0,0.0,0.0,0.0,1.7658000963770188,72.9145958568025,OCT,60,30
2,transportation,optimaltree,3,1800,1890,100,10000,30,0.0001,0.0002049400000000002,100,13,100.0,0,0.0,0.0,0.0,0.0,-17.16104433187965,74.58004596393964,OCT-H,60,30
0,transportation,pytorch,3,6400,6560,100,15000,80,0.0016049382716049382,0.0016089958888888891,92,93,92.0,8,0.00021716994406837124,0.0,0.0073444322740507375,0.0,-0.20340931758480846,61.97074941533736,NN,80,80
1,transportation,optimaltree,3,6400,6560,100,15000,80,0.0016049382716049382,0.0016089958888888891,73,93,73.0,27,0.0940792649359393,0.0,1.0,0.0,-24.182140515534982,6.042781760066572,OCT,80,80
2,transportation,optimaltree,3,6400,6560,100,15000,80,0.0016049382716049382,0.0016089958888888891,96,93,96.0,4,0.010114798727957336,0.0,1.0,0.0,-17.591530628460536,59.87661908639736,OCT-H,80,80
0,transportation,pytorch,3,3200,3320,100,10000,40,0.0,0.00010000000000000018,100,7,100.0,0,0.0,0.0,0.0,0.0,5.174166895678749,58.23422265080895,NN,80,40
1,transportation,optimaltree,3,3200,3320,100,10000,40,0.0,0.00010000000000000018,100,7,100.0,0,0.0,0.0,0.0,0.0,1.7872494072829674,75.56859316089847,OCT,80,40
2,transportation,optimaltree,3,3200,3320,100,10000,40,0.0,0.00010000000000000018,100,7,100.0,0,0.0,0.0,0.0,0.0,-7.905303875946281,70.7430414526341,OCT-H,80,40


==> data/discussion/inventory/inventoryplot.csv <==
,t,x,u,d
0,0,11.387246347332786,0.0,1.902098485382406
1,1,9.48514786195038,0.0,1.7344779085982194
2,2,7.750669953352162,0.0,1.9354781796763345
3,3,5.815191773675828,0.0,1.8261170768412143
4,4,3.9890746968346136,0.0,2.017223420293034
5,5,1.9718512765415794,0.29185700335663833,2.2637082798982178
6,6,0.0,1.8408406322090305,1.8408406322090305
7,7,0.0,2.155607816388003,2.155607816388003
8,8,0.0,1.7728073135056648,1.7728073135056648
9,9,0.0,2.082086100693583,2.082086100693583
10,10,0.0,1.9162185486020196,1.9162185486020196
11,11,0.0,2.0608058737552817,2.0608058737552817
12,12,0.0,2.2954684306986786,2.2954684306986786
13,13,0.0,2.1050223914034443,2.1050223914034443
14,14,0.0,1.9750849958210301,1.9750849958210301
15,15,0.0,1.5689644439872932,1.5689644439872932
16,16,0.0,2.0786859453827233,2.0786859453827233
17,17,0.0,1.8260977482168803,1.8260977482168803
18,18,0.0,2.17005341250251,2.17005341250251
19,19,0.0,1.9744240242560875,1.9744240242560875
20,20,0.0,1.9239098177482181,1.9239098177482181
21,21,0.0,2.0823506494240553,2.0823506494240553
22,22,0.0,2.170485937437409,2.170485937437409
23,23,0.0,2.1285378085545656,2.1285378085545656
24,24,0.0,1.7633674515230957,1.7633674515230957
25,25,0.0,2.18264866821392,2.18264866821392
26,26,0.0,1.8537430557362988,1.8537430557362988
27,27,0.0,1.909687878067862,1.909687878067862
28,28,0.0,1.9588632153190582,1.9588632153190582
29,29,0.0,1.892276746292951,1.892276746292951


==> data/discussion/inventory/optimal_tree_inv_continv_cont_detail.csv <==
,problem,learner,correct,infeas,subopt,time_improvement
0,problem,optimaltree,1,0.0,0.0,0.691503708698584
1,problem,optimaltree,1,0.0,0.0,0.733093760209082
2,problem,optimaltree,1,0.0,0.0,0.9533157204882444
3,problem,optimaltree,1,0.0,0.0,0.8910379882289995
4,problem,optimaltree,1,0.0,0.0,0.1984545797210705
5,problem,optimaltree,1,0.0,0.0,0.6842937853107345
6,problem,optimaltree,1,0.0,0.0,0.6259661175735811
7,problem,optimaltree,1,0.0,0.0,0.23915715539947324
8,problem,optimaltree,1,0.0,0.0,0.3591641271223335
9,problem,optimaltree,1,0.0,0.0,0.27116542685086786
10,problem,optimaltree,1,0.0,0.0,0.2604786076867295
11,problem,optimaltree,1,0.0,0.0,0.22284644194756553
12,problem,optimaltree,1,0.0,0.0,-0.0032960996154549616
13,problem,optimaltree,1,0.0,0.0,0.7509271796079355
14,problem,optimaltree,1,0.0,0.0,0.19437086092715228
15,problem,optimaltree,1,0.0,0.0,0.22491221585658838
16,problem,optimaltree,1,0.0,0.0,0.24878444084278772
17,problem,optimaltree,1,0.0,0.0,0.18853503184713372
18,problem,optimaltree,1,0.0,0.0,0.6089421825618144
19,problem,optimaltree,1,0.0,0.0,0.35105882352941176
20,problem,optimaltree,1,0.0,0.0,0.26324069218668067
21,problem,optimaltree,1,0.0,0.0,0.2267057960381511
22,problem,optimaltree,1,0.0,0.0,0.2887577843330056
23,problem,optimaltree,1,0.0,0.0,0.4512147589970118
24,problem,optimaltree,1,0.0,0.0,0.16010907674328012
25,problem,optimaltree,1,0.0,0.0,0.21581642328845063
26,problem,optimaltree,1,0.0,0.0,0.3034223022760766
27,problem,optimaltree,1,0.0,0.0,0.53676550450744
28,problem,optimaltree,1,0.0,0.0,0.2732114326291497
29,problem,optimaltree,1,0.0,0.0,0.1654122177489935
30,problem,optimaltree,1,0.0,0.0,0.2147663910786387
31,problem,optimaltree,1,0.0,0.0,0.18663279265194455
32,problem,optimaltree,1,0.0,0.0,0.32265598932265593
33,problem,optimaltree,1,0.0,0.0,0.0806579468886246
34,problem,optimaltree,1,0.0,0.0,0.27891742802965
35,problem,optimaltree,1,0.0,0.0,0.13915094339622647
36,problem,optimaltree,1,0.0,0.0,0.08615316117542293
37,problem,optimaltree,1,0.0,0.0,0.2733443708609271
38,problem,optimaltree,1,0.0,0.0,0.03421292083712468
39,problem,optimaltree,1,0.0,0.0,0.1623427672955975
40,problem,optimaltree,1,0.0,0.0,0.18076317859952795
41,problem,optimaltree,1,0.0,0.0,0.1897824030274361
42,problem,optimaltree,1,0.0,0.0,0.2114005285013213
43,problem,optimaltree,1,0.0,0.0,-0.47330026262036773
44,problem,optimaltree,1,0.0,0.0,0.16780487804878053
45,problem,optimaltree,1,0.0,0.0,0.055365296803652986
46,problem,optimaltree,1,0.0,0.0,0.5212170550524067
47,problem,optimaltree,1,0.0,0.0,0.4674733437163052
48,problem,optimaltree,1,0.0,0.0,0.20198858405450193
49,problem,optimaltree,1,0.0,0.0,0.15776877761413843
50,problem,optimaltree,1,0.0,0.0,0.21392757660167128
51,problem,optimaltree,1,0.0,0.0,0.1469477033207397
52,problem,optimaltree,1,0.0,0.0,0.1880975609756097
53,problem,optimaltree,1,0.0,0.0,-0.017519130084575174
54,problem,optimaltree,1,0.0,0.0,0.492371705963939
55,problem,optimaltree,1,0.0,0.0,0.6100149476831092
56,problem,optimaltree,1,0.0,0.0,0.18206312548113934
57,problem,optimaltree,1,0.0,0.0,0.03840155945419099
58,problem,optimaltree,1,0.0,0.0,0.1659218962502429
59,problem,optimaltree,1,0.0,0.0,0.07033582089552237
60,problem,optimaltree,1,0.0,0.0,0.8420042643923241
61,problem,optimaltree,1,0.0,0.0,-1.089940400939137
62,problem,optimaltree,1,0.0,0.0,0.1830537883169462
63,problem,optimaltree,1,0.0,0.0,0.18509803921568624
64,problem,optimaltree,1,0.0,0.0,0.038461538461538436
65,problem,optimaltree,1,0.0,0.0,0.3329852304938088
66,problem,optimaltree,1,0.0,0.0,0.57633160199613
67,problem,optimaltree,1,0.0,0.0,0.7582369520847507
68,problem,optimaltree,1,0.0,0.0,-0.11958533876342092
69,problem,optimaltree,1,0.0,0.0,-0.0811815740549473
70,problem,optimaltree,1,0.0,0.0,0.5142322875545398
71,problem,optimaltree,1,0.0,0.0,0.05565183901405735
72,problem,optimaltree,1,0.0,0.0,-1.7568785197103782
73,problem,optimaltree,1,0.0,0.0,-11.602058973055414
74,problem,optimaltree,1,0.0,0.0,-0.5232988886722558
75,problem,optimaltree,1,0.0,0.0,-0.4945883896359462
76,problem,optimaltree,1,0.0,0.0,-0.9691188040912668
77,problem,optimaltree,1,0.0,0.0,0.14850088183421517
78,problem,optimaltree,1,0.0,0.0,0.8020912018447104
79,problem,optimaltree,1,0.0,0.0,-0.07232576985413286
80,problem,optimaltree,1,0.0,0.0,0.09411542814032436
81,problem,optimaltree,1,0.0,0.0,0.5701535166012138
82,problem,optimaltree,1,0.0,0.0,-0.03616532721010324
83,problem,optimaltree,1,0.0,0.0,0.2013513513513514
84,problem,optimaltree,1,0.0,0.0,0.0406456631660832
85,problem,optimaltree,1,0.0,0.0,0.69839653855943
86,problem,optimaltree,1,0.0,0.0,0.7167364581926245
87,problem,optimaltree,1,0.0,0.0,-0.3056743101438011
88,problem,optimaltree,1,0.0,0.0,0.5332092281098331
89,problem,optimaltree,1,0.0,0.0,0.19661016949152543
90,problem,optimaltree,1,0.0,0.0,0.2572332015810277
91,problem,optimaltree,1,0.0,0.0,0.06901697444506627
92,problem,optimaltree,1,0.0,0.0,0.17147372580007902
93,problem,optimaltree,1,0.0,0.0,0.2214337262448881
94,problem,optimaltree,1,0.0,0.0,0.2068498452012384
95,problem,optimaltree,1,0.0,0.0,0.1646578898572223
96,problem,optimaltree,1,0.0,0.0,0.14387947269303203
97,problem,optimaltree,1,0.0,0.0,0.18552534900808226
98,problem,optimaltree,1,0.0,0.0,-0.5645671555939027
99,problem,optimaltree,1,0.0,0.0,-0.38840298023971487


==> data/discussion/inventory/optimal_tree_inv_continv_cont_general.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,n_correct,n_strategies,accuracy,n_infeas,avg_infeas,avg_subopt,max_infeas,max_subopt,avg_time_improv,max_time_improv
0,problem,optimaltree,3,61,91,100,1000,31,100,4,100.0,0,0.0,0.0,0.0,0.0,8.03317903610629,95.33157204882444


==> data/discussion/knapsack/knapsack0.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,n_correct,n_strategies,accuracy,n_infeas,avg_infeas,avg_subopt,max_infeas,max_subopt,avg_time_improv,max_time_improv
0,problem,optimaltree,3,10,21,100,1000,20,73,43,73.0,5,0.004492312691154583,0.022881188532634728,0.22734057843760413,0.21534262238226526,52.362868520826154,95.34441706002757


==> data/discussion/knapsack/knapsack1.csv <==
,problem,learner,correct,infeas,subopt,time_improvement
0,problem,optimaltree,1,0.0,0.0,0.6682203784841987
1,problem,optimaltree,1,0.0,0.0,0.7567872240488492
2,problem,optimaltree,1,0.0,0.0,0.9169086851517838
3,problem,optimaltree,1,0.0,0.0,0.6018385521401897
4,problem,optimaltree,1,0.0,0.0,0.7323299676128787
5,problem,optimaltree,1,0.0,0.0,0.5292340232663544
6,problem,optimaltree,0,0.0,0.21534262238226526,0.7801615798922801
7,problem,optimaltree,1,0.0,0.0,0.70149706655877
8,problem,optimaltree,1,0.0,0.0,-0.23721122112211224
9,problem,optimaltree,1,0.0,0.0,0.6896694786336606
10,problem,optimaltree,1,0.0,0.0,-0.048393494644982216
11,problem,optimaltree,1,0.0,0.0,0.7573791464863383
12,problem,optimaltree,1,0.0,0.0,0.5453993933265926
13,problem,optimaltree,0,0.0,0.17345712636134844,0.44749862561847165
14,problem,optimaltree,0,0.0,0.022891978961679372,0.5449508489722967
15,problem,optimaltree,0,0.0,0.1254014502142714,0.49507526482066533
16,problem,optimaltree,1,0.0,0.0,0.5978233034571063
17,problem,optimaltree,1,0.0,0.0,0.5667687871688593
18,problem,optimaltree,1,0.0,0.0,0.7672598627787307
19,problem,optimaltree,1,0.0,0.0,0.7145131334571504
20,problem,optimaltree,1,0.0,0.0,0.6908524627984773
21,problem,optimaltree,1,0.0,0.0,0.7710107367641614
22,problem,optimaltree,0,0.0,0.11292133417212664,0.7151084918296277
23,problem,optimaltree,0,0.0,0.06023440494097155,-0.06586270871985156
24,problem,optimaltree,1,0.0,0.0,0.22487922705314012
25,problem,optimaltree,1,0.0,0.0,0.09903483004616032
26,problem,optimaltree,1,0.0,0.0,0.6352256186317322
27,problem,optimaltree,0,0.0,0.19873043875661459,0.880576860754024
28,problem,optimaltree,0,0.0,0.13913861300886582,0.5656509695290859
29,problem,optimaltree,1,0.0,0.0,0.23688789460601545
30,problem,optimaltree,0,0.0,0.028496886105105413,0.786984126984127
31,problem,optimaltree,1,0.0,0.0,0.7307787087235091
32,problem,optimaltree,1,0.0,0.0,0.8235153256704981
33,problem,optimaltree,1,0.0,0.0,0.6370081018518519
34,problem,optimaltree,1,0.0,0.0,0.3672972972972973
35,problem,optimaltree,1,0.0,0.0,0.786629419131105
36,problem,optimaltree,1,0.0,0.0,0.8816891967377947
37,problem,optimaltree,0,0.0,0.11448715857357156,0.5430997876857749
38,problem,optimaltree,1,0.0,0.0,0.7737961926091825
39,problem,optimaltree,1,0.0,0.0,0.6446505677274907
40,problem,optimaltree,1,0.0,0.0,0.4782431052093974
41,problem,optimaltree,0,0.0,0.1254014502142714,0.5785910338517841
42,problem,optimaltree,0,0.0,0.14599808546691195,0.6956521739130435
43,problem,optimaltree,1,0.0,0.0,0.5764705882352941
44,problem,optimaltree,0,0.04091405162828443,-0.1491655797275608,0.9534441706002756
45,problem,optimaltree,1,0.0,0.0,0.5255006257822278
46,problem,optimaltree,1,0.0,0.0,0.24391805377720865
47,problem,optimaltree,1,0.0,0.0,0.8768217097548718
48,problem,optimaltree,1,0.0,0.0,0.5254859611231102
49,problem,optimaltree,0,0.0,0.07737870028899302,0.5826636050516647
50,problem,optimaltree,1,0.0,0.0,0.4754448398576513
51,problem,optimaltree,1,0.0,0.0,-0.04796163069544357
52,problem,optimaltree,1,0.0,0.0,0.4089887640449438
53,problem,optimaltree,1,0.0,0.0,0.6839263803680982
54,problem,optimaltree,1,0.0,0.0,-0.011848341232227444
55,problem,optimaltree,1,0.0,0.0,0.1526980482204363
56,problem,optimaltree,1,0.0,0.0,0.15005641218503196
57,problem,optimaltree,1,0.0,0.0,0.5814135103475204
58,problem,optimaltree,1,0.0,0.0,0.5492396813902969
59,problem,optimaltree,1,0.0,0.0,0.8436814692982456
60,problem,optimaltree,1,0.0,7.938487358663952e-05,-0.031670152375261384
61,problem,optimaltree,0,0.0,0.11448715857357156,0.5259559923093355
62,problem,optimaltree,0,0.0,0.06023440494097155,-0.0063348416289592535
63,problem,optimaltree,1,0.0,0.0,0.574468085106383
64,problem,optimaltree,0,0.22734057843760413,-0.013202754707475905,0.5673527613613205
65,problem,optimaltree,1,0.0,0.0,0.5473662294399333
66,problem,optimaltree,1,0.0,0.0,0.9470635525963184
67,problem,optimaltree,1,0.0,0.0,0.747199622686004
68,problem,optimaltree,1,0.0,0.0,0.6237342334340025
69,problem,optimaltree,1,0.0,0.0,0.3940793047256925
70,problem,optimaltree,1,0.0,0.0,0.6130904401096244
71,problem,optimaltree,1,0.0,0.0,0.5586432366162648
72,problem,optimaltree,0,0.006018243834767567,-0.1070867404865173,0.44517688420127444
73,problem,optimaltree,1,0.0,0.0,0.5671127331711273
74,problem,optimaltree,1,0.0,9.082732459579644e-05,0.5816307403936269
75,problem,optimaltree,0,0.16171314230580514,-0.07730923433588777,0.19453617532272593
76,problem,optimaltree,0,0.0,0.10790687403840472,0.7357259380097879
77,problem,optimaltree,0,0.0,0.14599808546691195,0.4330167710648616
78,problem,optimaltree,1,3.631896612410479e-05,-0.07266280930016009,0.8671837708830549
79,problem,optimaltree,1,0.0,0.0,0.09414225941422594
80,problem,optimaltree,1,0.0,0.0,0.8315381635025184
81,problem,optimaltree,1,0.0,0.0,-0.06575231948366267
82,problem,optimaltree,1,0.0,0.0,0.5914668680385123
83,problem,optimaltree,0,0.0,0.022891978961679372,0.651128796491798
84,problem,optimaltree,0,0.013208933942872925,-0.21179780827870137,0.6769078295341923
85,problem,optimaltree,1,0.0,0.0,0.5523989898989898
86,problem,optimaltree,1,0.0,0.0,0.4958696649839376
87,problem,optimaltree,1,0.0,0.0,0.6032434168272318
88,problem,optimaltree,1,0.0,0.0,0.6217300313916987
89,problem,optimaltree,1,0.0,0.0,0.5729870129870129
90,problem,optimaltree,1,0.0,0.0,-0.26371308016877637
91,problem,optimaltree,1,0.0,0.0,0.6343903679837206
92,problem,optimaltree,0,0.0,0.08578326789412971,0.6557310652085865
93,problem,optimaltree,0,0.0,0.09245019520185124,-0.3861192570869991
94,problem,optimaltree,1,0.0,0.0,0.4279303062302007
95,problem,optimaltree,1,0.0,0.0,0.8640710047565341
96,problem,optimaltree,1,0.0,0.0,0.4864649681528662
97,problem,optimaltree,1,0.0,0.0,0.6994059953032187
98,problem,optimaltree,0,0.0,0.027868884528095494,0.24195259992925366
99,problem,optimaltree,0,0.0,0.04870440864966498,0.4128084846012645


==> data/discussion/vendor/oct_h/vendor0.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,good_turing,good_turing_smooth,n_correct,n_strategies,accuracy,n_infeas,avg_infeas,avg_subopt,max_infeas,max_subopt,avg_time_improv,max_time_improv
0,problem,optimaltree,3,10,21,100,1000,6,0.0,0.030000000000000027,100,4,100.0,0,0.0,-1.1151885830316529e-18,0.0,0.0,68.78513824469317,97.16568936199415


==> data/discussion/vendor/oct_h/vendor1.csv <==
,problem,learner,correct,infeas,subopt,time_improvement
0,problem,optimaltree,1,0.0,0.0,0.37066790598858057
1,problem,optimaltree,1,0.0,0.0,0.9716568936199416
2,problem,optimaltree,1,0.0,0.0,0.8251253520159352
3,problem,optimaltree,1,0.0,0.0,0.8979410514930274
4,problem,optimaltree,1,0.0,0.0,0.9613055510336969
5,problem,optimaltree,1,0.0,0.0,0.6997025580011897
6,problem,optimaltree,1,0.0,0.0,0.8441335620958162
7,problem,optimaltree,1,0.0,0.0,0.8130068498543421
8,problem,optimaltree,1,0.0,0.0,0.6293727083539788
9,problem,optimaltree,1,0.0,0.0,0.9387622319383718
10,problem,optimaltree,1,0.0,0.0,0.7346982992091864
11,problem,optimaltree,1,0.0,0.0,0.5389890282131662
12,problem,optimaltree,1,0.0,0.0,0.6844081844081844
13,problem,optimaltree,1,0.0,0.0,0.6580840590685346
14,problem,optimaltree,1,0.0,0.0,0.6588235294117647
15,problem,optimaltree,1,0.0,0.0,0.5277065667521199
16,problem,optimaltree,1,0.0,0.0,0.8134523626289056
17,problem,optimaltree,1,0.0,0.0,0.5823766677008998
18,problem,optimaltree,1,0.0,0.0,0.9432747590898048
19,problem,optimaltree,1,0.0,0.0,0.6448730676499788
20,problem,optimaltree,1,0.0,0.0,0.6350157256252809
21,problem,optimaltree,1,0.0,0.0,0.9176674718470385
22,problem,optimaltree,1,0.0,0.0,0.46327174402884186
23,problem,optimaltree,1,0.0,0.0,0.6729389467984297
24,problem,optimaltree,1,0.0,0.0,0.6547669641592293
25,problem,optimaltree,1,0.0,0.0,0.6199309749784296
26,problem,optimaltree,1,0.0,0.0,0.48298112598806264
27,problem,optimaltree,1,0.0,0.0,0.8689341901174386
28,problem,optimaltree,1,0.0,0.0,0.534671259547701
29,problem,optimaltree,1,0.0,0.0,0.8937505644360155
30,problem,optimaltree,1,0.0,0.0,0.5887544483985765
31,problem,optimaltree,1,0.0,0.0,0.93738810298308
32,problem,optimaltree,1,0.0,0.0,0.7002099024570935
33,problem,optimaltree,1,0.0,0.0,0.6815967523680649
34,problem,optimaltree,1,0.0,0.0,0.7021407480314961
35,problem,optimaltree,1,0.0,0.0,0.8413906864611089
36,problem,optimaltree,1,0.0,0.0,0.6613310867733783
37,problem,optimaltree,1,0.0,0.0,0.7334628127499143
38,problem,optimaltree,1,0.0,0.0,0.8028147584632941
39,problem,optimaltree,1,0.0,0.0,0.6516968987712113
40,problem,optimaltree,1,0.0,0.0,0.8396825396825397
41,problem,optimaltree,1,0.0,-1.115188583031653e-16,0.3541414955027521
42,problem,optimaltree,1,0.0,0.0,0.6533134772896501
43,problem,optimaltree,1,0.0,0.0,0.6110539467881817
44,problem,optimaltree,1,0.0,0.0,0.8841595064992289
45,problem,optimaltree,1,0.0,0.0,0.5253264740799366
46,problem,optimaltree,1,0.0,0.0,0.9173161522740656
47,problem,optimaltree,1,0.0,0.0,0.5760701392470345
48,problem,optimaltree,1,0.0,0.0,0.5826289711454387
49,problem,optimaltree,1,0.0,0.0,0.626927470017133
50,problem,optimaltree,1,0.0,0.0,0.6485245901639345
51,problem,optimaltree,1,0.0,0.0,0.880174830941778
52,problem,optimaltree,1,0.0,0.0,0.5509163045531835
53,problem,optimaltree,1,0.0,0.0,0.6431609274248868
54,problem,optimaltree,1,0.0,0.0,0.6532959326788219
55,problem,optimaltree,1,0.0,0.0,0.6523149513417871
56,problem,optimaltree,1,0.0,0.0,0.8311624991293446
57,problem,optimaltree,1,0.0,0.0,0.7568510725649185
58,problem,optimaltree,1,0.0,0.0,0.7475902475902476
59,problem,optimaltree,1,0.0,0.0,0.5618119473019311
60,problem,optimaltree,1,0.0,0.0,0.5325321176958143
61,problem,optimaltree,1,0.0,0.0,0.6007734642272795
62,problem,optimaltree,1,0.0,0.0,0.46118012422360244
63,problem,optimaltree,1,0.0,0.0,0.6576409985470876
64,problem,optimaltree,1,0.0,0.0,0.45801255477910696
65,problem,optimaltree,1,0.0,0.0,0.6503426613363792
66,problem,optimaltree,1,0.0,0.0,0.6227589272484813
67,problem,optimaltree,1,0.0,0.0,0.7928989955357143
68,problem,optimaltree,1,0.0,0.0,0.5900839054157132
69,problem,optimaltree,1,0.0,0.0,0.5436290617013508
70,problem,optimaltree,1,0.0,0.0,0.5850085709833255
71,problem,optimaltree,1,0.0,0.0,0.857824187961243
72,problem,optimaltree,1,0.0,0.0,0.567045659628226
73,problem,optimaltree,1,0.0,0.0,0.6082331813786435
74,problem,optimaltree,1,0.0,0.0,0.8705412346618473
75,problem,optimaltree,1,0.0,0.0,0.7914364640883977
76,problem,optimaltree,1,0.0,0.0,0.6184126984126984
77,problem,optimaltree,1,0.0,0.0,0.7039153439153439
78,problem,optimaltree,1,0.0,0.0,0.7942349665086175
79,problem,optimaltree,1,0.0,0.0,0.9216337697869845
80,problem,optimaltree,1,0.0,0.0,0.7637394875806767
81,problem,optimaltree,1,0.0,0.0,0.6857976653696498
82,problem,optimaltree,1,0.0,0.0,0.4687162891046386
83,problem,optimaltree,1,0.0,0.0,0.6329676433828635
84,problem,optimaltree,1,0.0,0.0,0.5558669656203288
85,problem,optimaltree,1,0.0,0.0,0.5928953626634959
86,problem,optimaltree,1,0.0,0.0,0.710099297650763
87,problem,optimaltree,1,0.0,0.0,0.5653146436027439
88,problem,optimaltree,1,0.0,0.0,0.9524255917506445
89,problem,optimaltree,1,0.0,0.0,0.8931372549019608
90,problem,optimaltree,1,0.0,0.0,0.6883116883116883
91,problem,optimaltree,1,0.0,0.0,0.5188855378428838
92,problem,optimaltree,1,0.0,0.0,0.6288552787663109
93,problem,optimaltree,1,0.0,0.0,0.41022874406560206
94,problem,optimaltree,1,0.0,0.0,0.8233250620347394
95,problem,optimaltree,1,0.0,0.0,0.8226780129463961
96,problem,optimaltree,1,0.0,0.0,0.9610724813472307
97,problem,optimaltree,1,0.0,0.0,0.6536920435031482
98,problem,optimaltree,1,0.0,0.0,0.41949806949806945
99,problem,optimaltree,1,0.0,0.0,0.5299924069855733


==> data/discussion/vendor/vendor0.csv <==
,problem,learner,n_best,n_var,n_constr,n_test,n_train,n_theta,good_turing,good_turing_smooth,n_correct,n_strategies,accuracy,n_infeas,avg_infeas,avg_subopt,max_infeas,max_subopt,avg_time_improv,max_time_improv
0,problem,optimaltree,3,10,21,100,1000,6,0.0,0.030000000000000027,100,4,100.0,0,0.0,-1.1151885830316529e-18,0.0,0.0,71.9821069513962,96.97420697483761


==> data/discussion/vendor/vendor1.csv <==
,problem,learner,correct,infeas,subopt,time_improvement
0,problem,optimaltree,1,0.0,0.0,0.8674855679499979
1,problem,optimaltree,1,0.0,0.0,0.7800778294238461
2,problem,optimaltree,1,0.0,0.0,0.8759642085775995
3,problem,optimaltree,1,0.0,0.0,0.8362700764072977
4,problem,optimaltree,1,0.0,0.0,0.9181757656458056
5,problem,optimaltree,1,0.0,0.0,0.9697420697483761
6,problem,optimaltree,1,0.0,0.0,0.4161153744376819
7,problem,optimaltree,1,0.0,0.0,0.8918027167159446
8,problem,optimaltree,1,0.0,0.0,0.8092296241161147
9,problem,optimaltree,1,0.0,0.0,0.8056914546640574
10,problem,optimaltree,1,0.0,0.0,0.7623070504797664
11,problem,optimaltree,1,0.0,0.0,0.6843579143885852
12,problem,optimaltree,1,0.0,0.0,0.9170838548185232
13,problem,optimaltree,1,0.0,0.0,0.962248583348901
14,problem,optimaltree,1,0.0,0.0,0.7948197846777969
15,problem,optimaltree,1,0.0,0.0,0.8233053537419764
16,problem,optimaltree,1,0.0,0.0,0.7074593521161723
17,problem,optimaltree,1,0.0,0.0,0.6893594210667382
18,problem,optimaltree,1,0.0,0.0,0.6154183092422252
19,problem,optimaltree,1,0.0,0.0,0.6630817167554528
20,problem,optimaltree,1,0.0,0.0,0.8184137291280149
21,problem,optimaltree,1,0.0,0.0,0.6541309713953827
22,problem,optimaltree,1,0.0,0.0,0.6035884496776003
23,problem,optimaltree,1,0.0,0.0,0.722448149654331
24,problem,optimaltree,1,0.0,0.0,0.8856620169220215
25,problem,optimaltree,1,0.0,0.0,0.8017518482802957
26,problem,optimaltree,1,0.0,0.0,0.5825027685492802
27,problem,optimaltree,1,0.0,0.0,0.7883134130146082
28,problem,optimaltree,1,0.0,0.0,0.8634688439076941
29,problem,optimaltree,1,0.0,0.0,0.6900623590287913
30,problem,optimaltree,1,0.0,0.0,0.6186949304048015
31,problem,optimaltree,1,0.0,0.0,0.7174233128834355
32,problem,optimaltree,1,0.0,0.0,0.7708457711442787
33,problem,optimaltree,1,0.0,0.0,0.6344762503932054
34,problem,optimaltree,1,0.0,0.0,0.6902289669861554
35,problem,optimaltree,1,0.0,0.0,0.8293038159044568
36,problem,optimaltree,1,0.0,0.0,0.8310168724545866
37,problem,optimaltree,1,0.0,0.0,0.6740170779769166
38,problem,optimaltree,1,0.0,0.0,0.7804790203493607
39,problem,optimaltree,1,0.0,0.0,0.27982049797336417
40,problem,optimaltree,1,0.0,0.0,0.9362305531547105
41,problem,optimaltree,1,0.0,-1.115188583031653e-16,0.7983771145647092
42,problem,optimaltree,1,0.0,0.0,0.5640738668158926
43,problem,optimaltree,1,0.0,0.0,0.8886133582665963
44,problem,optimaltree,1,0.0,0.0,0.5549634591961023
45,problem,optimaltree,1,0.0,0.0,0.8979800272355878
46,problem,optimaltree,1,0.0,0.0,0.6757454498515554
47,problem,optimaltree,1,0.0,0.0,0.8390899296533367
48,problem,optimaltree,1,0.0,0.0,0.5238239757207891
49,problem,optimaltree,1,0.0,0.0,0.9226431603850018
50,problem,optimaltree,1,0.0,0.0,0.7667696601215988
51,problem,optimaltree,1,0.0,0.0,0.7900729655621137
52,problem,optimaltree,1,0.0,0.0,0.39029688631426507
53,problem,optimaltree,1,0.0,0.0,0.758786979504776
54,problem,optimaltree,1,0.0,0.0,0.9441884280593958
55,problem,optimaltree,1,0.0,0.0,0.66796875
56,problem,optimaltree,1,0.0,0.0,0.7330525743784813
57,problem,optimaltree,1,0.0,0.0,0.8241957408246489
58,problem,optimaltree,1,0.0,0.0,0.7718768158047646
59,problem,optimaltree,1,0.0,0.0,0.929772579597141
60,problem,optimaltree,1,0.0,0.0,0.9365892190777109
61,problem,optimaltree,1,0.0,0.0,0.942799313591763
62,problem,optimaltree,1,0.0,0.0,0.3348459065986009
63,problem,optimaltree,1,0.0,0.0,0.9021874444246843
64,problem,optimaltree,1,0.0,0.0,0.6082949308755761
65,problem,optimaltree,1,0.0,0.0,0.5760409057706355
66,problem,optimaltree,1,0.0,0.0,0.607331571994716
67,problem,optimaltree,1,0.0,0.0,0.7175993343041398
68,problem,optimaltree,1,0.0,0.0,0.624543154343548
69,problem,optimaltree,1,0.0,0.0,0.6431924882629108
70,problem,optimaltree,1,0.0,0.0,0.5898520084566596
71,problem,optimaltree,1,0.0,0.0,0.9648053332532545
72,problem,optimaltree,1,0.0,0.0,0.6856657773465923
73,problem,optimaltree,1,0.0,0.0,0.9091881846084533
74,problem,optimaltree,1,0.0,0.0,0.6946410515672397
75,problem,optimaltree,1,0.0,0.0,0.7396266666666667
76,problem,optimaltree,1,0.0,0.0,0.8241032567912352
77,problem,optimaltree,1,0.0,0.0,0.7473695628593122
78,problem,optimaltree,1,0.0,0.0,0.9117035496806772
79,problem,optimaltree,1,0.0,0.0,0.5205909510618651
80,problem,optimaltree,1,0.0,0.0,0.7427035671449513
81,problem,optimaltree,1,0.0,0.0,0.613881900251591
82,problem,optimaltree,1,0.0,0.0,0.6889099013913278
83,problem,optimaltree,1,0.0,0.0,0.7848627668422512
84,problem,optimaltree,1,0.0,0.0,0.5494462793860502
85,problem,optimaltree,1,0.0,0.0,0.5699172033118676
86,problem,optimaltree,1,0.0,0.0,0.5640734123761573
87,problem,optimaltree,1,0.0,0.0,0.6798738689333699
88,problem,optimaltree,1,0.0,0.0,0.556480811006517
89,problem,optimaltree,1,0.0,0.0,0.4960869565217392
90,problem,optimaltree,1,0.0,0.0,0.6623178348369188
91,problem,optimaltree,1,0.0,0.0,0.8267558528428094
92,problem,optimaltree,1,0.0,0.0,0.8078303698138409
93,problem,optimaltree,1,0.0,0.0,-0.18260739410267934
94,problem,optimaltree,1,0.0,0.0,0.7084749053489953
95,problem,optimaltree,1,0.0,0.0,0.7880622837370242
96,problem,optimaltree,1,0.0,0.0,0.5379090183559457
97,problem,optimaltree,1,0.0,0.0,0.7711382813845359
98,problem,optimaltree,1,0.0,0.0,0.5188359577436715
99,problem,optimaltree,1,0.0,0.0,0.6110151933701657

